The surrogate matrix methodology: Low-cost assembly for isogeometric analysis

A new methodology in isogeometric analysis (IGA) is presented. This methodology delivers low-cost variable-scale approximations (surrogates) of the matrices which IGA conventionally requires to be computed from element-scale quadrature formulas. To generate surrogate matrices, quadrature must only be performed on certain elements in the computational domain. This, in turn, determines only a subset of the entries in the final matrix. The remaining matrix entries are computed by a simple B-spline interpolation procedure. Poisson's equation, membrane vibration, plate bending, and Stokes' flow problems are studied. In these problems, the use of surrogate matrices has a negligible impact on solution accuracy. Because only a small fraction of the original quadrature must be performed, we are able to report beyond a fifty-fold reduction in overall assembly time in the same software. The capacity for even further speed-ups is clearly demonstrated. The implementation used here was achieved by a small number of modifications to the open-source IGA software library GeoPDEs. Similar modifications could be made to other present-day software libraries.

==> 2018_igasurrogates copy/Figures/tikz/PoissonDynamic2D/error.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={Error},
legend style={at={(0.96,0.96)},anchor=north east},
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c = 0\phantom{.00}$};
\addplot[color1, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.250.csv};
\addlegendentry{$c = 0.25$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.500.csv};
\addlegendentry{$c = 0.50$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc1.000.csv};
\addlegendentry{$c = 1.00$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{3}{};
\end{loglogaxis}
\end{tikzpicture}

==> 2018_igasurrogates copy/Figures/tikz/PoissonDynamic2D/skip.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{semilogxaxis}[
xlabel={Degrees of freedom},
ylabel={Exactly assembled matrix entries [\%]},
xmajorgrids,
ymajorgrids,
title={Percentage of assembled matrix entries},
legend style={at={(0.96,0.86)},anchor=north east},
% xtick = {2,...,6}
]
%\addplot[color1, mark=diamond*, very thick] table [x index = {0}, y index = {1}, col sep=comma] {./Results/PoissonDynamic2D/ones.csv};
%\addlegendentry{Standard};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={8}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.500.csv};
\addlegendentry{$c = 0.50$};
\addplot[color3, mark=*, very thick] table [x index = {0}, y index={8}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={8}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc1.000.csv};
\addlegendentry{$c = 1.00$};
\end{semilogxaxis}
\end{tikzpicture}

==> 2018_igasurrogates copy/Figures/tikz/PoissonDynamic2D/timing.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{semilogxaxis}[
xlabel={Degrees of freedom},
ylabel={CPU time [s]},
xmajorgrids,
ymajorgrids,
title={Assembly time},
legend style={at={(0.04,0.96)},anchor=north west},
% xtick = {2,...,6}
]
\addplot[color1, mark=*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv};
\addlegendentry{Standard};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.500.csv};
\addlegendentry{$c = 0.50$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc1.000.csv};
\addlegendentry{$c = 1.00$};
\end{semilogxaxis}
\end{tikzpicture}

==> 2018_igasurrogates copy/Figures/tikz/PoissonDynamic2DHighFrequency/error.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={Error},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c=0\phantom{.00}$};
% \addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.500.csv};
% \addlegendentry{$c = 0.50$};
% \addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv};
% \addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.000.csv};
\addlegendentry{$c = 1.00$};
%\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.250.csv};
%\addlegendentry{$c = 1.25$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.500.csv};
%\addlegendentry{$c = 1.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.700.csv};
%\addlegendentry{$c = 1.70$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.000.csv};
\addlegendentry{$c = 2.00$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.500.csv};
%\addlegendentry{$c = 2.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.750.csv};
%\addlegendentry{$c = 2.75$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.000.csv};
\addlegendentry{$c = 3.00$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.750.csv};
%\addlegendentry{$c = 3.75$};
\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc4.000.csv};
\addlegendentry{$c = 4.00$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{3}{};
\end{loglogaxis}
\end{tikzpicture}

==> 2018_igasurrogates copy/Figures/tikz/PoissonDynamic2DHighFrequency/reltiming.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{semilogxaxis}[
xlabel={Degrees of freedom},
ylabel={\%},
xmajorgrids,
ymajorgrids,
title={Speed-up},
%legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
%legend pos=north west
% xtick = {2,...,6}
/pgfplots/ytick={0,1000,...,6000},
/pgf/number format/1000 sep={}
]
%\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv};
%\addlegendentry{$c=0\phantom{.00}$};
%\addplot[orange, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/opt_time.csv};
%\addlegendentry{$M = \infty$};
\addplot[color1, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.250_rel.csv};
%\addlegendentry{$c = 0.25$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.500_rel.csv};
%\addlegendentry{$c = 0.50$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.750_rel.csv};
%\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc1.000_rel.csv};
%\addlegendentry{$c = 1.00$};
%\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.250.csv};
%\addlegendentry{$c = 1.25$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.500.csv};
%\addlegendentry{$c = 1.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.700.csv};
%\addlegendentry{$c = 1.70$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc2.000_rel.csv};
%\addlegendentry{$c = 2.00$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.500.csv};
%\addlegendentry{$c = 2.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.750.csv};
%\addlegendentry{$c = 2.75$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc3.000_rel.csv};
%\addlegendentry{$c = 3.00$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.750.csv};
%\addlegendentry{$c = 3.75$};
\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc4.000_rel.csv};
%\addlegendentry{$c = 4.00$};
\end{semilogxaxis}
\end{tikzpicture}


==> 2018_igasurrogates copy/Figures/tikz/PoissonDynamic2DHighFrequency/skip.tikz <==
\begin{tikzpicture}[font=\large]
\tikzstyle{every node}=[scale=\tikzscale]
\begin{semilogxaxis}[
scale=\tikzscale,
xlabel={Degrees of freedom},
ylabel={\%},
xmajorgrids,
ymajorgrids,
title={Matrix entries computed with quadrature},
%legend style={nodes={transform shape},fill=white, fill opacity=0.6, draw opacity=1, text opacity=1,anchor=north east},
enlargelimits=false,
xmin=1000,
xmax=3000000,
ymin=-4,
ymax=54,
/pgfplots/ytick={0,10,...,50},
every axis plot/.append style={line width=0.69pt}
]
%\addplot[color1, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index = {1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/ones.csv};
%\addlegendentry{$c=0\phantom{.00}$};
\addplot[color1, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.250.csv};
%\addlegendentry{$c = 0.25$};
\addplot[color2, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.500.csv};
%\addlegendentry{$c = 0.50$};
\addplot[color3, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv};
%\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.000.csv};
%\addlegendentry{$c = 1.00$};
%\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={7}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.250.csv};
%\addlegendentry{$c = 1.25$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={7}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.500.csv};
%\addlegendentry{$c = 1.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={7}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.700.csv};
%\addlegendentry{$c = 1.70$};
\addplot[color5, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.000.csv};
%\addlegendentry{$c = 2.00$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={7}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.500.csv};
%\addlegendentry{$c = 2.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={7}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.750.csv};
%\addlegendentry{$c = 2.75$};
\addplot[color6, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.000.csv};
%\addlegendentry{$c = 3.00$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.750.csv};
%\addlegendentry{$c = 3.75$};
\addplot[color7, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc4.000.csv};
%\addlegendentry{$c = 4.00$};
\addplot[name path=f,domain=1000:3000000, samples=200,color=black,opacity=0.4]{100*(1 - ((x^(1/2) - 2*2)/(x)^(1/2))^2)};
%\addlegendentry{Lower bound};
\path[name path=axis] (axis cs:1000,-4) -- (axis cs:3000000,-4);
\addplot[thick,color=red,opacity=0.2,fill=red,fill opacity=0.07] fill between[of=f and axis, soft clip={domain=1000:3000000}];
\end{semilogxaxis}
\end{tikzpicture}

==> 2018_igasurrogates copy/Figures/tikz/PoissonDynamic2DHighFrequency/timing.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{semilogxaxis}[
xlabel={Degrees of freedom},
ylabel={CPU time [s]},
xmajorgrids,
ymajorgrids,
title={Assembly time},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north west,
% xtick = {2,...,6}
/pgf/number format/1000 sep={}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/std_time.csv};
\addlegendentry{$c=0\phantom{.00}$};
%\addplot[orange, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/opt_time.csv};
%\addlegendentry{$M = \infty$};
\addplot[color1, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.250.csv};
\addlegendentry{$c = 0.25$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.500.csv};
\addlegendentry{$c = 0.50$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.000.csv};
\addlegendentry{$c = 1.00$};
%\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.250.csv};
%\addlegendentry{$c = 1.25$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.500.csv};
%\addlegendentry{$c = 1.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.700.csv};
%\addlegendentry{$c = 1.70$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.000.csv};
\addlegendentry{$c = 2.00$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.500.csv};
%\addlegendentry{$c = 2.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.750.csv};
%\addlegendentry{$c = 2.75$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.000.csv};
\addlegendentry{$c = 3.00$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.750.csv};
%\addlegendentry{$c = 3.75$};
\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc4.000.csv};
\addlegendentry{$c = 4.00$};
\end{semilogxaxis}
\end{tikzpicture}


==> 2018_igasurrogates copy/Figures/tikz/PoissonStatic2DHighFrequency/H1_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $H^1$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{2}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}

==> 2018_igasurrogates copy/Figures/tikz/PoissonStatic2DHighFrequency/H1_p3.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $H^1$ error},
xmajorgrids,
ymajorgrids,
% title={$q=3$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
\addlegendentry{$M=1$};
% \addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
% \addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{3}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}

==> 2018_igasurrogates copy/Figures/tikz/PoissonStatic2DHighFrequency/L2_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{3}{};
\end{loglogaxis}
\end{tikzpicture}

==> 2018_igasurrogates copy/Figures/tikz/PoissonStatic2DHighFrequency/L2_p3.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
\addlegendentry{$M=1$};
% \addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
% \addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{4}{};
\end{loglogaxis}
\end{tikzpicture}

==> 2018_igasurrogates copy/Figures/tikz/PoissonStatic3D/H1_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $H^1$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic3D/h1errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic3D/h1errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic3D/h1errors_p2.csv};
\addlegendentry{$q=3$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{3}{2}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}


==> 2018_igasurrogates copy/Figures/tikz/PoissonStatic3D/L2_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic3D/l2errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic3D/l2errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic3D/l2errors_p2.csv};
\addlegendentry{$q=3$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{3}{3}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}


==> 2018_igasurrogates copy/Figures/tikz/PoissonStatic3DHighFrequency/H1_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $H^1$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/h1errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=3$};
\logLogSlopeTriangle{0.8}{0.2}{0.15}{3}{2}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}


==> 2018_igasurrogates copy/Figures/tikz/PoissonStatic3DHighFrequency/L2_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/l2errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=3$};
\logLogSlopeTriangle{0.8}{0.2}{0.15}{3}{3}{};
\end{loglogaxis}
\end{tikzpicture}


==> 2018_igasurrogates copy/Figures/tikz/StokesLidDrivenCavity/reldiffs_pressure.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={$\nicefrac{\|p_h - \tilde{p}_h\|_{L^2(\Omega)}}{\|p_h\|_{L^2(\Omega)}}$},
xmajorgrids,
ymajorgrids,
title={Pressure},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q1.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q3.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q4.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q5.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.65}{0.2}{0.75}{2}{1}{};
\logLogSlopeTriangle{0.8}{0.2}{0.13}{2}{5}{};
\end{loglogaxis}
\end{tikzpicture}


==> 2018_igasurrogates copy/Figures/tikz/StokesLidDrivenCavity/reldiffs_velocity.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={$\nicefrac{\|u_h - \tilde{u}_h\|_{L^2(\Omega)}}{\|u_h\|_{L^2(\Omega)}}$},
xmajorgrids,
ymajorgrids,
title={Velocity},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q1.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q3.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q4.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q5.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.8}{0.2}{0.68}{2}{2}{};
\logLogSlopeTriangle{0.8}{0.2}{0.15}{2}{6}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}


==> 2018_igasurrogates copy/Figures/tikz/StokesStatic2D/L2_pressure_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative pressure $L^2$ error},
xmajorgrids,
ymajorgrids,
title={Pressure},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.11}{2}{3}{};
\end{loglogaxis}
\end{tikzpicture}


==> 2018_igasurrogates copy/Figures/tikz/StokesStatic2D/L2_velocity_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative velocity $L^2$ error},
xmajorgrids,
ymajorgrids,
title={Velocity},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.11}{2}{4}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}


==> 2018_igasurrogates copy/Figures/tikz/streamline_colorbar.tikz <==
\begin{tikzpicture}
\pgfmathsetlengthmacro\MajorTickLength{
  \pgfkeysvalueof{/pgfplots/major tick length} * 0.5
}
\begin{axis}[
% title={\LARGE $|u|$},
xmin=0, xmax=0.02,
ymin=0, ymax=1,
axis on top,
scaled x ticks=false,
scaled y ticks=false,
xtick=\empty,
xticklabels=\empty,
yticklabel pos=right,
% yticklabel=[pos=right,\num[round-mode=places,round-precision=1]{\tick}],
% See section 74 of pgf manual http://www.texample.net/media/pgf/builds/pgfmanualCVS2012-11-04.pdf
y tick label style={
  /pgf/number format/.cd,
    % std,
    % sci,
    % sci zerofill,
    fixed,
    fixed zerofill,
    precision=1,
  /tikz/.cd  
},
% extra y ticks={
%    \pgfkeysvalueof{/pgfplots/ymin},
%    \pgfkeysvalueof{/pgfplots/ymax}
% },
%every extra y tick/.style={
extra y tick style={
    font=\large,
    tick style=transparent, % avoid tick marks overlapping axis lines
    yticklabel pos=left,
    y tick label style={
        /pgf/number format/.cd,
            std,
%            fixed,
            precision=3,
      /tikz/.cd
    }
},
ylabel={\Large $|u|$},
ylabel style={rotate=-90},
width=1.82cm,
height=5.5cm,
major tick length=\MajorTickLength
]
\addplot graphics [
includegraphics cmd=\pgfimage,
xmin=\pgfkeysvalueof{/pgfplots/xmin}, 
xmax=\pgfkeysvalueof{/pgfplots/xmax}, 
ymin=\pgfkeysvalueof{/pgfplots/ymin}, 
ymax=\pgfkeysvalueof{/pgfplots/ymax}
] {./Figures/paraview/cool_to_warm_extended.png};
\end{axis}
\end{tikzpicture}


==> 2018_igasurrogates copy/Results/BiharmonicStatic/h1errors_p3.csv <==
1600,0.000107183397197366,0.01200395831464489,0.001779737485303166,0.0004154232618349337,0.0001803432025769913,0.0001259122651655188
6400,1.253513628894106e-05,0.009408666004484142,0.0004017824929216613,1.342357574628528e-05,1.429761140847568e-05,1.256731224628577e-05
25600,1.526850975411473e-06,0.004980554081230527,5.615566276150436e-05,1.67592673163789e-06,1.538343930380388e-06,1.527032779431919e-06
102400,1.887416864528874e-07,0.002436247748184084,6.654964870630816e-06,1.957498676441927e-07,1.888093306411692e-07,1.887419153668657e-07


==> 2018_igasurrogates copy/Results/BiharmonicStatic/h1errors_p3_conditioning.csv <==
1600,0.000107183397197366,0.01200395831464489,0.001779737485303166,0.0004154232618349337,0.0001803432025769913,0.0001259122651655188
6400,1.253513628894106e-05,0.009408666004484142,0.0004017824929216613,1.342357574628528e-05,1.429761140847568e-05,1.256731224628577e-05
25600,1.526850975411473e-06,0.004980554081230527,5.615566276150436e-05,1.67592673163789e-06,1.538343930380388e-06,1.527032779431919e-06
102400,1.887416864528874e-07,0.002436247748184084,6.654964870630816e-06,1.957498676441927e-07,1.888093306411692e-07,1.887419153668657e-07
409600,2.347402979107738e-08,0.001187732709149993,7.184369690918771e-07,2.404845996801747e-08,2.396923239959705e-08,2.379925405066821e-08
1638400,3.044260438895914e-09,0.0005840082252244107,7.510178238030716e-08,1.507666800255802e-08,1.797058260396874e-08,1.532210913300895e-08


==> 2018_igasurrogates copy/Results/BiharmonicStatic/h2errors_p3.csv <==
1600,0.002068919103095925,0.03477043489540955,0.00321260905363335,0.002134626048928427,0.002076253164087251,0.002070543888730111
6400,0.0004971389199699218,0.02576062635388558,0.0009941343037879228,0.0004974858489253849,0.000497430484909228,0.000497140797841293
25600,0.0001223123321655287,0.01549775047895449,0.0003107156052859185,0.0001223543699092039,0.0001223173823119789,0.000122312367655945
102400,3.036136770880599e-05,0.008480049323118044,7.356184098208366e-05,3.036523258452654e-05,3.036141503027391e-05,3.036136785488655e-05


==> 2018_igasurrogates copy/Results/BiharmonicStatic/h2errors_p3_conditioning.csv <==
1600,0.002068919103095925,0.03477043489540955,0.00321260905363335,0.002134626048928427,0.002076253164087251,0.002070543888730111
6400,0.0004971389199699218,0.02576062635388558,0.0009941343037879228,0.0004974858489253849,0.000497430484909228,0.000497140797841293
25600,0.0001223123321655287,0.01549775047895449,0.0003107156052859185,0.0001223543699092039,0.0001223173823119789,0.000122312367655945
102400,3.036136770880599e-05,0.008480049323118044,7.356184098208366e-05,3.036523258452654e-05,3.036141503027391e-05,3.036136785488655e-05
409600,7.565035774892786e-06,0.004439261108394563,1.615029206484084e-05,7.565243258719264e-06,7.565038493484339e-06,7.565037593035447e-06
1638400,1.888205862600737e-06,0.002272819297075717,3.572721426530879e-06,1.888483828614749e-06,1.888502282732228e-06,1.888485597860983e-06


==> 2018_igasurrogates copy/Results/BiharmonicStatic/l2errors_p3.csv <==
1600,6.005320398611856e-06,0.008039338748367209,0.001880431901041613,0.0004179639133495721,0.0001567285334291017,6.890378548361355e-05
6400,3.400435471818672e-07,0.008236960655673739,0.0003449701245888473,2.466398764250801e-06,5.236693446431664e-06,9.02610385040488e-07
25600,2.047868951306564e-08,0.004408650409372196,2.675783474071262e-05,5.780462477575806e-07,5.94424362092472e-08,2.53633166235461e-08
102400,1.259544976900828e-09,0.002150441479247298,1.682097478500679e-06,3.441025680352457e-08,1.809748169619692e-09,1.303810301461823e-09


==> 2018_igasurrogates copy/Results/BiharmonicStatic/l2errors_p3_conditioning.csv <==
1600,6.005320398611856e-06,0.008039338748367209,0.001880431901041613,0.0004179639133495721,0.0001567285334291017,6.890378548361355e-05
6400,3.400435471818672e-07,0.008236960655673739,0.0003449701245888473,2.466398764250801e-06,5.236693446431664e-06,9.02610385040488e-07
25600,2.047868951306564e-08,0.004408650409372196,2.675783474071262e-05,5.780462477575806e-07,5.94424362092472e-08,2.53633166235461e-08
102400,1.259544976900828e-09,0.002150441479247298,1.682097478500679e-06,3.441025680352457e-08,1.809748169619692e-09,1.303810301461823e-09
409600,2.648751597736621e-10,0.001047313364333379,1.051169503957772e-07,5.250430260616196e-09,5.075093579152994e-09,4.002154852452594e-09
1638400,6.900642028119846e-10,0.0005150638977412123,1.678034472303124e-08,1.010611778614632e-08,1.455343387912153e-08,1.001096630064085e-08


==> 2018_igasurrogates copy/Results/BiharmonicStatic_GeomGeneralizedBarrel2D/h1errors_p2.csv <==
1521,0.132170905864791,0.1321754586659022,0.1321706131501597,0.1321707806162237,0.1321709103510803,0.1321709131081248
6241,0.03029707864060095,0.0302842510431222,0.03029874366388612,0.03029712875215634,0.03029705387330953,0.03029707859081215
25281,0.007440961150221479,0.007419014830346575,0.007440626480625091,0.00744094806612064,0.007440962439304182,0.007440961157529615
101761,0.001847079019842526,0.001817661430783271,0.001847040911510918,0.001847078460872875,0.001847079028649196,0.00184707901868881
408321,0.0004602163212623494,0.0004414882298459889,0.0004602142474370004,0.0004602162274124452,0.0004602163211556353,0.0004602163210133724
1635841,0.0001148632175633911,0.0001088472048708313,0.000114863095336271,0.0001148631734063417,0.0001148631846273714,0.0001148631835143461


==> 2018_igasurrogates copy/Results/BiharmonicStatic_GeomGeneralizedBarrel2D/h1errors_p3.csv <==
1600,0.03613289513435431,0.03613291477548372,0.03613290646284974,0.03613289525739092,0.03613289439549715,0.03613289514118361
6400,0.003206370595144779,0.003206425740314385,0.00320641963145215,0.003206385765848394,0.003206370369344334,0.003206370405322074
25600,0.0003605173359745779,0.0003639606069119536,0.0003605221116706103,0.0003605167745889315,0.000360517510228364,0.0003605173538614841
102400,4.353521991371753e-05,8.993009124228696e-05,4.353521928598907e-05,4.353526933085056e-05,4.353522468337522e-05,4.353521997945513e-05
409600,5.380379783232501e-06,6.104513288116637e-05,5.380550051529446e-06,5.380382039623341e-06,5.380379837011144e-06,5.38037973999105e-06
1638400,6.698285987292024e-07,3.559841747346332e-05,6.698532787419136e-07,6.698284577725515e-07,6.698284297638674e-07,6.698284202050118e-07


==> 2018_igasurrogates copy/Results/BiharmonicStatic_GeomGeneralizedBarrel2D/h2errors_p2.csv <==
1521,0.3503945364420946,0.3503945850327655,0.3503945368105956,0.3503945367837677,0.350394536453791,0.3503945364316754
6241,0.1648826848945066,0.1648827428459124,0.1648826827337541,0.164882684937638,0.1648826849271366,0.1648826848927025
25281,0.08144539468728654,0.08144542724439877,0.08144539498229397,0.08144539469189008,0.08144539468625271,0.08144539468730015
101761,0.04055040519725656,0.04055052007479967,0.04055040523023137,0.04055040519708795,0.04055040519724217,0.04055040519725711
408321,0.02023837730638635,0.02023852164712495,0.02023837730884304,0.02023837730639175,0.0202383773063862,0.02023837730638655
1635841,0.01011065848701975,0.0101107689949552,0.01011065848721462,0.01011065848702166,0.01011065848702104,0.01011065848702117


==> 2018_igasurrogates copy/Results/BiharmonicStatic_GeomGeneralizedBarrel2D/h2errors_p3.csv <==
1600,0.08736311720374382,0.08736311899056187,0.08736311722220663,0.08736311720464152,0.08736311720262001,0.08736311720396117
6400,0.01773231378834304,0.01773232697783434,0.0177323138160292,0.01773231379326938,0.01773231378813442,0.01773231378830467
25600,0.004180199085031784,0.004180442103844587,0.004180199101797216,0.004180199085221522,0.004180199084980933,0.004180199085030168
102400,0.001025395708098376,0.001027227590691483,0.001025395720567507,0.001025395708033645,0.001025395708095057,0.00102539570809828
409600,0.0002546875293579146,0.0002600186366250706,0.0002546875343165078,0.0002546875293550306,0.0002546875293578289,0.0002546875293579084
1638400,6.351720873183816e-05,7.21093002754199e-05,6.351721010232254e-05,6.351720873190732e-05,6.35172087320008e-05,6.351720873197347e-05


==> 2018_igasurrogates copy/Results/BiharmonicStatic_GeomGeneralizedBarrel2D/l2errors_p2.csv <==
1521,0.1912202112230106,0.1913939985158079,0.1911947770237069,0.1912087456603633,0.1912206614799067,0.1912208890720599
6241,0.04492023249422505,0.04442765131604692,0.04502231051925532,0.04492411868426485,0.0449186206582357,0.04492019797319475
25281,0.01098741770742321,0.01155595697236823,0.01096902458178552,0.01098693260771438,0.01098748878952443,0.01098741781032545
101761,0.00270868697970892,0.003302314601739907,0.002706358853400493,0.002708694255605439,0.002708688217273377,0.002708686941314381
408321,0.0006713499461751023,0.001076369031723676,0.0006711903595804283,0.0006713503827455918,0.0006713499577573953,0.0006713499119194035
1635841,0.0001669932314303682,0.0004072000397881945,0.0001669815324196835,0.0001669915111480096,0.0001669914556256062,0.0001669913956182114


==> 2018_igasurrogates copy/Results/BiharmonicStatic_GeomGeneralizedBarrel2D/l2errors_p3.csv <==
1600,0.01948645531614546,0.01947734318504377,0.01948926046364423,0.0194864698077973,0.01948627191830646,0.0194864554237234
6400,0.001040579248144809,0.001088468658492885,0.001054141376295645,0.001045318782666862,0.001040517303993044,0.00104050660755949
25600,7.280833453532472e-05,0.0003815908134197597,7.341097057595232e-05,7.24852875051735e-05,7.287090827619773e-05,7.281368271788981e-05
102400,5.296375269100469e-06,0.0005112747613195431,6.657163315180061e-06,5.322245088461733e-06,5.298555246333379e-06,5.296352248545557e-06
409600,3.889013308699305e-07,0.0003831812442098398,6.301151366282472e-07,3.906652662486053e-07,3.887789574423152e-07,3.886890034027536e-07
1638400,2.872052776735599e-08,0.0002176690340216181,5.259062048499538e-08,2.81343103009368e-08,2.830599570967611e-08,2.837956682995559e-08


==> 2018_igasurrogates copy/Results/BiharmonicStatic_QuarterAnnulusWithBumps/h1errors_p2.csv <==
1521,0.001560776667658034,0.3730606850391295,1.103545004394775,0.7525065777775285,0.6429677835949545,0.6112635934702686
6241,0.0003796871582010207,0.3093270542166794,0.3780332392096393,0.2804745792694013,0.1770573818263847,0.1304822717365141
25281,9.377290019586881e-05,0.3400621922588603,0.1350230962547829,0.05493792211163292,0.02065461610373005,0.008749035655855057


==> 2018_igasurrogates copy/Results/BiharmonicStatic_QuarterAnnulusWithBumps/h1errors_p3.csv <==
1600,4.490649742095143e-05,4.854301646264777,2.416742858837269,2.032831833788002,0.8738639831109009,0.6689113877131365
6400,5.339133628186277e-06,1.241477243738772,0.6200265126011483,0.3765458013385867,0.2259915502105394,0.13906895543851
25600,6.523303085076766e-07,0.6835055293789151,0.2599848271862318,0.09913057623539255,0.03691914164173917,0.01489930069646564


==> 2018_igasurrogates copy/Results/BiharmonicStatic_QuarterAnnulusWithBumps/h2errors_p2.csv <==
1521,0.06798164778203951,3.101468897988148,5.374850056964344,3.213430711078519,2.507074846048714,2.474289262998124
6241,0.03349574057506698,1.410286835819648,1.509229491864891,0.9587980896727872,0.5646419826880423,0.3826250064040542
25281,0.01663480674190946,0.8044188178636725,0.3550318596726628,0.1431505522952556,0.05392898598701843,0.02836923343154429


==> 2018_igasurrogates copy/Results/BiharmonicStatic_QuarterAnnulusWithBumps/h2errors_p3.csv <==
1600,0.001667019520155569,28.77146543299255,13.66192603153338,14.03216716162775,2.892798885804413,1.56877846016725
6400,0.0004028705821849073,3.541544414158986,1.419520948362162,0.7836418905535943,0.4557432599094157,0.2759847149074118
25600,9.924975263459084e-05,2.335567874637646,0.4959340828258081,0.1815643959440574,0.06696469381507546,0.02707901280094329


==> 2018_igasurrogates copy/Results/BiharmonicStatic_QuarterAnnulusWithBumps/l2errors_p2.csv <==
1521,0.0005439542576339805,0.1771886087339635,0.6983853081057165,0.4479989364001633,0.3850791015845372,0.3730624265090205
6241,0.0001337559066249279,0.2302424014612788,0.2604651497977842,0.1862848365373432,0.1178261105508262,0.08589667778064995
25281,3.326099629188959e-05,0.2630247740464489,0.1225562734636232,0.04942642339956644,0.01891557013490813,0.007394906602409651


==> 2018_igasurrogates copy/Results/BiharmonicStatic_QuarterAnnulusWithBumps/l2errors_p3.csv <==
1600,4.132482253845793e-06,2.281590000601657,1.10407397932178,0.7933323460705461,0.5770302265412761,0.4793766474571767
6400,3.996401103673176e-07,0.8359909509224734,0.4769137578075253,0.3078043154183579,0.1909299212969492,0.1195011566908551
25600,3.959339506390101e-08,0.5197856354258545,0.2310876336023079,0.09114368240241295,0.03430217276826041,0.01387443156117745


==> 2018_igasurrogates copy/Results/MatrixSparsity/A_p2.dat <==
1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1


==> 2018_igasurrogates copy/Results/PoissonDynamic2D/timing_p2_q5_cc0.250.csv <==
1521,6.266341277689742e-06,6.269306716801688e-06,0.0004681577947880662,0.0004681618583819026,0.370017,1.232102,2,49.3670886075949
6241,7.414869762654671e-07,7.414999769540679e-07,0.0001133006861977427,0.0001133007003334858,1.240046,1.386372,2,37.7358490566038
25281,9.057782612336473e-08,9.057787122858058e-08,2.792245131532969e-05,2.792245133910873e-05,4.995278,5.53456,2,31.5047021943574
101761,1.120478690622791e-08,1.120478707457035e-08,6.934004270853417e-06,6.934004270866536e-06,29.62929,31.264345,2,28.2863849765258
408321,1.393684223845611e-09,1.393684203222317e-09,1.727899475081937e-06,1.727899475083218e-06,220.953055,221.780345,3,13.0802873338546
1635841,1.737913877546081e-10,1.737914021656876e-10,4.312884388857292e-07,4.312884388747997e-07,2189.901642,1344.371971,4,7.26553341148886


==> 2018_igasurrogates copy/Results/PoissonDynamic2D/timing_p2_q5_cc0.500.csv <==
1521,6.266341277689742e-06,6.269306716801688e-06,0.0004681577947880662,0.0004681618583819026,0.401393,1.125391,2,40.2237317239464
6241,7.414869762654671e-07,7.432928746324859e-07,0.0001133006861977427,0.0001133025532403984,1.262463,1.366883,3,21.1411988618162
25281,9.057782612336473e-08,9.073987917923262e-08,2.792245131532969e-05,2.792258165477013e-05,5.273054,3.85882,4,11.2820938563693
101761,1.120478690622791e-08,1.120492282705138e-08,6.934004270853417e-06,6.934004486593243e-06,29.238588,14.345576,5,6.21636177395112
408321,1.393684223845611e-09,1.393696961389268e-09,1.727899475081937e-06,1.727899485972162e-06,293.809168,50.479153,7,3.15239962941686
1635841,1.737913877546081e-10,1.737917136715764e-10,4.312884388857292e-07,4.312884390827978e-07,2197.825491,306.864354,9,1.69039392948983


==> 2018_igasurrogates copy/Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv <==
1521,6.266341277689742e-06,6.351875854029101e-06,0.0004681577947880662,0.000468348871904316,0.327252,0.434205,3,35.4637509153809
6241,7.414869762654671e-07,7.970478069380174e-07,0.0001133006861977427,0.0001133446210028449,1.083803,1.041563,4,18.9854335085835
25281,9.057782612336473e-08,9.139138009694778e-08,2.792245131532969e-05,2.79235017639412e-05,4.920284,2.63499,6,9.66931442776562
101761,1.120478690622791e-08,1.279986476091322e-08,6.934004270853417e-06,6.934689319850681e-06,29.266677,7.999399,8,4.94727591236080
408321,1.393684223845611e-09,1.39845445074524e-09,1.727899475081937e-06,1.727902711596771e-06,294.388058,28.577557,11,2.51939664249173
1635841,1.737913877546081e-10,1.747303196010034e-10,4.312884388857292e-07,4.312887483141487e-07,2200.690281,142.517254,14,1.30989173106118


==> 2018_igasurrogates copy/Results/PoissonDynamic2D/timing_p2_q5_cc1.000.csv <==
1521,6.266341277689742e-06,1.47153244112047e-05,0.0004681577947880662,0.00047786618421465,0.328344,0.369799,4,33.3956213226939
6241,7.414869762654671e-07,3.021430532072126e-06,0.0001133006861977427,0.0001160327458562124,1.099371,0.841979,6,17.4176041607779
25281,9.057782612336473e-08,3.659555047014519e-07,2.792245131532969e-05,2.81879904888427e-05,4.929862,2.144016,8,8.99935933684314
101761,1.120478690622791e-08,1.403946888649939e-08,6.934004270853417e-06,6.936055902561939e-06,29.259354,6.281702,11,4.59136240951095
408321,1.393684223845611e-09,1.496483766190734e-09,1.727899475081937e-06,1.727939174683905e-06,293.986883,23.569465,14,2.35781129242776
1635841,1.737913877546081e-10,2.637187704746693e-10,4.312884388857292e-07,4.313100272870447e-07,2196.002694,89.427657,19,1.18797863619543


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/rel/opt_time.csv <==
1.521000000000000000e+03,0.306322,4.006568251709
6.241000000000000000e+03,0.660146,63.3378070911586
2.528100000000000000e+04,1.741446,170.881095365576
1.017610000000000000e+05,4.069826,608.627223866573
4.083210000000000000e+05,13.894207,1465.01919109165
1.635841000000000000e+06,46.087236,4649.12813387203


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/rel/std_time.csv <==
1.521000000000000000e+03,3.321319999999999828e-01
6.241000000000000000e+03,1.293285000000000018e+00
2.528100000000000000e+04,5.817038000000000153e+00
1.017610000000000000e+05,3.574437199999999848e+01
4.083210000000000000e+05,3.857277399999999830e+02
1.635841000000000000e+06,4.004617130999999972e+03


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.250_rel.csv <==
1.521000000000000000e+03,-7.964563155585298659e+01
6.241000000000000000e+03,-1.432968978018782025e+01
2.528100000000000000e+04,-8.992120524497337897e+00
1.017610000000000000e+05,-5.739076115431302583e+00
4.083210000000000000e+05,-1.824162693126140766e+00
1.635841000000000000e+06,7.035638375801531197e+01


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.500_rel.csv <==
1.521000000000000000e+03,-2.414046708159652610e+01
6.241000000000000000e+03,-1.238244864527590039e+01
2.528100000000000000e+04,3.352000457229004837e+01
1.017610000000000000e+05,1.231894580543805944e+02
4.083210000000000000e+05,4.289063558495078041e+02
1.635841000000000000e+06,6.829973808081244897e+02


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.750_rel.csv <==
1.521000000000000000e+03,-2.276377200183246430e+01
6.241000000000000000e+03,1.442124280269382552e+01
2.528100000000000000e+04,9.979385338242568082e+01
1.017610000000000000e+05,2.980862567674182060e+02
4.083210000000000000e+05,9.717469505407264023e+02
1.635841000000000000e+06,1.564443676274928521e+03


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc1.000_rel.csv <==
1.521000000000000000e+03,-1.230768824571548237e+01
6.241000000000000000e+03,4.571453680762820682e+01
2.528100000000000000e+04,1.465779636108069894e+02
1.017610000000000000e+05,4.102613948960116090e+02
4.083210000000000000e+05,1.254982573374037656e+03
1.635841000000000000e+06,2.922090165847034768e+03


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc2.000_rel.csv <==
6.241000000000000000e+03,7.304805206621742286e+01
2.528100000000000000e+04,2.140906845209972857e+02
1.017610000000000000e+05,5.662398084207704869e+02
4.083210000000000000e+05,1.872375939214487289e+03
1.635841000000000000e+06,4.658635543205025897e+03


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc3.000_rel.csv <==
2.528100000000000000e+04,2.310190791390487561e+02
1.017610000000000000e+05,6.256184663755344673e+02
4.083210000000000000e+05,2.025528182217788526e+03
1.635841000000000000e+06,5.082176524499137486e+03


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc4.000_rel.csv <==
2.528100000000000000e+04,2.318403183638217229e+02
1.017610000000000000e+05,6.425712383364200377e+02
4.083210000000000000e+05,2.074491491962570763e+03
1.635841000000000000e+06,5.169555064654213311e+03


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.250.csv <==
1521,0.313263983049133,0.313263963696513,0.373474115468104,0.373474115839289,0.332132,1.631748,2,0.015161,0.015438,49.3670886075949
6241,0.019306792526926,0.019306792489151,0.073714539590224,0.073714539589267,1.293285,1.509607,2,0.089036,0.088442,37.7358490566038
25281,0.001335554007656,0.001335553999858,0.014077778353807,0.014077778353809,5.817038,6.391796,2,0.596952,0.594588,31.5047021943574
101761,0.00014015937258,0.000140159372533,0.003266694699638,0.003266694699638,35.744372,37.920668,2,4.130301,4.096771,28.2863849765258
408321,1.66875149087112E-05,1.66875149089591E-05,0.000800247111578,0.000800247111578,385.72774,392.89478,3,34.908402,34.799651,13.0802873338546
1635841,2.05791154369447E-06,2.05791153799096E-06,0.000198892603582,0.000198892603582,4004.617131,2350.729126,4,238.438002,238.846558,7.26553341148886


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.500.csv <==
1521,0.313263983049133,0.313263963696513,0.373474115468104,0.373474115839289,0.332132,0.437825,2,0.015161,0.015309,49.3670886075949
6241,0.019306792526926,0.019306794018571,0.073714539590224,0.073714539581612,1.293285,1.476057,3,0.089036,0.080493,26.0377358490566
25281,0.001335554007656,0.001335553184964,0.014077778353807,0.014077778354159,5.817038,4.356679,4,0.596952,0.597913,14.2319749216301
101761,0.00014015937258,0.000140159374278,0.003266694699638,0.003266694699638,35.744372,16.01526,5,4.130301,4.123594,8.18368544600939
408321,1.66875149087112E-05,1.66875149595349E-05,0.000800247111578,0.000800247111578,385.72774,72.929307,7,34.908402,34.815393,4.16707388584832
1635841,2.05791154369447E-06,2.05791154354907E-06,0.000198892603582,0.000198892603582,4004.617131,511.447066,9,238.438002,238.817722,2.30070339976553


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv <==
1521,0.313263983049133,0.31326398947377,0.373474115468104,0.373474115633531,0.332132,0.430021,3,0.015161,0.014559,40.1898734177215
6241,0.019306792526926,0.019306824321895,0.073714539590224,0.073714539656247,1.293285,1.130284,4,0.089036,0.081716,21.8867924528302
25281,0.001335554007656,0.001335554756316,0.014077778353807,0.014077778355406,5.817038,2.91152,6,0.596952,0.599545,11.128526645768
101761,0.00014015937258,0.00014015909847,0.003266694699638,0.003266694700273,35.744372,8.979052,8,4.130301,4.130064,5.74237089201878
408321,1.66875149087112E-05,1.66875156207676E-05,0.000800247111578,0.000800247111582,385.72774,35.990561,11,34.908402,34.884545,2.94956997654418
1635841,2.05791154369447E-06,2.05791151635235E-06,0.000198892603582,0.000198892603582,4004.617131,240.597936,14,238.438002,238.738505,1.5689111957796


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.000.csv <==
1521,0.313263983049133,0.313265991230035,0.373474115468104,0.373474112372213,0.332132,0.378747,4,0.015161,0.014871,36.2025316455696
6241,0.019306792526926,0.019307715118451,0.073714539590224,0.073714547878735,1.293285,0.887547,6,0.089036,0.08189,18.8679245283019
25281,0.001335554007656,0.001335513952355,0.014077778353807,0.014077778720383,5.817038,2.359107,8,0.596952,0.593788,9.83934169278997
101761,0.00014015937258,0.000140159549915,0.003266694699638,0.003266694702324,35.744372,7.00511,11,4.130301,4.100724,5.05770735524257
408321,1.66875149087112E-05,1.66875202923275E-05,0.000800247111578,0.000800247111639,385.72774,28.467358,14,34.908402,34.884881,2.63878029710712
1635841,2.05791154369447E-06,2.05791172506767E-06,0.000198892603582,0.000198892603599,4004.617131,132.511504,19,238.438002,238.804594,1.33444460726846


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.000.csv <==
6241,0.019306792526926,0.019451112872378,0.073714539590224,0.073725268693,1.293285,0.747356,12,0.089036,0.086022,16.9811320754717
25281,0.001335554007656,0.001338603052512,0.014077778353807,0.01407789005953,5.817038,1.852025,16,0.596952,0.593768,8.74608150470219
101761,0.00014015937258,0.000140337469959,0.003266694699638,0.003266698849495,35.744372,5.365091,22,4.130301,4.097606,4.42781690140845
408321,1.66875149087112E-05,1.67008152764178E-05,0.000800247111578,0.000800247719908,385.72774,19.556502,29,34.908402,34.854641,2.22830336200156
1635841,2.05791154369447E-06,2.05839753216436E-06,0.000198892603582,0.000198892621877,4004.617131,84.154735,39,238.438002,238.613819,1.12269196951934


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.000.csv <==
25281,0.001335554007656,0.001556845721154,0.014077778353807,0.014100734545726,5.817038,1.757312,24,0.596952,0.593855,8.52272727272727
101761,0.00014015937258,0.000194967730497,0.003266694699638,0.003267342375597,35.744372,4.926056,33,4.130301,4.10049,4.29577464788732
408321,1.66875149087112E-05,1.80841766366197E-05,0.000800247111578,0.000800266654255,385.72774,18.147383,44,34.908402,34.882588,2.16160086004691
1635841,2.05791154369447E-06,2.12257890919826E-06,0.000198892603582,0.000198894141326,4004.617131,77.276741,59,238.438002,238.672003,1.08440797186401


==> 2018_igasurrogates copy/Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc4.000.csv <==
25281,0.001335554007656,0.00637962707061,0.014077778353807,0.015318269069171,5.817038,1.752963,33,0.596952,0.599052,8.41300940438872
101761,0.00014015937258,0.000624576377508,0.003266694699638,0.003309842212068,35.744372,4.813595,44,4.130301,4.093971,4.2566510172144
408321,1.66875149087112E-05,7.33079805604346E-05,0.000800247111578,0.000800920543659,385.72774,17.738756,59,34.908402,34.861108,2.13423573103987
1635841,2.05791154369447E-06,3.49979254538139E-06,0.000198892603582,0.000198914709404,4004.617131,75.995356,78,238.438002,238.735073,1.07189087534193


==> 2018_igasurrogates copy/Results/PoissonStatic2D/eig_errors_p2_I10_QuarterAnnulus.csv <==
1521,0.0005208598348076521,0.1249966678205681,0.0001866597942381532,0.0004760014153220027,0.0007092846777680961,0.0005793372643410066
6241,3.044058067303013e-05,0.03283072837983525,1.381003507106016e-05,3.172717778454626e-05,3.11556581067407e-05,3.049212757844089e-05
25281,1.847800447762893e-06,0.008374761958336308,1.531268353005544e-06,1.805354884254484e-06,1.851536836738887e-06,1.848096928824816e-06
101761,1.139189436116794e-07,0.002113957131683719,9.826250391142821e-08,1.088808687654819e-07,1.139484311352135e-07,1.139244432124542e-07


==> 2018_igasurrogates copy/Results/PoissonStatic2D/eig_errors_p2_I1_QuarterAnnulus.csv <==
1521,5.477140430087957e-07,0.0110189011844728,2.625462522054534e-05,1.253099680376124e-05,2.820890639299023e-06,1.707014405383234e-06
6241,3.248304913938682e-08,0.002407742701857174,1.211043930027245e-06,4.776982684973063e-07,5.020130977584358e-08,3.56681439939166e-08
25281,1.963384121950185e-09,0.0005531516827232963,4.519769980504407e-08,1.787673298281334e-08,2.110832397761442e-09,1.985084097100298e-09
101761,1.055742160360751e-10,0.0001320479988020651,1.865103627096687e-09,7.723688355554259e-10,1.07455377929e-10,1.060200816027645e-10


==> 2018_igasurrogates copy/Results/PoissonStatic2D/eig_errors_p2_I2_QuarterAnnulus.csv <==
1521,6.597902263649758e-06,0.02829101850635141,6.829393089802238e-05,6.018767649607071e-06,1.623279782592135e-05,1.137171333098763e-05
6241,3.902408387546075e-07,0.007361411015676111,2.052480532199752e-07,7.411840527993263e-07,4.486577154239058e-07,3.973361479836512e-07
25281,2.374167706875596e-08,0.001866997058176167,3.127030367977568e-08,3.183261654271519e-08,2.415131206134902e-08,2.378432739646996e-08
101761,1.448640318812977e-09,0.0004696423849885889,1.561136997452195e-09,1.598426280224885e-09,1.453106079907229e-09,1.449674158493508e-09


==> 2018_igasurrogates copy/Results/PoissonStatic2D/eig_errors_p2_I3_QuarterAnnulus.csv <==
1521,7.313299819244889e-05,0.05705290805340724,0.0003593983945506807,3.226507982034832e-05,0.0001143482922785211,8.760094658910589e-05
6241,4.302024393609827e-06,0.01521466487885448,1.010529626199741e-06,4.801308701729567e-06,4.448186590622072e-06,4.310476626301352e-06
25281,2.615455798604671e-07,0.003923872622550562,1.996513923074872e-07,2.753746883854546e-07,2.624348596214077e-07,2.616105483355113e-07
101761,1.611829603120896e-08,0.000995766029621592,1.533220128635548e-08,1.646811398359205e-08,1.612732702938047e-08,1.612028199815541e-08


==> 2018_igasurrogates copy/Results/PoissonStatic2D/eig_errors_p2_I4_QuarterAnnulus.csv <==
1521,0.0004052259624387489,0.09575271463751989,0.0005799919350977234,0.0002889338685818643,0.0005298784709353299,0.0004417913698446796
6241,2.366029527678393e-05,0.02534600833852352,4.806897123899034e-06,2.447362678026366e-05,2.397835390155478e-05,2.366051119651047e-05
25281,1.435889281253822e-06,0.006553908804534103,1.206020741051361e-06,1.469780244178764e-06,1.437464931086652e-06,1.435944525951527e-06
101761,8.851691291056341e-08,0.001666940754802226,8.694950537346813e-08,8.993082900587979e-08,8.853157140720214e-08,8.851976929236116e-08


==> 2018_igasurrogates copy/Results/PoissonStatic2D/eig_errors_p2_I5_QuarterAnnulus.csv <==
1521,3.553827171032253e-05,0.02297081415413516,0.0001265346932513012,7.571832038166804e-05,4.294237677981982e-05,3.85536866218672e-05
6241,2.102109149859643e-06,0.004252194475220961,6.050399257162553e-06,3.433612349112991e-06,2.151644224568372e-06,2.110880309658114e-06
25281,1.279621670846609e-07,0.000815247618874082,2.466522630584222e-07,1.665641278236762e-07,1.283020765185938e-07,1.280120045521471e-07
101761,7.878718122356076e-09,0.0001712052510356443,1.135860827616852e-08,9.073502837964043e-09,7.882754005095194e-09,7.880274210947391e-09


==> 2018_igasurrogates copy/Results/PoissonStatic2D/eig_errors_p2_I6_QuarterAnnulus.csv <==
1521,4.258899798514904e-05,0.04078831537531613,2.745382066393631e-05,7.183449224612559e-05,7.026443570623542e-05,5.404718812940246e-05
6241,2.518887541214099e-06,0.009720715100868915,5.942836793337847e-06,3.606805080380582e-06,2.681566755313725e-06,2.5430469960952e-06
25281,1.533318041424536e-07,0.0022999351752091,2.232142577440754e-07,1.623344516588077e-07,1.543325680586349e-07,1.534495410737691e-07
101761,9.444129034363868e-09,0.0005565919442460654,8.677560003889084e-09,8.774556192747696e-09,9.453053451125015e-09,9.446644355648459e-09


==> 2018_igasurrogates copy/Results/PoissonStatic2D/eig_errors_p2_I7_QuarterAnnulus.csv <==
1521,0.001512879958809776,0.1438210172825833,0.0003775614068715072,0.001392461140120815,0.001631766341574803,0.001549921945446897
6241,8.750116491285098e-05,0.03737926774783773,4.211075601290304e-05,8.8893421796854e-05,8.817799234606127e-05,8.747744287518344e-05
25281,5.297877208931823e-06,0.009644388501072854,4.740655221269208e-06,5.370312571528757e-06,5.300470199642859e-06,5.297874395182589e-06
101761,3.264418282356019e-07,0.002453551237429963,3.237842136627478e-07,3.300124262750614e-07,3.264634926836152e-07,3.264458854346231e-07


==> 2018_igasurrogates copy/Results/PoissonStatic2D/eig_errors_p2_I8_QuarterAnnulus.csv <==
1521,0.0001201189820676518,0.07491264331211056,0.0002073794727195377,0.0001210964028572903,0.0002037009365665199,0.0001497775598195972
6241,7.076962944552179e-06,0.01934833791647605,6.417472071973407e-06,8.333242504932059e-06,7.452765188986632e-06,7.120492227841169e-06
25281,4.304212737338275e-07,0.004843355778803016,4.042624368594261e-07,4.159014821425444e-07,4.326004230392755e-07,4.306435101852912e-07
101761,2.653563058174768e-08,0.001209362588298291,2.023096357106624e-08,2.386165220968905e-08,2.655389863548407e-08,2.653960962106794e-08


==> 2018_igasurrogates copy/Results/PoissonStatic2D/eig_errors_p2_I9_QuarterAnnulus.csv <==
1521,0.004427350887226567,0.200052160593728,0.003440529724116459,0.004337973113990756,0.004495182578480694,0.00445716206182567
6241,0.000253154657357868,0.05125326835009503,0.0001646477003731661,0.000255493625274994,0.0002546124875237865,0.0002530787767085485
25281,1.528401867290086e-05,0.01316230576765065,1.415902512746925e-05,1.541412471794956e-05,1.528816740403727e-05,1.528389714167133e-05
101761,9.411307075879449e-07,0.003346277044940393,9.358527819358642e-07,9.479178544324895e-07,9.411607209131034e-07,9.411360224476084e-07


==> 2018_igasurrogates copy/Results/PoissonStatic2D/h1errors_p2.csv <==
1521,0.0004681577947880662,0.006655057140763072,0.0008219002199298693,0.0005981829519594139,0.0005458099917475857,0.0004898259996532614
6241,0.0001133006861977427,0.002081355784264367,0.0001429237467982941,0.0001157543762294231,0.0001136140104666513,0.0001133515490427253
25281,2.792245131532969e-05,0.0005742230247206472,3.012517588815541e-05,2.796537190532915e-05,2.792450262564762e-05,2.792259554118608e-05
101761,6.934004270853417e-06,0.0001503327121575639,7.072877725617028e-06,6.934594507019786e-06,6.934012708083998e-06,6.934004486593243e-06
408321,1.727899475081937e-06,3.842963167597657e-05,1.736222413788773e-06,1.727906567316497e-06,1.727899500257038e-06,1.727899475284314e-06
1635841,4.312884388857292e-07,9.713038611323116e-06,4.317884512821002e-07,4.312885222890841e-07,4.312884389513078e-07,4.312884389046712e-07


==> 2018_igasurrogates copy/Results/PoissonStatic2D/h1errors_p3.csv <==
1600,1.70524366392443e-05,0.00550989656049712,0.001044940232435949,0.0004102287733720646,0.0003136036094787538,0.0001914350980259484
6400,2.019277418574891e-06,0.001917158816735534,0.0001341330017808631,3.792294483807686e-05,1.284544680002011e-05,5.545843443595149e-06
25600,2.467699861064809e-07,0.000554588561455677,1.61343537604243e-05,2.66616685483431e-06,6.320189249942427e-07,2.926659961610323e-07
102400,3.053274819529937e-08,0.0001485162660202738,1.822494009919549e-06,1.584026515677687e-07,3.640312745538788e-08,3.070682341227928e-08
409600,3.798160233345135e-09,3.839218595948485e-05,2.042504130489305e-07,9.0112215141713e-09,3.838678085675528e-09,3.798507122607614e-09
1638400,4.736534202940295e-10,9.757817639842881e-06,2.342099427659903e-08,6.271558053832996e-10,4.738676078506991e-10,4.736597075170631e-10


==> 2018_igasurrogates copy/Results/PoissonStatic2D/l2errors_p2.csv <==
1521,6.266341277689742e-06,0.002300042240209697,7.919021020359053e-05,5.202050661545305e-05,3.70343965307682e-05,2.002637306003918e-05
6241,7.414869762654671e-07,0.0007788700406650398,6.293183150274959e-06,2.713642878248308e-06,8.940813294537197e-07,7.673386643205098e-07
25281,9.057782612336473e-08,0.0002213287290758837,5.084117087500394e-07,1.976811666847798e-07,9.183666325670346e-08,9.066040222663488e-08
101761,1.120478690622791e-08,5.872138419954726e-05,3.763374242564481e-08,1.623751980953684e-08,1.12105164758374e-08,1.120492282705138e-08
408321,1.393684223845611e-09,1.510804222839274e-05,2.787921184823555e-09,1.594249013876203e-09,1.393702054408676e-09,1.393684386487463e-09
1635841,1.737913877546081e-10,3.8307341947547e-06,2.339359870620685e-10,1.808506001957639e-10,1.737914792957496e-10,1.737914200534945e-10


==> 2018_igasurrogates copy/Results/PoissonStatic2D/l2errors_p3.csv <==
1600,2.86664842679545e-07,0.001864372817241047,0.0001190053684838602,3.626524879706413e-05,3.580416821935621e-05,2.137220033527853e-05
6400,1.662000253401435e-08,0.0007137774824434346,7.903581326380983e-06,1.6176084785354e-06,8.395322842789903e-07,3.865775300961793e-07
25600,1.007074154554904e-09,0.0002125692148744898,6.160979854865858e-07,7.930390128386634e-08,2.662920418883099e-08,7.838950379811822e-09
102400,6.207519903642395e-11,5.75847147894508e-05,4.427351707764622e-08,7.164492393441278e-09,6.427609207054829e-10,1.310718630080532e-10
409600,3.854423246447312e-12,1.496320220473644e-05,2.982508299217934e-09,6.066205610603327e-10,1.321410539300857e-11,4.069175763785199e-12
1638400,2.403105982504089e-13,3.812451147646094e-06,1.93740891287885e-10,4.451253258892258e-11,3.192952072916571e-13,2.447967459500441e-13


==> 2018_igasurrogates copy/Results/PoissonStatic2D/omega_diff_p2.csv <==
0,-4.419874537752642e-07,-1.890568586675173e-07,-2.095432211937791e-08,-6.560665758565682e-09
0.0004166666666666667,4.098033398980889e-07,-8.195780577533328e-08,-5.485295037879093e-08,-1.49383536418366e-08
0.0008333333333333334,2.108118086370204e-06,7.038361464536204e-09,-1.15176800802503e-07,-2.193525439421192e-08
0.00125,4.397111828411774e-06,1.3908630819714e-07,-2.578740525655298e-07,-2.944210529150446e-08
0.001666666666666667,-4.401201188768516e-07,-1.733505335469574e-07,-1.825457260227081e-08,-4.754203534773767e-09
0.002083333333333333,-1.848266522701382e-07,-1.497660697722628e-07,-5.702376197797159e-08,-1.413061146440373e-08
0.0025,5.868013271043004e-06,2.388163618144638e-07,-4.455365720259857e-07,-3.7459756054178e-08
0.002916666666666667,5.976114101959875e-07,-1.374181653468681e-07,-1.224969212361383e-07,-2.592248261499932e-08
0.003333333333333334,5.351884167273805e-06,1.934856758839903e-07,-3.681520135974975e-07,-3.185740021893734e-08
0.00375,2.115850993753922e-06,-4.97969445171824e-08,-2.415253845407095e-07,-3.75510480223329e-08
0.004166666666666667,3.352815979427339e-06,5.2670128683499e-08,-3.770459388478038e-07,-4.401331830259393e-08
0.004583333333333333,3.724974576064494e-06,8.58739137846016e-08,-2.101201830782656e-07,-2.481335494087095e-08
0.005,-4.009656426868463e-07,-1.561906563616175e-07,-1.66522347167304e-08,-4.027892235468912e-09
0.005416666666666667,-3.8751886180533e-07,-1.778265986580045e-07,-5.527957783844213e-08,-1.305653874321609e-08
0.005833333333333334,-2.60262299914376e-07,-2.497155168719767e-07,-1.217773663328519e-07,-2.668843609430533e-08
0.00625,3.22109473309604e-06,6.650065017637021e-08,-3.129194128484557e-07,-3.590002258498861e-08
0.006666666666666667,2.804022827032042e-06,5.394553131357211e-08,-1.037396195141504e-07,-1.995920790850528e-08
0.007083333333333333,1.828789306639105e-07,-2.930337889472759e-07,-2.296790597593241e-07,-4.265009493959182e-08
0.0075,2.30468373843011e-06,4.346406720942955e-08,-1.859835561134158e-07,-2.668206374392767e-08
0.007916666666666667,-1.590081889300915e-07,-1.61508077526391e-07,-7.135286624937793e-08,-1.895226917265766e-08
0.008333333333333333,4.16643746124018e-07,-3.226055923780165e-07,-3.449313996372935e-07,-5.424637469366762e-08
0.008750000000000001,-3.174766279664357e-07,-1.281701730007459e-07,-1.445350330919629e-08,-3.355339489966346e-09
0.009166666666666667,-9.197834272041608e-08,-3.674435385598286e-07,-3.162216486178414e-07,-5.292204696011435e-08
0.009583333333333333,-9.562860746208016e-08,3.047551158827381e-08,-6.193402865261239e-08,-1.712811455963038e-08
0.01,1.828506493757897e-06,5.798517746397832e-08,-9.943620048878318e-08,-2.018660126402116e-08
0.01041666666666667,-3.46218203761736e-07,-1.622996463972488e-07,-4.976256068366341e-08,-1.136675179033184e-08
0.01083333333333333,-4.373613431864461e-07,-2.636916935911955e-07,-1.120162801290214e-07,-2.453505806161944e-08
0.01125,-7.680826861519798e-07,-3.597957044995719e-07,-2.281042103754765e-07,-4.75087264750866e-08
0.01166666666666667,-5.428198443149992e-07,-3.85965374589993e-07,-2.096523280793418e-07,-4.170857453045378e-08
0.01208333333333333,1.77887573711485e-06,-4.467080562900427e-08,-7.15697876110375e-08,-1.746345454291565e-08
0.0125,3.519022931335889e-07,-3.683305396500753e-08,-6.889372335374032e-08,-1.742837096000258e-08
0.01291666666666667,-1.084488689548679e-06,-5.475530194504865e-07,-3.142976029706205e-07,-5.714417209683028e-08
0.01333333333333333,-7.496216383612574e-07,-2.599374963907371e-07,-1.535797433443481e-07,-4.020586129329299e-08
0.01375,2.000296288148554e-06,-2.115088640257272e-08,-1.020739292188808e-07,-1.820211698135706e-08
0.01416666666666667,5.008630599045422e-07,8.114120506170452e-08,-6.32047171391775e-08,-1.555893671523494e-08
0.01458333333333333,-2.347933034089674e-06,-7.493726813897776e-07,-3.256118613364935e-07,-6.47242046093594e-08
0.015,-2.00974728516647e-07,-8.857287835553807e-08,-1.004966610480429e-08,-2.270448508918963e-09
0.01541666666666667,-9.199657605043631e-07,-1.879154857013228e-07,-1.115452353868143e-07,-3.29765103766174e-08
0.01583333333333333,2.296007017393648e-06,8.006744230945275e-09,-1.378639228899691e-07,-1.962645680055204e-08
0.01625,-1.467226546956444e-07,-1.010997596993267e-07,-3.492804857767406e-08,-7.784972703478302e-09
0.01666666666666667,-3.741639200751454e-06,-9.014436523398444e-07,-2.959128925580288e-07,-7.005190985710692e-08
0.01708333333333333,1.720764563584127e-06,4.192680351411427e-08,-7.499426934168242e-08,-1.57399117619827e-08
0.0175,-1.494707643179261e-07,-1.652106254588618e-07,-8.061386857715711e-08,-1.748542705189413e-08
0.01791666666666667,-2.625141614186872e-07,-2.635291397072744e-07,-1.541039768041278e-07,-3.132833149712097e-08
0.01833333333333333,-4.447706028984384e-06,-9.308938532987179e-07,-2.634899864732079e-07,-7.174090961399769e-08
0.01875,2.78656238217777e-06,3.223566797372137e-08,-1.738062509696236e-07,-2.137336891790672e-08
0.01916666666666667,-1.361720131770401e-07,-8.035795350860973e-09,-9.184890667541913e-08,-2.63082307186944e-08
0.01958333333333333,2.006789887792162e-06,5.73836473042313e-08,-1.018660941395328e-07,-1.657334979883752e-08
0.02,-8.863426344414634e-07,-4.313498534665848e-07,-2.359248800728958e-07,-4.544422677686358e-08
0.02041666666666667,-2.246247128281603e-06,-6.821481344675015e-07,-2.670746987993642e-07,-5.698945013653875e-08
0.02083333333333333,-4.643673305588573e-06,-8.641061921277735e-07,-2.329573113014066e-07,-6.845481537939572e-08
0.02125,3.307271958301339e-06,5.008521692269026e-08,-2.052730984385098e-07,-2.308000076737252e-08
0.02166666666666667,1.186901872003959e-06,4.492433578046444e-08,-9.182673830258681e-08,-2.22007780123947e-08
0.02208333333333333,2.330880541879936e-06,7.352639400886041e-08,-1.32355593588452e-07,-1.798180769475741e-08
0.0225,-3.961017796011745e-06,-9.572377064364828e-07,-2.870845507214363e-07,-7.132365822072722e-08
0.02291666666666667,-9.291091680194216e-08,-4.974934790174093e-08,-5.656853554277425e-09,-1.196191191481629e-09
0.02333333333333333,-3.715101494695649e-06,-6.275438883677149e-07,-1.995573040114607e-07,-6.002801759272974e-08
0.02375,4.464062930459916e-08,-3.762546080196745e-08,-1.923405924721561e-08,-3.967952328379333e-09
0.02416666666666667,3.556689122835359e-06,6.642351690411584e-08,-2.272886405561436e-07,-2.451482938379292e-08
0.02458333333333333,1.78857464786543e-06,9.539107399554323e-08,-1.080077643514751e-07,-2.008933431465747e-08
0.025,1.955117892328835e-07,-4.657881715883788e-08,-4.434033526527737e-08,-8.981501019662803e-09
0.02541666666666667,-5.487614828437652e-06,-1.20611847796924e-06,-3.182126988294954e-07,-8.680210195532843e-08
0.02583333333333333,2.764557143800508e-06,8.464751860711329e-08,-1.619706138603878e-07,-1.960148657460509e-08
0.02625,2.866489739005171e-07,-7.159768214848828e-08,-8.473201639608989e-08,-1.63323549649736e-08
0.02666666666666667,-1.086231854788281e-09,-1.472180414248829e-07,-1.263456090873364e-07,-2.308189924871974e-08
0.02708333333333333,-1.943189200239848e-06,-3.897472060303721e-07,-1.693250497974793e-07,-4.940026431184576e-08
0.0275,3.617802572132044e-06,7.359831342442134e-08,-2.385036904448722e-07,-2.543302360461125e-08
0.02791666666666667,-6.717448865592927e-06,-1.408356525796561e-06,-3.550722159021033e-07,-1.002966541159801e-07
0.02833333333333333,2.279718326625427e-06,1.211413870193385e-07,-1.29938704483842e-07,-1.956084639129158e-08
0.02875,3.170164649314397e-06,9.057450254243799e-08,-1.865887720664572e-07,-2.114239312598161e-08
0.02916666666666667,-8.546571103743728e-07,-2.90371727121994e-07,-1.385490504430244e-07,-2.841917805019533e-08
0.02958333333333333,2.838388985115689e-06,1.0068467827858e-07,-2.400312719808776e-07,-2.561991485213134e-08
0.03,-7.26577740091598e-06,-1.481842218141639e-06,-3.830232442902782e-07,-1.082392492637658e-07
0.03041666666666667,-3.692560858160453e-07,-1.440479281575225e-07,-1.516467241152586e-07,-3.939620750234019e-08
0.03083333333333333,-2.038841849589648e-06,-4.724408838023669e-07,-1.522049388560232e-07,-3.776880502684097e-08
0.03125,2.736399144185021e-06,1.310048285376503e-07,-1.52108876354452e-07,-1.991838990787123e-08
0.03166666666666667,3.327764692380629e-06,9.521964715199379e-08,-2.02423660506964e-07,-2.243881707083835e-08
0.03208333333333333,-3.301598068127594e-06,-6.848962264655008e-07,-1.854709264628086e-07,-5.125306147675006e-08
0.0325,-2.182203585082758e-08,-2.155831338241055e-08,-3.474015132423513e-09,-6.868125485692036e-10
0.03291666666666666,1.169325125841864e-07,-6.900687260498771e-09,-1.19763090169455e-08,-2.314921710665858e-09
0.03333333333333333,-6.876144645278432e-06,-1.439885466311723e-06,-3.891917251297824e-07,-1.080602143465904e-07
0.03375,3.173066206642023e-06,5.094326555840827e-08,-2.30307545724854e-07,-2.518911430615418e-08
0.03416666666666666,3.055372862863145e-07,3.229438855664407e-09,-2.669475203888407e-08,-5.155833616228345e-09
0.03458333333333333,1.048866563434464e-06,3.796259290722268e-08,-1.487194199958123e-07,-3.240270203170166e-08
0.035,4.793985911843554e-07,9.768516620156457e-09,-4.776998577347382e-08,-9.121784429578954e-09
0.03541666666666667,3.091955643074754e-06,1.330388299449865e-07,-1.700771366084608e-07,-2.067280287637306e-08
0.03583333333333334,3.329145179086503e-06,9.231267800543948e-08,-2.088230373753217e-07,-2.332849865188166e-08
0.03625,-4.551386058691887e-06,-9.302912949956074e-07,-2.39789621893983e-07,-6.815212309385141e-08
0.03666666666666667,4.270642148186305e-07,-1.168524094121817e-08,-6.417021255534772e-08,-1.159635575754569e-08
0.03708333333333334,-5.852735315635158e-06,-1.229729657663933e-06,-3.678319169537474e-07,-9.847667342264254e-08
0.0375,3.679427152382028e-06,7.46310399384575e-08,-2.127316891389082e-07,-2.406599554772888e-08
0.03791666666666667,5.042526198436005e-08,-6.75624155615035e-08,-6.30526397716506e-08,-1.244705113245507e-08
0.03833333333333333,2.154358561042157e-06,1.385792410010375e-07,-1.586987626079537e-07,-2.885132575190293e-08
0.03875,-5.869942562306487e-06,-1.198896637585981e-06,-3.121515008971022e-07,-8.749732761677429e-08
0.03916666666666667,2.648882102664675e-06,1.059963703384156e-07,-2.07016876382156e-07,-2.367549108826079e-08
0.03958333333333333,3.203102895027937e-06,1.335520483952505e-07,-1.807477714003147e-07,-2.156907249436767e-08
0.04,-4.833645079523385e-07,-1.351890830151886e-07,-6.305935075619386e-08,-1.578988632221202e-08
0.04041666666666666,-4.118065676520126e-06,-8.931151257030963e-07,-3.209823056728171e-07,-8.116623776663335e-08
0.04083333333333333,2.782192856670895e-06,5.420801302678801e-08,-1.918808253842429e-07,-2.255323386020693e-08
0.04125,-6.996219066505565e-06,-1.477379704801623e-06,-3.93628269670612e-07,-1.074936318752176e-07
0.04166666666666666,-1.057485306667614e-06,-2.157420655695251e-07,-7.408552402349016e-08,-2.170421710458219e-08
0.04208333333333333,2.853733410513646e-06,1.729193546410649e-07,-1.74040990610422e-07,-2.769719788386188e-08
0.0425,2.893029970888243e-06,5.71076113580167e-08,-1.960162208812257e-07,-2.360327371470083e-08
0.04291666666666667,3.176483181106997e-06,1.276416477959833e-07,-1.84038254218793e-07,-2.241165987725223e-08
0.04333333333333333,1.915781256664746e-08,-1.567673801949185e-09,-2.324402941144763e-09,-4.386383219891311e-10
0.04375,1.049218752394357e-07,4.660554110997702e-09,-8.702585400255761e-09,-1.655036799452907e-09
0.04416666666666667,-1.542914479389049e-06,-3.111972729593908e-07,-9.81696204427992e-08,-3.00290982239541e-08
0.04458333333333334,2.348564134089527e-07,1.255813506730663e-08,-1.850010909758655e-08,-3.633329593123817e-09
0.045,2.204610249547251e-06,3.53222226633885e-08,-1.697183295918708e-07,-2.084654984665997e-08
0.04541666666666667,-7.907187372713823e-06,-1.706956357829687e-06,-4.715734369740095e-07,-1.251264981763719e-07
0.04583333333333333,-1.992167373897531e-06,-5.013829877154131e-07,-2.617377238794457e-07,-6.028065766658593e-08
0.04625,3.542850094662252e-07,1.819331715359966e-08,-2.949786895635827e-08,-6.20509931550916e-09
0.04666666666666667,3.102547372630399e-06,1.707366276750282e-07,-1.8629361048577e-07,-2.742695307788044e-08
0.04708333333333333,3.294696160838396e-06,6.971610329122487e-08,-1.788674545992267e-07,-2.306713468598769e-08
0.0475,3.39274857422084e-07,4.858204399070022e-09,-3.365909887958443e-08,-7.103790243390863e-09
0.04791666666666667,2.572546801042359e-06,1.358397922409933e-07,-1.813038041225816e-07,-2.302234242109167e-08
0.04833333333333333,-2.324826308882076e-06,-4.572765131491673e-07,-1.393433210859007e-07,-4.127235739068355e-08
0.04875,1.67204288541869e-07,-2.554066131587041e-08,-3.155727471451457e-08,-6.70313012541688e-09
0.04916666666666666,-8.281733262289818e-06,-1.837292491193751e-06,-5.287708418205896e-07,-1.366305631513688e-07
0.04958333333333333,1.967349730817723e-06,2.185171763130139e-08,-1.500896431348151e-07,-1.923589371376793e-08
0.05,5.071687074531008e-08,-1.394430122523999e-07,-2.060057609074904e-07,-4.093219581249956e-08
0.05041666666666667,-4.248150616648446e-07,-4.611789100651624e-07,-1.97561164826753e-07,-5.567611158292462e-08
0.05083333333333333,-2.863166878568793e-06,-2.399109582193582e-07,-3.170364795692625e-08,-7.938508957629862e-09
0.05125,3.102099212345697e-06,1.513923965361744e-07,-1.908697133491172e-07,-2.682074289497566e-08
0.05166666666666667,2.537689833913402e-06,4.668913198351856e-08,-1.595479731943274e-07,-2.231910747007487e-08
0.05208333333333334,2.768377908171444e-06,9.026711976599162e-08,-1.718114829944103e-07,-2.341732464967933e-08
0.0525,-1.971035588584914e-07,-7.718999255521258e-08,-3.612463043262986e-08,-1.046361722375882e-08
0.05291666666666667,-7.910667586680889e-06,-1.812770956203725e-06,-5.491412193577605e-07,-1.382744079551301e-07
0.05333333333333334,1.964683996325333e-06,1.497564187963789e-08,-1.367470891895361e-07,-1.799958668298655e-08
0.05375,1.580969243992944e-06,1.292138526850553e-07,-1.656646441664687e-07,-2.701882723681984e-08
0.05416666666666667,-4.378121450489172e-06,-8.91930409859731e-07,-2.726008143949635e-07,-7.338930833667048e-08
0.05458333333333333,-1.242472718636736e-07,-8.815959027707387e-08,-4.493005786882038e-08,-1.391538804865563e-08
0.055,2.549184485350847e-06,1.478791083005105e-07,-1.868536588787977e-07,-2.528219900503611e-08
0.05541666666666667,2.051632247929517e-06,2.570975284257645e-08,-1.397676551933145e-07,-2.150896843683533e-08
0.05583333333333333,4.092964221986145e-08,1.245402762274289e-08,-1.613814104772131e-09,-3.100662628229879e-10
0.05625,3.111265120272836e-06,9.776032544536279e-08,-1.581130859941118e-07,-2.344979709405894e-08
0.05666666666666666,6.162128637767062e-08,1.002931425242031e-08,-6.858228283272542e-09,-1.391229603266704e-09
0.05708333333333333,1.027213383062611e-07,1.162586352663857e-08,-1.38195838832167e-08,-3.030326555316715e-09
0.0575,-6.755723739179587e-06,-1.603108778224887e-06,-5.222736392437651e-07,-1.28002806793788e-07
0.05791666666666666,2.067315072145622e-06,1.450870181853649e-08,-1.316948691996403e-07,-1.734580756881698e-08
0.05833333333333333,-5.617664956119205e-06,-1.183918196667068e-06,-3.606863712779994e-07,-9.385150250803298e-08
0.05875,1.149716941391984e-07,8.770284244739393e-09,-1.866438619221566e-08,-5.026644755013865e-09
0.05916666666666667,-3.179532494864348e-07,-1.322271528479812e-07,-6.245046009816023e-08,-1.871087633902151e-08
0.05958333333333334,2.516195913734627e-06,2.740663128843427e-07,-1.453878265607578e-07,-1.986278655157518e-08
0.06,3.581938521910445e-08,-1.086915000492978e-08,-1.579656426264576e-08,-5.418357548539583e-09
0.06041666666666667,1.857181819197194e-06,9.958194320892812e-09,-1.227142601741626e-07,-2.085362277575856e-08
0.06083333333333334,2.694500887135564e-06,1.06487247388834e-07,-1.736730207582265e-07,-2.292415067536208e-08
0.06125,2.458329279429844e-06,7.502289854790764e-08,-1.43456831109387e-07,-2.322763892112157e-08
0.06166666666666667,-1.026050904517707e-07,-4.083288552307745e-08,-1.604077843174649e-08,-5.019974407329754e-09
0.06208333333333333,-6.200260068514834e-07,-1.82804602476895e-07,-8.882013055770826e-08,-2.500764593251964e-08
0.0625,-6.901586661265164e-06,-1.502320755139501e-06,-4.548095919308155e-07,-1.155399232733561e-07
0.06291666666666666,2.139606877625374e-06,1.859352977683386e-08,-1.353971288373784e-07,-1.739593492729274e-08
0.06333333333333334,-5.014141193461055e-06,-1.225865379673559e-06,-4.49996111268771e-07,-1.068482221660612e-07
0.06375,-1.942480723192282e-07,-6.414721214926479e-08,-2.066235228907216e-08,-5.924141489173164e-09
0.06416666666666666,2.562330514645492e-06,3.262948313937213e-07,-1.420459890246951e-07,-1.839016901831502e-08
0.06458333333333334,-9.938231953770257e-07,-2.639866349066728e-07,-1.249623044544237e-07,-3.333938225788902e-08
0.065,-2.286013118831054e-07,-8.342253396587895e-08,-2.68451181214033e-08,-7.630598669664711e-09
0.06541666666666666,1.86204759401914e-06,2.086791144778961e-10,-1.114080388736338e-07,-2.055307070292977e-08
0.06583333333333333,2.988020457543285e-06,1.205172526152824e-07,-1.548674948850846e-07,-2.001661257863119e-08
0.06625,2.044061853383734e-06,5.48812785022654e-08,-1.290578363863737e-07,-2.278739447368858e-08
0.06666666666666667,-8.066424523418845e-06,-1.800145312888111e-06,-5.419818507832468e-07,-1.356247283106968e-07
0.06708333333333333,2.344375700576972e-06,3.42474076794828e-08,-1.474251829403121e-07,-1.815451467624681e-08
0.0675,-2.912788305383385e-06,-7.550522679356327e-07,-3.484377418616719e-07,-7.904737739887078e-08
0.06791666666666667,7.407903707389076e-08,-7.799879291922037e-08,-3.294282239648415e-08,-9.549056129269979e-09
0.06833333333333333,-1.556129376621887e-06,-3.896744393891973e-07,-1.723472016890556e-07,-4.428819023947104e-08
0.06875000000000001,2.898565867887394e-06,2.67967879049719e-07,-1.464564024588637e-07,-2.040720345240918e-08
0.06916666666666667,4.98329741750737e-08,2.155969283480928e-08,-1.215516078494776e-09,-2.511901641110514e-10
0.06958333333333333,1.429066499770959e-08,1.487825026533673e-08,-5.874544662236021e-09,-1.312403664779598e-09
0.07000000000000001,1.954711409928347e-06,-3.900202594855233e-09,-1.073688805875467e-07,-2.074630158760678e-08
0.07041666666666667,1.341923510336245e-07,-1.012244534587712e-07,-4.354789526433041e-08,-1.199076905189272e-08
0.07083333333333333,2.419869483139475e-06,1.131660121889523e-07,-1.349472088128308e-07,-1.712343753129767e-08
0.07124999999999999,-3.192122573542717e-08,1.418908263904836e-08,-1.121861587584026e-08,-2.849967806131017e-09
0.07166666666666667,1.888655738666309e-06,4.040581888219258e-08,-1.173898606640118e-07,-2.225189462436478e-08
0.07208333333333333,-8.899723113158115e-06,-2.009980699924213e-06,-6.04907793675048e-07,-1.501396472082064e-07
0.0725,-1.434876940153142e-07,7.715103521542822e-09,-1.222856756515857e-08,-4.644122029305194e-09
0.07291666666666667,2.334901359397227e-06,4.054469920829286e-08,-1.664893649388876e-07,-1.953362996392113e-08
0.07333333333333333,-2.38860761959661e-06,-5.730195823066142e-07,-2.322931731599622e-07,-5.839828869063457e-08
0.07375,-1.16107148484178e-06,-2.732669646016107e-07,-2.414053366425079e-07,-5.056711363829369e-08
0.07416666666666667,-3.52216759036169e-07,-1.47852539501386e-08,-4.710748817708904e-09,-4.922516201643827e-09
0.07458333333333333,1.489415857185695e-07,-1.045820343130409e-07,-5.791103283519444e-08,-1.477018250547532e-08
0.075,-5.965103304451823e-07,-4.449603735471709e-08,-6.870411020756689e-09,-4.852563222262813e-09
0.07541666666666667,3.164750484886396e-06,2.201554138262911e-07,-1.517976595617047e-07,-2.348132266115965e-08
0.07583333333333334,2.029248754590895e-06,-3.767246224630511e-09,-1.108316379560454e-07,-2.150243774095898e-08
0.07625,2.074284156373234e-06,1.092624126770233e-07,-1.163810335243639e-07,-1.466283216084362e-08
0.07666666666666666,1.909440948592051e-06,3.233932015410141e-08,-1.107848423948826e-07,-2.176206045888798e-08
0.07708333333333334,-7.928640476343413e-07,-6.792829203851108e-08,-1.559158406270381e-08,-6.042721336224367e-09
0.0775,-9.048404899690387e-06,-2.064991175270859e-06,-6.267155849040746e-07,-1.548487447070389e-07
0.07791666666666666,2.598435187071464e-07,-1.128470129535064e-07,-7.571079119746604e-08,-1.815758265133145e-08
0.07833333333333334,-3.56540533606335e-06,-8.225929959139996e-07,-3.046409767272418e-07,-7.59732018106407e-08
0.07875,2.478526922154997e-06,7.675020533793637e-08,-1.891982716462038e-07,-2.125853360872928e-08
0.07916666666666666,8.299151502694168e-07,8.709543466191282e-08,-1.492023809228317e-07,-2.693231372095119e-08
0.07958333333333334,-9.696053779019744e-07,-9.110552280946588e-08,-2.456069991812357e-08,-7.877874622067949e-09
0.08,2.567504923442677e-06,1.463117208321758e-07,-1.541821290848144e-07,-2.596714021818908e-08
0.08041666666666666,3.123350954027276e-07,-1.303564706998951e-07,-9.767143561718733e-08,-2.246477103082942e-08
0.08083333333333333,2.199861655270731e-06,5.444372070563875e-09,-1.212800876577361e-07,-2.280010583649485e-08
0.08125,-7.907938176149354e-07,-8.889841707244884e-08,-3.120883049537268e-08,-9.685027327107823e-09
0.08166666666666667,1.964876935321976e-06,1.082866995744331e-07,-1.022344640753344e-07,-1.297441902042744e-08
0.08208333333333333,2.006912369934205e-06,3.027731447305047e-08,-1.103208835785833e-07,-2.143734614388784e-08
0.0825,-5.11476617538625e-06,-1.135020660968832e-06,-3.871505543185718e-07,-9.671693029098064e-08
0.08291666666666667,-8.593676351601933e-06,-1.906114725524688e-06,-5.96651308814732e-07,-1.468656154532141e-07
0.08333333333333333,3.042954317235743e-06,9.142165858553207e-08,-2.110302929975555e-07,-2.306200485160488e-08
0.08375,-8.94776116666172e-07,-1.24396849041153e-07,-4.063173437077866e-08,-1.175231318533266e-08
0.08416666666666667,2.420450643812877e-06,3.520195065036919e-07,-8.557493261193722e-08,-1.124584696233199e-08
0.08458333333333333,6.236103688413231e-08,2.526054528514699e-08,-1.096755521131516e-09,-2.33120289610328e-10
0.08500000000000001,2.003815892267716e-07,-1.662344549138602e-07,-1.246211527419448e-07,-2.815541856643762e-08
0.08541666666666667,2.901318304323097e-08,1.635083688088235e-08,-5.637204977267134e-09,-1.306016915067625e-09
0.08583333333333333,-1.273318086179537e-08,1.39586658487938e-08,-1.040819331380117e-08,-2.830418053333079e-09
0.08624999999999999,2.154072626442278e-06,8.883024468677955e-08,-1.511699567477232e-07,-2.696114756093661e-08
0.08666666666666667,2.243729667351243e-06,9.624005290076092e-09,-1.373908257475526e-07,-2.454288045323862e-08
0.08708333333333333,-1.226634118451504e-07,4.774259636413285e-09,-9.522570558956956e-09,-4.566253204124965e-09
0.08749999999999999,-1.028886608459075e-06,-1.343814740237758e-07,-5.18114885623011e-08,-1.368627954348168e-08
0.08791666666666667,-6.87364972272406e-06,-1.49162356064581e-06,-4.746406285243944e-07,-1.192560861269578e-07
0.08833333333333333,2.011554755180994e-06,1.088748346307101e-07,-9.487851836250299e-08,-1.224851963058671e-08
0.08875,2.094864745172959e-06,3.304337876795227e-08,-1.160321020011111e-07,-2.1362901833365e-08
0.08916666666666667,-3.183597474871385e-07,-2.046350365641975e-08,9.103053416970967e-10,-4.793704870695574e-09
0.08958333333333333,-6.767574877969398e-06,-1.57594709790615e-06,-5.144818146570137e-07,-1.263589319626886e-07
0.09,3.218606150584281e-06,1.108572295152544e-07,-2.284923735320045e-07,-2.453185946375748e-08
0.09041666666666667,-1.969526602172104e-07,-2.332188603740113e-07,-1.574068888541717e-07,-3.584453273042358e-08
0.09083333333333334,-5.163316062154065e-07,-5.075416309795963e-08,-2.298482708449436e-09,-4.945873675604722e-09
0.09125,2.760724152538894e-06,4.580419931666862e-07,-5.435014881508623e-08,-4.065418444365902e-09
0.09166666666666666,-9.201468232152446e-07,-1.472394862470414e-07,-6.386369314877347e-08,-1.558644077687498e-08
0.09208333333333334,-6.452584336765036e-07,-7.35104760296241e-08,-1.410956812188616e-08,-6.44464248024981e-09
0.0925,1.980341880964068e-06,5.619064063826178e-08,-1.439402954199156e-07,-2.632737757430593e-08
0.09291666666666666,2.390347860341676e-06,3.425951403748331e-08,-1.562616728551161e-07,-2.64987988699408e-08
0.09333333333333334,-8.820281349974179e-06,-1.834953773746613e-06,-5.569826299010135e-07,-1.40780902295553e-07
0.09375,2.121544585063066e-06,1.099017814006774e-07,-9.511721033390019e-08,-1.25184937419753e-08
0.09416666666666666,2.256022029251705e-06,4.389645927831302e-08,-1.273538903187355e-07,-2.156446989921893e-08
0.09458333333333334,-7.728710924915949e-07,-9.692060767414308e-08,-2.588787968314884e-08,-8.609854872491875e-09
0.095,-1.012065388795752e-06,-3.468300713781365e-07,-1.975371107628459e-07,-4.625589856648819e-08
0.09541666666666666,-4.225628938500595e-06,-1.069522489048837e-06,-3.955464647186289e-07,-9.681874891995306e-08
0.09583333333333334,-6.909583256812134e-07,-1.595129566289004e-07,-7.713807457665398e-08,-1.74960541851865e-08
0.09625,3.257110049095027e-06,1.252756961582649e-07,-2.367824589805628e-07,-2.533660054155936e-08
0.09666666666666666,-5.353352607660444e-07,-9.160994579181626e-08,-3.420010321681494e-08,-1.071995075251699e-08
0.09708333333333333,2.818217577770881e-06,4.543771752738211e-07,-5.008449774060358e-08,-3.858061987883936e-09
0.0975,-3.795972574245e-07,-1.717253490890069e-07,-9.159268792315795e-08,-1.957233902757958e-08
0.09791666666666667,1.987205701500984e-06,4.764131968072082e-08,-1.352792574156267e-07,-2.441820251615714e-08
0.09833333333333333,-9.95997216196061e-06,-2.12676339678087e-06,-6.178744210217655e-07,-1.572457811629186e-07
0.09875,2.804354065110843e-06,4.501233613434976e-08,-1.741320659569162e-07,-2.843269776499528e-08
0.09916666666666667,-6.759026898048505e-07,-1.310442409394698e-07,-4.4632158479554e-08,-1.310788368897718e-08
0.09958333333333333,-2.272031849980071e-06,-5.266296029515393e-07,-2.475273129928643e-07,-6.008101716106452e-08
0.1,2.221996331186879e-06,1.107270117228369e-07,-1.02537960977229e-07,-1.369485208712137e-08
0.1004166666666667,2.3468823324702e-06,5.288435845354414e-08,-1.429922009430436e-07,-2.200889170521584e-08
0.1008333333333333,-2.146210016896583e-06,-5.350476558738451e-07,-2.647426406436441e-07,-6.415373761908809e-08
0.10125,6.223964389285299e-08,2.47137095323272e-08,-1.163070441101914e-09,-2.437929121740524e-10
0.1016666666666667,3.226301594271203e-08,1.613817422612618e-08,-5.823157173087182e-09,-1.337045344195059e-09
0.1020833333333333,3.281996065816122e-06,1.276222017863916e-07,-2.335822409561455e-07,-2.519284746703036e-08
0.1025,-9.448970076106918e-07,-1.396639434385539e-07,-5.598114047339786e-08,-1.527161822215866e-08
0.1029166666666667,-1.033784400804956e-08,1.371583571319176e-08,-1.062386824182743e-08,-2.888989526050172e-09
0.1033333333333333,-4.010018509644115e-08,-1.859919016077527e-07,-1.069997403722346e-07,-2.209435560048596e-08
0.10375,2.75518549819952e-06,3.832250421572422e-07,-6.459971523945016e-08,-8.186987900544631e-09
0.1041666666666667,-1.307007379768068e-07,3.70101241487108e-09,-9.020149043909078e-09,-4.630794380248755e-09
0.1045833333333333,-3.460208646976782e-07,-2.371249581646452e-08,3.575496841366587e-09,-4.762053490427626e-09
0.105,-4.153494071940713e-06,-7.781090809029222e-07,-3.09663745841027e-07,-7.77238052287904e-08
0.1054166666666667,-1.023888449794113e-05,-2.233722862302984e-06,-6.409415987424039e-07,-1.641219841197547e-07
0.1058333333333333,2.086827598805215e-06,5.771054520844341e-08,-1.278299427732884e-07,-2.1807481696886e-08
0.10625,2.95329995716175e-06,5.868205797392802e-08,-1.879166345546228e-07,-3.001090570428e-08
0.1066666666666667,-1.012026221284936e-06,-1.526270453530959e-07,-6.70285000457609e-08,-1.725903244687026e-08
0.1070833333333333,2.373254960907191e-06,1.145093146378078e-07,-1.160474352114982e-07,-1.559111173317889e-08
0.1075,-5.531569308618916e-07,-5.614172494754291e-08,8.683386233979239e-10,-4.901258909300928e-09
0.1079166666666667,2.508487385880468e-06,7.636984110313147e-08,-1.60434387247895e-07,-2.255834535722572e-08
0.1083333333333333,-1.837737533967128e-07,-5.100146704551524e-08,-1.462514905785651e-07,-3.436756054875502e-08
0.10875,2.347406592881424e-07,-2.063148679540757e-07,-1.236905424004214e-07,-2.548559360351618e-08
0.1091666666666667,-6.685589360376421e-07,-8.042275495523438e-08,-1.222582718934201e-08,-6.521405203190663e-09
0.1095833333333333,3.265403891763471e-06,1.136138188102702e-07,-2.185118783600971e-07,-2.39211627472e-08
0.11,-1.033930637943195e-06,-1.643615789369066e-07,-7.809951957730504e-08,-1.898382265670152e-08
0.1104166666666667,2.644885050549318e-06,2.84313007032538e-07,-8.953671444782633e-08,-1.458314423399454e-08
0.1108333333333333,-7.77206658250795e-07,-1.066501170360736e-07,-2.56492387946966e-08,-8.891157354814479e-09
0.11125,-6.034861498890945e-06,-1.129512233085431e-06,-3.832668858113432e-07,-9.896265209317037e-08
0.1116666666666667,-1.007383322906846e-05,-2.14203596882639e-06,-6.151075666809157e-07,-1.582702214859486e-07
0.1120833333333333,2.206229637870946e-06,7.95534355602993e-08,-1.235783917334389e-07,-1.909317602701224e-08
0.1125,3.001434051200453e-06,6.803670217651018e-08,-1.937465937741489e-07,-3.095938643954e-08
0.1129166666666667,3.778606805640891e-07,-2.420328547486783e-07,-1.431912889214589e-07,-3.032496522100242e-08
0.1133333333333333,-4.691476509929235e-07,-1.014153450083375e-07,-3.509162803725156e-08,-1.123423618072439e-08
0.11375,2.489978972792506e-06,1.156483379464348e-07,-1.338234697153677e-07,-1.79599584061347e-08
0.1141666666666667,2.837929615358203e-06,9.083778382637705e-08,-1.76493040580149e-07,-2.305907022864143e-08
0.1145833333333333,-1.03822774307904e-06,-1.744022846542026e-07,-8.881112049025381e-08,-2.043620754168508e-08
0.115,1.397117510347427e-06,3.151657087048733e-07,-5.822506664865218e-08,-1.180041079390737e-08
0.1154166666666667,2.700814674802164e-06,1.093375909437916e-07,-1.901100395064717e-07,-2.158610786175195e-08
0.1158333333333333,-5.862103866595919e-07,-1.494688760543764e-07,-4.665659301082594e-08,-1.395599525756108e-08
0.11625,2.514177960076532e-06,1.876638532143994e-07,-1.177316948414209e-07,-2.107207068504999e-08
0.1166666666666667,-7.914515428836643e-06,-1.515120236352857e-06,-4.647336304265619e-07,-1.223053641911074e-07
0.1170833333333333,-1.033671620716162e-06,-1.832503103080491e-07,-9.844535727709135e-08,-2.166369343937438e-08
0.1175,1.15120689713335e-07,-2.985431209293947e-07,-1.68035584530671e-07,-3.734755449167164e-08
0.1179166666666667,-8.804243043288854e-06,-1.828662470815668e-06,-5.393815084063771e-07,-1.393860842062254e-07
0.1183333333333333,2.373996409581907e-06,1.091584365235587e-07,-1.237387505104385e-07,-1.675699765995873e-08
0.11875,-8.674768078000098e-07,-1.624774602123822e-07,-5.900687642940143e-08,-1.6488848095022e-08
0.1191666666666667,5.656778400364377e-08,2.114393946469402e-08,-1.375737528354459e-09,-2.740486856352667e-10
0.1195833333333333,3.02856868122092e-06,6.777073388334815e-08,-1.899026705923948e-07,-3.10454531402929e-08
0.12,4.21560541702997e-08,1.510184777826248e-08,-6.360005345553326e-09,-1.389371033149999e-09
0.1204166666666667,2.650196200149396e-06,1.252376215101809e-07,-1.531247592837752e-07,-2.049134140404112e-08
0.1208333333333333,1.430761033194179e-08,1.449947009504926e-08,-1.167203865932676e-08,-2.990413916465354e-09
0.12125,2.982342357969414e-06,1.067172753858791e-07,-1.884178260346406e-07,-2.32820057482013e-08
0.1216666666666667,2.440187651001178e-06,5.358795178682649e-07,-8.782685106953509e-09,1.692631020379282e-09
0.1220833333333333,-1.026651937363482e-07,6.067680042524812e-09,-1.025034355779559e-08,-4.771807616071838e-09
0.1225,-9.137920539718182e-07,-1.823223744195815e-07,-7.072380167657394e-08,-1.889734391951243e-08
0.1229166666666667,-1.031242134336842e-06,-1.919243644394525e-07,-1.066164176612746e-07,-2.278070070509901e-08
0.1233333333333333,-3.365367278563171e-07,-2.153330010863336e-08,3.971452149897434e-09,-4.745729989553289e-09
0.12375,2.757518172915103e-06,1.204026439962664e-08,-1.484154952024631e-07,-1.905269163810565e-08
0.1241666666666667,-9.986637370923398e-06,-1.917549641613739e-06,-5.451129322512819e-07,-1.448171599610092e-07
0.1245833333333333,-2.932537750811729e-07,-4.134175858116411e-07,-2.007371538358523e-07,-4.74475351231173e-08
0.125,2.374252210142299e-06,1.116785468743309e-07,-1.441716244826102e-07,-2.637704204198469e-08
0.1254166666666667,-5.689295216378861e-07,-5.486226814633136e-08,2.955413003891965e-09,-4.655528923246436e-09
0.1258333333333333,-6.638963955708467e-06,-1.345210891239051e-06,-4.267147087063201e-07,-1.105728767144034e-07
0.12625,-9.240166776737575e-07,-2.010593124076434e-07,-8.233839676362336e-08,-2.105920522255249e-08
0.1266666666666667,2.535360009251326e-06,1.38115687991141e-07,-1.283376426096373e-07,-1.509889434464501e-08
0.1270833333333333,-6.949376917616228e-07,-7.886416257991151e-08,-1.000172339786241e-08,-6.201880266085557e-09
0.1275,3.005571536628537e-06,5.472251381905088e-08,-1.761856703491906e-07,-3.012714344133003e-08
0.1279166666666667,2.901813990605618e-06,1.288461115009143e-07,-1.7076137928072e-07,-2.288745841054929e-08
0.1283333333333333,-9.955212776268152e-07,-2.03898877564044e-07,-1.137226683339375e-07,-2.398663904346071e-08
0.12875,3.049148327015863e-06,1.18220169910463e-07,-1.930009218536606e-07,-2.303774114456566e-08
0.1291666666666667,-8.093832642624836e-07,-1.052336016666424e-07,-2.400427783660989e-08,-8.602129574670585e-09
0.1295833333333333,2.936517851398272e-06,6.19174203370222e-07,3.567146222405658e-09,6.496114220140504e-09
0.13,-9.38206148002776e-07,-2.170472271015841e-07,-9.343698667025895e-08,-2.292015684524276e-08
0.1304166666666667,-1.172739846864141e-06,-5.702743861991776e-07,-2.449947899058228e-07,-6.140274057886784e-08
0.1308333333333333,-4.456333917562329e-07,2.752349439529274e-07,-1.19160069703407e-07,-1.447531843784655e-08
0.13125,-1.130727898311499e-05,-2.242019147490277e-06,-6.091766561198369e-07,-1.622121622651259e-07
0.1316666666666667,-4.518814725419869e-07,-9.653741031105057e-08,-3.376509148665879e-08,-1.100535840506701e-08
0.1320833333333333,2.283405947591561e-06,6.567234544634653e-08,-1.661312848679274e-07,-2.987712474207699e-08
0.1325,-1.035484071350754e-06,-2.173357972591934e-07,-1.208693721482398e-07,-2.56001082885067e-08
0.1329166666666667,-4.01037187610494e-06,-7.850490285507186e-07,-2.992792044576664e-07,-7.726514703859878e-08
0.1333333333333333,2.708667724831157e-06,1.68836001299633e-07,-1.360736661699565e-07,-1.420909380862031e-08
0.13375,-5.744710293855367e-07,-1.501509317878619e-07,-4.586789265751933e-08,-1.389499404050364e-08
0.1341666666666667,-9.739101787357142e-07,-2.296026630918892e-07,-1.03190376140202e-07,-2.445127810039359e-08
0.1345833333333333,2.511192467846428e-06,5.103907645785788e-08,-1.515067861095231e-07,-2.825950211176104e-08
0.135,3.023291020121641e-06,1.332338707843211e-07,-1.839172605436928e-07,-2.483541810245661e-08
0.1354166666666667,3.088937839260576e-06,1.209920495711781e-07,-1.889393338497435e-07,-2.216847237117728e-08
0.1358333333333333,3.000113105474504e-06,5.956094922713941e-07,-1.351194164592565e-08,4.428950935690686e-09
0.13625,-3.060070177587014e-06,-8.142098141592903e-07,-3.040409841638174e-07,-7.968748748650205e-08
0.1366666666666667,-9.014310634921204e-07,-1.647296842771561e-07,-5.877548116293845e-08,-1.664482728615e-08
0.1370833333333333,-1.150744326053513e-05,-2.398287694994404e-06,-6.405283851190852e-07,-1.700101897427693e-07
0.1375,6.61349116482039e-08,-3.654690507206543e-07,-9.063072299590867e-08,-1.461295845134078e-08
0.1379166666666667,4.843942120768431e-08,1.575492544395447e-08,-1.679026236181504e-09,-3.157055290008462e-10
0.1383333333333333,-8.335965907652738e-07,-2.542905548673718e-07,-1.292935813824338e-07,-2.814481656082275e-08
0.13875,-1.04653402010218e-06,-2.384195941821614e-07,-1.109623679158138e-07,-2.564007623523767e-08
0.1391666666666667,5.889549862942324e-08,1.34786422129866e-08,-7.11971482124822e-09,-1.45323106953711e-09
0.1395833333333333,2.243586879663536e-06,4.786044925615625e-08,-1.823115374227451e-07,-3.144886189725894e-08
0.14,5.82552893748127e-08,1.568183076752717e-08,-1.325122801507872e-08,-3.114452950491368e-09
0.1404166666666667,-9.592225261562884e-07,-1.899163717358491e-07,-7.086184970992919e-08,-1.935910465555939e-08
0.1408333333333333,-4.067078197384773e-08,1.012591584301584e-08,-1.257059363829329e-08,-4.952057076879165e-09
0.14125,-1.376174487635724e-06,-2.475902050620789e-07,-1.803041909575333e-07,-4.528625519112134e-08
0.1416666666666667,2.895212683036526e-06,1.908982976625349e-07,-1.447299522411718e-07,-1.402455821928064e-08
0.1420833333333333,-2.837619931699859e-07,-1.666845663344424e-08,2.960431873286971e-09,-4.718538310922504e-09
0.1425,2.554769242515201e-06,-3.087473660092513e-08,-1.162089898640686e-07,-2.617136838241655e-08
0.1429166666666667,3.080072816933727e-06,1.343945708676099e-07,-1.89666315790398e-07,-2.60885114597755e-08
0.1433333333333333,-5.469565213665348e-06,-1.138981800219899e-06,-3.778275253321062e-07,-1.018822847602681e-07
0.14375,3.070804959238432e-06,1.124240502339328e-07,-1.761568416109281e-07,-2.05935081270307e-08
0.1441666666666667,-5.414636945770924e-07,-5.037212317269813e-08,4.378103610639956e-09,-4.243624646423805e-09
0.1445833333333333,-9.817472644189111e-07,-2.161538053295248e-07,-8.293805935851355e-08,-2.191385909508322e-08
0.145,-1.133475442713601e-06,-2.448836858636202e-07,-1.165721192388041e-07,-2.649508578613544e-08
0.1454166666666667,2.837355285688121e-06,5.048523008842515e-07,-4.988980394616031e-08,-2.101823492856455e-09
0.1458333333333333,-5.730782849126463e-07,-2.940046335680472e-07,-1.418020665754342e-07,-3.229156126389706e-08
0.14625,-1.052191903541071e-05,-2.323196265892923e-06,-6.275080061153423e-07,-1.652024604174452e-07
0.1466666666666667,-6.791242684334078e-07,-7.304894766160036e-08,-7.549926829427018e-09,-5.567707316692012e-09
0.1470833333333333,6.524366545891074e-06,2.661459447548993e-07,-3.544426739757499e-08,-9.136517271424671e-09
0.1475,2.243952830438101e-06,5.494281227370316e-08,-1.921028858309638e-07,-3.127227959564213e-08
0.1479166666666667,-7.961914489986684e-07,-9.76726087262313e-08,-2.144124097242838e-08,-7.852113315559191e-09
0.1483333333333333,-1.01225812500519e-06,-2.414956892208722e-07,-9.471403926541344e-08,-2.426213025807236e-08
0.14875,9.223143167963135e-07,1.925942574647469e-07,-8.74188256112756e-08,-1.914813474602579e-08
0.1491666666666667,-1.32028028601448e-06,-2.457023341640746e-07,-1.201756176988659e-07,-2.706016195108809e-08
0.1495833333333333,2.97145839495006e-06,2.065710949623692e-07,-1.518677445141988e-07,-1.434918107910886e-08
0.15,-3.802634013892605e-07,-8.24972235505186e-08,-3.095448417748419e-08,-1.015199766205212e-08
0.1504166666666667,-8.118111202652244e-06,-1.525022053368871e-06,-4.622120707051572e-07,-1.262286177878776e-07
0.1508333333333333,-1.640745285650045e-07,1.95646776021852e-07,-9.240679983279872e-08,-2.228331613370338e-08
0.15125,-7.134810411354728e-07,-3.700886704847442e-07,-1.623033043071089e-07,-3.895847716296525e-08
0.1516666666666667,3.099878503175466e-06,1.291783284274544e-07,-1.86902558921722e-07,-2.646034861444958e-08
0.1520833333333333,2.630612184283178e-06,1.117912742504261e-07,-1.538082436491111e-07,-1.839211628931842e-08
0.1525,-1.062073795246352e-06,-2.648889117178978e-07,-1.054766318971129e-07,-2.637302772510802e-08
0.1529166666666667,2.643199988937548e-06,3.834887181621194e-07,-9.526892700991969e-08,-1.07333360727619e-08
0.1533333333333333,-5.019767235059221e-07,-1.383208454630642e-07,-4.312358359584941e-08,-1.302688643517334e-08
0.15375,-8.579112662137556e-06,-2.009120125537947e-06,-5.682296014423838e-07,-1.476382125014168e-07
0.1541666666666667,6.862004809577362e-07,4.172074710860271e-08,-6.749864874184708e-08,-1.189704553957382e-08
0.1545833333333333,-1.332946842276204e-06,-2.561633600027101e-07,-1.218212559756247e-07,-2.747866714396477e-08
0.155,2.260420755904442e-06,7.626149186471101e-08,-1.951778282723103e-07,-2.968155110082149e-08
0.1554166666666667,-8.719655613103943e-07,-1.501250858426816e-07,-5.613376651181918e-08,-1.578663127848255e-08
0.1558333333333333,-1.139531824334256e-06,-2.855482463330269e-07,-1.146987519649662e-07,-2.821287126682586e-08
0.15625,2.714617184369133e-06,4.989539655973647e-07,-2.956714605314143e-08,-1.246069930514542e-09
0.1566666666666667,2.970465291131432e-06,2.126034343233872e-07,-1.547964950227889e-07,-1.494380193739583e-08
0.1570833333333333,-1.057210099969956e-06,-4.874310364540881e-07,-1.946532061438967e-07,-4.913410066521589e-08
0.1575,-1.055344097855115e-05,-1.921616484869878e-06,-5.471941030645867e-07,-1.493957227541291e-07
0.1579166666666667,3.989024004648521e-08,9.715200206819177e-09,-2.017525709400533e-09,-3.618304674239318e-10
0.1583333333333333,-9.415401892654296e-07,-1.757671654970091e-07,-6.80964198054322e-08,-1.857949243853549e-08
0.15875,3.019553454447014e-07,-3.502342196849795e-07,-7.021909546392064e-08,-2.236384042037426e-08
0.1591666666666667,3.049110103277829e-06,1.157010868279633e-07,-1.756107785872614e-07,-2.586201541313279e-08
0.1595833333333333,7.987240866398626e-08,1.16052619480444e-08,-7.973043359850068e-09,-1.522944483043723e-09
0.16,1.128864500583027e-07,1.690505332425931e-08,-1.50514210135597e-08,-3.250275809901375e-09
0.1604166666666667,2.667494271807685e-06,4.178995617584524e-08,-1.224225285175294e-07,-1.622329010043872e-08
0.1608333333333333,2.502251135623953e-06,2.589845128137027e-07,-1.407303323207009e-07,-1.951215261288475e-08
0.16125,-1.262132010225692e-06,-2.562676227167628e-07,-1.226398689365326e-07,-2.796128600448741e-08
0.1616666666666667,4.055384416373144e-08,1.459704753261334e-08,-1.533470729311046e-08,-5.152144772711692e-09
0.1620833333333333,-1.223528220568819e-06,-3.036631931838568e-07,-1.221428908267569e-07,-2.974201596209474e-08
0.1625,-6.104394065725985e-06,-1.509652615449519e-06,-4.723454812599063e-07,-1.20241410886744e-07
0.1629166666666667,-1.9102568024221e-06,-7.5969501548361e-08,-1.026184716343051e-07,-1.61881714694224e-08
0.1633333333333333,-2.051007435866016e-07,-1.122521033615092e-08,1.390416245664823e-09,-4.684984740333946e-09
0.16375,-9.834072854460527e-07,-2.042890745163285e-07,-8.00796754655296e-08,-2.128812823828445e-08
0.1641666666666667,2.259348533589036e-06,1.047735198609961e-07,-1.913761238128867e-07,-2.704370022316621e-08
0.1645833333333333,-4.839820345605561e-07,-4.540220616147435e-08,5.580298387415887e-09,-3.747136803229844e-09
0.165,-1.775002309494049e-06,-6.608201063852275e-07,-2.429255277939671e-07,-6.370126494144051e-08
0.1654166666666667,3.981117988759363e-06,6.699971266812941e-07,-6.973594256476694e-09,8.06574606924465e-09
0.1658333333333333,-6.27815049743082e-07,-6.664593831472568e-08,-4.88227973022131e-09,-4.769696459763877e-09
0.16625,2.906167303938688e-06,2.068782841442429e-07,-1.522914032028917e-07,-1.555650396085005e-08
0.1666666666666667,-1.221808408075365e-05,-2.249601020274193e-06,-6.174695412484333e-07,-1.669328231078283e-07
0.1670833333333333,-1.386543374071729e-06,-3.15124667260459e-07,-1.276921091783435e-07,-3.091469158315646e-08
0.1675,-1.045862293440327e-06,-2.337981220256285e-07,-9.192354776075517e-08,-2.388820893548604e-08
0.1679166666666667,-1.393554717926017e-06,-2.689993719040057e-07,-1.246491428690228e-07,-2.891961710559387e-08
0.1683333333333333,5.913360121149577e-06,1.962559929468892e-07,-2.592343828330892e-08,-1.754793928954212e-08
0.16875,-7.40296833049128e-07,-8.901708909499931e-08,-1.82853604003086e-08,-6.852674806661629e-09
0.1691666666666667,2.605808004678218e-06,1.111664297144007e-07,-1.551723151897441e-07,-2.436419895979091e-08
0.1695833333333333,2.44230748353527e-06,1.519031163308185e-07,-1.793762429392248e-07,-2.703027341845206e-08
0.17,2.788062702101298e-07,2.428498701712206e-07,-1.016152474845233e-07,-1.270556510430678e-08
0.1704166666666667,-3.542570267339635e-06,-9.191946060297348e-07,-3.576376508578197e-07,-8.790682950114636e-08
0.1708333333333333,-1.191862674698232e-06,-9.319989060506691e-08,-8.149496056335968e-08,-1.013362020053535e-08
0.17125,-2.498027628513497e-07,-6.620098453228332e-08,-2.719823299302093e-08,-8.943871126224718e-09
0.1716666666666667,-1.138387617700294e-06,-2.63452856847146e-07,-1.030587352151132e-07,-2.63735069015874e-08
0.1720833333333333,-1.415316069711937e-06,-3.303411381392144e-07,-1.309687318828535e-07,-3.171662365328085e-08
0.1725,2.257090059174788e-06,1.317324953593419e-07,-1.805069921093295e-07,-2.371501427667277e-08
0.1729166666666667,-3.055861437890102e-06,-9.028793241969997e-07,-3.096761107854629e-07,-8.302569253634296e-08
0.1733333333333333,-3.545702110679022e-07,-1.228028317975017e-07,-3.910267272692549e-08,-1.167432320389691e-08
0.17375,-1.444322277063505e-06,-2.935152192910917e-07,-1.301666453373242e-07,-3.094028305382575e-08
0.1741666666666667,4.668042466821887e-06,7.211666682309855e-07,-1.363646912576271e-08,9.894561490804724e-09
0.1745833333333333,-1.262256843030144e-05,-2.421148448455174e-06,-6.565952739048918e-07,-1.745318875576793e-07
0.175,2.750442048244641e-06,1.886298225224705e-07,-1.439341919382417e-07,-1.598225346747007e-08
0.1754166666666667,-1.258401615408227e-06,-2.927836701093796e-07,-1.131608882214347e-07,-2.87297290195872e-08
0.1758333333333333,-7.496288468137758e-07,-1.295959888961822e-07,-5.186069580491156e-08,-1.428156984008024e-08
0.17625,9.50331049612394e-07,7.604608357550491e-09,-5.756729206873785e-08,-1.97391292105795e-08
0.1766666666666667,2.584758511904015e-06,4.616054170532522e-08,-1.263578441452409e-07,-2.257086266132081e-08
0.1770833333333333,8.858467409071307e-07,-1.608240476444016e-08,-5.885823715144354e-08,-1.230113756659619e-08
0.1775,2.51274688641411e-06,7.143630560243125e-08,-2.064698681680738e-07,-3.242587468159278e-08
0.1779166666666667,-1.386362914560966e-06,-3.304153005300262e-07,-1.322400947341322e-07,-3.212536313326367e-08
0.1783333333333333,6.997081681621748e-07,-2.389215846147424e-07,-8.278536952726598e-08,-1.292433728337638e-08
0.17875,-1.165219650290133e-06,-3.368143726909886e-07,-2.434479008014001e-07,-5.581041453657589e-08
0.1791666666666667,-8.104742539645138e-07,-1.527367441109837e-07,-6.327694097918102e-08,-1.69536278140739e-08
0.1795833333333333,-1.381694565672774e-06,-3.219613249692148e-07,-1.221261457607292e-07,-3.092984303799609e-08
0.18,-4.986393338708328e-06,-1.215400268787077e-06,-3.936862524557111e-07,-1.064227156368497e-07
0.1804166666666667,-1.429123211488552e-06,-3.383666877905691e-07,-1.427041649897383e-07,-3.484969676201231e-08
0.1808333333333333,3.190998066696859e-08,4.054914946007773e-09,-2.34962080753786e-09,-4.065348679561581e-10
0.18125,2.26247235116308e-06,1.504538594077022e-07,-1.635368584047702e-07,-2.000427436731191e-08
0.1816666666666667,1.007901606061055e-07,9.951507880999103e-09,-8.82196586424713e-09,-1.593202599595482e-09
0.1820833333333333,1.668048675350602e-07,1.829975244621436e-08,-1.683693203104192e-08,-3.387596777478228e-09
0.1825,4.77387154003313e-06,6.867319723947297e-07,-4.02263891332715e-08,6.150171521008491e-09
0.1829166666666667,1.217090128104058e-07,1.919127638394005e-08,-1.805106203487808e-08,-5.353970509948599e-09
0.1833333333333333,-8.515972940476082e-07,-1.797612854848871e-07,-7.465303716028382e-08,-1.957669564950849e-08
0.18375,-1.156359728652949e-05,-2.37211843656926e-06,-6.529873334929584e-07,-1.696158899151695e-07
0.1841666666666667,-1.542250693878994e-06,-3.309470046700383e-07,-1.322354345167193e-07,-3.220922370625613e-08
0.1845833333333333,-1.259967169581319e-07,-5.717540189213567e-09,-1.187108448515437e-10,-4.648000690010981e-09
0.185,3.881225891901486e-06,2.44650384134691e-07,-2.156341359877011e-07,-3.533141854487392e-08
0.1854166666666667,2.172209962328572e-06,1.739898021894298e-07,-1.29067819694249e-07,-1.613228516690795e-08
0.1858333333333333,-1.562747649989682e-06,-3.473916900400979e-07,-1.298817072563568e-07,-3.292728105156451e-08
0.18625,-1.237777479809321e-06,-8.985817012070961e-08,-9.21982369878391e-08,-2.322833073610001e-08
0.1866666666666667,-4.239166857986013e-07,-4.042794923525335e-08,6.809804826937031e-09,-3.236168645753086e-09
0.1870833333333333,3.870572410121274e-07,2.253333348337245e-07,-1.069943874457327e-07,-1.927605272659415e-08
0.1875,2.680914038027803e-06,2.00038089626118e-08,-2.192816041583046e-07,-3.530820831799938e-08
0.1879166666666667,-9.275243750677815e-07,-2.08742924390915e-07,-8.592610305000075e-08,-2.214854382472771e-08
0.1883333333333333,2.479866951061678e-06,5.744126914203072e-08,-1.765742346407771e-07,-2.278917522049328e-08
0.18875,5.701935395008044e-06,2.452854445240382e-07,-4.474823536474251e-08,-9.016805114363329e-09
0.1891666666666667,-5.714612489904572e-07,-6.028267418323778e-08,-2.167238965188714e-09,-3.939895972124537e-09
0.1895833333333333,7.796494107405393e-07,1.513423229206999e-07,-1.454046284746423e-07,-2.806408087546932e-08
0.19,-1.439053339782308e-06,-4.156703281613934e-07,-1.665452969447826e-07,-4.167390169922733e-08
0.1904166666666667,-7.419968005627263e-06,-1.578437735313933e-06,-4.881851050229495e-07,-1.31699567684246e-07
0.1908333333333333,-6.743964929522885e-07,-8.037822651693159e-08,-1.499746569766319e-08,-5.794185505373941e-09
0.19125,-1.642421086877238e-06,-3.273025212101811e-07,-1.316400851316632e-07,-3.210586977353571e-08
0.1916666666666667,2.2513777683362e-06,1.569362108873128e-07,-1.417635857841786e-07,-1.618991742179298e-08
0.1920833333333333,-1.626226029807386e-06,-3.769487694150788e-07,-1.360569053618349e-07,-3.467643722363442e-08
0.1925,-1.048859496422556e-06,-2.390181412912354e-07,-9.66586546394051e-08,-2.469141226822008e-08
0.1929166666666667,4.499397582382376e-06,5.938832240648059e-07,-7.644453019464986e-08,-1.029915484880207e-09
0.1933333333333333,-1.027992487761828e-07,-4.974204310148726e-08,-2.317571850094975e-08,-7.634463232795398e-09
0.19375,-9.168348230191974e-06,-2.085532858415548e-06,-6.041119433055312e-07,-1.523731457920202e-07
0.1941666666666667,2.09261027950308e-06,1.019320619480324e-07,-1.070731026821686e-07,-1.637483915411275e-08
0.1945833333333333,-5.601023601879827e-07,-1.01915680537379e-07,-7.503040401938615e-08,-1.726209271984586e-08
0.195,-1.805133836330383e-07,-1.067990665637761e-07,-3.464059986659588e-08,-1.015874516564633e-08
0.1954166666666667,-1.206324235984502e-06,-2.704889321871517e-07,-1.067176926953352e-07,-2.721988800601115e-08
0.1958333333333333,-1.631873051667606e-06,-5.402075526336987e-07,-2.060035092242577e-07,-5.250393197650938e-08
0.19625,7.030610255526662e-07,-2.07331564815683e-07,-8.963875252915738e-08,-1.908394230850305e-08
0.1966666666666667,2.882630677977874e-06,-4.976298587398629e-09,-2.177553080802266e-07,-3.565215027260284e-08
0.1970833333333333,-1.627697625729342e-06,-3.940445221354802e-07,-1.407041909214329e-07,-3.609180650186698e-08
0.1975,1.322749921373151e-06,7.71227750910908e-08,-7.454101995797265e-08,-1.149988573439683e-08
0.1979166666666667,2.191362838523656e-06,5.082820171476655e-07,-7.266795409751303e-08,-7.087798066623779e-09
0.1983333333333333,-9.924982882172377e-06,-1.944120352648444e-06,-5.804230534998049e-07,-1.551099540404396e-07
0.19875,-1.671250692473507e-06,-3.2216026394275e-07,-1.319136591863763e-07,-3.210117537409097e-08
0.1991666666666667,-5.86692885554824e-07,-1.079962842343263e-07,-4.691603695477117e-08,-1.252624904091491e-08
0.1995833333333333,8.06498278710917e-06,5.167920338704295e-07,-4.272689967284019e-07,-4.031566846149714e-08
0.2,7.212413711718135e-06,4.987246787745781e-07,-4.213150938275435e-07,-3.930128194004084e-08
0.2004166666666667,-1.376142219102987e-06,-3.035954363824464e-07,-1.161916732196066e-07,-2.973841872776812e-08
0.2008333333333333,1.972291750198026e-06,1.641137320478557e-07,-1.15585065390005e-07,-1.255482427187002e-08
0.20125,-6.202845852991442e-07,-1.277023061261632e-07,-5.747812674952887e-08,-1.495850933237201e-08
0.2016666666666667,3.951348038205321e-06,4.685621418363883e-07,-1.13046814667009e-07,-9.644479145225446e-09
0.2020833333333333,-6.06556646942027e-06,-1.611929251755427e-06,-5.17359307471243e-07,-1.256611988860883e-07
0.2025,1.288075546484049e-06,-3.219748927161117e-08,-6.551470408772269e-08,-1.924470597387058e-08
0.2029166666666667,-1.770387424438431e-06,-4.099070493638374e-07,-1.441106642669064e-07,-3.711670109726335e-08
0.2033333333333333,2.40815067398072e-08,2.483954827169793e-07,-9.471860783694127e-08,-1.545765904850678e-08
0.20375,-2.194912478849806e-06,-7.262966560039611e-07,-2.644623371299917e-07,-6.821033908881981e-08
0.2041666666666667,2.576354039482023e-08,-5.039799132410225e-10,-2.641927035496297e-09,-4.455838870621621e-10
0.2045833333333333,1.187545767927624e-07,8.836510854340146e-09,-9.593925524478262e-09,-1.660120160355336e-09
0.205,-6.358672317528349e-07,-1.518677733782465e-07,-6.782785888728467e-08,-1.733882378189717e-08
0.2054166666666667,-1.641775637406392e-06,-3.21148112944437e-07,-1.351813450101494e-07,-3.266915716502272e-08
0.2058333333333333,2.121797711925084e-07,1.993928474353881e-08,-1.843545217243736e-08,-3.518732839451532e-09
0.20625,-1.597815185025431e-06,-3.355888350461973e-07,-1.251053466476647e-07,-3.223050017341489e-08
0.2066666666666667,1.872132093156441e-07,2.368569105631323e-08,-2.036931762492976e-08,-5.543893610955862e-09
0.2070833333333333,5.157192399866317e-06,2.2922398058687e-07,-5.525902059897601e-08,-1.49764303386025e-08
0.2075,-6.046356024835144e-07,-1.161452751992342e-08,-1.070176580977643e-07,-1.530647779542142e-08
0.2079166666666667,3.011097762305212e-06,-9.079841866082091e-09,-2.033232548655695e-07,-3.372391209320267e-08
0.2083333333333333,-1.179860635399815e-05,-2.23762222504234e-06,-6.533348881235253e-07,-1.720399787810758e-07
0.20875,3.279671917223067e-06,7.185777625990432e-07,-2.75758632061594e-08,6.310501844687109e-09
0.2091666666666667,-6.471774793489818e-08,-4.622515165811471e-10,-1.124734300697251e-09,-4.609501703689434e-09
0.2095833333333333,-6.984712806638213e-07,-1.784421029900772e-07,-7.798898932445499e-08,-1.96810519725484e-08
0.21,-3.822254970804427e-07,-3.561862604228044e-08,8.228686654483419e-09,-2.7619050426134e-09
0.2104166666666667,-1.854604500158664e-06,-4.181506246470619e-07,-1.463086109052086e-07,-3.769237230438437e-08
0.2108333333333333,3.967123387902097e-06,2.110680506729004e-07,-2.103404178344175e-07,-3.936118601153978e-08
0.21125,2.112405051348325e-06,1.147919959522072e-07,-8.632657917844824e-08,-9.699861648126427e-09
0.2116666666666667,-5.342347844449542e-07,-5.403531139013384e-08,4.469559600622431e-10,-3.174647763761464e-09
0.2120833333333333,-1.728573358650564e-06,-3.730536587995223e-07,-1.332396921560011e-07,-3.467077957124071e-08
0.2125,-3.009494788079146e-06,-1.024505067137841e-06,-4.068587424805689e-07,-9.387141684221449e-08
0.2129166666666667,3.252591395745513e-06,3.309901955829007e-07,-1.435931870608776e-07,-1.803763247636742e-08
0.2133333333333333,2.551130685301621e-06,1.976089018838319e-08,-1.619393364500495e-07,-2.757285106358271e-08
0.21375,-1.591292502353126e-06,-3.332953824252635e-07,-1.441404757663735e-07,-3.451313913538727e-08
0.2141666666666667,-3.304756005277979e-06,-9.829262514857156e-07,-3.428644234331129e-07,-8.897403638062754e-08
0.2145833333333333,-8.17126680652762e-07,-2.067833866255442e-07,-8.761142786722825e-08,-2.203009004307586e-08
0.215,-6.295885481646061e-07,-7.186544041048822e-08,-1.196227811475122e-08,-4.815846965651741e-09
0.2154166666666667,2.673238490511662e-07,-1.609268987290883e-07,-8.46610872190491e-08,-1.739131194831935e-08
0.2158333333333333,1.973766373702451e-08,-3.349796735899868e-08,-1.947272849715102e-08,-6.410714265156421e-09
0.21625,9.591995228334499e-11,-2.636504432256371e-08,-9.069464652653853e-08,-1.039107048563649e-08
0.2166666666666667,-1.867627708996402e-06,-4.174883137794199e-07,-1.476992581956307e-07,-3.780985842574598e-08
0.2170833333333333,1.156538395491673e-06,7.868081337715264e-08,-8.246159213515197e-08,-1.647764562296391e-08
0.2175,-1.252024770816357e-05,-2.39056322578672e-06,-6.904040691558716e-07,-1.783975425836598e-07
0.2179166666666667,2.801087977869764e-06,1.388585927113111e-08,-1.773178899138207e-07,-3.001684135943904e-08
0.2183333333333333,-1.806007197460345e-06,-4.024085933634943e-07,-1.406595137318763e-07,-3.698631682584998e-08
0.21875,4.071326696173203e-06,7.967498444868806e-07,-7.544986736346331e-09,1.256695393554753e-08
0.2191666666666667,-9.794918175999252e-07,-2.369960737279015e-07,-9.674548500327784e-08,-2.442583862691118e-08
0.2195833333333333,-3.298568650216791e-08,-9.082875837126125e-08,-3.050211937959873e-08,-8.72075159124399e-09
0.22,-1.567148887690079e-06,-3.709441783515893e-07,-1.621785902291371e-07,-3.858601340813192e-08
0.2204166666666667,-4.491118170794728e-07,-8.622706384784178e-08,-4.224846707587201e-08,-1.082464541876402e-08
0.2208333333333333,5.352829993057484e-07,2.615158082820761e-07,-6.885429730931739e-08,-6.629063733981823e-09
0.22125,-3.324512504656948e-07,-4.251210390119614e-07,-2.884204338521004e-07,-6.158558751184841e-08
0.2216666666666667,-4.972117737124516e-06,-1.302524508790608e-06,-4.373444282551258e-07,-1.137092672057589e-07
0.2220833333333333,-1.1604971698213e-06,-2.696297116885379e-07,-1.056418283555805e-07,-2.690248264815635e-08
0.2225,2.515616862213051e-06,1.962713335448338e-07,-1.639264106430505e-07,-2.501379279760996e-08
0.2229166666666667,-1.998579988638404e-06,-4.329041233109606e-07,-1.475669874571237e-07,-3.910720385418706e-08
0.2233333333333333,-1.825332326475546e-06,-4.081551926934809e-07,-1.489148053243037e-07,-3.753413168006638e-08
0.22375,1.650819215330729e-06,3.203897649579448e-08,-8.87595748203556e-08,-1.320973521825794e-08
0.2241666666666667,-4.525387473377266e-07,-1.020326065874439e-07,-5.186045857520697e-08,-1.297177785695201e-08
0.2245833333333333,4.332855249337583e-06,2.189321851925161e-07,-5.918712208157485e-08,-1.566493027859415e-08
0.225,-6.407340408349037e-07,-1.007045417637018e-09,-1.123028441891212e-07,-1.912102281029552e-08
0.2254166666666667,7.685032563966826e-06,4.730427575352862e-07,-3.733904650291875e-07,-4.086224393449205e-08
0.2258333333333333,6.915288328622659e-06,4.559681995955117e-07,-3.6797724800777e-07,-3.995680949641586e-08
0.22625,-1.186637669299186e-05,-2.337216539385978e-06,-6.810956526438117e-07,-1.720344181929847e-07
0.2266666666666667,-1.391779809308036e-06,-3.02590531299014e-07,-1.144695127372914e-07,-2.947721583768843e-08
0.2270833333333333,2.82000512473745e-06,2.978753011710823e-09,-1.428045093192797e-07,-2.546408482242402e-08
0.2275,4.569713724591538e-06,7.711818861442959e-07,-7.573404476248165e-09,1.290157965629116e-08
0.2279166666666667,-4.367790554176549e-07,-1.226254216876825e-07,-6.101881771232581e-08,-1.503716317850208e-08
0.2283333333333333,2.199225922152255e-08,-3.586292431461219e-09,-2.875982265149801e-09,-4.766753086457635e-10
0.22875,1.329020769549961e-07,8.355877328348506e-09,-1.024192706634878e-08,-1.721557215510393e-09
0.2291666666666667,-2.133169052571495e-06,-4.587684142549392e-07,-1.53852556744508e-07,-4.093278493262271e-08
0.2295833333333333,-1.642870819343519e-06,-4.498552366728433e-07,-1.932766897815098e-07,-4.60397387350593e-08
0.23,2.463098129223157e-07,2.168518977376052e-08,-1.973553886589927e-08,-3.639403440105713e-09
0.2304166666666667,2.339233941994036e-07,2.765164739117261e-08,-2.205892558520172e-08,-5.714242865758031e-09
0.2308333333333333,-1.751259763678958e-06,-3.921821806738598e-07,-1.507279131111549e-07,-3.704104482256536e-08
0.23125,4.126177045577216e-07,2.45604663945132e-07,9.344931262405784e-08,-1.020122035769971e-08
0.2316666666666667,-2.025451418643479e-06,5.088562905755146e-08,2.146478681634337e-08,-2.862819432614027e-08
0.2320833333333333,-7.165289842879677e-06,-1.666059223465776e-06,-5.378619431950614e-07,-1.396738695970786e-07
0.2325,-4.730297059632174e-07,-1.457770809844524e-07,-6.979917301062981e-08,-1.704401705412897e-08
0.2329166666666667,1.070552324191781e-06,-1.016281305381026e-07,-5.691227785277706e-08,-7.051570645484196e-09
0.2333333333333333,4.089109934774785e-06,2.556370928478387e-07,-2.227585437688827e-07,-3.241413056793732e-08
0.23375,-2.710187574896675e-08,3.876167996986562e-09,-1.349069363970652e-09,-4.57208728129064e-09
0.2341666666666667,1.638895037422793e-06,1.029226968276816e-07,-1.762640318116776e-07,-3.2532273595652e-08
0.2345833333333333,-1.562115147954652e-06,-3.412969263723783e-07,-1.231791081040893e-07,-3.215563675213111e-08
0.235,1.653261162940486e-06,8.700007734240372e-08,-1.712859519835951e-07,-2.987463036947454e-08
0.2354166666666667,-3.63841997409136e-07,-3.175370981867456e-08,9.969430810804969e-09,-2.357515384084464e-09
0.2358333333333333,2.604226768930531e-06,5.988643084620097e-08,-1.673309091900618e-07,-2.130647327962737e-08
0.23625,7.677277698532606e-07,6.629819806203506e-08,-8.959222611562203e-08,-1.88233756256519e-08
0.2366666666666667,-5.203089105440632e-07,-4.887815237474957e-08,2.931906420566673e-09,-2.535502483238349e-09
0.2370833333333333,-1.472808949341469e-07,-1.535189382914295e-08,-9.587174259628783e-08,-1.353051834024236e-08
0.2375,-5.708231227182961e-07,-1.708242919527636e-07,-7.79147874006214e-08,-1.905304793477832e-08
0.2379166666666667,-2.193057351843459e-06,-4.77958942130154e-07,-1.595847816369597e-07,-4.236471275056266e-08
0.2383333333333333,-9.702350767859962e-06,-2.071146161028193e-06,-6.238788252912199e-07,-1.535301223515244e-07
0.23875,-6.109484002325862e-07,-6.475660707458045e-08,-9.324449091376633e-09,-4.00707093179739e-09
0.2391666666666667,4.735802334097517e-06,6.7485031115209e-07,-2.110608844742206e-08,8.901733829887611e-09
0.2395833333333333,1.126626842133712e-06,1.805059540864467e-07,-1.15315176328709e-07,-1.961524345516734e-08
0.24,-1.696749641919761e-06,-3.748608988350162e-07,-1.319198793604031e-07,-3.489880593753303e-08
0.2404166666666667,-1.873345305003728e-06,-5.847720731591377e-07,-2.41187138000602e-07,-5.804025760143339e-08
0.2408333333333333,-1.664878543315966e-06,-3.738973611558919e-07,-1.542703268358651e-07,-3.667118020040789e-08
0.24125,1.083192549093963e-07,-1.924580840409688e-08,-1.633487426581402e-08,-5.394641361676354e-09
0.2416666666666667,-7.134585468988208e-07,-1.980491349046133e-07,-8.556632198354102e-08,-2.112226547601874e-08
0.2420833333333333,-9.629735089094006e-06,-2.011955712900502e-06,-6.285632745798607e-07,-1.62591540342415e-07
0.2425,7.388728394475029e-08,-7.707264945636584e-08,-2.70206642966412e-08,-7.520618852912261e-09
0.2429166666666667,5.078649455806448e-06,2.544787532515969e-07,-3.390235107962079e-08,-4.971113291638576e-09
0.2433333333333333,2.852119027212465e-06,5.03437267179777e-07,-8.136977964948132e-08,-9.148475717366662e-09
0.24375,-2.18514342549425e-06,-4.888884085236527e-07,-1.648395794544215e-07,-4.331374457715497e-08
0.2441666666666667,1.338928398355974e-06,-3.876910852917358e-08,-1.657637374691196e-07,-3.265518441733042e-08
0.2445833333333333,-1.939561557313345e-06,-4.111845045025603e-07,-1.4094077244323e-07,-3.766219369615192e-08
0.245,1.294319269337975e-06,3.615689872404851e-08,-9.946353126590098e-08,-1.559606957649418e-08
0.2454166666666667,-8.744998527171365e-07,-2.280142900690997e-07,-9.314033258152048e-08,-2.33086612542163e-08
0.2458333333333333,-3.579452930288327e-07,-6.70415051160511e-08,-3.829056523477879e-08,-9.384604934814411e-09
0.24625,-7.589669921197521e-07,-2.052530054453348e-08,-1.218145929110765e-07,-2.276227138218147e-08
0.2466666666666667,-1.58539616875843e-06,-3.611760075885247e-07,-1.612799548950459e-07,-3.69866310772733e-08
0.2470833333333333,-6.552243585344816e-06,-1.625557631113532e-06,-5.266946875213261e-07,-1.258358950314921e-07
0.2475,-2.487375197978805e-06,-7.972221828965608e-07,-3.082844912208477e-07,-7.540450796293788e-08
0.2479166666666667,-3.379908267773507e-07,-7.905607302455297e-08,-4.698698140776073e-08,-1.125947305037097e-08
0.2483333333333333,4.36452257478544e-06,5.492622337055623e-07,-4.067306184606732e-08,2.214907399435039e-09
0.24875,1.252110842853566e-06,-1.088768293028428e-07,-9.112841390740831e-08,-1.634715833502444e-08
0.2491666666666667,7.324452625973165e-06,4.890197498003201e-07,-3.447716025351298e-07,-3.442628401118074e-08
0.2495833333333333,6.606957367675052e-06,4.726822808822058e-07,-3.397815465817079e-07,-3.359293438766162e-08
0.25,-1.077679124728506e-06,-2.591594189452894e-07,-1.0091866204185e-07,-2.56565491067338e-08
0.2504166666666667,-2.144797283155852e-06,-4.457255993623168e-07,-1.501688693734776e-07,-4.036453004704805e-08
0.2508333333333334,-2.125567169265806e-06,-4.904320313358824e-07,-1.69575328902614e-07,-4.371435522700513e-08
0.25125,-2.964166432494741e-07,-9.594437440329591e-08,-5.495912753989091e-08,-1.300837606122882e-08
0.2516666666666666,-1.157821382902281e-05,-2.277242419259664e-06,-6.906764748419971e-07,-1.776554801165388e-07
0.2520833333333333,3.523900727804746e-06,2.466481575897301e-07,-2.245661963204021e-07,-3.254952061941187e-08
0.2525,2.04367912356257e-06,1.223679608644539e-07,-6.455562614843468e-08,-8.077035754308108e-09
0.2529166666666667,3.433491977671698e-06,7.52172744752528e-07,-1.001412550996201e-08,7.400564478071965e-09
0.2533333333333334,2.087087525688773e-08,-5.104458647860512e-09,-3.046200272267333e-09,-4.991354004733172e-10
0.25375,1.434075330835785e-07,8.502315107002096e-09,-1.075085485971338e-08,-1.776620099350976e-09
0.2541666666666667,-1.759578313671629e-07,3.354232346392395e-08,-1.6027194162797e-07,-3.246093968691932e-08
0.2545833333333333,-1.240556330679367e-06,-2.957175370723738e-07,-1.090026866615157e-07,-2.819822809293172e-08
0.255,-1.54404249521838e-07,-4.63335504556124e-08,-1.089515650949364e-07,-1.857983807038264e-08
0.2554166666666667,2.689209759470862e-07,2.342738445347484e-08,-2.070184493566213e-08,-3.747726909419277e-09
0.2558333333333334,-3.105738027906575e-07,-1.152598035675218e-07,-6.23214159236941e-08,-1.465878335045039e-08
0.25625,-1.481033402570724e-06,-3.634862729584214e-07,-1.741150930434669e-07,-3.881934428856615e-08
0.2566666666666667,1.944110649856872e-06,4.696843423630045e-08,-1.632624490405652e-07,-2.15546403425444e-08
0.2570833333333333,2.609235895563541e-07,3.084299545130149e-08,-2.305342197005849e-08,-5.861725106972667e-09
0.2575,-2.294398541876783e-06,-4.770037114757183e-07,-1.59623069325664e-07,-4.291158468583282e-08
0.2579166666666667,-1.277477912077674e-08,6.937945811032767e-09,-7.090297045076538e-10,-4.536431749621767e-09
0.2583333333333334,-3.74789512863421e-06,-1.083857232565681e-06,-3.935567832074664e-07,-9.799135849281398e-08
0.25875,-2.02417965291053e-06,-4.819117054419239e-07,-1.73743989497586e-07,-4.355176454519032e-08
0.2591666666666667,-3.133818456134347e-06,-1.068995152519475e-06,-4.042078211270926e-07,-9.320859903108928e-08
0.2595833333333333,-3.675724082499766e-07,-2.929248884753516e-08,1.206399324799366e-08,-2.035315245342331e-09
0.26,5.577653492662591e-07,3.159126267436231e-07,6.747772183125933e-09,-1.126877217091412e-08
0.2604166666666667,-2.311081593863293e-07,7.122823536999728e-08,6.671257625370323e-09,-3.142704317696951e-08
0.2608333333333333,-3.890094808045229e-07,-1.362809969666588e-07,-6.883620190527738e-08,-1.628098273793321e-08
0.26125,4.009241455507871e-06,3.737877909030737e-07,-6.059051757395208e-08,-5.906746951734104e-09
0.2616666666666667,4.520910205570733e-06,2.555243104612335e-07,-5.671596407451835e-08,-1.059814847590122e-08
0.2620833333333333,-1.379045596153023e-06,-3.291857305485354e-07,-1.176339610903441e-07,-3.092739488518065e-08
0.2625,-5.280265355875014e-07,-4.542095066743461e-08,5.263364222848636e-09,-2.045941871993269e-09
0.2629166666666667,-6.162901110555103e-07,-5.988606503482523e-08,-7.152796867924373e-09,-3.403244944456031e-09
0.2633333333333333,-1.244342717681469e-05,-2.39362885770178e-06,-7.087591717002087e-07,-1.810334329655244e-07
0.26375,-2.39021723602541e-06,-5.037832539656813e-07,-1.692388472499998e-07,-4.519531629657534e-08
0.2641666666666667,-5.094779942480364e-07,-1.593825758630411e-07,-7.481918721672769e-08,-1.794408960615265e-08
0.2645833333333333,7.788872156364703e-07,4.903781627375253e-08,-9.839442073662153e-08,-1.246178006032081e-08
0.265,1.315357689212838e-06,-9.390158570439664e-09,-1.198940855084179e-07,-2.162680448629202e-08
0.2654166666666667,1.640743178315856e-07,-8.182817018596695e-09,-1.387309766291135e-08,-4.637030262181198e-09
0.2658333333333333,3.441992496687405e-06,8.634256049210698e-07,3.651685219429336e-08,1.699836598077493e-08
0.26625,-1.472697041908242e-06,-4.036852325839983e-07,-1.9601507122885e-07,-4.330331646830799e-08
0.2666666666666667,3.034835977459407e-07,-2.921540448590647e-07,-1.510583618582856e-07,-3.268550444479707e-08
0.2670833333333333,-1.613927581342464e-06,-3.659716533665253e-07,-1.271181739548542e-07,-3.382894616349676e-08
0.2675,-1.899239779682398e-06,-4.643693856421904e-07,-1.774421054198107e-07,-4.289630317688606e-08
0.2679166666666667,1.397485451050978e-07,-6.708997414257135e-08,-2.434776432717556e-08,-6.628997351971873e-09
0.2683333333333333,-5.540283160438296e-06,-1.436792687109063e-06,-4.900464046564908e-07,-1.241028374100755e-07
0.26875,-6.445852985266019e-07,-1.851176894536668e-07,-8.077091702492425e-08,-1.972021142485078e-08
0.2691666666666667,-1.31881794598237e-07,-4.851608149286526e-07,-2.728556153383878e-07,-6.003986757522748e-08
0.2695833333333333,-3.151528238412227e-07,-5.251950922890179e-08,-3.524170244697082e-08,-8.303684411846594e-09
0.27,-2.438885757662785e-06,-5.249021063361741e-07,-1.787420886329989e-07,-4.709753546787183e-08
0.2704166666666667,6.375837622597153e-06,4.637089443875578e-07,-3.14227303614076e-07,-3.151616909477613e-08
0.2708333333333333,5.698901407217976e-06,4.479083079992953e-07,-3.095569974906006e-07,-3.073521339343113e-08
0.27125,1.343779431001866e-06,1.615409575433644e-07,-7.295310053175603e-08,-9.791078796235322e-09
0.2716666666666667,2.091775643760772e-06,3.597669808752848e-07,-8.698093038849865e-08,-1.327873192778671e-08
0.2720833333333333,-1.83712947047993e-06,-4.029253642582789e-07,-1.374778528978528e-07,-3.685381364960334e-08
0.2725,3.57171593856517e-06,1.841679985246814e-07,-2.393507348678573e-07,-3.798066186864501e-08
0.2729166666666666,-8.074601588576538e-07,-2.123946453877849e-07,-8.704731073940243e-08,-2.16724192797293e-08
0.2733333333333333,-2.821532339732248e-07,-6.146207228489287e-08,-4.312467108738114e-08,-9.954888085176466e-09
0.27375,1.368849094679875e-06,2.950850310895132e-08,-8.972286964714482e-08,-9.467851450205386e-09
0.2741666666666667,-1.18757492860684e-05,-2.316711176007839e-06,-6.762474710443772e-07,-1.712354560179193e-07
0.2745833333333333,-1.693408024016888e-06,-4.373587555729826e-07,-1.808859943364066e-07,-4.194638566970904e-08
0.275,-1.736902125641564e-06,-4.942468383690077e-07,-2.30871139209846e-07,-5.177135803287204e-08
0.2754166666666666,2.024966875657347e-06,-2.189336296146133e-08,-1.743243291970282e-07,-2.775786413282539e-08
0.2758333333333333,3.590320871834021e-06,8.205607835939394e-07,5.948952169595279e-08,2.006595954535154e-08
0.27625,-2.253618661049003e-07,-7.522979814312892e-08,-5.001064371904096e-08,-1.143237995873613e-08
0.2766666666666667,3.901962216954885e-06,1.647107647896777e-08,-1.260082074946203e-07,-2.876116306097795e-08
0.2770833333333333,-9.436206045669258e-07,-2.442291690745464e-07,-9.387197378299669e-08,-2.385086220692927e-08
0.2775,-2.436562130047087e-06,-5.388865630882496e-07,-1.877134172921367e-07,-4.84996784068763e-08
0.2779166666666666,-2.027250871400987e-06,-4.387314525343824e-07,-1.487774653824082e-07,-3.993722937472499e-08
0.2783333333333333,-7.771709367406929e-06,-1.816506543210327e-06,-5.844913583200486e-07,-1.501637292587023e-07
0.27875,2.284517228961944e-08,-5.180732320617233e-09,-3.157396959835671e-09,-5.136221883721978e-10
0.2791666666666667,-2.270443028227263e-07,-9.111416237711148e-08,-5.604987742636774e-08,-1.276482709787901e-08
0.2795833333333334,1.527765141195874e-07,9.240382891571337e-09,-1.113064261250717e-08,-1.825681129993246e-09
0.28,1.864455106032045e-06,5.575228887866257e-08,-1.470442062412126e-07,-2.999542077129178e-08
0.2804166666666666,2.867350241549791e-07,2.519758288524049e-08,-2.135861975740965e-08,-3.844336515053965e-09
0.2808333333333333,-1.288892571418909e-07,1.099634095653463e-07,-9.412939384291981e-08,-1.062054355302313e-08
0.28125,2.80486663542485e-07,3.337341178725221e-08,-2.340376555398503e-08,-5.987465607800272e-09
0.2816666666666667,1.671204356669949e-06,-3.161605892889359e-08,-1.114417826089607e-07,-2.175202064555085e-08
0.2820833333333334,2.672502024409004e-06,6.646915497291971e-08,-1.086332736824759e-07,-1.368131122780611e-08
0.2825,-3.233257060531254e-09,8.90103956561535e-09,7.244129664136601e-10,-4.503079387389739e-09
0.2829166666666666,-1.508875553929376e-06,-4.135323963797189e-07,-1.84834009148765e-07,-4.111505399705929e-08
0.2833333333333333,-1.063576521515224e-06,-2.744450393837954e-07,-1.015749798727806e-07,-2.627356135478812e-08
0.28375,9.268976519791301e-07,3.717804857149778e-07,-8.096085326704207e-09,-1.137993822013183e-08
0.2841666666666667,5.362473515645867e-07,8.882684921349358e-08,-5.252987177031545e-08,-3.272092012452002e-08
0.2845833333333334,-2.945865072907942e-07,-1.082888139140972e-07,-6.104374812080895e-08,-1.402788252941116e-08
0.285,-2.235078469647e-06,-6.614431334203418e-07,-2.820440823813303e-07,-6.550987787871392e-08
0.2854166666666667,-3.672506709684328e-07,-2.802500530375028e-08,1.446725189245335e-08,-1.792845461658967e-09
0.2858333333333333,-2.191116438008518e-06,-4.727783297278737e-07,-1.609674790002846e-07,-4.299676209524195e-08
0.28625,-9.908923790420298e-06,-2.040786666675474e-06,-5.965898740528699e-07,-1.495899427471097e-07
0.2866666666666667,-2.391795976206005e-06,-5.450731459624411e-07,-1.956483451150135e-07,-4.929225687847569e-08
0.2870833333333334,-5.221259876498721e-07,-4.34448568298615e-08,7.419782942265745e-09,-1.701628517948715e-09
0.2875,2.492766119656558e-06,8.38806594756858e-07,5.323322494455964e-08,1.86343681512048e-08
0.2879166666666667,-3.990527421552239e-07,-1.271638130891888e-07,-6.541171781452354e-08,-1.52965805165815e-08
0.2883333333333333,-6.008555641428766e-07,-5.706683529331405e-08,-5.464308267984286e-09,-2.999883586506718e-09
0.28875,1.635223786825217e-06,-6.707767729413544e-08,-1.422267742832383e-07,-2.780426916801861e-08
0.2891666666666667,-1.251921495837525e-06,-3.080648258429001e-07,-1.103875324880701e-07,-2.894675959826424e-08
0.2895833333333334,-1.009288720749512e-05,-2.159088745859009e-06,-6.595239572713827e-07,-1.712386230691946e-07
0.29,2.428588696702056e-07,-2.331925431695711e-10,-1.211332811123672e-08,-4.135487920220985e-09
0.2904166666666667,6.497055390051144e-06,3.853594257406768e-07,-3.033285497894801e-07,-3.615189805740697e-08
0.2908333333333333,5.861287134246647e-06,3.699144283477807e-07,-2.989761273574458e-07,-3.544151435337446e-08
0.29125,4.657352870677406e-06,2.526670969289119e-07,-2.255717633163664e-07,-3.027774970437484e-08
0.2916666666666667,-2.335760750883578e-06,-5.044644333388926e-07,-1.737945815409379e-07,-4.593410726941371e-08
0.2920833333333333,2.22784058398334e-07,9.699785766917321e-08,-7.687200650873484e-08,-5.004837540482489e-09
0.2925,3.197409032929523e-06,4.551581063564817e-07,-3.876803797157234e-08,-5.80908468312658e-09
0.2929166666666667,-5.110965556825043e-07,-1.482319177070821e-07,-6.974077799239263e-08,-1.665195282649993e-08
0.2933333333333333,-1.480647865988601e-06,-3.948235110823602e-07,-1.910209247226091e-07,-4.109256382327692e-08
0.29375,2.31544616747355e-07,-6.100996257343488e-08,-2.252824006901336e-08,-6.048460361180937e-09
0.2941666666666667,-2.230066006585775e-06,-5.39202856893556e-07,-2.0182429600935e-07,-4.938275235607557e-08
0.2945833333333333,3.98697893728842e-06,1.58194160133433e-07,-1.189908134141691e-07,-2.605786198134018e-08
0.295,-1.437483803529323e-06,-3.426554386476532e-07,-1.205100122846755e-07,-3.184844992466531e-08
0.2954166666666667,-3.150934973798162e-06,-9.19631163597437e-07,-3.511733714797012e-07,-8.517864056228182e-08
0.2958333333333333,3.040418693088366e-06,4.819949288021485e-08,-1.57753493821775e-07,-2.070821993298808e-08
0.29625,-2.433870244537688e-07,-4.314927822841705e-08,-3.317597984326826e-08,-7.593627063258174e-09
0.2966666666666667,-7.084546023731621e-06,-1.59223671879614e-06,-4.811466240418469e-07,-1.196392573480003e-07
0.2970833333333333,-6.325084264601378e-07,-1.707514458542539e-07,-7.443552463164153e-08,-1.816838575433957e-08
0.2975,-1.986090450119532e-07,-5.02750931323348e-08,-4.039029646083004e-08,-9.084451328156646e-09
0.2979166666666667,-2.453356271156192e-06,-5.32690851985136e-07,-1.868186588518503e-07,-4.863725912248145e-08
0.2983333333333333,1.548726860816539e-06,-8.888980724397131e-08,-1.586280362617943e-07,-2.719616135303293e-08
0.29875,2.196069950033982e-06,4.498853787105652e-07,2.847431228668808e-08,1.159547380661284e-08
0.2991666666666667,-1.605130401650166e-06,-3.776620134441401e-07,-1.320079851943314e-07,-3.49415761510859e-08
0.2995833333333333,-1.196157605157478e-05,-2.39093828980771e-06,-6.97838379382193e-07,-1.824737090952889e-07
0.3,1.343897017922781e-06,1.291821747083141e-07,-9.288097681164408e-08,-7.124919213657345e-09
0.3004166666666667,-1.310209394083091e-07,-6.225258776718465e-08,-4.635086346788238e-08,-1.035760979257978e-08
0.3008333333333333,-7.356905364175386e-07,-1.96481868537732e-07,-7.981519588554871e-08,-1.990556490567684e-08
0.30125,-1.478881171774755e-06,-4.023389273072174e-07,-2.018480654332216e-07,-4.296223805417006e-08
0.3016666666666667,-2.046260832318026e-06,-5.285232869861732e-07,-2.056681141030654e-07,-4.874295066411299e-08
0.3020833333333333,2.615612345803922e-06,8.454556450230448e-07,3.557122691839749e-08,1.202669391425393e-08
0.3025,-1.290645828968956e-07,-7.609917676646861e-08,-5.124408918697056e-08,-1.14417334410907e-08
0.3029166666666667,-4.635718240972639e-06,-1.265333019533772e-06,-4.359342451164618e-07,-1.100348008125965e-07
0.3033333333333333,1.68576966552269e-06,4.04680131407016e-07,-7.587944292333664e-09,-9.94962950367164e-09
0.30375,2.757656415582884e-07,8.984769945970003e-08,-1.084723814817832e-07,-3.259937180814104e-08
0.3041666666666666,9.64895232065526e-07,-1.012211082973465e-08,-1.599328708233039e-07,-3.19952541069338e-08
0.3045833333333333,2.629547792253358e-08,-4.076232314121284e-09,-3.219808846793187e-09,-5.216305312494609e-10
0.305,-2.553006353702087e-06,-5.573154975891199e-07,-1.994583992574118e-07,-5.098269441905083e-08
0.3054166666666667,1.576774664016413e-07,1.049297489989757e-08,-1.140215563045199e-08,-1.869857104157687e-09
0.3058333333333333,-8.121897955960896e-07,-2.214706793392755e-07,-8.619616604831335e-08,-2.189555184321263e-08
0.30625,-1.763584990847757e-06,-4.12831896006193e-07,-1.448661285836116e-07,-3.817420432652773e-08
0.3066666666666666,2.915985726484602e-07,2.706596377155627e-08,-2.175596360743734e-08,-3.931353508589728e-09
0.3070833333333333,-3.599569468188807e-06,-1.071070814568607e-06,-3.467808245338756e-07,-8.613997567203366e-08
0.3075,2.780011842872054e-07,3.550590716995756e-08,-2.321652430290292e-08,-6.095348558047545e-09
0.3079166666666667,-1.986881918098953e-07,-9.084819347741717e-08,-5.491070102970829e-08,-1.241553613566905e-08
0.3083333333333333,-2.196543369290571e-08,1.020939168132681e-08,2.823517607645068e-09,-4.471720457194664e-09
0.30875,1.616334772991628e-06,-6.214727640748527e-08,-1.352636793309061e-07,-1.970093626375433e-08
0.3091666666666666,3.255368132019084e-06,3.004346480419286e-07,-1.994353779638881e-07,-2.117687781222774e-08
0.3095833333333333,6.796773912870307e-06,4.382720582831377e-07,-2.747399647990222e-07,-3.065858825736933e-08
0.31,6.19612372998626e-06,4.235032270129836e-07,-2.706530451114789e-07,-2.999775214466813e-08
0.3104166666666667,-3.974030439072318e-07,-2.734047538427053e-08,1.714643688153655e-08,-1.616480009897676e-09
0.3108333333333334,5.73153845265752e-06,5.646965647399335e-07,4.346787786328381e-09,4.800183159646087e-09
0.31125,-1.939272346977132e-06,-5.045632116942867e-07,-2.068691921209576e-07,-4.743144095794386e-08
0.3116666666666666,-1.625905747229721e-06,-4.583163331399404e-07,-2.214433484527768e-07,-4.818738145015452e-08
0.3120833333333333,-9.420306972718499e-07,-2.493365311751364e-07,-9.391732085543804e-08,-2.415709215533186e-08
0.3125,-1.292228422778368e-05,-2.444307918965497e-06,-6.878645349738729e-07,-1.808283521533398e-07
0.3129166666666667,-5.490753350357216e-07,-4.209279201444946e-08,9.459451481032953e-09,-1.478270910166547e-09
0.3133333333333334,-3.065627195954776e-07,-1.069005222858325e-07,-5.786176338705344e-08,-1.335702808501991e-08
0.31375,1.613211656983549e-06,9.383809247354467e-08,-1.261123249818819e-07,-1.110664534716919e-08
0.3141666666666666,-1.920972756703868e-06,-4.479865546628756e-07,-1.588820918038185e-07,-4.148045343388157e-08
0.3145833333333333,-6.219942941787255e-07,-5.508738629600945e-08,-4.141807865335169e-09,-2.764604858522152e-09
0.315,-2.539709529188755e-06,-5.73367698069756e-07,-2.107931491149403e-07,-5.282544150589896e-08
0.3154166666666667,2.90047910367822e-06,7.567930058335329e-07,7.782640856433009e-08,2.098124605340542e-08
0.3158333333333334,2.766643201952421e-07,6.301344813823701e-09,-1.090250966580179e-08,-3.850804857524465e-09
0.31625,-4.455417100035886e-07,-1.12375829860393e-07,-1.950784510183785e-07,-3.674266518417312e-08
0.3166666666666667,-6.722461677139703e-06,-1.666793360913445e-06,-5.272409000258991e-07,-1.373161053347094e-07
0.3170833333333333,-4.214901964830895e-07,-1.245526487103379e-07,-6.075018498658507e-08,-1.435202693543307e-08
0.3175,-1.063044117777143e-06,-2.784770353083817e-07,-1.030996273187396e-07,-2.668308552642816e-08
0.3179166666666667,2.731361387604813e-07,-5.661924816772038e-08,-2.138807317030237e-08,-5.734874797251143e-09
0.3183333333333334,2.873997096128233e-06,9.342090561984408e-09,-1.468142169717811e-07,-1.960166831006262e-08
0.31875,-1.382457692750499e-06,-4.020400792396299e-07,-2.186846573590518e-07,-5.274710806476679e-08
0.3191666666666667,-1.75846624755246e-06,-4.764839831196437e-07,-2.053959824732738e-07,-4.571824698427953e-08
0.3195833333333333,-2.072131190929694e-06,-4.825112606357718e-07,-1.737105803819539e-07,-4.478480986948561e-08
0.32,-5.343226461085221e-07,-1.434354413009183e-07,-6.401557246459177e-08,-1.548140901130012e-08
0.3204166666666667,-2.250036890813756e-07,-3.608152836391112e-08,-3.191545379154594e-08,-7.207285626667429e-09
0.3208333333333334,-2.060232365153397e-06,-5.885532874928607e-07,-2.552540715609249e-07,-5.84248250785012e-08
0.32125,-2.512855295517634e-06,-5.887603987255571e-07,-2.198984435165237e-07,-5.402310923052623e-08
0.3216666666666667,3.425261834530214e-06,3.37946798580087e-07,-5.984361315631416e-08,-5.908382218645587e-09
0.3220833333333333,-1.171226393350957e-06,-3.087690480101761e-07,-1.138456621868245e-07,-2.945360538592031e-08
0.3225,-1.221039037408854e-05,-2.325621054521709e-06,-6.292152571085597e-07,-1.663423271627614e-07
0.3229166666666667,-1.688438696766008e-07,-4.196720746656918e-08,-3.860220095006551e-08,-8.600906140326306e-09
0.3233333333333333,-6.484673695544157e-07,-1.637587874692572e-07,-6.805691400866346e-08,-1.680785647789675e-08
0.32375,2.840051453489311e-06,4.158533252184973e-07,-1.297693646260712e-08,-1.268342173668931e-08
0.3241666666666667,7.485209037218007e-07,7.400175876754444e-08,-1.604476615545876e-07,-3.559152032482243e-08
0.3245833333333333,-1.477882976603123e-07,-1.563911843933871e-07,-1.859420660319714e-07,-3.330219234186364e-08
0.325,-8.862629737454743e-08,-5.277365803657753e-08,-4.381195278900361e-08,-9.740723834220357e-09
0.3254166666666667,5.320334563025673e-06,1.01896173358619e-06,1.011314835688652e-07,2.575135425419173e-08
0.3258333333333333,-2.235545218416935e-06,-5.169877867624159e-07,-1.888672055438997e-07,-4.800112304234311e-08
0.32625,4.715418886163472e-06,2.178465126510711e-07,-2.386537147051495e-07,-3.0155698379686e-08
0.3266666666666667,-9.291266034196481e-06,-2.055452714015013e-06,-6.09025571974971e-07,-1.623418105534146e-07
0.3270833333333333,5.615524899453567e-06,4.525430984513367e-07,-2.252093550951919e-07,-1.918531112855745e-08
0.3275,5.048205221137459e-06,4.38273831215241e-07,-2.212721356800527e-07,-1.853948201355531e-08
0.3279166666666667,-1.276668293314857e-06,-3.403594763313463e-07,-1.261338260077685e-07,-3.243688894798823e-08
0.3283333333333333,-1.585028828944018e-06,-4.514592880090115e-07,-2.025189637639403e-07,-4.417900323773873e-08
0.32875,-7.581479798562114e-08,-6.527291699319538e-08,-4.776949744437765e-08,-1.06552714897555e-08
0.3291666666666667,-7.367898670068972e-07,-1.837647094952018e-07,-7.316686884624707e-08,-1.837048767784487e-08
0.3295833333333333,-2.54961821360731e-06,-5.910501028043061e-07,-2.258282444214927e-07,-5.440864113540914e-08
0.33,3.080227598113292e-06,2.752040404316963e-08,-1.601326390640106e-07,-1.963114271233192e-08
0.3304166666666667,1.363919847335561e-06,-8.686265977894724e-08,-1.066647824627797e-07,-2.503701088394861e-08
0.3308333333333333,3.118767414799326e-08,-2.131546072376992e-09,-3.247938049667198e-09,-5.2501147093189e-10
0.33125,-2.951803968448301e-06,-8.152776816632536e-07,-3.079178740965387e-07,-7.501430393709062e-08
0.3316666666666667,1.608051344370082e-07,1.208190099538147e-08,-1.159874447548259e-08,-1.910626581771283e-09
0.3320833333333333,2.256811343378482e-06,1.732059918108458e-07,-1.220432361883963e-07,-1.673814459336796e-08
0.3325,2.914745063229136e-07,2.89309404365115e-08,-2.196821957309182e-08,-4.011532931949923e-09
0.3329166666666667,-1.358090202987105e-07,-7.839121638827839e-08,-5.036082265528017e-08,-1.142592736363551e-08
0.3333333333333333,2.657535103828256e-07,3.720897959646483e-08,-2.264518765391583e-08,-6.190405426451208e-09
0.33375,-2.307264418350941e-06,-5.462816267684715e-07,-2.035260979982135e-07,-5.10201268345045e-08
0.3341666666666667,-8.53240152733878e-07,-2.053203162073524e-07,-7.967188142791598e-08,-2.019056160189379e-08
0.3345833333333333,-5.327774401640975e-08,1.080099195761229e-08,5.407223598652899e-09,-4.440466460368622e-09
0.335,-1.101624599240943e-05,-1.909086317620897e-06,-5.386984452647104e-07,-1.409685581305575e-07
0.3354166666666666,-1.394110433887635e-06,-3.73512999035256e-07,-1.397966689594047e-07,-3.559238268539836e-08
0.3358333333333333,8.974414104721194e-07,-1.422916844828374e-07,-2.090361216297276e-07,-3.569816429968195e-08
0.33625,-4.381164621883564e-07,-2.74556247202994e-08,2.003379012125824e-08,-1.484820772064227e-09
0.3366666666666667,-2.282217863026462e-07,-9.253493091098821e-08,-5.21768104448486e-08,-1.213207494978055e-08
0.3370833333333333,-5.862686163507631e-07,-4.173010217257947e-08,1.14219825861391e-08,-1.338473345823715e-09
0.3375,3.125363905449977e-06,8.672481192811902e-07,6.733971429201554e-08,2.251130486239835e-08
0.3379166666666666,-2.450297609734428e-06,-5.858032567444159e-07,-2.273535312483923e-07,-5.386691701335041e-08
0.3383333333333333,-1.149271322281126e-05,-2.383413171199611e-06,-6.637417370809912e-07,-1.799109098270414e-07
0.33875,-1.517706947147075e-06,-4.431491709485793e-07,-2.014962983991174e-07,-4.38432671857222e-08
0.3391666666666667,-6.552034999790522e-07,-5.444733746154707e-08,-3.078777047155868e-09,-2.646937221282783e-09
0.3395833333333333,-9.63202105417783e-07,-2.27581061460976e-07,-8.76892232040055e-08,-2.226691365974827e-08
0.34,-3.224242415311411e-07,-1.078608125918558e-07,-5.394002770931273e-08,-1.286269625756445e-08
0.3404166666666666,2.944035113570892e-07,1.087361860852688e-08,-1.008152404559231e-08,-3.719712839630339e-09
0.3408333333333333,-1.521496238732382e-06,-4.07984242925069e-07,-1.54551328741492e-07,-3.887512769354765e-08
0.34125,-2.403136707389204e-06,-5.803730194599629e-07,-2.168780530643515e-07,-5.372742310573167e-08
0.3416666666666667,5.328448236645674e-06,5.655076293948492e-07,-9.364335554695122e-09,-1.40142581732509e-09
0.3420833333333334,2.319284792785575e-06,6.848868444416493e-08,-1.408665416616229e-07,-1.997406084413614e-08
0.3425,-4.507993058890662e-06,-1.138287932519702e-06,-3.801088416472539e-07,-9.807780060015801e-08
0.3429166666666666,2.902201296924157e-07,-5.467480027943273e-08,-2.073765761678533e-08,-5.613147636438407e-09
0.3433333333333333,2.765753120768024e-06,2.00097423730832e-08,-2.999101006251622e-07,-4.658300065437792e-08
0.34375,-4.000989640647425e-07,-1.243505036745852e-07,-5.611087881299223e-08,-1.37020050002474e-08
0.3441666666666667,3.329465083475744e-06,4.563855123034491e-07,-1.446156547765365e-08,-1.324168309318725e-08
0.3445833333333334,4.789525515181272e-07,1.003210429700188e-07,-2.013188147359935e-07,-3.643920148730521e-08
0.345,-1.056255283312999e-06,-2.506244853563373e-07,-9.728005676838939e-08,-2.458500128380618e-08
0.3454166666666666,-2.36077156318284e-07,-3.220650100114363e-08,-3.123047605606152e-08,-7.057424714210103e-09
0.3458333333333333,6.391554920174422e-06,4.502106475749065e-07,-2.243673715419946e-07,-2.143975667753484e-08
0.34625,5.857812552568682e-06,4.368002578863257e-07,-2.206091843919206e-07,-2.082444911328007e-08
0.3466666666666667,-7.655736466298529e-06,-1.636780419133203e-06,-4.276434505484825e-07,-1.109866198041665e-07
0.3470833333333334,-2.26954365435806e-06,-5.717988581090522e-07,-2.239531099943145e-07,-5.235518477231693e-08
0.3475,1.166265837596916e-06,-1.878100882013558e-07,-2.223577161728273e-07,-3.719154783472016e-08
0.3479166666666667,-1.684846570399303e-06,-4.450455113792506e-07,-1.700122098462152e-07,-4.223899292390576e-08
0.3483333333333333,-1.812571303259431e-07,-3.760532764507838e-08,-3.751598045329348e-08,-8.405643128017118e-09
0.34875,2.238640424384808e-06,7.01639973122031e-07,1.780755211838651e-08,1.529484279293341e-08
0.3491666666666667,-1.668519911623711e-06,-4.730307617213435e-07,-2.07384619758636e-07,-4.628838021617355e-08
0.3495833333333334,-4.910052265488358e-07,-1.4068047427676e-07,-5.913257952047524e-08,-1.471165168054282e-08
0.35,-2.622142013579053e-06,-6.052323102215887e-07,-2.280411204387963e-07,-5.595700497645653e-08
0.3504166666666667,-1.378800324091293e-05,-2.454519063880978e-06,-6.845334432370375e-07,-1.853008580472592e-07
0.3508333333333333,-1.14000583809447e-06,-2.748576603462175e-07,-1.083911938538329e-07,-2.712091393223267e-08
0.35125,-1.012281712627129e-07,-4.805459710158452e-08,-4.212020202495535e-08,-9.472529112044488e-09
0.3516666666666667,2.837025619750967e-06,2.770415438513227e-08,-1.897818480296963e-07,-2.824855849920334e-08
0.3520833333333334,-5.592885676504346e-07,-1.573664071750425e-07,-6.328706888727142e-08,-1.593296841617242e-08
0.3525,4.157762571454841e-06,7.901540778249042e-07,2.927783936218429e-08,1.27046559238828e-08
0.3529166666666667,-6.406089855137216e-06,-1.560151393795384e-06,-4.666904353586718e-07,-1.257575201497639e-07
0.3533333333333333,-9.21505494113717e-08,-6.007357534090773e-08,-4.531997386080145e-08,-1.028761435053601e-08
0.35375,-1.778464513109477e-06,-4.792538105593839e-07,-1.854810593791399e-07,-4.562225982775953e-08
0.3541666666666667,-2.060738112340798e-06,-5.496664436243266e-07,-2.161349281708508e-07,-5.001702922795484e-08
0.3545833333333333,-1.223513874581691e-06,-3.008451885830284e-07,-1.208431682886749e-07,-2.984548356349811e-08
0.355,-1.5716114063856e-07,-7.248184727704378e-08,-4.704973528845776e-08,-1.093518053514767e-08
0.3554166666666667,-2.718539564581312e-06,-6.272640583856855e-07,-2.356708421961338e-07,-5.754014339765948e-08
0.3558333333333333,-1.934084622086075e-06,-8.906757791180419e-07,-3.025352062547897e-07,-7.759182080119817e-08
0.35625,3.711073477266425e-08,3.340575849250534e-10,-3.256810542980434e-09,-5.257328952870343e-10
0.3566666666666667,-6.332414684829771e-07,-1.744032000644874e-07,-6.883280707184815e-08,-1.738359907043089e-08
0.3570833333333333,1.631528271265683e-07,1.391386455893623e-08,-1.175542536704037e-08,-1.949856997395427e-09
0.3575,2.879158410472098e-07,3.087530004348085e-08,-2.208638037807125e-08,-4.088838258876747e-09
0.3579166666666667,2.707290960580547e-06,5.511337064522721e-07,-3.495169408873225e-09,1.232210020180306e-08
0.3583333333333333,-2.236524423923678e-06,-5.642601522269944e-07,-2.265619958482686e-07,-5.350572373732199e-08
0.35875,2.491794280717846e-07,3.878851574030382e-08,-2.184777396494426e-08,-6.278928988056596e-09
0.3591666666666667,-8.696537791605864e-08,1.113592005199557e-08,8.304306278789648e-09,-4.40754297074024e-09
0.3595833333333333,3.970449002544265e-06,1.31775801465608e-07,-2.959877649600161e-07,-4.371494980111885e-08
0.36,-2.519751891982051e-07,-8.569566106666165e-08,-4.799636730935078e-08,-1.149672651782795e-08
0.3604166666666667,-1.379928910781138e-05,-2.592525056417134e-06,-6.631859799482684e-07,-1.790092885593096e-07
0.3608333333333333,-4.821869457527167e-07,-2.785635106983506e-08,2.308128420273317e-08,-1.374320199186941e-09
0.36125,-1.940022387842005e-06,-5.228200556696519e-07,-2.00359974312835e-07,-4.897225756117846e-08
0.3616666666666667,5.148875437682552e-06,2.164487340878641e-07,-2.664076246144611e-07,-3.614405954372882e-08
0.3620833333333333,-6.998901570362554e-07,-1.916276844871227e-07,-7.585782578244535e-08,-1.905711034883996e-08
0.3625,-1.302885052745295e-06,-3.286969121254887e-07,-1.343925726521953e-07,-3.273419834410232e-08
0.3629166666666667,4.648883157581367e-06,2.029780970430095e-07,-2.629793031694349e-07,-3.560356402581378e-08
0.3633333333333333,-6.247540064496405e-07,-4.171809345457907e-08,1.337483353330477e-08,-1.241306290967164e-09
0.36375,4.011934911762698e-06,4.746680831415203e-07,-3.29457785519982e-09,-9.068167571492685e-09
0.3641666666666667,6.938296700720723e-07,1.051191884480908e-07,-2.256974888887817e-07,-3.324326828205475e-08
0.3645833333333333,2.118763050803392e-06,-9.036915489188322e-08,-2.242404820918576e-07,-3.661756014521768e-08
0.365,3.460657410726278e-06,9.174646641111213e-07,4.163865491546694e-08,1.98834907778577e-08
0.3654166666666667,-3.430116157022009e-07,-9.969678798110134e-08,-4.893022788591026e-08,-1.206345006363005e-08
0.3658333333333333,-6.890549193063467e-07,-5.432630337166251e-08,-2.142947984561876e-09,-2.591868852448839e-09
0.36625,-9.401501913198751e-06,-1.908079106967842e-06,-5.60825563654389e-07,-1.531620820743179e-07
0.3666666666666666,-1.888196823257353e-06,-5.240373177136945e-07,-2.054632297977695e-07,-4.734643187641061e-08
0.3670833333333333,-2.745365794437472e-06,-6.436195198659591e-07,-2.388988534131365e-07,-5.827581089071312e-08
0.3675,3.074321533108454e-07,1.461597815971348e-08,-9.46941952833528e-09,-3.672700371091841e-09
0.3679166666666667,-7.712910321245418e-07,-2.092437907413005e-07,-8.437773577432594e-08,-2.094566517499879e-08
0.3683333333333333,3.675669864175894e-06,4.493321373418145e-07,-6.418096630003023e-08,2.61814296686024e-09
0.36875,-4.008911230507864e-07,-1.148214868221495e-07,-5.033446399820054e-08,-1.272221335409478e-08
0.3691666666666666,3.05569220901171e-07,-5.384735411248391e-08,-2.036234826420828e-08,-5.599723736489026e-09
0.3695833333333333,-3.817191258879097e-07,-4.172729430801025e-07,-2.138076496911958e-07,-4.893177143249036e-08
0.37,-1.399348167815651e-06,-3.603804603181436e-07,-1.487047531387206e-07,-3.575558660272885e-08
0.3704166666666667,-2.287490547995643e-06,-5.602001531941472e-07,-2.140409202282984e-07,-5.218951519266046e-08
0.3708333333333333,-3.044166969696488e-06,-7.682955986450679e-07,-2.662252371478161e-07,-6.749447275112738e-08
0.37125,-2.510259182854592e-07,-2.989054024236694e-08,-3.089465918250364e-08,-7.044990373779265e-09
0.3716666666666666,-4.848119022216441e-07,-1.281563274534829e-07,-5.269764771827214e-08,-1.353182458349358e-08
0.3720833333333333,-1.059159014759879e-05,-2.176662735752666e-06,-5.958191642034121e-07,-1.596610102051692e-07
0.3725,-8.386687722952506e-07,-2.276651319577351e-07,-9.424074085456715e-08,-2.301345295946672e-08
0.3729166666666667,-1.993547673597284e-07,-3.531106783640879e-08,-3.686544050425141e-08,-8.382826117625725e-09
0.3733333333333334,3.590083435156132e-06,9.624317165063571e-07,6.667309181313358e-08,2.754269140046736e-08
0.37375,-2.734975642584958e-06,-6.51056576013696e-07,-2.371368113393296e-07,-5.795849080300141e-08
0.3741666666666666,-1.402628930844416e-06,-3.903315560073795e-07,-1.631724196933313e-07,-3.889116978983896e-08
0.3745833333333333,-1.892637855556457e-06,-5.018558696059566e-07,-1.952309127899951e-07,-4.536945931425661e-08
0.375,-1.216027807954844e-07,-4.599933034949491e-08,-4.096997611214444e-08,-9.419046305145232e-09
0.3754166666666667,-1.141839195852322e-05,-2.425138538714118e-06,-6.41613500004965e-07,-1.763338220232942e-07
0.3758333333333334,-5.442095514650899e-07,-1.425286272796252e-07,-5.627432073420161e-08,-1.453336062498713e-08
0.37625,5.233223752529307e-06,4.781556834991084e-07,-1.818618316761822e-07,-1.517852475505024e-08
0.3766666666666666,-2.543023162776428e-06,-5.996594091947095e-07,-2.254283750202815e-07,-5.517741918778062e-08
0.3770833333333333,-1.161152184194638e-07,-5.821561141132766e-08,-4.353979573555283e-08,-1.018531866129171e-08
0.3775,-9.211815460186418e-07,-2.475364475065472e-07,-1.052500363534727e-07,-2.523504558487442e-08
0.3779166666666667,4.583457348220367e-06,2.143380821067297e-07,-2.798412905836632e-07,-4.182729630047739e-08
0.3783333333333334,4.108217018629641e-06,2.010695602681453e-07,-2.767758842165083e-07,-4.137313587756983e-08
0.37875,1.475850469936387e-06,2.912641375959646e-08,-1.413940249631816e-07,-2.547668342798269e-08
0.3791666666666667,3.631075417532086e-06,2.431143594050596e-07,-1.12782594805578e-07,-8.992735486965465e-09
0.3795833333333333,-4.975858212706378e-06,-1.000148175550088e-06,-3.357531713173197e-07,-8.852770509811487e-08
0.38,4.310988588976139e-06,5.226193196393708e-07,3.372879768404107e-09,-6.964704134098177e-09
0.3804166666666667,4.290075048822185e-07,1.538680581629671e-07,-2.488629785527545e-07,-3.170709460662283e-08
0.3808333333333334,-5.791699607597016e-07,-1.56002153056801e-07,-6.12457670382518e-08,-1.573726892140719e-08
0.38125,-1.969670385941439e-07,-7.079080686742357e-08,-4.459515565035154e-08,-1.077105163917975e-08
0.3816666666666667,-1.47249411103496e-06,-4.330835356505325e-07,-1.77390883492141e-07,-4.213469296475975e-08
0.3820833333333333,4.364613729321137e-08,3.031175070895074e-09,-3.261233392003779e-09,-5.25728370379837e-10
0.3825,4.064402322208955e-06,9.685420494932727e-07,3.644512698944067e-08,2.526391809646509e-08
0.3829166666666667,-2.699380339680005e-06,-6.467669889742263e-07,-2.302563074287638e-07,-5.648327554459622e-08
0.3833333333333334,1.659025857289907e-07,1.590511392213885e-08,-1.19082491568699e-08,-1.989890661479487e-09
0.38375,-9.785527817333184e-06,-1.866996212317442e-06,-5.283236169005795e-07,-1.350314413624089e-07
0.3841666666666667,2.847577898734677e-07,3.297484376986812e-08,-2.218219924036632e-08,-4.167696054618574e-09
0.3845833333333333,-9.920127147699902e-07,-2.688230543765506e-07,-1.171042079292636e-07,-2.758519143617371e-08
0.385,2.322119580686307e-07,4.050100218215299e-08,-2.097189714669032e-08,-6.368743552886321e-09
0.3854166666666667,-2.766245774558467e-06,-6.38507248685732e-07,-2.338879814176533e-07,-5.77848517444288e-08
0.3858333333333333,-3.007998062983472e-07,-8.40529468373772e-08,-4.488172467637773e-08,-1.125944766426355e-08
0.38625,-6.100872779647682e-07,-1.691252976302471e-07,-6.766883111254199e-08,-1.713405648811549e-08
0.3866666666666667,-1.921724724877724e-06,-5.232282974334873e-07,-1.913893526924376e-07,-4.584827437147217e-08
0.3870833333333333,-1.228655816057112e-07,1.155423705526329e-08,1.136595565867736e-08,-4.372269089781835e-09
0.3875,-5.261052984277101e-07,-2.817035389470204e-08,2.626491809393608e-08,-1.262775575297167e-09
0.3879166666666667,-1.124233581730238e-05,-2.473003087761508e-06,-6.843000820205367e-07,-1.877289583416717e-07
0.3883333333333333,-6.617718203403795e-07,-4.160006958387101e-08,1.539459390655564e-08,-1.148208107538852e-09
0.38875,-3.982956253628076e-07,-9.785849798358933e-08,-4.523857696316573e-08,-1.174542919463843e-08
0.3891666666666667,-1.748807649459365e-06,-4.719837377483382e-07,-1.909858608857048e-07,-4.544844264871063e-08
0.3895833333333333,3.512382374154061e-06,4.043988672460583e-07,-5.668551518526681e-08,-2.402116117598256e-09
0.39,-7.20340267750241e-07,-5.411267326705357e-08,-1.192491797762732e-09,-2.547793929719599e-09
0.3904166666666667,-1.103880887185221e-06,-2.939024423926884e-07,-1.295388135063886e-07,-3.00521229513656e-08
0.3908333333333333,-6.370986543831708e-07,-1.821610646258357e-07,-7.545543673117331e-08,-1.869788883331862e-08
0.39125,-6.546527481764931e-06,-1.526523268906863e-06,-4.295549684596732e-07,-1.165493280874664e-07
0.3916666666666667,3.266940568284691e-07,1.850581770220653e-08,-8.879048917156787e-09,-3.644409328851898e-09
0.3920833333333333,-4.475627136634228e-07,-1.12891516428297e-07,-4.616022390209012e-08,-1.2318661084001e-08
0.3925,5.15023550861861e-06,1.033378952550774e-06,-5.646584399375096e-08,1.292224875136966e-08
0.3929166666666667,-2.699781312025373e-06,-6.262129032625723e-07,-2.184570468225247e-07,-5.39170501654925e-08
0.3933333333333333,-2.986191525155267e-06,-6.734675828965371e-07,-2.390997364863137e-07,-5.98173250539077e-08
0.39375,3.257694886987561e-07,-5.303187005755434e-08,-2.004552757341863e-08,-5.615828633011442e-09
0.3941666666666667,-7.369803581583208e-06,-1.445623770900483e-06,-4.483350421564245e-07,-1.077460751637535e-07
0.3945833333333333,6.367976439558053e-06,4.056947104411889e-07,-2.003074862768176e-07,-2.308909711424031e-08
0.395,5.932709073479066e-06,3.930674780122255e-07,-1.974401996760401e-07,-2.266767450230502e-08
0.3954166666666667,-6.641882469027654e-07,-1.955976730951605e-07,-8.437380175645853e-08,-2.03929910874456e-08
0.3958333333333333,-2.609431150907658e-07,-2.767295740351189e-08,-3.065980529661052e-08,-7.075302723454553e-09
0.39625,3.436081015153459e-06,8.250227586129154e-07,2.325726643214461e-08,2.109470915138847e-08
0.3966666666666667,-5.388473243948006e-07,-1.246310118425659e-07,-4.818975717817429e-08,-1.303534349939249e-08
0.3970833333333333,-2.785186858789519e-06,-5.325142525136384e-07,-2.065871996699846e-07,-5.056929000230001e-08
0.3975,-1.114585445558418e-06,-3.1658700496141e-07,-1.419737290422939e-07,-3.262346104850486e-08
0.3979166666666666,-1.937031329292718e-06,-5.174493771465218e-07,-2.031258650442234e-07,-4.882032755114583e-08
0.3983333333333333,5.035904051293907e-06,4.794027738759294e-07,-1.434556080005869e-08,-1.132867068373364e-08
0.39875,9.057838064880507e-07,9.310388838410271e-08,-2.86336610228671e-07,-3.52798670258683e-08
0.3991666666666667,-2.109070505711614e-07,-3.327930831107224e-08,-3.635753902136528e-08,-8.419621855476365e-09
0.3995833333333333,-1.337881654911569e-05,-2.572861895917609e-06,-7.109926847821363e-07,-1.888959745829353e-07
0.4,5.123637873878709e-06,6.985623847867359e-07,-3.524542474566212e-08,8.521217812244262e-09
0.4004166666666666,-6.064555004305507e-07,-1.382334393610052e-07,-5.154582821256822e-08,-1.393568003944606e-08
0.4008333333333333,-1.364394009318817e-07,-4.444639426731134e-08,-4.00329366338974e-08,-9.446989116431132e-09
0.40125,-6.995874804403884e-07,-2.100572830276553e-07,-9.412978548831224e-08,-2.218299343467358e-08
0.4016666666666667,-3.194601458401295e-06,-7.007480205317331e-07,-2.40559999584271e-07,-6.105406059365238e-08
0.4020833333333333,-6.912351664894059e-06,-1.796658388915776e-06,-5.278030460664098e-07,-1.450153107055596e-07
0.4025,-2.532278619545259e-06,-6.09134973366297e-07,-2.038100052730504e-07,-5.077534326427615e-08
0.4029166666666666,-1.193644594211446e-06,-3.530379343847115e-07,-1.541188783088219e-07,-3.532404003156831e-08
0.4033333333333333,-1.433299686453423e-07,-5.724969874423014e-08,-4.207743876840718e-08,-1.019271542216142e-08
0.40375,-6.222109754256924e-07,-1.497640628787878e-07,-5.633441977441395e-08,-1.502187110795681e-08
0.4041666666666667,-2.129815359803679e-06,-5.676436153023153e-07,-2.13559496881464e-07,-5.219768025810652e-08
0.4045833333333334,-3.89488705757456e-06,-9.838081617048816e-07,-3.378020194711761e-07,-7.613246924751126e-08
0.405,-2.311421098174047e-07,-7.034073994024951e-08,-4.253688884309678e-08,-1.07506511979926e-08
0.4054166666666666,-7.304379292672058e-07,-2.255998408032936e-07,-1.044295376838937e-07,-2.403800680735974e-08
0.4058333333333333,-3.363674409833201e-06,-8.011203211507014e-07,-2.470114684255056e-07,-6.287921982758764e-08
0.40625,6.737574134537492e-06,1.011292611979009e-06,-7.475394175976008e-08,8.548698476061903e-09
0.4066666666666667,-6.350761635004043e-07,-1.604552166832488e-07,-6.256176455778989e-08,-1.627635207992344e-08
0.4070833333333334,5.029806477194043e-08,5.708012156393024e-09,-3.275789727167455e-09,-5.269955509337176e-10
0.4075,1.700794931654006e-07,1.79724201482765e-08,-1.209538450725131e-08,-2.033964752065212e-09
0.4079166666666666,-3.458326854488761e-07,-8.419467593540708e-08,-4.229097085635276e-08,-1.120934874848877e-08
0.4083333333333333,-1.358349401869089e-05,-2.478384883567437e-06,-6.988013082943781e-07,-1.793618452655274e-07
0.40875,2.832241745610015e-07,3.526523191363591e-08,-2.234297563767401e-08,-4.254860669921618e-09
0.4091666666666667,-1.49067610902934e-06,-3.851888333114705e-07,-1.658073703521973e-07,-3.815395743565035e-08
0.4095833333333334,2.172435360063325e-07,4.250830096092648e-08,-2.016067806453764e-08,-6.470672007079313e-09
0.41,-3.398994558178787e-06,-7.135242388511285e-07,-2.377121360235351e-07,-6.125619711659034e-08
0.4104166666666667,5.844438600841673e-06,8.808091706921859e-07,-5.680428940119986e-08,7.631004539380081e-09
0.4108333333333333,5.440426085970107e-06,8.696339892187284e-07,-5.381045686511429e-08,8.090241698998722e-09
0.41125,5.208128670352822e-06,8.991308854329652e-07,2.331958470765837e-08,2.055674562820903e-08
0.4116666666666667,-1.564898123372263e-07,1.227189037666784e-08,1.446629398378723e-08,-4.337560352225271e-09
0.4120833333333334,-8.010528906590165e-07,-2.446734739163545e-07,-1.149533520629551e-07,-2.59430808780356e-08
0.4125,-5.695402250395251e-07,-2.824254942664759e-08,2.956664851186158e-08,-1.133574729149988e-09
0.4129166666666667,-2.389035001684215e-06,-6.201607532195782e-07,-2.223648018132466e-07,-5.549517788560604e-08
0.4133333333333333,-4.501104466430916e-07,-9.849021320281347e-08,-4.222895137026944e-08,-1.166806439378711e-08
0.41375,-2.817538777942189e-06,-5.342417617699689e-07,-1.939197240654807e-07,-4.769183055891123e-08
0.4141666666666667,-6.444811947744592e-07,-1.705922687122448e-07,-7.004493676502143e-08,-1.766202579755791e-08
0.4145833333333334,-1.015995751701794e-05,-2.227450317750358e-06,-6.391699629980359e-07,-1.715628664312892e-07
0.415,-6.995287716714814e-07,-4.120863332762343e-08,1.753742466307672e-08,-1.029010634935889e-09
0.4154166666666667,-5.343870916118928e-07,-5.426141823107937e-07,-2.835207183066905e-07,-5.488260633239263e-08
0.4158333333333333,4.664486898478372e-06,4.380428127374585e-07,-3.912839860840802e-08,-1.804346802982342e-08
0.41625,6.047760188604508e-09,3.134712597939743e-08,-3.246359955800691e-07,-4.043516592425653e-08
0.4166666666666667,-7.512353456795686e-07,-5.356638387655574e-08,-1.340442338445376e-10,-2.474567859443954e-09
0.4170833333333333,-4.944852183780227e-07,-1.142908020491517e-07,-4.286416770795762e-08,-1.222077502003314e-08
0.4175,3.503611963449322e-07,2.306275612709293e-08,-8.17680544890376e-09,-3.583649147080623e-09
0.4179166666666667,-1.672572882882649e-06,-4.250760762578691e-07,-1.764028702133864e-07,-4.115947193156744e-08
0.4183333333333333,-3.096780871341194e-06,-9.23408347804674e-07,-3.106575535568208e-07,-8.165049809429692e-08
0.41875,-7.658672532054096e-07,-2.605800478292567e-07,-1.251427941989785e-07,-2.788749633577907e-08
0.4191666666666667,-6.548462068974337e-07,-1.806682293458573e-07,-7.844146795610409e-08,-1.913141841124621e-08
0.4195833333333333,3.515587280799885e-07,-5.165589168851927e-08,-1.96314064454899e-08,-5.599720148452741e-09
0.42,-5.977056372192426e-07,-1.254764672223334e-07,-4.479855973773169e-08,-1.292218434857203e-08
0.4204166666666667,-1.195967016862646e-05,-2.23853091062929e-06,-6.280081344210292e-07,-1.57300281955025e-07
0.4208333333333333,-3.375776518966461e-06,-7.229505757711374e-07,-2.307991735486093e-07,-6.030961585545167e-08
0.42125,-2.666144995503324e-07,-2.470701808794937e-08,-3.035030785823048e-08,-7.073268563967253e-09
0.4216666666666667,-2.733388377822062e-06,-6.718177616658625e-07,-2.293930584484987e-07,-5.859241943110746e-08
0.4220833333333333,2.976515035352055e-06,-2.600439299782229e-08,-2.754181436574523e-07,-4.203130484115301e-08
0.4225,-2.16384036102609e-07,-3.040759768001091e-08,-3.579272555808663e-08,-8.425258599782184e-09
0.4229166666666667,-2.62469274237708e-06,-6.213701630643841e-07,-1.931974925895574e-07,-4.731796804461885e-08
0.4233333333333333,-6.693030689483145e-07,-1.912648704918848e-07,-8.737055113725757e-08,-2.063534199447649e-08
0.42375,-6.80655176186522e-07,-1.395526918851025e-07,-4.821280944707068e-08,-1.381262587130383e-08
0.4241666666666667,-1.233801903166112e-05,-2.525605153513168e-06,-7.238720850061485e-07,-1.900346054560325e-07
0.4245833333333333,-8.103304088035296e-07,-2.906634581095087e-07,-1.347820182691722e-07,-2.99062854776634e-08
0.425,-1.838715658482078e-06,-4.716395538576366e-07,-1.859981464129542e-07,-4.436599867963264e-08
0.4254166666666667,-1.428322839877238e-07,-4.199614948013452e-08,-3.90520298641587e-08,-9.446076683153852e-09
0.4258333333333333,2.136340484467581e-06,-7.369659467208024e-08,-1.652206753859627e-07,-2.697671788962773e-08
0.42625,7.079714731724312e-06,1.228429219825854e-06,1.718972915365062e-08,2.234264235379862e-08
0.4266666666666667,6.70667529313869e-06,1.219759362792942e-06,2.041706658707428e-08,2.285780537599864e-08
0.4270833333333333,-6.853830396373596e-07,-1.505922975726094e-07,-5.313903102009184e-08,-1.488658905455821e-08
0.4275,-1.562814177767828e-07,-5.532649454227154e-08,-4.057989655297322e-08,-1.017539404613994e-08
0.4279166666666667,-5.697994653067069e-06,-1.310506041554192e-06,-4.175605901149872e-07,-1.082961797065703e-07
0.4283333333333333,-6.718914983872217e-07,-2.023678127520783e-07,-9.648445289554248e-08,-2.213384185428363e-08
0.42875,-9.555856834566876e-06,-1.923989080122143e-06,-5.913422765745151e-07,-1.390573953195068e-07
0.4291666666666666,-3.174148173968953e-06,-7.163979869186372e-07,-2.343509198263827e-07,-6.129697445180904e-08
0.4295833333333333,-3.580015773852724e-06,-6.683623697897798e-07,-2.235306450240045e-07,-5.790879054342772e-08
0.43,5.420248618664449e-06,4.605479796951628e-07,-4.415340416918262e-08,-1.84923219997863e-08
0.4304166666666667,5.777983283411145e-07,5.518672139080336e-08,-3.431585147896879e-07,-4.014367886275201e-08
0.4308333333333333,-2.538105999047099e-07,-6.898911419992666e-08,-4.048037401565348e-08,-1.071383797885057e-08
0.43125,-1.096121051456865e-06,-3.153591250280553e-07,-1.438382158587334e-07,-3.201604184837294e-08
0.4316666666666666,-6.911148800668011e-07,-1.604987695044432e-07,-5.953955288441272e-08,-1.611863336811032e-08
0.4320833333333333,-2.045953544570486e-06,-5.235724184398837e-07,-1.949780772767576e-07,-4.778690682309695e-08
0.4325,-1.541250560299576e-06,-5.456317400329466e-07,-2.038875948282307e-07,-5.003298213850919e-08
0.4329166666666667,-3.762551679637945e-07,-8.350826784659764e-08,-3.973651774423313e-08,-1.115567582366164e-08
0.4333333333333333,-7.103960569351647e-07,-2.165556622886763e-07,-1.054325650580567e-07,-2.360323998930592e-08
0.43375,5.66060782523934e-08,8.143906989077562e-09,-3.315585570710678e-09,-5.316942493425891e-10
0.4341666666666666,-1.315762096074592e-05,-2.664102802504651e-06,-7.438978566956633e-07,-1.933455054006029e-07
0.4345833333333333,1.742337006947056e-07,2.002919116588002e-08,-1.235849391282267e-08,-2.086596684418975e-09
0.435,2.848870919323961e-07,3.776986948553762e-08,-2.265738090979225e-08,-4.359720584019871e-09
0.4354166666666667,2.065582450830515e-07,4.49364702177762e-08,-1.95565079592207e-08,-6.599914757865041e-09
0.4358333333333334,-6.983411099593222e-07,-1.69603154437596e-07,-6.712726878742305e-08,-1.746028662803243e-08
0.43625,-1.875189720208676e-07,1.338531709208944e-08,1.748717796263718e-08,-4.312228925171213e-09
0.4366666666666666,-4.883715850293063e-07,-9.846068427465679e-08,-3.930653526640838e-08,-1.160665569208858e-08
0.4370833333333333,-1.265696049192742e-06,-3.476223663874532e-07,-1.517909039196023e-07,-3.429120630033226e-08
0.4375,-6.099041242603189e-06,-1.441245515226753e-06,-5.736138218349292e-07,-1.227860997768405e-07
0.4379166666666667,-6.129137831439659e-07,-2.807114017581627e-08,3.296544355363292e-08,-9.787971950669609e-10
0.4383333333333334,-3.502031362243279e-06,-7.615297604756574e-07,-2.374214793318182e-07,-6.341040505360669e-08
0.43875,-7.378811938584372e-07,-4.056822255100311e-08,1.984045913262559e-08,-8.657802457016946e-10
0.4391666666666666,-7.914773815609082e-06,-1.72479077174293e-06,-5.356680658169857e-07,-1.378432943985014e-07
0.4395833333333333,-3.211180153269787e-06,-7.179390329798515e-07,-2.160831063104036e-07,-5.52037219560598e-08
0.44,-6.292116433058845e-07,-2.265621119708057e-07,-1.136437868331072e-07,-2.502682988101646e-08
0.4404166666666667,-2.328661356354202e-06,-5.794193984783427e-07,-2.036427234801627e-07,-5.142904080953624e-08
0.4408333333333334,-5.259325642053982e-07,-1.152888211427817e-07,-3.973134125239888e-08,-1.216692107749073e-08
0.44125,-7.845542980101582e-07,-5.272499451061061e-08,1.081578035896703e-09,-2.348487792154795e-09
0.4416666666666667,-7.091487705534792e-07,-1.783562036197031e-07,-7.544578847464507e-08,-1.885091316833805e-08
0.4420833333333333,-7.022439948237062e-06,-1.525777561764855e-06,-4.672256165162797e-07,-1.086551273064411e-07
0.4425,6.872214483624544e-06,7.406234228667121e-07,-6.781877822955682e-08,-9.98737923056153e-11
0.4429166666666667,6.540607870479576e-06,7.333571643445957e-07,-6.463308349590297e-08,4.154644719789886e-10
0.4433333333333334,3.776859933234959e-07,2.846728049082025e-08,-7.293241511814487e-09,-3.459879326138032e-09
0.44375,-6.396581862833794e-07,-1.263115825066655e-07,-4.166743756548017e-08,-1.289154871209905e-08
0.4441666666666667,-1.311720909381648e-05,-2.66169639001877e-06,-7.801079044038986e-07,-1.94360002026448e-07
0.4445833333333333,3.805538067745345e-07,-4.963691727372188e-08,-1.905842038621638e-08,-5.515059211185537e-09
0.445,-2.813947952704051e-06,-6.872353077136999e-07,-2.526989071898481e-07,-6.008263085422991e-08
0.4454166666666667,-1.424174726192402e-06,-3.863779571134451e-07,-1.589359847481929e-07,-3.679855394144372e-08
0.4458333333333334,-2.701379258021767e-07,-2.074745411934673e-08,-2.989435845087728e-08,-6.993855870163435e-09
0.44625,-6.242722877023602e-07,-2.50746247043561e-07,-1.209586078166571e-07,-2.643894742004158e-08
0.4466666666666667,-7.238775358009846e-07,-1.872812685828485e-07,-8.402171160393279e-08,-2.022861083108196e-08
0.4470833333333333,5.999039997884096e-06,5.465472245789335e-07,-8.283377147484819e-09,-9.474492764488967e-09
0.4475,1.080647955624589e-06,1.600223072503464e-07,-3.267747904612861e-07,-3.205454464290062e-08
0.4479166666666667,-7.370802481763107e-07,-1.414072044937826e-07,-4.529211408779167e-08,-1.382297805535645e-08
0.4483333333333333,-4.040064545439064e-06,-7.536030728715494e-07,-2.409263313261266e-07,-6.439191745083725e-08
0.44875,-2.197150476314225e-07,-2.635624775742571e-08,-3.508248304781101e-08,-8.343607998895521e-09
0.4491666666666667,-2.702202756706498e-06,-6.355908596034664e-07,-2.121872455336164e-07,-5.523733193881575e-08
0.4495833333333333,-9.457385027818426e-06,-2.106934515017355e-06,-6.193294322056859e-07,-1.605051288304209e-07
0.45,-1.907181741050152e-06,-5.920643859834602e-07,-2.069582650477776e-07,-5.158989605866428e-08
0.4504166666666667,-1.448500999158098e-07,-3.819430041738529e-08,-3.791289445729053e-08,-9.34580045604063e-09
0.4508333333333333,-7.22707565668307e-07,-1.962527809029204e-07,-9.244319914470344e-08,-2.154023907409275e-08
0.45125,-7.330726587806063e-07,-1.526881355420625e-07,-5.055213955758354e-08,-1.494966719502527e-08
0.4516666666666667,-1.642254494245344e-06,-4.306037516876354e-07,-1.659373685528242e-07,-3.961383924504564e-08
0.4520833333333333,-8.674079090572262e-07,-2.681103390438701e-07,-1.274342432556612e-07,-2.785717070309443e-08
0.4525,-1.172247704395474e-05,-2.419819684087157e-06,-8.087147896495866e-07,-1.905079323052308e-07
0.4529166666666667,-1.630668411177837e-07,-5.189044368195085e-08,-3.889984516610491e-08,-1.004493164581106e-08
0.4533333333333333,-3.964637526898193e-06,-9.033486877250583e-07,-3.261844200672198e-07,-7.726758392538767e-08
0.45375,-2.679241537125753e-07,-6.596226057941961e-08,-3.819655375519217e-08,-1.054943531071676e-08
0.4541666666666667,-7.35654715649051e-07,-1.627652522852585e-07,-5.737993182079933e-08,-1.623972006336898e-08
0.4545833333333333,-1.354398258323934e-05,-2.615095592072656e-06,-7.254270297077058e-07,-1.828825464432035e-07
0.455,-7.557836464040693e-07,-2.079113000352398e-07,-1.003179290826751e-07,-2.275224032256209e-08
0.4554166666666667,1.72723624289462e-07,-4.612414087705458e-07,-2.919830952861792e-07,-6.086316424560465e-08
0.4558333333333333,-1.391554575408201e-07,-4.699758385021326e-07,-2.892889192569304e-07,-6.045944169026114e-08
0.45625,-3.010204949295336e-06,-6.995914338314636e-07,-2.21287021359604e-07,-5.912809733253195e-08
0.4566666666666667,-4.071156482523229e-06,-8.228902534352535e-07,-2.433757552733478e-07,-6.462434795984249e-08
0.4570833333333333,-4.005967209369943e-07,-8.101221342780719e-08,-3.692179867350563e-08,-1.09607263242654e-08
0.4575,-1.058563284566183e-05,-2.400790789900624e-06,-7.304752567503573e-07,-1.831552543807738e-07
0.4579166666666667,-9.787160698337225e-07,-2.922947266760267e-07,-1.326313229879999e-07,-2.936366007929526e-08
0.4583333333333333,-7.398095541082153e-07,-1.719979146861093e-07,-6.536192440753343e-08,-1.763437229346946e-08
0.45875,-1.943798963566101e-06,-4.794814813499975e-07,-1.73314974044786e-07,-4.283013105383749e-08
0.4591666666666667,-2.316593219260495e-06,-5.941563038161725e-07,-2.169035159774311e-07,-5.034804584675605e-08
0.4595833333333333,6.261856326638187e-08,1.01464208515424e-08,-3.395791714378473e-09,-5.422478911043866e-10
0.46,1.813587377041515e-07,2.202863899813766e-08,-1.27421004769103e-08,-2.153662059086445e-09
0.4604166666666666,2.92040368203941e-07,4.053171830629581e-08,-2.321987656757139e-08,-4.49466489377658e-09
0.4608333333333333,-5.184557169805227e-07,-9.65009869174004e-08,-3.607994712420066e-08,-1.139266890922267e-08
0.46125,2.028858514130913e-07,4.792182737835907e-08,-1.930498593346494e-08,-6.776569249217152e-09
0.4616666666666667,6.121937584786625e-06,7.274154281202902e-07,4.678727705969521e-08,2.778266573554017e-09
0.4620833333333333,9.754282325098183e-07,3.918548157220267e-07,-2.946194768035565e-07,-2.154960598395699e-08
0.4625,-6.581674161005501e-07,-2.144073521307357e-07,-1.070597467435968e-07,-2.383855399742274e-08
0.4629166666666666,-2.1317689335694e-07,1.501964022808322e-08,2.031791178640767e-08,-4.311754524870675e-09
0.4633333333333333,-6.54430207213213e-07,-2.761931174518043e-08,3.643622875987753e-08,-8.000210992677245e-10
0.46375,-7.570808860104892e-07,-1.808942800483759e-07,-7.39608718526892e-08,-1.906108634821129e-08
0.4641666666666667,-4.933574152817726e-06,-1.19006597895678e-06,-3.93734744606097e-07,-9.583413309909913e-08
0.4645833333333333,-5.490578407563117e-07,-1.142707108145122e-07,-3.626051524717123e-08,-1.195363864857197e-08
0.465,-7.771195076775087e-07,-3.967307718199099e-08,2.231194923161939e-08,-6.541129215261901e-10
0.4654166666666666,-1.071715950197166e-06,-3.220559813213666e-07,-1.369849327656079e-07,-3.104008016809013e-08
0.4658333333333333,-3.529947970109438e-06,-7.290821206662149e-07,-2.330262748633375e-07,-6.268807001128947e-08
0.46625,-8.189815410787658e-07,-5.155643491431525e-08,2.466848761499859e-09,-2.163384307384866e-09
0.4666666666666667,-3.193842709634235e-06,-7.350244864883209e-07,-2.406953351174668e-07,-6.278082550975922e-08
0.4670833333333334,-1.072305050086326e-05,-2.478217464839092e-06,-8.320643559115386e-07,-2.00733340493962e-07
0.4675,4.119682765764447e-07,3.498476948647117e-08,-6.215306306379151e-09,-3.264592041545919e-09
0.4679166666666666,-6.339021015622534e-07,-2.349299067896565e-07,-1.125478633782431e-07,-2.482874377870788e-08
0.4683333333333333,-2.326324572197771e-06,-5.312392973147316e-07,-1.816815763563779e-07,-4.650277158157815e-08
0.46875,-6.729495803459003e-07,-1.251167328625902e-07,-3.819723456324944e-08,-1.270139737455202e-08
0.4691666666666667,-7.810309499112517e-07,-1.899070128336432e-07,-8.25988606418292e-08,-2.044526011582194e-08
0.4695833333333334,4.185683063822522e-07,-4.678513433935668e-08,-1.830382002416895e-08,-5.352240469835725e-09
0.47,-2.504601146400322e-06,-6.16892719809e-07,-2.385575544760998e-07,-5.249446247395107e-08
0.4704166666666666,-1.318122330433109e-05,-2.80295824830993e-06,-7.797488214489075e-07,-2.0242764283951e-07
0.4708333333333333,-2.697350604587535e-07,-1.546542152002257e-08,-2.930266633818746e-08,-6.824261044252288e-09
0.47125,-7.827897370961008e-07,-1.412404224215537e-07,-4.203239060714342e-08,-1.368233199732821e-08
0.4716666666666667,-7.909338368594222e-06,-1.680102815838527e-06,-5.531738828937734e-07,-1.355500904046535e-07
0.4720833333333334,-8.226783024530007e-06,-1.692057794513943e-06,-5.513754974443815e-07,-1.353739520528127e-07
0.4725,-1.226421133456325e-06,-3.563114160952415e-07,-1.41278620877802e-07,-3.298583047393978e-08
0.4729166666666667,-2.168150763427019e-07,-2.069832729396704e-08,-3.422928286636598e-08,-8.156630447255322e-09
0.4733333333333333,-5.973417216504157e-06,-1.502392792091708e-06,-5.141113839919014e-07,-1.218653158154576e-07
0.47375,-8.60159468492782e-07,-2.470445156768836e-07,-1.169219375996663e-07,-2.573423587756805e-08
0.4741666666666667,-7.878577695156512e-07,-1.988199954951068e-07,-9.079859225074553e-08,-2.172234597418539e-08
0.4745833333333334,-3.748104503826866e-06,-8.247337884943259e-07,-2.460471838948732e-07,-6.610291165424442e-08
0.475,-7.64987104466811e-07,-1.528612846004762e-07,-4.76711944732331e-08,-1.488128232052161e-08
0.4754166666666667,-1.41021258736286e-07,-3.253669962528381e-08,-3.660695954586893e-08,-9.120014604317007e-09
0.4758333333333333,-2.653103985914533e-06,-5.929675590942365e-07,-1.922208027843164e-07,-5.067435838298531e-08
0.47625,-3.421932723951216e-06,-7.228133408511707e-07,-2.459950221187038e-07,-6.050957554774754e-08
0.4766666666666667,6.945448477937082e-06,8.292159264043689e-07,7.023063238561148e-08,8.208320431685384e-09
0.4770833333333334,1.808645096669939e-06,5.391125069340489e-07,-2.870756257809114e-07,-1.687317977792548e-08
0.4775,-1.61512938337352e-07,-4.63317727135834e-08,-3.70004589979641e-08,-9.763743475819279e-09
0.4779166666666667,-8.312462918552214e-07,-2.10357674053905e-07,-9.812099738832794e-08,-2.284779950666523e-08
0.4783333333333333,-7.585814911334506e-07,-1.63317887196921e-07,-5.500226106742954e-08,-1.626201918073553e-08
0.47875,-2.562910718983583e-06,-6.878527690912168e-07,-2.5465428761189e-07,-5.578596008120565e-08
0.4791666666666667,-1.472271345433417e-06,-3.943601273131513e-07,-1.46144275994467e-07,-3.533048186271694e-08
0.4795833333333333,-9.344330484262054e-07,-2.649133489901742e-07,-1.198151755858257e-07,-2.663871474241081e-08
0.48,-2.779085546737334e-07,-6.055192757796504e-08,-3.563651893604039e-08,-1.020493010875058e-08
0.4804166666666667,-6.539522446861604e-06,-1.714146555142802e-06,-6.474588499652227e-07,-1.499650313857089e-07
0.4808333333333333,-4.161056447413348e-07,-7.585094820028407e-08,-3.37059912714023e-08,-1.055315625958249e-08
0.48125,-7.651117448052021e-07,-1.730584749203503e-07,-6.355375781512001e-08,-1.775741128017826e-08
0.4816666666666667,-7.368073942923819e-07,-2.16087908861057e-07,-1.039601379234808e-07,-2.378766926048001e-08
0.4820833333333333,-3.345314612391224e-06,-8.001508695060221e-07,-2.560358874840737e-07,-6.802557214049648e-08
0.4825,-3.105970068524206e-06,-6.348413574200791e-07,-2.069970004985125e-07,-5.513703421102916e-08
0.4829166666666667,-9.069436744464959e-06,-2.08495527129932e-06,-6.110814382463677e-07,-1.565541316325751e-07
0.4833333333333333,-5.389721003493981e-07,-9.160646619529273e-08,-3.234127620137279e-08,-1.093209418445112e-08
0.48375,-3.171455548373221e-06,-6.906709780838223e-07,-2.504122934270982e-07,-5.785143372782814e-08
0.4841666666666667,6.677082033258322e-08,1.153085937459417e-08,-3.532372778215702e-09,-5.612880649637799e-10
0.4845833333333333,-1.06972748222393e-05,-2.333744862071781e-06,-7.028730594853202e-07,-1.828856546071648e-07
0.485,-1.101901740527798e-05,-2.349078264901032e-06,-7.020795639078814e-07,-1.829788586513697e-07
0.4854166666666667,1.914237334864333e-07,2.3903651951183e-08,-1.329443008302235e-08,-2.242259495909847e-09
0.4858333333333333,-9.734671378289191e-07,-2.868712018190781e-07,-1.217613212119561e-07,-2.761865154749984e-08
0.48625,3.057186556045993e-07,4.356704553330478e-08,-2.413044944013629e-08,-4.674707208097994e-09
0.4866666666666667,2.094974107815011e-07,5.154586908205731e-08,-1.955457024501481e-08,-7.025051508042703e-09
0.4870833333333333,-7.840703948304242e-07,-1.825846757634859e-07,-7.263632388827536e-08,-1.928434168550587e-08
0.4875,-1.804339013080433e-06,-4.356266847291256e-07,-1.524116869498192e-07,-3.818877039883852e-08
0.4879166666666667,-2.3047060206057e-07,1.720819787454623e-08,2.284396075565802e-08,-4.357963196532584e-09
0.4883333333333333,-2.825657703506421e-06,-8.092387738235367e-07,-3.269493806393699e-07,-6.83704360360954e-08
0.48875,-5.641882322255017e-07,-1.10079293498983e-07,-3.21614706010651e-08,-1.146019798993387e-08
0.4891666666666667,-6.925532438331607e-07,-2.697546108649658e-08,3.993767137958745e-08,-6.085552300828569e-10
0.4895833333333333,-7.18734095875779e-07,-2.360312735859821e-07,-1.082422946576899e-07,-2.456680762864565e-08
0.49,-8.15201847537846e-07,-3.864805547794357e-08,2.49275029601746e-08,-4.027801098587019e-10
0.4904166666666667,-8.535019235346553e-07,-5.021735880816723e-08,3.976521471680279e-09,-1.930606300067687e-09
0.4908333333333333,-8.147507754224885e-07,-1.924194004580079e-07,-8.15998764738607e-08,-2.075764772378712e-08
0.49125,6.965227157038755e-06,6.611750150720638e-07,3.180952236151261e-08,-7.64375165400267e-10
0.4916666666666666,1.787188559942079e-06,3.482465666161272e-07,-3.270074582014788e-07,-2.40307842412001e-08
0.4920833333333333,-6.98334678790462e-07,-1.205130694474649e-07,-3.398282247354479e-08,-1.219985119766756e-08
0.4925,4.573953129191482e-07,4.267622339053888e-08,-4.999077057324791e-09,-3.011051989584045e-09
0.4929166666666667,-1.060880691859012e-06,-3.115398496302068e-07,-1.236047231763722e-07,-2.87750947946895e-08
0.4933333333333333,-3.341461541431448e-06,-7.309329938404487e-07,-2.254725428533743e-07,-6.007835685642945e-08
0.49375,-3.843123278067988e-06,-8.292350053290179e-07,-2.711718356636849e-07,-6.918647690311319e-08
0.4941666666666666,4.689931623646602e-07,-4.317720711008096e-08,-1.746617694268931e-08,-5.128562515371275e-09
0.4945833333333333,-2.589617212726293e-06,-6.604207794126745e-07,-2.399215454696529e-07,-5.303172501288349e-08
0.495,-9.586765583687263e-07,-2.462852619982405e-07,-1.111868501496194e-07,-2.519120170748533e-08
0.4954166666666667,-2.11414625883119e-06,-4.856640967016909e-07,-1.615652171396791e-07,-4.167114027852243e-08
0.4958333333333333,-8.201541037692861e-07,-1.374673760546361e-07,-3.794357600275334e-08,-1.320381304438631e-08
0.49625,-2.608928128850318e-07,-8.790374487757935e-09,-2.868287274140304e-08,-6.583715925472305e-09
0.4966666666666666,-8.292641411791512e-07,-2.022566526941989e-07,-8.99015050498502e-08,-2.210225924440376e-08
0.4970833333333333,-2.868325142997692e-06,-8.959363821158032e-07,-4.253330598119349e-07,-8.744525700939203e-08
0.4975,-2.024933263038157e-07,-1.329285168323804e-08,-3.335112389878659e-08,-7.884417081887142e-09
0.4979166666666667,-7.916351790672743e-07,-1.492902455019369e-07,-4.390703244507166e-08,-1.445535952583539e-08
0.4983333333333334,-4.92891925010975e-06,-1.185150294491521e-06,-3.81666936866544e-07,-9.086097516829144e-08
0.49875,-1.226582722851395e-06,-3.380938651479042e-07,-1.259988073881441e-07,-3.024206635394867e-08
0.4991666666666666,-1.20154180247959e-07,-2.479275297588821e-08,-3.524559045528583e-08,-8.787631039933514e-09
0.4995833333333333,-8.803091177396232e-06,-2.108990525070525e-06,-6.452176972292104e-07,-1.718059313745659e-07
0.5,-9.105922981401891e-06,-2.125628408984444e-06,-6.45029732341113e-07,-1.720650162523507e-07
0.5004166666666666,-1.0304908732595e-06,-2.61425572933183e-07,-1.124890829131823e-07,-2.574095721373301e-08
0.5008333333333334,-8.841769963548462e-07,-2.149751935978254e-07,-9.705965835365015e-08,-2.326588331112101e-08
0.50125,-3.11226225563575e-06,-7.478405919824211e-07,-2.442463725401793e-07,-6.448539623126176e-08
0.5016666666666667,-1.427411137120449e-07,-3.834825739674203e-08,-3.498761256529993e-08,-9.347239896999862e-09
0.5020833333333333,-3.948132911918278e-06,-8.284960034582721e-07,-2.816303974952852e-07,-6.88757181334214e-08
0.5024999999999999,-7.771153521834485e-07,-1.600285017110224e-07,-5.172819827438809e-08,-1.591589913993931e-08
0.5029166666666667,-2.494269892814281e-06,-5.267528583293788e-07,-1.754611626346738e-07,-4.574037847335356e-08
0.5033333333333333,-2.084014219192536e-06,-6.473131494742714e-07,-2.702816018938878e-07,-5.3989792595519e-08
0.50375,-2.673823442932784e-07,-5.233405142903621e-08,-3.285110004469666e-08,-9.689602762302637e-09
0.5041666666666667,-7.963566203627183e-07,-2.215749567523631e-07,-1.024456387252912e-07,-2.420704336373937e-08
0.5045833333333334,-7.798849958239669e-07,-1.702439682039773e-07,-6.08511175507932e-08,-1.751196873911563e-08
0.505,4.986481948098458e-06,2.761393325905905e-07,-6.382588015264736e-08,-2.505786618243867e-08
0.5054166666666666,-7.900048692324155e-07,-1.306123361676415e-07,-4.102125468931965e-07,-4.360811611641144e-08
0.5058333333333334,-1.453124440502437e-06,-3.667368389973967e-07,-1.298531305888205e-07,-3.214336702670168e-08
0.50625,-1.055084586727599e-06,-2.792953468605046e-07,-1.127982925802889e-07,-2.62882187910084e-08
0.5066666666666667,-4.142553109496178e-07,-6.748134679117985e-08,-3.014677192595508e-08,-9.933428023959901e-09
0.5070833333333333,-5.426652498245374e-07,-8.308302519632157e-08,-2.809710466268881e-08,-1.021341210898892e-08
0.5075,-8.026714783537262e-07,-1.805109333219179e-07,-7.049321483138206e-08,-1.915172756615398e-08
0.5079166666666667,-3.531056011915216e-06,-8.094038990630076e-07,-2.684666090367772e-07,-6.870985299633754e-08
0.5083333333333333,-3.689390659509099e-06,-8.073475154800016e-07,-2.736633812446651e-07,-6.496355323563863e-08
0.50875,-7.903587017430852e-07,-2.430725030464222e-07,-1.060352040444771e-07,-2.494976578149182e-08
0.5091666666666667,-1.361283754768307e-06,-5.88673590851833e-07,-3.168191082128666e-07,-5.909249305443926e-08
0.5095833333333334,7.197324808888882e-08,1.216527098719536e-08,-3.740256388917886e-09,-5.914200487662029e-10
0.51,-2.778018623352335e-06,-6.039212353412841e-07,-1.944121550939866e-07,-5.057785211974301e-08
0.5104166666666666,2.056053198240834e-07,2.558901559412819e-08,-1.406143576650318e-08,-2.359949231328772e-09
0.5108333333333334,3.294322479606619e-07,4.685058381499531e-08,-2.548595645449044e-08,-4.915891596869149e-09
0.51125,2.293457333235695e-07,5.580224918003005e-08,-2.044894104698923e-08,-7.371502553532483e-09
0.5116666666666667,-5.599766836746859e-07,-1.018017165493313e-07,-2.73876833982993e-08,-1.065978700680735e-08
0.5120833333333333,-2.3629062650729e-07,1.985306449938492e-08,2.495594342229097e-08,-4.476290149425741e-09
0.5125,-1.116406823781731e-06,-2.979770313478293e-07,-1.129896911503259e-07,-2.692245356762615e-08
0.5129166666666667,-7.240830025527614e-07,-2.639022484125992e-08,4.341769484515457e-08,-4.227538712918314e-10
0.5133333333333333,-8.371400888549624e-07,-1.913418822326884e-07,-7.989886617906377e-08,-2.074068803080946e-08
0.51375,-4.924758267527837e-06,-1.302155706472838e-06,-4.386833636104232e-07,-1.152954908733495e-07
0.5141666666666667,-1.678859331558473e-06,-4.009114279128075e-07,-1.367823555004526e-07,-3.460064579552006e-08
0.5145833333333333,-2.773359080197627e-06,-7.701508763011923e-07,-2.618951774732223e-07,-5.706958308286285e-08
0.515,-5.201665381549144e-06,-1.316802969039233e-06,-4.384590042339263e-07,-1.155116375563983e-07
0.5154166666666666,-8.491175481657393e-07,-3.783668972380795e-08,2.763227067928533e-08,-1.311837620027136e-10
0.5158333333333334,-7.033141373457002e-07,-1.113565085694146e-07,-2.892419540511817e-08,-1.134132512732391e-08
0.51625,-8.840657780004481e-07,-4.910653712966486e-08,5.521892206359224e-09,-1.675047347195447e-09
0.5166666666666667,-1.056387319038663e-06,-2.540657536400818e-07,-1.081469305470348e-07,-2.549765901398924e-08
0.5170833333333333,5.224044800765589e-07,5.131136991028214e-08,-3.755940432552673e-09,-2.729531507214684e-09
0.5175,-8.569020789177076e-07,-2.024541106217618e-07,-8.847123026219926e-08,-2.219551484068464e-08
0.5179166666666667,-3.327748664247522e-06,-7.759885150585276e-07,-2.937496189280671e-07,-6.375097068778066e-08
0.5183333333333333,-8.378543245496822e-07,-1.286689712884922e-07,-3.284915661335305e-08,-1.231901650322458e-08
0.51875,-3.71228694719833e-06,-8.521787520163817e-07,-2.892364001436289e-07,-7.19197123792518e-08
0.5191666666666667,5.414413190799116e-07,-3.922422660055e-08,-1.669342355789541e-08,-4.882044574503353e-09
0.5195833333333333,-2.760699852107604e-06,-6.394065624023662e-07,-2.162151815639265e-07,-5.559489802143837e-08
0.52,-1.239496678549289e-06,-3.162113236275226e-07,-1.136939289288501e-07,-2.776628910627064e-08
0.5204166666666666,2.489981341571561e-06,-1.373029825952534e-07,-1.827542568687579e-07,-5.675936457092838e-08
0.5208333333333334,-4.231775694238743e-06,-6.61654592289664e-07,-5.104179727186401e-07,-6.92076257984805e-08
0.52125,-2.338016726137862e-07,-1.053490332446916e-09,-2.822200436889861e-08,-6.316799929203225e-09
0.5216666666666666,-1.87506061903558e-06,-4.35348021959346e-07,-1.480934517869201e-07,-3.768366385754681e-08
0.5220833333333333,-1.143127099707255e-06,-2.696649011508777e-07,-1.085536281527551e-07,-2.593185146240039e-08
0.5225,-7.960637401037465e-07,-1.402168796991816e-07,-3.8991094730054e-08,-1.357616940725615e-08
0.5229166666666667,-1.668428903761634e-07,-4.473016256143065e-09,-3.267031792762235e-08,-7.577887239895565e-09
0.5233333333333333,-9.224927799081197e-07,-2.169014090071768e-07,-9.568072771211628e-08,-2.345727166342751e-08
0.52375,-7.41867646268711e-08,-1.529633358954286e-08,-3.407341958522672e-08,-8.404818397929113e-09
0.5241666666666667,-7.723345241592052e-07,-1.507925041768383e-07,-4.718688626343299e-08,-1.507359651761583e-08
0.5245833333333333,-2.535441043668723e-06,-6.779529885643727e-07,-3.14558154370097e-07,-6.286549313753757e-08
0.525,-9.668797467485108e-08,-2.824684148637933e-08,-3.311746868771645e-08,-8.855732633908205e-09
0.5254166666666666,-1.39141533686258e-06,-3.346659786540933e-07,-1.158393060941664e-07,-2.892621953504622e-08
0.5258333333333334,-3.711668017356268e-06,-8.794018454532917e-07,-2.933429944024393e-07,-7.190299928779516e-08
0.52625,-1.176304975405203e-06,-2.872347372762922e-07,-1.080222511428164e-07,-2.632010176704242e-08
0.5266666666666666,-8.344455560270093e-07,-2.248912371764148e-07,-1.008813962847671e-07,-2.448123247456007e-08
0.5270833333333333,-3.097015451866772e-06,-7.066283190285381e-07,-2.436207669462701e-07,-6.094407419827264e-08
0.5275,-1.916978133683922e-06,-6.717826125831602e-07,-2.561386233386278e-07,-6.382705733016255e-08
0.5279166666666667,-2.112862858634012e-06,-6.822533468139968e-07,-2.554324150508462e-07,-6.38821251817688e-08
0.5283333333333333,-2.268739388274822e-07,-4.156784447890982e-08,-3.010801431293307e-08,-9.066768408960667e-09
0.5287500000000001,-7.739316417135086e-07,-1.610885764044575e-07,-5.680752985333168e-08,-1.673287299318802e-08
0.5291666666666667,-3.593443394699398e-06,-8.030133455399243e-07,-2.602088133759297e-07,-5.910832678299032e-08
0.5295833333333333,-2.101876883868265e-06,-4.825605409813835e-07,-1.648171921539571e-07,-4.149014340665736e-08
0.53,-3.812754475913898e-07,-5.608111392227854e-08,-2.648999354321996e-08,-9.166418737517761e-09
0.5304166666666666,-8.417254913091686e-07,-2.491847028098428e-07,-1.040963538709033e-07,-2.529154607339236e-08
0.5308333333333334,-7.983242034079403e-07,-1.717566255317812e-07,-6.695530133478514e-08,-1.845494260991111e-08
0.53125,-5.1685474378853e-07,-7.099203450010866e-08,-2.359720103403372e-08,-9.301540428257309e-09
0.5316666666666666,-1.53033282789466e-06,-3.53860485604231e-07,-1.209925915087433e-07,-3.049089453499007e-08
0.5320833333333334,-1.243775509238919e-06,-3.043799496795639e-07,-1.075020023164722e-07,-2.674674441981298e-08
0.5325,1.443517898863222e-06,-4.004295099101218e-07,-2.697872838882473e-07,-8.116014983027496e-08
0.5329166666666667,-5.952293401634914e-06,-1.017862675780587e-06,-5.86196442249714e-07,-8.882122557542854e-08
0.5333333333333333,-3.71680291235782e-06,-8.931095159017084e-07,-3.213016192174694e-07,-7.359792577250558e-08
0.5337499999999999,-3.278141207071767e-06,-7.667911267869651e-07,-2.698258302092222e-07,-6.60157508310764e-08
0.5341666666666667,7.56680079430103e-08,1.194520584022881e-08,-4.030747645540339e-09,-6.347793640653725e-10
0.5345833333333333,-5.212401293705977e-07,-8.937916165275767e-08,-2.217239965668026e-08,-9.615438505332626e-09
0.535,2.162956125810203e-07,2.700746816672141e-08,-1.508144299734488e-08,-2.513568992947131e-09
0.5354166666666667,3.602723526353354e-07,5.028320590944547e-08,-2.736320625933147e-08,-5.232792948384145e-09
0.5358333333333334,-8.407196501619402e-07,-1.833735033216337e-07,-7.679811515598774e-08,-2.013715264771099e-08
0.53625,2.586679235593472e-07,6.052274773245421e-08,-2.209262821880183e-08,-7.839568005746093e-09
0.5366666666666666,-2.215004989091252e-06,-5.248649369891839e-07,-1.858684901864985e-07,-4.583734783209171e-08
0.5370833333333334,-1.134158366121497e-06,-2.622001365817339e-07,-1.05756027471199e-07,-2.589538377990981e-08
0.5375,-2.368686958571043e-07,2.26085548714333e-08,2.658928004889499e-08,-4.691013461549657e-09
0.5379166666666667,-7.587612207055695e-07,-2.6451898828725e-08,4.684304395846185e-08,-2.637154595065517e-10
0.5383333333333333,-6.837879286797194e-07,-9.738631787790654e-08,-2.323790672296174e-08,-1.018457913094283e-08
0.53875,-8.909078032969917e-07,-3.803601437269646e-08,3.037352635481031e-08,1.360101546362839e-10
0.5391666666666667,-1.364304595071696e-06,-3.192983203065108e-07,-1.075876884670943e-07,-2.73169007462607e-08
0.5395833333333333,-9.236494602192729e-07,-4.924352673265268e-08,7.011348161641972e-09,-1.428849795106348e-09
0.54,-8.639448042192274e-07,-1.955944516398555e-07,-8.565894814777483e-08,-2.168859129405268e-08
0.5404166666666667,-1.544973892847307e-06,-3.815383119020276e-07,-1.298136849037575e-07,-3.259006054872164e-08
0.5408333333333334,-3.360752254851279e-06,-8.381834653643069e-07,-3.396629954836526e-07,-7.363399593406553e-08
0.54125,5.94254984706679e-07,5.981271162130058e-08,-2.611664952694338e-09,-2.459362933484715e-09
0.5416666666666666,-8.336605766674813e-07,-1.143779373554437e-07,-2.694179948488285e-08,-1.10796025018253e-08
0.5420833333333334,-1.722083312255703e-06,-5.34659727825187e-07,-1.960592552884337e-07,-4.850711027940991e-08
0.5425,-1.235975349332986e-06,-2.799769895792543e-07,-1.057245324541257e-07,-2.638019993948292e-08
0.5429166666666667,-1.85586965395182e-06,-5.419223597100958e-07,-1.952356466328501e-07,-4.848238971142991e-08
0.5433333333333333,6.240633987754934e-07,-3.639773939245955e-08,-1.615189705144163e-08,-4.661999931804607e-09
0.54375,-3.384844916088633e-06,-8.236885389992902e-07,-2.827201804213264e-07,-6.880347222426019e-08
0.5441666666666667,-4.434257924512681e-06,-9.591237013782836e-07,-2.930220236794224e-07,-7.133811057890194e-08
0.5445833333333333,-2.011053031708979e-07,6.054779296677108e-09,-2.813437805886908e-08,-6.082119463987977e-09
0.545,-9.421348293245614e-07,-2.118341696458309e-07,-9.297192909909634e-08,-2.304605557323413e-08
0.5454166666666667,-7.853013987684811e-07,-1.249039721214378e-07,-3.308530154435291e-08,-1.228435754968687e-08
0.5458333333333333,-2.3759560107012e-06,-5.795409595052314e-07,-2.11395889177831e-07,-5.065524201271387e-08
0.54625,-1.488608219090871e-06,-3.330023938531163e-07,-1.092118312644502e-07,-2.811144691004358e-08
0.5466666666666666,-1.187316632671248e-07,3.774712686623878e-09,-3.242656329720479e-08,-7.305226455628455e-09
0.5470833333333334,2.080668906330542e-06,-3.886662169634433e-07,-2.782403705753462e-07,-8.445418438847257e-08
0.5475,-5.575552701641007e-06,-1.032389155094541e-06,-6.019292261106746e-07,-9.0448191033525e-08
0.5479166666666667,-1.674641195750493e-06,-3.94020427141794e-07,-1.437297930684664e-07,-3.515504497769961e-08
0.5483333333333333,-1.280563525891385e-06,-2.995096855057891e-07,-1.049304110746442e-07,-2.681811707008444e-08
0.54875,-7.561085687843417e-07,-1.345645621600582e-07,-4.14873874843115e-08,-1.376039373563934e-08
0.5491666666666667,-1.000304792438276e-08,-6.39525095816907e-09,-3.337749001859969e-08,-8.049580389847238e-09
0.5495833333333333,-8.616420313531043e-07,-2.216366647798773e-07,-9.805812128517637e-08,-2.416165717678955e-08
0.55,-2.092700884515581e-08,-1.873117021074664e-08,-3.169435080403635e-08,-8.37693193404256e-09
0.5504166666666667,-3.55050707916268e-06,-8.755549647024568e-07,-3.207047924457436e-07,-7.348064587979752e-08
0.5508333333333333,-7.622852532105133e-07,-1.442234042965619e-07,-5.146559601360016e-08,-1.542506918295525e-08
0.55125,-1.492964752822309e-07,-3.135725873618129e-08,-2.774964447411791e-08,-8.434093561089721e-09
0.5516666666666666,-1.603316231696829e-06,-3.426320876537076e-07,-1.138638917253959e-07,-2.916646507923789e-08
0.5520833333333334,-2.512707515795292e-06,-6.357644683493996e-07,-2.372437790076024e-07,-5.566457363014272e-08
0.5525,-1.357437182113415e-06,-3.179309191267989e-07,-1.04395972738492e-07,-2.729081063718497e-08
0.5529166666666666,-8.79607203346245e-07,-2.489217212428284e-07,-1.010072389919595e-07,-2.50664877579436e-08
0.5533333333333333,-3.002945648108621e-07,-4.514708016537501e-08,-2.31109099987389e-08,-8.359919881121493e-09
0.55375,-7.969740859350038e-07,-1.546365535186319e-07,-6.199896998868364e-08,-1.717231351997981e-08
0.5541666666666667,-1.860362209999063e-06,-4.385276451131088e-07,-1.626971915802991e-07,-3.836763378785342e-08
0.5545833333333333,-4.296844288204538e-07,-5.920399940875379e-08,-1.924454397906483e-08,-8.314344333935946e-09
0.555,-3.088148109881119e-06,-6.967712162445004e-07,-2.135694089641096e-07,-5.700920696456816e-08
0.5554166666666667,-3.177928740152631e-06,-7.026881180730695e-07,-2.130360390386399e-07,-5.703354903225061e-08
0.5558333333333333,-3.436896247158175e-06,-8.715151285595128e-07,-3.435291576051254e-07,-7.603723390148302e-08
0.55625,-1.205202114790065e-06,-2.645204824191636e-07,-1.023442525634505e-07,-2.576890198479196e-08
0.5566666666666666,-8.511074577044237e-07,-1.664774414281154e-07,-7.21601469097552e-08,-1.889196644125568e-08
0.5570833333333334,-4.166978414671025e-07,-7.700231751694405e-08,-1.696668733929145e-08,-8.454842700005646e-09
0.5575,-1.472160798828749e-06,-3.691311450260413e-07,-1.213326599151811e-07,-3.064146228072195e-08
0.5579166666666666,-1.490995899314826e-06,-3.330740373359884e-07,-1.047633060886244e-07,-2.790050350352135e-08
0.5583333333333333,-4.520388278065993e-06,-1.004061438841308e-06,-3.026978479430831e-07,-7.564344386467647e-08
0.55875,-2.703781708420743e-06,-6.984276398001488e-07,-2.526951650580144e-07,-5.920854302811608e-08
0.5591666666666667,7.743173751711437e-08,1.089139406168344e-08,-4.409801958815083e-09,-6.925666505940102e-10
0.5595833333333333,2.430454469565645e-07,2.821805787563143e-08,-1.63744049344112e-08,-2.707996897348498e-09
0.5600000000000001,3.998041219213914e-07,5.397341430780055e-08,-2.980247240977905e-08,-5.635810979119325e-09
0.5604166666666667,3.446022815716794e-06,-1.468461667249044e-07,-2.092893384239072e-07,-6.554399869000425e-08
0.5608333333333333,-4.059536839872037e-06,-7.314638789671551e-07,-5.515350767386362e-07,-7.271529406497665e-08
0.56125,2.98566218287812e-07,6.586987727111957e-08,-2.452785162360941e-08,-8.4459059228478e-09
0.5616666666666666,-5.641622723638968e-07,-8.300909506869675e-08,-1.739972081051999e-08,-8.866307077027105e-09
0.5620833333333334,-2.350783319235131e-07,2.564486520321703e-08,2.773015055351878e-08,-5.020339239905601e-09
0.5625,-8.887427218692632e-07,-1.794224624567093e-07,-8.121424079525755e-08,-2.048599109116128e-08
0.5629166666666666,-1.724680069021106e-06,-4.705837923739621e-07,-1.837723030808242e-07,-4.184142876104049e-08
0.5633333333333334,-7.987394394553223e-07,-2.695097365612502e-08,5.020683326320441e-08,-1.512349594993981e-10
0.56375,-1.3287083004885e-06,-2.854075531604872e-07,-1.020560834010162e-07,-2.637339711394184e-08
0.5641666666666667,-9.441564533032455e-07,-3.8957121528164e-08,3.310885556027682e-08,3.729650691360151e-10
0.5645833333333333,-9.797265426529807e-07,-5.025830822657634e-08,8.349780144078013e-09,-1.226297299358543e-09
0.5649999999999999,-7.120576768633285e-07,-9.909625905119078e-08,-2.075059387706639e-08,-9.629290641395952e-09
0.5654166666666667,-1.607520944316728e-06,-3.463886130345255e-07,-1.069714230869626e-07,-2.870117460197591e-08
0.5658333333333333,6.634344531658959e-07,6.8724247346267e-08,-1.690664834556324e-09,-2.243965579458599e-09
0.56625,-1.559777142070777e-06,-3.49473819581783e-07,-1.333781812882326e-07,-3.224406969984131e-08
0.5666666666666667,-9.818969707050134e-07,-1.971630639386973e-07,-8.853372889949531e-08,-2.188645951648317e-08
0.5670833333333334,-3.022485403533159e-06,-7.649213021314096e-07,-2.962103271980902e-07,-6.504565255766747e-08
0.5675,7.006518169239995e-07,-3.412219629564176e-08,-1.600007999327951e-08,-4.521386826758924e-09
0.5679166666666666,-6.298274354385877e-07,-1.078368492387935e-07,-2.675874134583345e-08,-1.07298462319746e-08
0.5683333333333334,-1.390879960152378e-06,-3.081956430312615e-07,-1.012462825357069e-07,-2.696189830545893e-08
0.56875,-1.886137376039837e-07,1.324314564823138e-08,-2.861351665446809e-08,-5.943084059370405e-09
0.5691666666666667,-1.67770151939351e-06,-5.092140459483235e-07,-2.056730429076635e-07,-4.562202156214662e-08
0.5695833333333333,-9.365027020164008e-08,1.223235457201028e-08,-3.284301304102138e-08,-7.141281209808909e-09
0.57,-9.025139351940422e-07,-2.083949425079518e-07,-9.340467597644217e-08,-2.304379363211101e-08
0.5704166666666667,-5.753726568713657e-07,-1.15608655692858e-07,-3.525582074871574e-08,-1.212932596191283e-08
0.5708333333333333,-1.729094870037151e-06,-3.515696389800066e-07,-1.124552974396987e-07,-2.96754351301339e-08
0.57125,3.012765333441132e-08,2.765068677159816e-09,-3.337528311674203e-08,-7.808892878101771e-09
0.5716666666666667,-3.743124893465564e-06,-8.359375899741991e-07,-2.311620480983196e-07,-6.563312406487878e-08
0.5720833333333334,-3.81689347303868e-06,-8.415901228844198e-07,-2.310810510796289e-07,-6.574795741367454e-08
0.5725,-3.101875227652423e-06,-7.880167748117301e-07,-3.204415184152691e-07,-6.878247084042794e-08
0.5729166666666666,-1.872575692805217e-06,-3.999653882706906e-07,-1.508362874963767e-07,-3.448539467918583e-08
0.5733333333333334,2.162195749822001e-08,-8.96371520721701e-09,-3.098245796562485e-08,-8.011438045069626e-09
0.57375,-5.592088502472661e-07,-1.234200876923515e-07,-4.546354588647152e-08,-1.374023141862426e-08
0.5741666666666667,-1.489098599846904e-06,-3.296551170249937e-07,-1.010811423442711e-07,-2.762683049755624e-08
0.5745833333333333,4.629109979262649e-06,8.555919697259932e-08,-1.244725937695208e-07,-4.07579254650943e-08
0.575,-2.225813747401631e-06,-3.939101607236461e-07,-4.689406757789242e-07,-4.962987618413602e-08
0.5754166666666667,-9.292479000282205e-07,-2.390557331038054e-07,-9.596888695768862e-08,-2.399518584837631e-08
0.5758333333333333,-1.145217057582367e-07,-2.090710732259487e-08,-2.606809463556454e-08,-7.907037309928172e-09
0.57625,-4.234127242150369e-06,-9.266506862263379e-07,-2.805164996814493e-07,-6.933527367583276e-08
0.5766666666666667,-1.822911654939058e-06,-5.613384883142302e-07,-2.194134534380825e-07,-4.847438863554865e-08
0.5770833333333333,-5.789621945054065e-07,-1.321652256693418e-07,-5.626097063247914e-08,-1.544998768688697e-08
0.5775,-2.744289849494985e-07,-3.399342545497759e-08,-2.033763272998225e-08,-7.645572030694931e-09
0.5779166666666666,-1.492775566014358e-06,-3.834885532512176e-07,-1.200704093220905e-07,-3.100602136096606e-08
0.5783333333333334,-1.285202482081927e-06,-2.574397101999125e-07,-9.688208874812228e-08,-2.475773452428381e-08
0.57875,-1.642776878584191e-06,-3.472940457342848e-07,-1.022408156727868e-07,-2.847196661982064e-08
0.5791666666666667,-4.090832529587141e-07,-4.721462001385142e-08,-1.540175496337678e-08,-7.400980368658042e-09
0.5795833333333333,-1.434301889320568e-06,-4.0819964157248e-07,-1.671528971556395e-07,-3.656357916493076e-08
0.58,-6.277004004714083e-07,-1.426491215251209e-07,-6.661995831371717e-08,-1.713954293349861e-08
0.5804166666666667,-3.847416805323047e-07,-6.447361779555108e-08,-1.21663162832126e-08,-7.345777263162154e-09
0.5808333333333333,-2.180197359441852e-06,-6.245291748294243e-07,-2.637635667184211e-07,-5.38129825525256e-08
0.58125,-1.419326248546289e-06,-2.819081890751713e-07,-9.623389819266915e-08,-2.545540976611902e-08
0.5816666666666667,-6.625257399797791e-07,-1.545555894948769e-07,-7.571920906375083e-08,-1.870345483823627e-08
0.5820833333333333,7.918491744055304e-08,9.154003939245086e-09,-4.873814176550905e-09,-7.644967516064013e-10
0.5825,2.686198225821861e-07,2.924689593148425e-08,-1.793902185020729e-08,-2.944645134592865e-09
0.5829166666666666,-5.40460464106798e-07,-6.843665382293268e-08,-1.188592103265147e-08,-7.573573187127392e-09
0.5833333333333334,-1.59402119347227e-06,-3.371523624816705e-07,-1.318388286748965e-07,-3.214110575557515e-08
0.58375,4.474738471035698e-07,5.784612788774333e-08,-3.279404624932006e-08,-6.128000541900707e-09
0.5841666666666666,-1.760496944971158e-06,-3.631627937664669e-07,-1.057614356305489e-07,-2.95389373504788e-08
0.5845833333333333,3.493242804981609e-07,7.16408788599866e-08,-2.771285274103606e-08,-9.194835755503499e-09
0.585,-2.210488455411026e-07,2.865223780106551e-08,2.848986059544767e-08,-5.470110820131798e-09
0.5854166666666667,-8.381429683908481e-07,-2.834147094692691e-08,5.35640638135082e-08,-9.751447165062735e-11
0.5858333333333333,-1.166522152903668e-06,-4.248401721736653e-07,-1.839616030236869e-07,-3.88067385085991e-08
0.58625,-6.906764691466837e-07,-8.36137067449203e-08,-1.47658268156125e-08,-8.17528487383881e-09
0.5866666666666667,4.458262079294824e-06,1.383508782470565e-07,-8.623466110375712e-08,-2.851777597316207e-08
0.5870833333333333,-1.549330053968677e-06,-2.469023325734485e-07,-4.005458638277236e-07,-3.663969236728569e-08
0.5875,-3.912448494472748e-06,-8.364985497637191e-07,-2.156110053371658e-07,-6.398341171759773e-08
0.5879166666666666,-1.00273428149304e-06,-4.116435742338974e-08,3.581323017342113e-08,5.599774808046128e-10
0.5883333333333334,-3.971055187971197e-06,-8.419437201999302e-07,-2.158010893095986e-07,-6.415882093804502e-08
0.58875,-7.663507022288848e-07,-1.71995928327626e-07,-8.287601456961962e-08,-2.006842695915738e-08
0.5891666666666666,-1.041350333572163e-06,-5.284122086976261e-08,9.464558629365928e-09,-1.094648041073509e-09
0.5895833333333333,-1.480142915182712e-06,-3.086570302422246e-07,-9.533102701764104e-08,-2.618395687550304e-08
0.59,-2.363471474500669e-06,-6.546769818694683e-07,-2.84378789534406e-07,-5.69354871485535e-08
0.5904166666666667,7.475086469766018e-07,7.730997251434891e-08,-1.09804081006167e-09,-2.117165718720786e-09
0.5908333333333333,-5.859395180035142e-07,-9.047727368704483e-08,-2.056471485904514e-08,-9.137882429528246e-09
0.5912500000000001,7.945971217700029e-07,-3.337369357765497e-08,-1.637718624524664e-08,-4.503350752694426e-09
0.5916666666666667,-1.897926189198663e-06,-3.675311909411739e-07,-1.130796374847754e-07,-3.076759244283304e-08
0.5920833333333333,-2.115831979553817e-06,-4.02037452579404e-07,-1.494168960449744e-07,-3.390749400338801e-08
0.5925,-6.905231549844796e-07,-1.826196322605517e-07,-8.731791312734482e-08,-2.118285656614032e-08
0.5929166666666666,-3.501589968466805e-06,-7.902827007184349e-07,-2.418381848213014e-07,-5.747998841373691e-08
0.5933333333333334,-1.658572436218731e-07,1.941360006995134e-08,-2.982678804411421e-08,-5.951881470809836e-09
0.59375,-5.082071220539473e-07,-9.623243266087996e-08,-2.907634726659136e-08,-1.042232186236984e-08
0.5941666666666666,-5.54763196320261e-08,1.963452501776706e-08,-3.411850413254063e-08,-7.148750351157057e-09
0.5945833333333334,-1.572935027940008e-06,-3.340490537409113e-07,-9.550889525049001e-08,-2.705504277801982e-08
0.595,-1.210743187815305e-06,-4.588340653882424e-07,-1.944578730703972e-07,-4.04471962486319e-08
0.5954166666666667,8.628603386495455e-08,1.073901538159412e-08,-3.432204659184926e-08,-7.75756355057136e-09
0.5958333333333333,-7.378451260944827e-07,-2.14900532750468e-07,-8.923569382213442e-08,-2.209067089585698e-08
0.5962499999999999,-4.727350392171331e-07,-1.020388513044841e-07,-3.944631789950782e-08,-1.1935991253027e-08
0.5966666666666667,8.212024260529968e-08,-5.483879063259205e-10,-3.127516440815898e-08,-7.847874986358938e-09
0.5970833333333333,-1.558147222130527e-06,-4.099215234459091e-07,-1.221039066036159e-07,-3.237040874654755e-08
0.5975,-1.433567632953521e-06,-3.925479558520294e-07,-1.621742064121508e-07,-3.500802332298173e-08
0.5979166666666667,-5.894774922012347e-08,-1.192832705132611e-08,-2.537828666030479e-08,-7.590045229191741e-09
0.5983333333333334,-4.764236261130462e-07,-1.089424302525851e-07,-5.043990904881223e-08,-1.355658043830853e-08
0.59875,-1.716652199041073e-06,-3.552619013171623e-07,-9.757251050867034e-08,-2.818669772059605e-08
0.5991666666666666,-1.525626926241771e-06,-5.088794425449344e-07,-2.369398255835426e-07,-4.446472722987361e-08
0.5995833333333334,-1.158066390107474e-06,-2.341199811343762e-07,-8.941859088873852e-08,-2.281944405081766e-08
0.6,-2.273271830506283e-07,-2.444074493044767e-08,-1.853915073026795e-08,-7.146199472287152e-09
0.6004166666666667,3.560111655263504e-06,5.046914642276254e-08,-9.533772517940945e-08,-3.001121705859279e-08
0.6008333333333333,-1.859327722502159e-06,-2.875563849289167e-07,-3.674139291592363e-07,-3.535601465777855e-08
0.60125,-5.083006206843134e-07,-1.178221258952729e-07,-6.089946235817884e-08,-1.515608614388951e-08
0.6016666666666667,-3.682929523684968e-07,-3.692086443865008e-08,-1.251133093621391e-08,-6.705034736302569e-09
0.6020833333333333,-3.551631873609281e-06,-7.398635539890563e-07,-1.729601311310978e-07,-5.391143750502153e-08
0.6025,-3.603216815445298e-06,-7.449076060565655e-07,-1.733762368979867e-07,-5.41105101155678e-08
0.6029166666666667,-1.679217006530617e-06,-3.413977889853177e-07,-1.351285777649606e-07,-3.352293802486854e-08
0.6033333333333334,-1.338059725869072e-06,-2.604256260743389e-07,-8.802705719251598e-08,-2.350673078768641e-08
0.60375,-1.806878418927831e-06,-3.750194891687328e-07,-1.026884937655457e-07,-2.962819373512172e-08
0.6041666666666666,-1.012577393441826e-06,-3.923212972142088e-07,-1.747486641280247e-07,-3.601094288268754e-08
0.6045833333333334,-3.318664710620863e-07,-5.371162776617693e-08,-8.291474494166785e-09,-6.454940831318645e-09
0.605,-5.241985606183318e-07,-1.283636966990073e-07,-6.99271518880451e-08,-1.661947842306666e-08
0.6054166666666667,-1.708752841907929e-06,-5.339553754023646e-07,-2.500408451145541e-07,-4.579938208617106e-08
0.6058333333333333,-4.948133022037719e-07,-5.549082353168069e-08,-7.279056706987183e-09,-6.498211128318607e-09
0.60625,8.076026227718603e-08,7.004543925501595e-09,-5.409749517522335e-09,-8.4858670723588e-10
0.6066666666666667,-2.789197302894e-06,-6.591125951974264e-07,-2.040120289136081e-07,-4.591131290290246e-08
0.6070833333333333,2.952795180546421e-07,3.021330851712206e-08,-1.974432671552585e-08,-3.220657851672934e-09
0.6075,5.029573376584554e-07,6.19396785341058e-08,-3.625841875577355e-08,-6.703319259900839e-09
0.6079166666666667,4.079188413252396e-07,7.774017498588568e-08,-3.148717386071428e-08,-1.007550296103524e-08
0.6083333333333333,-1.450985970205097e-06,-2.89706383805009e-07,-8.662540429830673e-08,-2.4276729948291e-08
0.60875,-6.133509996415154e-07,-1.451385609409274e-07,-7.675733545854149e-08,-1.786738995086384e-08
0.6091666666666666,-2.06996305739858e-07,3.143561761061923e-08,2.905132520618834e-08,-6.030724861861303e-09
0.6095833333333334,-2.429232394227172e-06,-4.283760990989926e-07,-1.546300879751386e-07,-3.53716973446691e-08
0.61,-6.548862476532952e-07,-6.964517276074778e-08,-9.709810762120698e-09,-6.936012522099434e-09
0.6104166666666667,-1.930247157416317e-06,-3.800603919775201e-07,-1.12358410512124e-07,-3.127984407775138e-08
0.6108333333333333,-8.839490648754125e-07,-3.078196809802961e-08,5.703271002339499e-08,-1.042566870414317e-10
0.61125,-1.066319361159806e-06,-4.482570680153899e-08,3.854769227218841e-08,6.870863119623525e-10
0.6116666666666667,-1.002439830043651e-06,-4.113616154161729e-07,-1.825917178875297e-07,-3.664111073198491e-08
0.6120833333333333,-1.111992538529155e-06,-5.723884522058443e-08,1.036181945227688e-08,-1.049674401961613e-09
0.6125,-5.270776552977927e-07,-7.432341360556912e-08,-1.530280462111765e-08,-7.755203151880469e-09
0.6129166666666667,-5.03447289180494e-07,-1.544507428589865e-07,-8.055146139727829e-08,-1.884377312442798e-08
0.6133333333333333,8.388825884754261e-07,8.516408518214701e-08,-8.600998712552346e-10,-2.10029273467851e-09
0.61375,-1.604556663816544e-06,-3.180125934242418e-07,-8.67455666206164e-08,-2.526158653724959e-08
0.6141666666666666,8.970053083424549e-07,-3.466940215718999e-08,-1.7317615341427e-08,-4.634159406753183e-09
0.6145833333333334,3.085016357666847e-06,-3.107128148028425e-08,-1.147523205414129e-07,-3.481731143144595e-08
0.615,-2.141755748904563e-06,-3.6174234933019e-07,-3.628481112282543e-07,-3.787527182033658e-08
0.6154166666666666,-4.301813951466377e-07,-7.763674305609538e-08,-2.385349770270375e-08,-8.914925483089869e-09
0.6158333333333333,-1.43217803292895e-07,2.385822876765024e-08,-3.181320880028916e-08,-6.141023563105148e-09
0.61625,-1.458356118108912e-06,-4.353101657473621e-07,-1.235779405552811e-07,-3.340564565614964e-08
0.6166666666666667,-1.498228692136689e-06,-4.078135864502501e-07,-1.655458035752979e-07,-3.607016025021287e-08
0.6170833333333333,-5.266322512009378e-07,-1.877993691442336e-07,-8.153938191162055e-08,-1.960008386059648e-08
0.6175,-1.677735598666188e-08,2.507118013701797e-08,-3.629632411394762e-08,-7.367491190198022e-09
0.6179166666666667,-1.311981486499664e-06,-4.496936517132011e-07,-2.227703886496674e-07,-3.930068294694805e-08
0.6183333333333333,-3.800445309170396e-07,-8.09083184274847e-08,-3.441067237740786e-08,-1.031508520760853e-08
0.61875,1.467188342954815e-07,1.638495269953046e-08,-3.626713629480381e-08,-7.944590959966776e-09
0.6191666666666666,-2.985618044402142e-06,-6.169653766533779e-07,-1.217967373112483e-07,-4.13311672484576e-08
0.6195833333333334,-1.817852291479897e-06,-3.423738471248533e-07,-8.933804381919214e-08,-2.660393608289565e-08
0.62,-3.025911854750661e-06,-6.213516876718929e-07,-1.223619682663322e-07,-4.153411556887589e-08
0.6204166666666666,1.494748166316089e-07,5.131919618865517e-09,-3.2620984493006e-08,-7.946305420807882e-09
0.6208333333333333,-9.620440060916837e-07,-2.067445682269954e-07,-8.063563016784014e-08,-2.017004751782588e-08
0.62125,-3.752874523647534e-07,-8.533925880297433e-08,-4.559940481672205e-08,-1.182302618862716e-08
0.6216666666666667,1.346612712606126e-09,-6.15654368163249e-09,-2.579661494478531e-08,-7.556977007296508e-09
0.6220833333333333,-1.591278876153987e-06,-3.459925765271135e-07,-1.389587172364019e-07,-3.490764771699106e-08
0.6225000000000001,-9.250407173989912e-07,-3.976768282417776e-07,-1.75485506432976e-07,-3.639671226967137e-08
0.6229166666666667,-1.505819375941232e-06,-4.693788349182884e-07,-2.265582097670895e-07,-3.846524516603485e-08
0.6233333333333333,-1.748363519073846e-07,-1.856933956023364e-08,-1.786375401693121e-08,-6.951639427790115e-09
0.62375,-4.019100939367774e-07,-9.194353858623851e-08,-5.614403594785997e-08,-1.329788241761159e-08
0.6241666666666666,-1.961251527800467e-06,-3.662859856580331e-07,-9.575924994746558e-08,-2.836638658305997e-08
0.6245833333333334,-2.508790073088363e-06,-5.815055979264563e-07,-1.780166234636245e-07,-3.821959203692787e-08
0.625,-1.133367400546908e-06,-2.335759025404062e-07,-7.808309419355757e-08,-2.07143325135373e-08
0.6254166666666666,-3.216340242416077e-07,-3.07960017965296e-08,-1.077485804723036e-08,-6.335135655623182e-09
0.6258333333333334,-4.087183479346869e-07,-1.003760849905935e-07,-6.502641499610239e-08,-1.461380897059351e-08
0.62625,-2.713238723533601e-07,-4.763360931200745e-08,-5.618714375886338e-09,-5.912509917701155e-09
0.6266666666666667,-2.595378811390321e-06,-4.593558735807202e-07,-1.618348154375685e-07,-3.727183476682256e-08
0.6270833333333333,-8.883195508068247e-07,-4.086998625771673e-07,-1.824664941107432e-07,-3.658570338682528e-08
0.6274999999999999,3.213603345530094e-06,-3.751121230276136e-08,-1.198675139524646e-07,-3.59195285550718e-08
0.6279166666666667,-2.245925704681336e-06,-3.785713931645221e-07,-3.73803687414192e-07,-3.809335144196717e-08
0.6283333333333333,-1.226260604078146e-06,-2.636686022720811e-07,-7.56816698760534e-08,-2.137518245208831e-08
0.62875,-2.155989803306007e-06,-3.732256192957928e-07,-1.07681009845084e-07,-3.043272952207939e-08
0.6291666666666667,-4.41705061439505e-07,-4.755451567932535e-08,-3.944605592932364e-09,-5.794624997562849e-09
0.6295833333333334,-4.984081538282338e-07,-1.157740013971284e-07,-7.140592370821377e-08,-1.568297978987555e-08
0.63,8.284315390828256e-08,4.864027616027872e-09,-5.994595551396352e-09,-9.411587407922546e-10
0.6304166666666666,3.25252963601714e-07,3.13266811927565e-08,-2.172747954860304e-08,-3.528625970978184e-09
0.6308333333333334,5.973970704639224e-07,6.6472441726349e-08,-4.000020369454261e-08,-7.345898365542512e-09
0.63125,-6.444101267161264e-07,-6.118810233243001e-08,-6.078462169993635e-09,-6.092763315480918e-09
0.6316666666666667,4.668240473770907e-07,8.414789832560649e-08,-3.560582523731439e-08,-1.106105862803845e-08
0.6320833333333333,-1.98744527653781e-07,3.400559667510727e-08,2.970523756712714e-08,-6.676026042280738e-09
0.6325,-9.393866240323793e-07,-3.411905481686528e-08,6.079733941121668e-08,-1.605858562617188e-10
0.6329166666666667,-1.373508949159203e-06,-2.927007507185997e-07,-7.519687359228221e-08,-2.231680704901426e-08
0.6333333333333333,-1.230589818656479e-06,-4.417795804656259e-07,-2.214704470945159e-07,-3.832657108567212e-08
0.63375,-1.091713156842435e-06,-4.30487115074562e-07,-1.722128583186779e-07,-3.80644383191782e-08
0.6341666666666667,-7.185042220672998e-07,-1.236370959753012e-07,-7.456500736136872e-08,-1.644696624149351e-08
0.6345833333333334,-1.143671428078503e-06,-4.971302627721813e-08,4.138670906824387e-08,7.568684954724753e-10
0.635,-4.553179449659632e-07,-6.373710630669935e-08,-1.153419023888485e-08,-6.791830517501886e-09
0.6354166666666666,-2.729486191519638e-06,-5.33486098951243e-07,-7.719301015042383e-08,-3.107851649295988e-08
0.6358333333333334,-1.613880178583172e-06,-4.442964493161255e-07,-1.212126798176211e-07,-3.312920759378072e-08
0.63625,-2.758041563584117e-06,-5.37045685842492e-07,-7.795568175629869e-08,-3.128994486786938e-08
0.6366666666666667,-1.197971136279738e-06,-6.319848485546781e-08,1.108714706322604e-08,-1.091863724504456e-09
0.6370833333333333,9.310267055188085e-07,9.239162783678357e-08,-9.327843988584977e-10,-2.196315777893482e-09
0.6375,-3.334676796648295e-07,-6.465747428686962e-08,-2.02612424598713e-08,-7.84787964093532e-09
0.6379166666666667,9.995326667014928e-07,-3.787520053545904e-08,-1.876634442846574e-08,-4.917919339672804e-09
0.6383333333333333,-3.798533627474216e-07,-1.567551410478786e-07,-7.411512478469991e-08,-1.695291605881223e-08
0.63875,-1.296886210228198e-07,2.658058896572322e-08,-3.449520644781087e-08,-6.516854926999546e-09
0.6391666666666667,-1.591558931728667e-06,-3.173851264275621e-07,-7.77520803594601e-08,-2.370798673162147e-08
0.6395833333333333,-1.489795659167128e-06,-4.625047718188539e-07,-2.158850110952537e-07,-3.551192267216519e-08
0.64,-2.648909521010119e-07,-6.530681696582995e-08,-3.114984328678094e-08,-9.15102174989085e-09
0.6404166666666666,1.511663237275684e-08,2.844712272033649e-08,-3.928375987811142e-08,-7.807288143544398e-09
0.6408333333333334,-7.842668922780986e-07,-4.158853999167129e-07,-1.813688920743102e-07,-3.827381270826938e-08
0.64125,-1.801658011564518e-06,-3.368315306603464e-07,-1.393825773598822e-07,-3.509272772450973e-08
0.6416666666666667,1.995146361615167e-07,1.949494017288253e-08,-3.910518754746811e-08,-8.384544326224223e-09
0.6420833333333333,-2.420410639323583e-06,-5.627125825400054e-07,-1.664829653975777e-07,-3.525845184225748e-08
0.6425,-8.488350093555981e-07,-1.745730441297107e-07,-7.175560963160478e-08,-1.725024610026241e-08
0.6429166666666667,-2.470709574244785e-07,-6.704063112375483e-08,-4.266556538466824e-08,-1.055528325617496e-08
0.6433333333333333,2.068063493892349e-07,7.709452542842374e-09,-3.49254979810689e-08,-8.328225136060198e-09
0.64375,-1.732431403963012e-06,-3.4232615341684e-07,-8.49299519464743e-08,-2.563303439767147e-08
0.6441666666666667,3.864445531343781e-06,1.527256745830639e-08,-1.094994551448955e-07,-3.284976220113166e-08
0.6445833333333333,-2.05595289490003e-06,-3.379101018684004e-07,-3.913239504408446e-07,-3.512371500034459e-08
0.645,5.042738155715163e-08,-4.095691021059405e-09,-2.721096036547035e-08,-7.838002338226729e-09
0.6454166666666666,-1.018842456555204e-06,-2.011473456215575e-07,-6.757288740799592e-08,-1.751684004025815e-08
0.6458333333333334,-2.650325541660026e-07,-7.100132884444747e-08,-5.338508488610478e-08,-1.190558097737097e-08
0.64625,-8.159438704908889e-07,-4.247414140667165e-07,-1.892965239175976e-07,-3.863774942699595e-08
0.6466666666666666,-1.377842174735311e-07,-1.710738460760031e-08,-1.824260433458093e-08,-7.103405540317159e-09
0.6470833333333333,-3.079864543336638e-06,-4.827803794925787e-07,-1.664602391506058e-07,-3.817984469036728e-08
0.6475,-2.911079332524946e-07,-2.981188896624649e-08,-1.014552674986534e-08,-6.346371086917377e-09
0.6479166666666667,-2.620739924061382e-07,-7.681883729113754e-08,-6.217782934576327e-08,-1.306143765318995e-08
0.6483333333333333,-1.955064625476705e-06,-3.473610407727901e-07,-9.863131865074765e-08,-2.796352620865222e-08
0.64875,-1.102733994971658e-06,-2.313048864643992e-07,-6.362873513285019e-08,-1.791858734998191e-08
0.6491666666666667,-2.262001676448475e-07,-4.752523877180229e-08,-4.13883377681445e-09,-5.789883943751359e-09
0.6495833333333333,-2.770637184226517e-06,-5.120251681311838e-07,-4.568815042069531e-08,-2.526266684443904e-08
0.65,-2.711089351692104e-06,-5.137669223662559e-07,-4.673651481184213e-08,-2.550080240506437e-08
0.6504166666666666,-1.38184684002674e-06,-4.603558809688264e-07,-2.28895494746791e-07,-4.004883233194131e-08
0.6508333333333334,-3.503435243668597e-07,-9.023637917348927e-08,-6.809337113272627e-08,-1.392548815105946e-08
0.65125,-1.662628719846785e-06,-4.525017083932574e-07,-1.777220951813912e-07,-3.935428122401135e-08
0.6516666666666666,-4.055655435846498e-07,-4.626763225169138e-08,-1.928160042164222e-09,-5.553183440231026e-09
0.6520833333333333,-1.324663471094722e-06,-4.312845917530582e-07,-1.141005253741267e-07,-3.111412636113161e-08
0.6525,-1.238838813281709e-06,-2.601925030823504e-07,-6.193839420777645e-08,-1.864288357938698e-08
0.6529166666666667,-5.797209027288623e-07,-5.994372563489102e-08,-3.802259019238798e-09,-5.757266630365426e-09
0.6533333333333333,8.59957090074458e-08,3.196065900961117e-09,-6.59938608112324e-09,-1.037202864970074e-09
0.6537500000000001,-1.922821589001316e-07,-9.422707812350002e-08,-7.008927663429043e-08,-1.442764503377846e-08
0.6541666666666667,3.552340668782911e-07,3.282481743592243e-08,-2.380960996390452e-08,-3.856965206627185e-09
0.6545833333333333,6.176630798597139e-07,7.118059600817045e-08,-4.402763866181088e-08,-8.031587926886973e-09
0.655,5.230663041158188e-07,9.093316238434676e-08,-3.975370503116389e-08,-1.211013836306161e-08
0.6554166666666666,-1.740281774794035e-06,-4.894164829782664e-07,-2.14673730960127e-07,-3.570197843118802e-08
0.6558333333333334,-1.986612218057377e-07,3.652933815039695e-08,3.079906061440123e-08,-7.364546311150146e-09
0.65625,-3.956706818916097e-07,-6.131892690652677e-08,-9.42510980610031e-09,-6.384378128152373e-09
0.6566666666666666,-1.011251345536185e-06,-3.793113036766912e-08,6.504238761111745e-08,-2.422530566511015e-10
0.6570833333333334,-1.24070956654179e-06,-5.520544991389295e-08,4.443022461260839e-08,7.872475921321971e-10
0.6575,-8.351644477997118e-07,-4.379763156205683e-07,-1.868722152324468e-07,-3.980213546587699e-08
0.6579166666666667,-2.640487773029048e-06,-5.805770318553916e-07,-1.657254904070418e-07,-3.58357563611591e-08
0.6583333333333333,-1.446856357482562e-06,-2.841634871192266e-07,-6.378386453634417e-08,-1.989121389916704e-08
0.6587499999999999,-1.301310269605251e-06,-6.994675560549417e-08,1.172861172976118e-08,-1.202358002970831e-09
0.6591666666666667,-1.976416081986109e-07,-1.279150246291533e-07,-6.846575214923294e-08,-1.463102598615446e-08
0.6595833333333333,4.732653650501648e-06,8.496855561111746e-08,-9.298404084972437e-08,-2.803891175051341e-08
0.66,-1.661662738203438e-06,-2.731697322941953e-07,-4.109990536329884e-07,-3.086128309744684e-08
0.6604166666666667,-2.480732419274189e-07,-6.048324449473716e-08,-1.854944443538923e-08,-7.3849869173966e-09
0.6608333333333334,-1.594304308766419e-06,-3.007742866471025e-07,-1.348575429442116e-07,-3.34512604216054e-08
0.66125,1.016045041944404e-06,9.964743733718447e-08,-1.246078540142768e-09,-2.384831192021695e-09
0.6616666666666666,1.093477521264438e-06,-4.208628072215969e-08,-2.062119228416686e-08,-5.329879750810596e-09
0.6620833333333334,-1.359017058104245e-07,2.848230597251716e-08,-3.773973170269029e-08,-7.051618334751758e-09
0.6625,-1.578538933753122e-07,-5.907448724877795e-08,-2.999924565106731e-08,-8.637295109309583e-09
0.6629166666666667,-7.086772722315691e-07,-1.434521894778193e-07,-6.439382949057688e-08,-1.457805588301893e-08
0.6633333333333333,2.534373360692612e-08,3.075182971778142e-08,-4.291909413058574e-08,-8.437472612120684e-09
0.66375,-1.558942949703969e-06,-3.088169110775643e-07,-7.102775108302992e-08,-2.177221895149385e-08
0.6641666666666667,-8.368313588600472e-07,-4.509265931373534e-07,-1.97172585686288e-07,-4.078569089095374e-08
0.6645833333333333,2.271595518620264e-07,2.116636903043452e-08,-4.265659668817553e-08,-9.04536876882032e-09
0.665,-1.228564827566668e-07,-5.858907146792755e-08,-4.206277200871111e-08,-9.979306132297142e-09
0.6654166666666667,-3.224243876372154e-06,-4.781885627945559e-07,-1.662256459844557e-07,-3.724138827555119e-08
0.6658333333333334,2.378750585422936e-07,8.43213173061053e-09,-3.799403547610593e-08,-8.961205821007616e-09
0.66625,-8.883197959883051e-07,-1.685764079069213e-07,-5.82356668145225e-08,-1.447156531586643e-08
0.6666666666666666,-1.259345446888666e-07,-6.026150384255784e-08,-5.31499886950645e-08,-1.123844815296008e-08
0.6670833333333334,6.578326102906115e-08,-4.386829209146258e-09,-2.944203775969686e-08,-8.401867251100764e-09
0.6675,-3.286563466762839e-06,-5.417103856989608e-07,-2.581914260932274e-08,-2.34984224738467e-08
0.6679166666666667,-3.304163601581376e-06,-5.437129267228809e-07,-2.730421885286329e-08,-2.37856420206909e-08
0.6683333333333333,-1.769676488427365e-06,-3.101757985156769e-07,-8.584776762715594e-08,-2.414770562199233e-08
0.66875,-1.364699090099623e-06,-4.931439334404091e-07,-2.39115867590982e-07,-4.235683207367561e-08
0.6691666666666667,-1.375820094025092e-07,-1.853001820800186e-08,-1.948387067694216e-08,-7.572413603760334e-09
0.6695833333333333,-9.683022590015689e-07,-1.974331149225813e-07,-5.231800533495014e-08,-1.449733580708029e-08
0.67,-1.073996120265159e-07,-6.372468395349893e-08,-6.200935088457645e-08,-1.225896948115714e-08
0.6704166666666667,-1.628864417205915e-06,-4.439962334613507e-07,-1.782889914372991e-07,-3.882286173447764e-08
0.6708333333333333,-3.047004261755981e-07,-3.23313524208333e-08,-1.047093967384054e-08,-6.713889748201626e-09
0.67125,-2.274291240805064e-07,-5.164048049621756e-08,-3.716019532009791e-09,-6.068184186272346e-09
0.6716666666666666,-9.787924401607069e-07,-4.057593310735009e-07,-1.026074600280769e-07,-2.753163106164572e-08
0.6720833333333334,-1.914255741408318e-07,-7.535402288900196e-08,-6.757702540343717e-08,-1.293041657513975e-08
0.6725,-1.898284746953955e-06,-5.385864489752944e-07,-2.173921392158126e-07,-3.691360297591417e-08
0.6729166666666667,-1.104288955850232e-06,-2.246027636206028e-07,-4.891541583525727e-08,-1.486836403263528e-08
0.6733333333333333,5.436899860635252e-06,1.364058396620874e-07,-7.945289278746356e-08,-2.394813071174629e-08
0.67375,-1.41775679138998e-06,-2.199800656196183e-07,-4.314331810201883e-07,-2.723032980066449e-08
0.6741666666666667,-4.209779529340418e-07,-4.981869556482029e-08,-1.120740086724226e-09,-5.763416039459517e-09
0.6745833333333333,-2.729075942860636e-06,-6.234005432203211e-07,-1.694365771752568e-07,-3.771945683945151e-08
0.675,-7.604587686333704e-07,-4.305808383027038e-07,-1.879729072963953e-07,-3.961159138420247e-08
0.6754166666666667,1.917062295027115e-09,-7.610578622971511e-08,-6.865937727889164e-08,-1.317355885177012e-08
0.6758333333333333,-6.093768022267255e-07,-6.451774621415554e-08,-2.992873629082631e-09,-5.930557222412741e-09
0.67625,-1.246916985685938e-06,-2.480910182559671e-07,-1.254270481636261e-07,-3.001286651542825e-08
0.6766666666666666,9.135690625394834e-08,2.428684344123639e-09,-7.191009525928337e-09,-1.131203697852501e-09
0.6770833333333334,-1.321415913457593e-06,-2.460329577767833e-07,-4.949445732339757e-08,-1.581694374624182e-08
0.6775,3.856782210791471e-07,3.489140290842086e-08,-2.589284395370947e-08,-4.191647735695636e-09
0.6779166666666666,6.727508014161057e-07,7.650768903389467e-08,-4.794294691209794e-08,-8.730160675840777e-09
0.6783333333333333,-3.944129300821524e-07,-6.536421996390706e-08,-8.951038986714792e-09,-6.547638935232752e-09
0.67875,5.697595428014075e-07,9.797962861581463e-08,-4.359745458923254e-08,-1.317344162351474e-08
0.6791666666666667,1.329729710545967e-08,-1.096399346692881e-07,-6.561358551381611e-08,-1.305694879401398e-08
0.6795833333333333,-2.131206637087054e-07,3.896429205819518e-08,3.265887281757004e-08,-8.047263948608609e-09
0.68,-1.094677567321042e-06,-4.200802808220998e-08,6.998674937246735e-08,-3.175391168983692e-10
0.6804166666666667,-1.348442733097307e-06,-6.095974918233162e-08,4.783494288548811e-08,8.058637971397545e-10
0.6808333333333333,-2.220298569406308e-07,-6.360020374840421e-08,-1.872142718118685e-08,-7.558444738665145e-09
0.68125,-8.796155212559697e-07,-4.501622627448031e-07,-2.010940250942605e-07,-4.138655448541148e-08
0.6816666666666666,-1.419387291556605e-06,-7.708247547212158e-08,1.24399822548393e-08,-1.349082691938296e-09
0.6820833333333334,1.096376145686236e-06,1.070878541397032e-07,-1.611131631851499e-09,-2.628911520824682e-09
0.6825,-1.420714297259414e-06,-2.683559297049272e-07,-5.61824178710695e-08,-1.747095490051131e-08
0.6829166666666666,-5.414252696545857e-07,-1.225022126573401e-07,-5.975373178817756e-08,-1.262613732551843e-08
0.6833333333333333,1.180068976546374e-06,-4.689408159903653e-08,-2.264640896092589e-08,-5.824434477747307e-09
0.68375,-3.154351274684166e-06,-4.561658132279862e-07,-1.60776282743288e-07,-3.431271629380545e-08
0.6841666666666667,-1.111275202794804e-07,-6.100404387253555e-08,-3.099738477173982e-08,-8.827111103866134e-09
0.6845833333333333,-3.587724202223911e-06,-6.047806648734427e-07,-1.193712323703198e-08,-2.386331366887116e-08
0.6850000000000001,-3.614429804439861e-06,-6.061944002513471e-07,-1.395775293298867e-08,-2.421602016711976e-08
0.6854166666666667,-1.580496222995579e-07,2.987998595282862e-08,-4.125053104480971e-08,-7.692225664681737e-09
0.6858333333333333,1.604048092036672e-08,3.233736280815611e-08,-4.686104382438643e-08,-9.197447308020563e-09
0.68625,-5.698863746003436e-08,-5.920022138612396e-08,-4.385745537041454e-08,-1.017311372579108e-08
0.6866666666666666,-1.595782327642933e-06,-5.042744296524487e-07,-2.466528932026019e-07,-4.337331586105294e-08
0.6870833333333334,-7.23695047696294e-07,-1.456282793960757e-07,-5.147702892625863e-08,-1.210517713725169e-08
0.6875,2.329670517212123e-07,2.183696544498812e-08,-4.654083511623289e-08,-9.859178065159683e-09
0.6879166666666666,-1.636713744417986e-06,-2.635001567808146e-07,-7.148196059482073e-08,-1.968081244828879e-08
0.6883333333333334,2.407119107064463e-07,7.859864483654536e-09,-4.141403095847818e-08,-9.770242318671621e-09
0.68875,-4.707932580181611e-08,-5.958794991382296e-08,-5.555634981291195e-08,-1.140462853658927e-08
0.6891666666666667,-1.267168508806778e-06,-4.143983843309841e-07,-1.732478580356595e-07,-3.611558762710284e-08
0.6895833333333333,5.878925604565363e-06,1.5490507737547e-07,-7.339959057901329e-08,-2.186663240458092e-08
0.6899999999999999,-1.371717381743796e-06,-1.984307301054524e-07,-4.525690650464188e-07,-2.510324515945354e-08
0.6904166666666667,5.102964976883947e-08,-6.267025138316608e-09,-3.203918224590055e-08,-9.166382090800827e-09
0.6908333333333333,-7.963021271758583e-07,-1.724122961034408e-07,-4.339997520002621e-08,-1.170038260787721e-08
0.69125,-2.347891477131127e-06,-5.713515138343996e-07,-2.178921876000992e-07,-3.707242120936319e-08
0.6916666666666667,-1.726717066562071e-07,-2.187856374710201e-08,-2.112554128363299e-08,-8.269679760924305e-09
0.6920833333333334,-1.20892464031574e-08,-6.170653903028715e-08,-6.469106053841703e-08,-1.234722897631249e-08
0.6925,-6.875419442809008e-07,-3.693140876316681e-07,-8.883318971773674e-08,-2.306632647277688e-08
0.6929166666666666,-3.173437093771481e-06,-6.529911223418051e-07,-1.704262529899389e-07,-3.865118408952293e-08
0.6933333333333334,-3.62390135557536e-07,-3.717830025523142e-08,-1.127433170079393e-08,-7.342136812451245e-09
0.69375,-2.634745037871527e-07,-3.986479310704506e-07,-1.83168645143325e-07,-3.710079017361233e-08
0.6941666666666667,-9.301509304406573e-07,-1.967408591513231e-07,-3.807243323034323e-08,-1.164837429929715e-08
0.6945833333333333,-8.259205897495871e-08,-7.257589237638174e-08,-7.002901652855285e-08,-1.287689292833366e-08
0.695,-2.797158064913538e-07,-5.85449578968359e-08,-3.889630618358977e-09,-6.645778326701509e-09
0.6954166666666667,-4.947379906506707e-07,-5.646362086495847e-08,-1.055046500817737e-09,-6.318181586207701e-09
0.6958333333333333,-9.625981048117068e-07,-1.797017463081211e-07,-1.130003423050256e-07,-2.541997180941668e-08
0.69625,1.506379521092624e-07,-7.107791194441565e-08,-7.032188002090341e-08,-1.290399686204951e-08
0.6966666666666667,-1.154265872880266e-06,-2.140408163111288e-07,-3.712161691850709e-08,-1.220969203251968e-08
0.6970833333333334,-7.059391797236659e-07,-7.268079523588079e-08,-3.123840861317367e-09,-6.501229182723977e-09
0.6975,-4.410276990248543e-07,-4.220252712835484e-07,-1.988488935898644e-07,-3.957135551654345e-08
0.6979166666666666,1.856027854911038e-07,-1.057062315543981e-07,-6.590652625180874e-08,-1.25028477854589e-08
0.6983333333333334,-4.685362775641904e-07,-7.34245977323633e-08,-9.65346694619374e-09,-7.168001105163665e-09
0.69875,-4.341149491701314e-06,-6.70636315324942e-07,3.893065357020123e-09,-2.397736946855264e-08
0.6991666666666667,-4.392125900418992e-06,-6.71586302861974e-07,1.249982894016282e-09,-2.440422313081976e-08
0.6995833333333333,9.856148043365646e-08,2.853149080238521e-09,-7.740752350784881e-09,-1.218009319900456e-09
0.7,4.15334671526883e-07,3.76416416414006e-08,-2.788881166874277e-08,-4.517810139688453e-09
0.7004166666666667,7.228915860070633e-07,8.231228996513473e-08,-5.162768851536056e-08,-9.410277009371771e-09
0.7008333333333333,6.113017592433924e-07,1.052176673289462e-07,-4.684241289643296e-08,-1.419949610290862e-08
0.70125,-3.163220866256381e-06,-4.182559480714018e-07,-1.517699580110869e-07,-2.996035848586288e-08
0.7016666666666667,-2.3388669108557e-07,4.134526999006026e-08,3.553575567601124e-08,-8.673452665707014e-09
0.7020833333333333,-1.242829526430152e-06,-2.320291966517495e-07,-4.296577337358538e-08,-1.352928343737284e-08
0.7025,-2.595404628338193e-07,-7.111088830395407e-08,-2.032300282559776e-08,-8.254754120871613e-09
0.7029166666666666,-1.204228669842852e-06,-4.618209719802129e-08,7.572732901126432e-08,-3.503944122810037e-10
0.7033333333333334,-1.462705584202614e-06,-6.667494962916277e-08,5.17053442067712e-08,8.488147189292854e-10
0.70375,-4.063039579236132e-07,-1.169107573286553e-07,-5.826775593020162e-08,-1.172193086284227e-08
0.7041666666666667,-1.323148572050154e-06,-4.859236904678117e-07,-2.487230168631193e-07,-4.197088835386474e-08
0.7045833333333333,-1.539140480439567e-06,-8.426586002561302e-08,1.339612578600367e-08,-1.487481832892457e-09
0.705,1.181935468975544e-06,1.146558938132923e-07,-1.817519695316535e-09,-2.875930643728901e-09
0.7054166666666667,-1.530150519415026e-07,-6.785204835619467e-08,-3.373439198445421e-08,-9.610206553094324e-09
0.7058333333333333,6.26700281320873e-06,1.502782804693414e-07,-7.477174799879878e-08,-2.178319624887092e-08
0.70625,-1.358309715615527e-06,-2.003096640405791e-07,-4.748166796477038e-07,-2.438064967264498e-08
0.7066666666666667,1.267627041824255e-06,-5.214861650805287e-08,-2.457013784049649e-08,-6.336381744130739e-09
0.7070833333333333,-1.468315282172621e-06,-2.180690438896731e-07,-5.842902537312092e-08,-1.54355698606526e-08
0.7075,-1.791760451592479e-07,3.079287737323725e-08,-4.459945848619179e-08,-8.361914188523534e-09
0.7079166666666666,-5.883896150551381e-07,-1.391761590673817e-07,-4.792304354979448e-08,-1.08093730068154e-08
0.7083333333333334,-9.370338969928944e-07,-3.656384976956617e-07,-1.63829310930376e-07,-3.167833670332811e-08
0.70875,-8.803336391915387e-08,-6.525844966906711e-08,-4.770269663336506e-08,-1.103332340544321e-08
0.7091666666666666,-2.305655104111869e-06,-5.733322567135096e-07,-2.127711389117202e-07,-3.479397136912151e-08
0.7095833333333333,2.308570962480886e-09,3.30539312254521e-08,-5.067853335979887e-08,-9.998893728839215e-09
0.71,2.331826651095301e-07,2.132460074472538e-08,-5.026132037971684e-08,-1.072553642983385e-08
0.7104166666666667,-3.140367202143107e-06,-6.51996007606521e-07,-1.644327524446835e-07,-3.706854357885585e-08
0.7108333333333333,-7.074788435068067e-08,-6.492222300230503e-08,-6.029643315888555e-08,-1.23107880438135e-08
0.71125,-6.373781842894338e-07,-1.647732464894613e-07,-3.761275937529089e-08,-9.990809509455763e-09
0.7116666666666667,2.361576896961381e-07,5.760448296532463e-09,-4.463405009214051e-08,-1.064285512669387e-08
0.7120833333333333,-3.527704245862966e-07,-3.322346568510058e-07,-7.593276331588001e-08,-1.865907869659281e-08
0.7125,2.42658744007974e-08,-1.002277520137473e-08,-3.440190666927489e-08,-1.0006060020914e-08
0.7129166666666666,2.523002725695201e-07,-3.447711419279184e-07,-1.731834648808664e-07,-3.255569479904879e-08
0.7133333333333334,-2.010823074657105e-08,-6.629502413617998e-08,-6.994712564437927e-08,-1.324832087870448e-08
0.71375,-2.276024564543024e-07,-2.753397901042421e-08,-2.254164594840755e-08,-9.056260716856221e-09
0.7141666666666666,-7.588044849754268e-07,-1.870427735849057e-07,-3.036198213888541e-08,-9.528293194227365e-09
0.7145833333333333,-4.349251730035847e-07,-4.464324415403411e-08,-1.182843724405217e-08,-8.076611292149057e-09
0.715,-9.219323934374033e-08,-7.726782895301077e-08,-7.533550707091059e-08,-1.370773773536962e-08
0.7154166666666667,-6.480487150989964e-07,-1.044251199926877e-07,-1.009655209130641e-07,-2.066367367193599e-08
0.7158333333333333,-3.481147328158036e-07,-6.853142019659348e-08,-3.84627477072211e-09,-7.352574396704072e-09
0.7162500000000001,6.85888615548453e-08,-3.698452300465529e-07,-1.905736726140702e-07,-3.543277946812523e-08
0.7166666666666667,-4.773636548013824e-06,-7.085558256496716e-07,2.753907165897743e-08,-2.191175703734902e-08
0.7170833333333333,-4.86209749376751e-06,-7.090695256024342e-07,2.420387947097926e-08,-2.2413781505174e-08
0.7175,-9.674863483155444e-07,-2.006175541995362e-07,-2.791548988329393e-08,-9.70545772289609e-09
0.7179166666666666,1.653555852811966e-07,-7.435787887239968e-08,-7.501096264540326e-08,-1.359023370091709e-08
0.7183333333333334,-5.910365370894946e-07,-6.656002259815958e-08,-8.621861958377567e-10,-7.031992954793462e-09
0.71875,-8.304114131259554e-07,-8.481912733903184e-08,-3.236264606456261e-09,-7.268620956926171e-09
0.7191666666666666,-3.179670324627548e-06,-3.724354997397217e-07,-1.427068033317883e-07,-2.520962831684495e-08
0.7195833333333334,2.319633553366553e-07,-1.111865842990161e-07,-6.940258105738749e-08,-1.297039563964571e-08
0.72,6.546732533651935e-06,1.310878965623968e-07,-8.055033048315423e-08,-2.277717032030136e-08
0.7204166666666667,-1.425484615069573e-06,-2.229558264706561e-07,-4.982715835824812e-07,-2.439170266536175e-08
0.7208333333333333,-9.263493033491513e-07,-4.419507625563708e-07,-2.450125487423246e-07,-3.803721244544832e-08
0.7212499999999999,-1.039283716065048e-06,-2.143702361851402e-07,-3.29623210801401e-08,-1.068640168631046e-08
0.7216666666666667,-5.747888535418205e-07,-8.59292887849572e-08,-1.049337493870597e-08,-8.030995853022781e-09
0.7220833333333333,1.090208803072082e-07,4.56731779470664e-09,-8.227852493434198e-09,-1.29377281077085e-09
0.7225,4.443693532793625e-07,4.112596836817719e-08,-2.972574996150392e-08,-4.822114807493497e-09
0.7229166666666667,7.690801332635565e-07,8.864007432426071e-08,-5.493580121655376e-08,-1.004364623653225e-08
0.7233333333333334,-4.049135336372237e-07,-1.218722476556246e-07,-6.013570157059914e-08,-1.190768516971883e-08
0.72375,6.439130644068662e-07,1.12723521817794e-07,-4.931397598181623e-08,-1.514317852626947e-08
0.7241666666666666,-3.65576787945438e-07,-8.364745656551289e-08,-2.229930213988038e-08,-9.247828496198216e-09
0.7245833333333334,-2.666707719624738e-07,4.39612520171173e-08,3.94571920464636e-08,-9.200482573606079e-09
0.725,-1.283077644153677e-06,-4.968276566829464e-08,8.22928466537792e-08,-3.07057925126893e-10
0.7254166666666667,-2.043654277803353e-06,-5.481221538439149e-07,-2.010292009293684e-07,-2.972829714264503e-08
0.7258333333333333,-6.346087680019062e-07,-3.039789460167897e-07,-1.535405460346884e-07,-2.65368046814684e-08
0.72625,-1.571556231189515e-06,-7.15923958409362e-08,5.607001814124819e-08,9.546057556229264e-10
0.7266666666666667,-1.263529472167487e-06,-1.904420365523032e-07,-4.868746149887894e-08,-1.226151245788162e-08
0.7270833333333333,-2.289289428444117e-07,-8.008520412442032e-08,-3.696393666931927e-08,-1.075058501185427e-08
0.7275,-1.658183080201348e-06,-9.065414607501905e-08,1.464776008119501e-08,-1.566483536399808e-09
0.7279166666666667,-2.911048921665384e-06,-6.244016936408475e-07,-1.499398975546181e-07,-3.249911334822679e-08
0.7283333333333334,1.271170918860962e-06,1.228874129824474e-07,-1.7422252490844e-09,-3.06291547500406e-09
0.72875,-5.801280495918612e-07,-1.444735996777452e-07,-4.775177969182221e-08,-1.067359157195388e-08
0.7291666666666666,1.367439097701087e-06,-5.69193393788215e-08,-2.617121488569987e-08,-6.785914341348779e-09
0.7295833333333334,-1.739777010175661e-07,-7.723233294861646e-08,-5.231160508342166e-08,-1.231779475018332e-08
0.73,-1.947600680885314e-07,3.178304671942205e-08,-4.769914837337404e-08,-8.966484417834283e-09
0.7304166666666667,2.571119468625172e-09,3.378997509280868e-08,-5.404527036509498e-08,-1.072997483287885e-08
0.7308333333333333,7.825482084901095e-07,-2.73499349638904e-07,-1.612699622204453e-07,-2.696714020537451e-08
0.73125,4.584547145166702e-08,-3.130239152280284e-07,-6.634788524475421e-08,-1.52732046487423e-08
0.7316666666666667,-6.128082466533127e-07,-1.706132167777275e-07,-3.550296087966523e-08,-9.518315110884138e-09
0.7320833333333333,-1.609308703779362e-07,-7.668190079888805e-08,-6.603899764953378e-08,-1.371276488308748e-08
0.7325,2.4798747636623e-07,2.061013585167941e-08,-5.345127139592298e-08,-1.15156368651263e-08
0.7329166666666667,2.476178019043203e-07,3.270387431164581e-09,-4.72368991593558e-08,-1.143183009471387e-08
0.7333333333333333,-1.090274834923064e-07,-7.784499713253417e-08,-7.645218671688065e-08,-1.472009120159617e-08
0.73375,1.447243368461905e-08,-1.436697952983203e-08,-3.607662641776298e-08,-1.075408345853422e-08
0.7341666666666666,-7.151532534337502e-07,-1.925265834592192e-07,-2.653830907600906e-08,-8.728346278050801e-09
0.7345833333333334,5.81107134934356e-07,-2.966552319045699e-07,-1.792124747200947e-07,-2.990169397975923e-08
0.735,-4.907778222748044e-06,-7.187318289844696e-07,6.212133331740234e-08,-1.672908847458276e-08
0.7354166666666667,-5.057098664592278e-06,-7.188372072360311e-07,5.807202979259299e-08,-1.730251225685168e-08
0.7358333333333333,-2.578757728832156e-07,-4.174292009087091e-08,-9.221843804418017e-08,-1.681663889791193e-08
0.73625,-2.604818836094931e-07,-3.393477030627642e-08,-2.318831519869808e-08,-9.742675109296545e-09
0.7366666666666667,-1.920756292518447e-07,-8.941619596122349e-08,-8.209699527917888e-08,-1.518651464266577e-08
0.7370833333333333,-4.880486848251442e-07,-5.313149450391808e-08,-1.158584687794536e-08,-8.704712233699083e-09
0.7375,6.817663168908998e-06,1.1851869835791e-07,-8.662354570840131e-08,-2.364548244784711e-08
0.7379166666666667,-1.630617033608669e-06,-2.443174407515673e-07,-5.230262078585081e-07,-2.434038559912088e-08
0.7383333333333333,-9.241497576076435e-07,-2.04263041105317e-07,-2.285342748672697e-08,-8.616644307250926e-09
0.73875,-3.933526119309451e-07,-7.983071366521375e-08,-2.965366402520264e-09,-7.949726455046632e-09
0.7391666666666666,1.015972027575546e-07,-8.55406736689238e-08,-8.139080964975728e-08,-1.49997365560323e-08
0.7395833333333334,-5.380222066116481e-07,-3.742902824761286e-07,-2.382062197056802e-07,-3.241746099257617e-08
0.74,-3.148339414012995e-06,-3.394013758911121e-07,-1.369797191241023e-07,-2.123699155569515e-08
0.7404166666666666,-6.631445184132374e-07,-7.82471940600603e-08,1.862561225611131e-10,-7.638022300064971e-09
0.7408333333333333,1.607526144664635e-07,-1.252739898100894e-07,-7.478822566027621e-08,-1.424844305023324e-08
0.74125,-9.469016290679533e-07,-2.157115010251454e-07,-2.743399037918154e-08,-9.350202404508794e-09
0.7416666666666667,-9.342086573691412e-07,-9.902743723764071e-08,-2.525266999975548e-09,-7.93720642094148e-09
0.7420833333333333,-1.868175720717939e-06,-4.969456889415945e-07,-1.850211388753261e-07,-2.25896675643247e-08
0.7425,-6.590427031455438e-07,-1.009804460733878e-07,-1.053126661199776e-08,-8.811918752949793e-09
0.7429166666666667,-1.703375672357034e-07,-2.498531666654785e-07,-1.459632370907977e-07,-2.194639783363598e-08
0.7433333333333333,-5.40212237300094e-07,-1.360543291533109e-07,-6.414233633007399e-08,-1.299186894206108e-08
0.74375,-2.719114768708478e-06,-5.711466336386763e-07,-1.288774384559429e-07,-2.561966451927572e-08
0.7441666666666666,-4.373569604958097e-07,-9.921838355620014e-08,-2.347453059603664e-08,-1.018406933467301e-08
0.7445833333333334,1.211086236034993e-07,7.407084687615422e-09,-8.647009521220176e-09,-1.356919498251145e-09
0.745,-1.155613712756045e-06,-1.833984157202954e-07,-4.38033063571222e-08,-1.068440921242027e-08
0.7454166666666666,4.702254681071709e-07,4.53222205103547e-08,-3.136205168198778e-08,-5.095619411363885e-09
0.7458333333333333,8.073167946983483e-07,9.563816166712229e-08,-5.779841944865867e-08,-1.061135223248846e-08
0.74625,6.659393111156074e-07,1.209114840400004e-07,-5.102889152105642e-08,-1.597621408848462e-08
0.7466666666666667,-3.035971383311173e-07,4.773479913689943e-08,4.429711236079405e-08,-9.605735724393818e-09
0.7470833333333333,-1.377143768319283e-06,-5.125128605620827e-08,8.947324927527634e-08,-1.703073609361709e-10
0.7475000000000001,-7.213625767657984e-07,-1.597493877421549e-07,-5.003875772951744e-08,-1.153198271597512e-08
0.7479166666666667,-3.038249072895477e-07,-9.607519832661443e-08,-3.960510661860611e-08,-1.18694230095567e-08
0.7483333333333333,-1.681713261212966e-06,-7.387790443022461e-08,6.086150553274016e-08,1.148420219367163e-09
0.74875,-1.747324609846757e-06,-9.381071692773513e-08,1.637464350798338e-08,-1.546712480466666e-09
0.7491666666666666,1.417650419790013e-06,-2.043927851807031e-07,-1.515748964293062e-07,-2.165622818319853e-08
0.7495833333333334,1.382385943668297e-06,1.343092826902814e-07,-1.258505942395435e-09,-3.138673963354063e-09
0.75,-2.500712325251582e-07,-9.360118603495144e-08,-5.63383484228785e-08,-1.362384867901283e-08
0.7504166666666666,3.87574871978612e-07,-3.177786308759679e-07,-6.191755138531239e-08,-1.357094846437156e-08
0.7508333333333334,1.493403397585433e-06,-5.784184706710154e-08,-2.729779746256994e-08,-7.105000908970188e-09
0.75125,-7.546476629958395e-07,-1.871077022908149e-07,-3.612889749184625e-08,-1.014581085626096e-08
0.7516666666666667,-1.67966148166402e-07,3.688935714456495e-08,-5.015656458096198e-08,-9.421520611529499e-09
0.7520833333333333,5.277157563830483e-08,3.892430178525128e-08,-5.674050411381777e-08,-1.129110660292703e-08
0.7524999999999999,-2.491823757820997e-07,-9.353191745810912e-08,-7.130142526308719e-08,-1.518790158044602e-08
0.7529166666666667,-5.044251227141226e-06,-7.005824659305712e-07,1.07518335895599e-07,-8.709699040562163e-09
0.7533333333333333,-5.27331769021505e-06,-7.004536690070506e-07,1.026266633681439e-07,-9.350538661115056e-09
0.75375,3.241841994872375e-07,2.474636141910116e-08,-5.587857388340715e-08,-1.211336144052525e-08
0.7541666666666667,1.194366690163364e-06,-2.205257862352224e-07,-1.694030848270909e-07,-2.435139198546032e-08
0.7545833333333334,7.328091395720902e-06,1.216840884418171e-07,-8.976471524195264e-08,-2.344939987234793e-08
0.755,-1.654212971198625e-06,-2.532202606041833e-07,-5.499566615059438e-07,-2.359931135154272e-08
0.7554166666666666,9.601803689352352e-08,-1.250862547611884e-09,-8.88584687791377e-08,-1.468844311540744e-08
0.7558333333333334,3.334011694034406e-07,6.150805345458178e-09,-4.899212165265263e-08,-1.200388977165769e-08
0.75625,-8.588913740398238e-07,-2.095084036865553e-07,-2.588486857910105e-08,-9.148911947496965e-09
0.7566666666666667,-2.064831315355635e-07,-9.519880677403213e-08,-8.25834139373623e-08,-1.632447823308415e-08
0.7570833333333333,9.558576467349642e-08,-1.277601284000554e-08,-3.68255963787154e-08,-1.125798973708442e-08
0.7575,-1.827503275243373e-07,-3.382254949539152e-08,-2.284114761142162e-08,-1.015554669073622e-08
0.7579166666666667,-3.103210673467973e-07,-1.080810996157104e-07,-8.859530149797537e-08,-1.686436344341686e-08
0.7583333333333333,-7.018462121275125e-08,-2.990216406338253e-07,-2.330262307092657e-07,-2.650139678661194e-08
0.75875,-1.070693965016103e-06,-2.202319602669955e-07,-2.149241559739053e-08,-8.882660617029163e-09
0.7591666666666667,-4.124281104448938e-07,-5.458393182941916e-08,-1.029212865705716e-08,-9.028531258479301e-09
0.7595833333333334,-3.156208946626535e-06,-3.333231296130681e-07,-1.369913419269891e-07,-1.90138243062619e-08
0.76,3.545465070422035e-10,-1.039386001466363e-07,-8.760501942946308e-08,-1.668366588871988e-08
0.7604166666666666,-2.878663848490015e-07,-8.371783591555939e-08,-1.000036318121244e-09,-8.211826373876116e-09
0.7608333333333334,-1.595742209494994e-06,-4.334499093406108e-07,-1.692540102545368e-07,-1.473262328000527e-08
0.76125,-5.570777984889644e-07,-8.227283497731854e-08,2.35806303932078e-09,-7.879414524228966e-09
0.7616666666666667,-1.06851540093017e-06,-2.304903603962973e-07,-2.625451036300305e-08,-9.523714021241918e-09
0.7620833333333333,5.253646998854191e-08,-1.472466452946822e-07,-8.015740137257666e-08,-1.587992486459241e-08
0.7625,-2.485870501604707e-06,-5.049780227478745e-07,-1.062789539831161e-07,-1.784156622970304e-08
0.7629166666666667,2.809138894033187e-07,-2.219528571935075e-07,-1.439632719715056e-07,-1.904262128611467e-08
0.7633333333333333,-8.31738608783528e-07,-1.056677894595382e-07,-6.604269047799098e-10,-8.214788712001706e-09
0.76375,-5.096819070839229e-07,-1.089130709601897e-07,-9.42590924843953e-09,-9.180453008378801e-09
0.7641666666666667,-7.194703855624397e-07,-1.587983787846305e-07,-6.828070145603077e-08,-1.451878566895991e-08
0.7645833333333333,-1.270427218280984e-06,-1.905798092457004e-07,-4.401955031753367e-08,-1.077983973929191e-08
0.765,-2.495922862154548e-07,-1.085818585252404e-07,-2.355754328708586e-08,-1.069290784759282e-08
0.7654166666666666,1.34020914179306e-07,1.087736762307684e-08,-8.989725103399174e-09,-1.407856525490731e-09
0.7658333333333334,2.130171201696086e-06,-1.602810604333358e-07,-1.469826876337221e-07,-1.790522892971806e-08
0.76625,4.924090492446238e-07,4.965252780645779e-08,-3.277696446801338e-08,-5.333235782667925e-09
0.7666666666666667,8.348277316447769e-07,1.023501985646409e-07,-6.019912824683577e-08,-1.110260353286577e-08
0.7670833333333333,6.690340899509653e-07,1.284703683888671e-07,-5.202610063875076e-08,-1.66835421102762e-08
0.7675,-9.271731973440997e-07,-1.842817973625945e-07,-5.268183926079326e-08,-1.293349981851868e-08
0.7679166666666667,-3.662908949545329e-07,5.100098063894625e-08,4.97552475546633e-08,-9.881733547856706e-09
0.7683333333333333,-6.224960373015944e-08,-1.070814030136912e-07,-4.108649359721382e-08,-1.255223737639357e-08
0.76875,-1.528800072941158e-06,-5.296047130525295e-08,9.703289151101669e-08,6.966384425980413e-11
0.7691666666666667,5.170979025368502e-07,-3.395285750850964e-07,-6.329649853319819e-08,-1.37172349191929e-08
0.7695833333333333,-1.820644039713211e-06,-7.589141327259838e-08,6.610720536867272e-08,1.453539325966638e-09
0.77,-5.171934321864245e-06,-6.612232556101461e-07,1.594115585558016e-07,9.620840991745717e-10
0.7704166666666666,-5.508373411265818e-06,-6.609254170648825e-07,1.536131212369471e-07,2.544604473222922e-10
0.7708333333333334,-1.903309920032391e-06,-9.650802166672339e-08,1.868087536501296e-08,-1.387892299891264e-09
0.77125,8.018810132567754e-06,1.431680590937143e-07,-8.810716245882205e-08,-2.188556748317826e-08
0.7716666666666666,-1.579566273405065e-06,-2.468753300154359e-07,-5.807939816034901e-07,-2.188639440426987e-08
0.7720833333333333,1.402608243887442e-06,1.45680800986336e-07,1.765380673359889e-12,-3.047364052810417e-09
0.7725,-1.709420755872975e-08,-1.069099940837017e-07,-5.931913636820813e-08,-1.449395958858148e-08
0.7729166666666667,-9.582938740497416e-07,-2.135555610142685e-07,-3.739717621886853e-08,-1.143002209560493e-08
0.7733333333333333,1.504346829859905e-06,-5.787763222385397e-08,-2.741875953596668e-08,-7.218582278970399e-09
0.77375,1.913379650274511e-06,-1.679175892559111e-07,-1.643165305977852e-07,-2.022474405090634e-08
0.7741666666666667,-2.7774327118453e-07,4.295179496819152e-08,-5.135942047377073e-08,-9.635323245283743e-09
0.7745833333333333,-8.188122680786675e-09,-1.096377733123038e-07,-7.5531783841161e-08,-1.623493545245527e-08
0.775,-6.570597654563117e-08,4.547754510254891e-08,-5.796007572549378e-08,-1.157343195968516e-08
0.7754166666666666,2.35064400718285e-07,2.413158942931492e-08,-9.204906986157075e-08,-1.455438812410135e-08
0.7758333333333334,-1.065706336475497e-06,-2.371567171406249e-07,-2.626990303329014e-08,-1.035647603294948e-08
0.77625,2.002591899615982e-07,3.092551258702509e-08,-5.66104331167524e-08,-1.239408461872148e-08
0.7766666666666666,3.883662658899872e-08,-1.145841515485018e-07,-8.771285628845386e-08,-1.75167202633892e-08
0.7770833333333333,5.160040671234158e-07,-2.458624089780586e-07,-2.328592782272602e-07,-2.184660621956947e-08
0.7775,1.868450712288285e-07,1.182866810984681e-08,-4.883258332175981e-08,-1.221921402691731e-08
0.7779166666666667,-8.898675681044649e-08,-7.449252490715064e-09,-3.543873861855125e-08,-1.136277855874905e-08
0.7783333333333333,-3.402160806172329e-06,-3.475546786215602e-07,-1.443358859469401e-07,-1.894171575283904e-08
0.7787500000000001,-8.332375362679028e-08,-1.319820974427213e-07,-9.413246728246876e-08,-1.815444460237587e-08
0.7791666666666667,-1.28678660110762e-06,-2.477380638988875e-07,-2.17085307852516e-08,-1.008696884713185e-08
0.7795833333333333,-4.102291124599006e-07,-2.888185747728385e-08,-2.014373053673298e-08,-1.012440253775347e-08
0.78,-1.199186458517471e-06,-3.89895806613586e-07,-1.57261888092176e-07,-7.786170362648473e-09
0.7804166666666666,-6.738745760152921e-07,-4.978907826450362e-08,-6.400872928479609e-09,-8.859866084614943e-09
0.7808333333333334,2.306917436275111e-07,-1.312292130720461e-07,-9.286445373767331e-08,-1.801235130791479e-08
0.78125,-2.131574165162051e-06,-4.588804991630894e-07,-8.636718210127031e-08,-1.091853911352411e-08
0.7816666666666666,-5.583757936442082e-07,-7.964081558176598e-08,3.822676580092077e-09,-7.931359257143904e-09
0.7820833333333334,-1.25479912991462e-06,-2.578484056835039e-07,-2.73349401080047e-08,-1.080852986682498e-08
0.7825,5.527219123025448e-07,-2.148442545228853e-07,-1.495207511706792e-07,-1.837107537888393e-08
0.7829166666666667,-8.714515373049483e-07,-7.632528001025292e-08,7.63967374471067e-09,-7.527959559395404e-09
0.7833333333333333,2.552270416489665e-07,-1.819393001406127e-07,-8.456475731344752e-08,-1.719659906002484e-08
0.7837499999999999,-1.188997734491883e-06,-9.987503819492637e-08,4.58036379611714e-09,-7.850676094331306e-09
0.7841666666666667,-1.452324235005866e-06,-2.112949495713747e-07,-4.73524294897832e-08,-1.217911590808877e-08
0.7845833333333333,-6.208267594655262e-07,-1.983598087897176e-07,-7.143584442872019e-08,-1.578035519008622e-08
0.785,-8.595264482498053e-07,-1.015608398882502e-07,-4.695613260789479e-09,-8.862186717852707e-09
0.7854166666666667,2.710506130009603e-06,-1.379692463821436e-07,-1.500093453149373e-07,-1.641659541171527e-08
0.7858333333333334,8.859517253338742e-06,1.839828146139326e-07,-8.199281845548715e-08,-1.928762514153719e-08
0.78625,-1.499994541865468e-06,-2.216630216827999e-07,-6.182799161483794e-07,-1.932025099494871e-08
0.7866666666666666,-5.90204623403299e-07,-9.935434187990423e-08,-1.975069669621685e-08,-1.047528580667117e-08
0.7870833333333334,-5.172301306544382e-06,-6.326219492568146e-07,2.133821209585786e-07,1.056110741384055e-08
0.7875,-5.651848633696056e-06,-6.323769740369333e-07,2.065197912038508e-07,9.780488961867813e-09
0.7879166666666667,-9.024819955645486e-07,-2.298236233685281e-07,-5.434477123329526e-08,-1.412901372562795e-08
0.7883333333333333,1.468242088434814e-07,1.443940167578055e-08,-9.288070922609058e-09,-1.450059719971661e-09
0.78875,5.169947075006739e-07,5.402457290246589e-08,-3.402054736017558e-08,-5.538563537292196e-09
0.7891666666666667,8.691345695241631e-07,1.090921013942258e-07,-6.226887569973341e-08,-1.152467167304321e-08
0.7895833333333333,5.90440089343513e-07,-3.777173231509862e-07,-6.870278898013019e-08,-1.538559872953451e-08
0.79,6.876534148211649e-07,1.361780367189281e-07,-5.266670450725274e-08,-1.727995498295531e-08
0.7904166666666667,-3.986325007964093e-07,5.499404635190491e-08,5.518785529784958e-08,-1.005658528599778e-08
0.7908333333333334,-4.19027194389793e-07,-9.599779532446244e-08,-3.853480125588216e-08,-1.247703327378937e-08
0.79125,-1.587188052281024e-06,-5.310942172666247e-08,1.044417612052292e-07,3.884442733361054e-10
0.7916666666666666,2.540484716567082e-06,-1.386443831112982e-07,-1.670889459845384e-07,-1.841445165452003e-08
0.7920833333333334,-1.90085078346865e-06,-7.633553119014231e-08,7.130141241810675e-08,1.858508496216676e-09
0.7925,-1.980346690652704e-06,-9.755862294836653e-08,2.118048976663251e-08,-1.083329185024149e-09
0.7929166666666667,-1.0054183812669e-06,-2.651524923074342e-07,-3.770604447956594e-08,-1.257983404048932e-08
0.7933333333333333,-3.47190129546006e-07,-9.394777540561474e-08,-5.800940248775307e-08,-1.458255853541426e-08
0.79375,1.499229262151199e-06,1.574359699377402e-07,1.575477281636947e-09,-2.764926763592592e-09
0.7941666666666667,1.610467543447449e-06,-5.687476113949723e-08,-2.700427887823511e-08,-7.080272535802579e-09
0.7945833333333333,3.156793037594168e-07,3.403755196374869e-08,-1.001901649950326e-07,-1.614789061467675e-08
0.795,-2.670788739317226e-07,4.927022014784186e-08,-5.182613964653215e-08,-9.540957597156931e-09
0.7954166666666667,-3.321362388148e-07,-9.521773346731554e-08,-7.539862195982747e-08,-1.648726515750545e-08
0.7958333333333333,1.043993598837351e-06,-2.182129301839391e-07,-2.408310572106756e-07,-1.948867670026755e-08
0.79625,-4.573862766072427e-08,5.19119580356111e-08,-5.830636212837153e-08,-1.149017959745545e-08
0.7966666666666666,-1.205372682879454e-06,-2.939190990997607e-07,-2.573758410766716e-08,-1.151689028257595e-08
0.7970833333333334,2.323032485534405e-07,3.668098378530559e-08,-5.635247799428477e-08,-1.225333417080379e-08
0.7975,-2.647049879433311e-07,-9.90333215691242e-08,-8.843953983046713e-08,-1.791106488999445e-08
0.7979166666666667,2.160989537483624e-07,1.679365080333262e-08,-4.758674084384417e-08,-1.195772111609546e-08
0.7983333333333333,-3.752748608211126e-06,-3.831339571610284e-07,-1.577846549341467e-07,-2.083193019715619e-08
0.79875,-7.616523940063412e-08,-3.164526483769463e-09,-3.288098526148727e-08,-1.093393219338479e-08
0.7991666666666667,-8.241242667324544e-07,-3.746701312897684e-07,-1.521844295559033e-07,-2.910246201165315e-09
0.7995833333333333,-1.544816632625775e-06,-3.079174310644127e-07,-2.113151370604967e-08,-1.135113275282172e-08
0.8,-3.651001894553506e-07,-1.164290015790389e-07,-9.526235044039401e-08,-1.865244280089047e-08
0.8004166666666667,-4.146979179210754e-07,-2.533972563166538e-08,-1.617719243203136e-08,-9.499030847749943e-09
0.8008333333333333,-1.780128406873354e-06,-4.419031430387234e-07,-7.339955149002186e-08,-6.166629410307859e-09
0.80125,-6.930824617344348e-07,-4.691456529067392e-08,-1.13386598949939e-09,-8.031620731423571e-09
0.8016666666666666,9.451546826869297e-09,-1.147665626609816e-07,-9.387027370861248e-08,-1.856458383390111e-08
0.8020833333333334,7.421205008709877e-07,-2.309449242982289e-07,-1.617293416823785e-07,-1.983898122590875e-08
0.8025,-1.604692346322312e-06,-3.209294060129922e-07,-2.772688981968424e-08,-1.228602096531405e-08
0.8029166666666666,-5.70129924631702e-07,-7.814418533262825e-08,1.016272151190892e-08,-6.919105008001093e-09
0.8033333333333333,-8.636941168678555e-07,-7.363193451592579e-08,1.47906068728214e-08,-6.36412126608852e-09
0.80375,4.396127698177724e-08,-1.689398776680914e-07,-8.507620964948814e-08,-1.776059645587984e-08
0.8041666666666667,9.892473963953116e-06,2.347836201847606e-07,-7.353609871360516e-08,-1.634500684320126e-08
0.8045833333333333,-1.361304940756994e-06,-1.836745959079245e-07,-6.645256514357922e-07,-1.639460270550732e-08
0.805,-1.256867308070585e-06,-9.883069794161698e-08,1.176752465427086e-08,-6.590729991379147e-09
0.8054166666666667,-1.943863819924206e-06,-2.696542886364713e-07,-5.022037003614597e-08,-1.39316708454773e-08
0.8058333333333333,3.199380169398215e-06,-1.415591042379821e-07,-1.60164466670338e-07,-1.720742185870355e-08
0.80625,-7.873423022887929e-07,-1.862391337645494e-07,-7.083318424097403e-08,-1.631553960434275e-08
0.8066666666666666,-5.090268452051383e-06,-6.342166997444781e-07,2.644959631649867e-07,1.858579908650503e-08
0.8070833333333334,-5.764749820470531e-06,-6.343543503116076e-07,2.563269062374651e-07,1.771866156843829e-08
0.8075,-9.184071686862645e-07,-1.004644407507563e-07,2.281326374077626e-09,-7.55860045964467e-09
0.8079166666666666,-6.507670290058349e-07,-9.814659737853806e-08,-1.337033935862125e-08,-9.181247097390405e-09
0.8083333333333333,2.569522703026792e-07,-4.389995438159799e-07,-7.371704214715496e-08,-1.753642635775605e-08
0.80875,-1.071536092495475e-06,-2.369127528832937e-07,-5.275611839945434e-08,-1.469955996438904e-08
0.8091666666666667,1.583054241335951e-07,1.746865848132498e-08,-9.555872018502977e-09,-1.488359949821576e-09
0.8095833333333333,5.393091245773688e-07,5.804181802098979e-08,-3.512152080753055e-08,-5.72029273888753e-09
0.8100000000000001,9.012398656229831e-07,1.155620834962608e-07,-6.409602911746249e-08,-1.189583422414136e-08
0.8104166666666667,3.038020656190494e-06,-1.385906890263939e-07,-1.779050087243859e-07,-1.908593103237665e-08
0.8108333333333333,7.075015829374187e-07,1.439897206489607e-07,-5.320458369526908e-08,-1.77983769102349e-08
0.81125,-4.219142768180207e-07,6.008640642024682e-08,6.012190405193601e-08,-1.018127814721074e-08
0.8116666666666666,-4.922019029703499e-07,-9.476984122451987e-08,-3.299380853277681e-08,-1.12351366532332e-08
0.8120833333333334,-1.652065446381078e-06,-5.108141178993402e-08,1.112557112092339e-07,7.340842539140793e-10
0.8125,-1.960597496897776e-06,-7.362703579496011e-08,7.631741992185522e-08,2.318436550907487e-09
0.8129166666666666,-2.029788575638148e-06,-9.439216314388728e-08,2.394367646299922e-08,-6.687681534785663e-10
0.8133333333333334,-1.036690104644982e-06,-2.595249304756356e-07,-3.506340248837007e-08,-1.306825326431617e-08
0.81375,1.625204966205515e-06,1.732029606065665e-07,3.742783006942296e-09,-2.319200671727483e-09
0.8141666666666667,-4.627027800954111e-07,-9.296700602725263e-08,-5.342471997359663e-08,-1.341904260315534e-08
0.8145833333333333,-2.497859778448877e-07,7.366844504710901e-09,-1.083728977211408e-07,-1.851049143043948e-08
0.8149999999999999,1.742943283157753e-06,-4.961617824792197e-08,-2.579335234675948e-08,-6.708464136778069e-09
0.8154166666666667,1.384822179839341e-06,-2.237562631452164e-07,-2.570927672429282e-07,-1.969287895903634e-08
0.8158333333333333,-2.102093802415106e-07,6.248503504590007e-08,-5.123441622160973e-08,-9.15046115443078e-09
0.81625,-4.795112311708175e-07,-9.465281111814354e-08,-7.148422133197109e-08,-1.5408192269903e-08
0.8166666666666667,3.060526509457143e-08,6.645538541423224e-08,-5.742897987964696e-08,-1.105059150447052e-08
0.8170833333333334,-1.152589234434221e-06,-2.921392431441204e-07,-2.278844123996816e-08,-1.205206304311364e-08
0.8175,3.300818852459778e-07,5.18659466791839e-08,-5.475246240126343e-08,-1.170309512757106e-08
0.8179166666666666,-4.548462971729949e-07,-9.906154205245908e-08,-8.494799894559305e-08,-1.690402217888088e-08
0.8183333333333334,-4.945715469327684e-06,-4.549330864833574e-07,-1.716759010499273e-07,-2.37572317308567e-08
0.81875,-7.268621757530454e-07,-3.981177426219454e-07,-1.545250963127054e-07,-4.754131952619486e-10
0.8191666666666667,3.225977579590259e-07,3.256418149976983e-08,-4.491073337706452e-08,-1.123996141734132e-08
0.8195833333333333,2.79321315523618e-08,1.334843196395485e-08,-2.883457970067977e-08,-1.000586155571843e-08
0.82,-1.400966053317529e-06,-3.096206835934556e-07,-1.866745662424209e-08,-1.20295680029907e-08
0.8204166666666667,-1.699271806021773e-06,-4.633850427978898e-07,-6.89522087552412e-08,-4.082449126877256e-09
0.8208333333333333,-6.127755288102145e-07,-1.178125151981751e-07,-9.175432798803753e-08,-1.768978057571515e-08
0.82125,-3.127898085164179e-07,-8.10154169905619e-09,-1.067291485681863e-08,-8.332139664682349e-09
0.8216666666666667,-5.891220446264876e-07,-2.8833466719104e-08,5.73201418054742e-09,-6.616274727871312e-09
0.8220833333333334,-6.447549791160178e-08,-2.775746913201805e-07,-1.745792129226633e-07,-2.259872375240311e-08
0.8225,-2.718186733761399e-07,-1.161909394879509e-07,-8.978280277279271e-08,-1.760719626243459e-08
0.8229166666666666,-1.343210662235862e-06,-3.27522422774994e-07,-2.705931198412421e-08,-1.32246803337592e-08
0.8233333333333334,-4.393879546551254e-07,-5.98627337732946e-08,1.818448648264136e-08,-5.267072327889638e-09
0.82375,1.111682478305463e-05,2.798710376795452e-07,-6.515824686714593e-08,-1.374575218499917e-08
0.8241666666666667,-1.091349854284272e-06,-1.527999365152392e-07,-7.192327845005473e-07,-1.377223026286858e-08
0.8245833333333333,-7.789245483856253e-07,-5.343990070764964e-08,2.342519827398592e-08,-4.501662593627632e-09
0.825,-2.491968736697311e-07,-1.73268524212256e-07,-7.975357774520659e-08,-1.67731889158646e-08
0.8254166666666667,2.599614234221467e-06,-1.68108665050245e-07,-1.711044865059081e-07,-1.953583776651946e-08
0.8258333333333333,-5.384278132142195e-06,-6.798888953168022e-07,3.095715813150025e-07,2.426641965098209e-08
0.82625,-6.31375444877915e-06,-6.807821081198487e-07,2.9968692597645e-07,2.329391827016065e-08
0.8266666666666667,-1.611066022248079e-06,-2.758101647634505e-07,-5.288615556630652e-08,-1.520439279880716e-08
0.8270833333333333,-1.138884333939775e-06,-7.828689074732224e-08,2.090248398628387e-08,-4.555708736913471e-09
0.8275,-1.236600499770862e-06,-1.915352948609982e-07,-6.427746922644732e-08,-1.527284822533765e-08
0.8279166666666666,-7.65032434142656e-07,-7.879880838449288e-08,1.138533749665485e-08,-5.395979970263374e-09
0.8283333333333334,1.666180401503409e-07,1.938501762700466e-08,-9.816138500246425e-09,-1.528005139584483e-09
0.82875,-4.70140277629844e-07,-7.559476899308611e-08,-4.659657104452884e-09,-6.934557089042874e-09
0.8291666666666667,5.566983282893892e-07,6.104505423399184e-08,-3.61518514721603e-08,-5.890507925607088e-09
0.8295833333333333,9.007940145138916e-07,-4.882506268087953e-07,-7.960147268333191e-08,-1.942313269612994e-08
0.83,9.290123894413083e-07,1.208380170997031e-07,-6.584083712703942e-08,-1.22406029649021e-08
0.8304166666666667,2.341185066283992e-06,-1.529976890186719e-07,-1.906363179242144e-07,-2.164521503183791e-08
0.8308333333333333,-1.534266156074446e-06,-2.270653910164418e-07,-4.449734953033613e-08,-1.352888660278255e-08
0.83125,7.258357406463214e-07,1.507296111121292e-07,-5.397107990076106e-08,-1.827892594625868e-08
0.8316666666666667,-4.405585749320083e-07,6.493022544694663e-08,6.405411668536507e-08,-1.031028147075612e-08
0.8320833333333333,-1.695489225111044e-06,-4.819829979158289e-08,1.171304033447322e-07,1.055817256339661e-09
0.8325,-2.93150254123464e-07,-7.180474501324465e-08,-2.491145470473285e-08,-8.939661828969826e-09
0.8329166666666666,-2.025097842995134e-06,-6.920023280414313e-08,8.097264003943847e-08,2.794750402917413e-09
0.8333333333333334,-2.066238411942754e-06,-8.800181838230842e-08,2.701548146347265e-08,-1.6458039135341e-10
0.83375,1.733044423013593e-06,1.922861618077993e-07,6.551145212195699e-09,-1.710978634142805e-09
0.8341666666666666,-1.610805421196444e-06,-2.670685427381632e-07,-2.562915397663722e-08,-1.193694737010996e-08
0.8345833333333333,-2.613732925809204e-07,-7.022560000846404e-08,-4.596499346082219e-08,-1.109610944285638e-08
0.835,1.878664864250224e-06,-3.578804655212275e-08,-2.334286435600647e-08,-6.079973972115584e-09
0.8354166666666667,4.96945130805269e-07,-2.354159878538188e-07,-2.751191685292734e-07,-2.197590852142172e-08
0.8358333333333333,5.019640448829379e-07,1.589169503057047e-08,-1.180339615457638e-07,-2.055987771108404e-08
0.83625,-1.306832767614158e-07,8.360659445257654e-08,-4.895282483176064e-08,-8.42049478789076e-09
0.8366666666666667,1.350084666256272e-07,9.081964509880131e-08,-5.453458335198333e-08,-1.019620958595915e-08
0.8370833333333333,-2.968199773348608e-07,-7.289111921832528e-08,-6.461281760571871e-08,-1.306301311626077e-08
0.8375,-1.780798537277033e-06,-2.996107239291043e-07,-1.262374722604334e-08,-1.095213578636345e-08
0.8379166666666666,4.607816022959274e-07,7.878167260757385e-08,-5.088362330943529e-08,-1.067752766931794e-08
0.8383333333333334,-1.829401554559634e-06,-4.221387636801802e-07,-1.579423289673649e-07,-1.405616663014634e-10
0.83875,4.675845511563176e-07,6.187953037731511e-08,-3.977567770457005e-08,-1.000159211392018e-08
0.8391666666666666,-2.85304907203208e-07,-7.886329115829307e-08,-7.831912080698666e-08,-1.452454127031305e-08
0.8395833333333333,-4.643838591058512e-06,-5.066810545872493e-07,-1.878505754879879e-07,-2.649051733281451e-08
0.84,1.761918494565995e-07,4.510708635260505e-08,-2.219591570386504e-08,-8.52433913630495e-09
0.8404166666666667,-2.813536378048216e-06,-4.775175538235111e-07,-6.801813839801642e-08,-4.426928595371102e-09
0.8408333333333333,-2.082745461016715e-06,-3.153347814434927e-07,-8.62598397313569e-09,-1.106141200474515e-08
0.8412500000000001,-1.547846667602162e-07,2.616118562569455e-08,-2.449142678067587e-09,-6.586091007199885e-09
0.8416666666666667,-4.783124418810722e-07,-1.003921878570327e-07,-8.497416244910731e-08,-1.525119143161888e-08
0.8420833333333333,-4.292067759443143e-07,8.016937718167862e-09,1.542618645253579e-08,-4.599183326230337e-09
0.8425,7.96693751610318e-07,-3.209635955317975e-07,-1.901605241219383e-07,-2.529503348235415e-08
0.8429166666666666,-1.417251426183111e-07,-1.007507968452534e-07,-8.228666117204289e-08,-1.507250725063531e-08
0.8433333333333334,1.218850873112361e-05,3.089483286076354e-07,-5.920187228798211e-08,-1.188270862635663e-08
0.84375,-1.133377453129762e-06,-1.341012539155946e-07,-7.787734979717454e-07,-1.189964202515552e-08
0.8441666666666666,-2.481306172918371e-07,-2.081208046803514e-08,2.918519430132576e-08,-2.986265491001656e-09
0.8445833333333334,-2.033331842167878e-06,-3.313777546048395e-07,-1.83688214517822e-08,-1.251156282016182e-08
0.845,-5.837922042026699e-07,-1.022376240858202e-08,3.539101224335293e-08,-1.974213492701502e-09
0.8454166666666667,-1.517165546071883e-07,-1.630890359681724e-07,-7.106543950568072e-08,-1.41115075687667e-08
0.8458333333333333,-6.54967404880674e-06,-7.131864298308573e-07,3.50217176173289e-07,2.746132036884448e-08
0.8462499999999999,-7.854008659566426e-06,-7.151952779324112e-07,3.382673856427787e-07,2.636146572838198e-08
0.8466666666666667,-9.360705296903589e-07,-3.265198298829707e-08,3.348362161254936e-08,-1.812330169385573e-09
0.8470833333333333,3.700919804302989e-06,-2.107418823141022e-07,-1.852785765760249e-07,-2.19336440863549e-08
0.8475,-2.312659004450162e-06,-2.708707225343996e-07,-4.709845320772721e-08,-1.483305889163617e-08
0.8479166666666667,-5.152873923583936e-07,-2.970299023686524e-08,2.425879049792459e-08,-2.470279753418889e-09
0.8483333333333334,-1.23572927372929e-06,-1.847349062174222e-07,-5.412638824713584e-08,-1.245749620358888e-08
0.84875,1.703191465412706e-07,1.978948066256013e-08,-1.012158258089888e-08,-1.57752329277819e-09
0.8491666666666666,5.718901820570437e-07,6.238379759267152e-08,-3.725273943428275e-08,-6.078239067858181e-09
0.8495833333333334,9.511736885510711e-07,1.235267378219392e-07,-6.782095374864119e-08,-1.262096206135875e-08
0.85,7.385887532550464e-07,1.541276461508734e-07,-5.553248337820493e-08,-1.882493713113632e-08
0.8504166666666667,-4.58944280588389e-07,6.621463239551902e-08,6.61532196390901e-08,-1.05914795343831e-08
0.8508333333333333,-1.870220195699534e-07,-2.332429714804483e-08,8.102404972390662e-09,-3.86328721908805e-09
0.85125,-1.755687416524018e-06,-4.906837846574608e-08,1.210368352525243e-07,1.168774132217334e-09
0.8516666666666667,3.363561628555788e-06,-2.030086777726914e-07,-2.071562008750429e-07,-2.452205360864496e-08
0.8520833333333333,-2.065770218051104e-06,-6.860688621271137e-08,8.422868056526397e-08,3.074823933024773e-09
0.8525,4.28467415027809e-07,-5.000667681438453e-07,-7.677574462545557e-08,-1.962587754562613e-08
0.8529166666666667,-1.592280096416707e-06,-2.24367309374411e-07,-3.262972038585502e-08,-1.055620159292999e-08
0.8533333333333334,-2.115783399205753e-06,-8.530793371167827e-08,2.926462648593262e-08,1.983465810632578e-10
0.85375,7.067138397470049e-09,-1.690954728378645e-08,-1.246169658569348e-08,-5.75394282064907e-09
0.8541666666666666,1.806777899937945e-06,2.066724081898406e-07,8.987908355861846e-09,-1.17822584320966e-09
0.8545833333333334,1.975502768368416e-06,-2.440534537629388e-08,-2.081297513122264e-08,-5.429670632412722e-09
0.855,-8.135823657709947e-08,1.026303712296065e-07,-4.609123822689942e-08,-7.575347618786645e-09
0.8554166666666667,7.425436176586434e-08,-1.341334679953126e-08,-3.389152542045352e-08,-7.817566573580672e-09
0.8558333333333333,-1.72492713552745e-06,-2.684102269666232e-07,-1.22476103472938e-08,-8.829739107619647e-09
0.85625,1.216837534472364e-06,-3.015800814227482e-07,-2.96047918711018e-07,-2.467121488202651e-08
0.8566666666666667,2.061299120311842e-07,1.140758873826694e-07,-5.068450874647437e-08,-9.137190660642932e-09
0.8570833333333333,3.555800190293336e-08,5.59385047658051e-08,-1.18836435778583e-07,-2.10562791390827e-08
0.8575,5.542102033111114e-07,1.055389815120441e-07,-4.574788998390729e-08,-9.373168061149082e-09
0.8579166666666667,5.360142647474744e-08,-1.521644248825143e-08,-5.284713541951425e-08,-9.700791724233664e-09
0.8583333333333333,5.714151667572086e-07,9.179709542990355e-08,-3.314244620035976e-08,-8.428454181858404e-09
0.85875,-1.95880829372361e-06,-3.040846991371011e-07,1.777439758722592e-09,-7.764664915619302e-09
0.8591666666666666,2.816549615574213e-07,7.807089264030654e-08,-1.388772047477416e-08,-6.66687023027604e-09
0.8595833333333334,-1.536537629424582e-06,-5.201921433011893e-07,-1.628379342931076e-07,-2.258652579346124e-10
0.86,7.473851612835938e-08,-2.135242422279584e-08,-6.667304675108013e-08,-1.107377791614605e-08
0.8604166666666667,-5.559286412975668e-06,-5.142546131698173e-07,-1.952264879381854e-07,-2.776397882612438e-08
0.8608333333333333,-5.565934407794184e-08,6.206714281305595e-08,7.567133715620587e-09,-4.431641592003541e-09
0.86125,-2.526985212451576e-06,-5.689394854694228e-07,-7.125284427352629e-08,-5.470179181640976e-09
0.8616666666666667,-2.333898274618351e-06,-3.214010229632787e-07,6.069067297033845e-09,-7.884185266296871e-09
0.8620833333333333,-1.144531078575108e-07,-4.453981146876563e-08,-7.310636698491104e-08,-1.169417104908502e-08
0.8625,-3.211307341666494e-07,4.724340448379274e-08,2.713288636557454e-08,-2.134954420063166e-09
0.8629166666666667,-1.144231247840302e-07,2.171277921898762e-08,4.250847942138207e-08,-2.033884418345747e-10
0.8633333333333333,1.311566702624511e-05,3.373687826337628e-07,-5.905814306674221e-08,-1.085431935307073e-08
0.86375,-8.794099665727069e-07,-1.038517356898771e-07,-8.366186713184374e-07,-1.09424718215268e-08
0.8641666666666666,2.269018828309359e-07,-4.666224890052648e-08,-6.981562424162881e-08,-1.138256525911927e-08
0.8645833333333334,4.784797694225743e-07,-3.086145666341973e-07,-1.972644955345359e-07,-2.666996406164212e-08
0.865,-4.449088760833415e-07,3.787977752282676e-08,5.015537063317693e-08,1.13796239330072e-09
0.8654166666666666,-2.331660764659555e-06,-3.389089703436314e-07,-4.461400877768791e-09,-9.459276128707096e-09
0.8658333333333333,-7.886701893905886e-07,2.022544932372032e-08,4.953955709517468e-08,1.634011066745055e-09
0.86625,2.124918007049608e-07,-1.139566406087104e-07,-5.756380208453781e-08,-1.02614836221835e-08
0.8666666666666667,1.721659704633419e-07,1.89220833926003e-08,-1.043494899471073e-08,-1.631718878542246e-09
0.8670833333333333,5.826077552573311e-07,6.243577827130304e-08,-3.834738595342419e-08,-6.269265380861021e-09
0.8675,9.70162754577855e-07,1.243148842527746e-07,-6.991542236362814e-08,-1.302069531301757e-08
0.8679166666666667,7.507878008271026e-07,1.547703138163532e-07,-5.778143091464128e-08,-1.94422343349384e-08
0.8683333333333333,-6.960930709100988e-06,-8.477804392835544e-07,3.863393300459128e-07,2.964089716782612e-08
0.86875,-8.755318954235961e-06,-8.516049532840722e-07,3.71628602315338e-07,2.839628096340592e-08
0.8691666666666666,-4.801017447599569e-07,6.383063502478782e-08,6.633253817197516e-08,-1.109685605833259e-08
0.8695833333333334,-3.252137789560184e-07,2.966005743390727e-08,4.146016506393286e-08,1.312989022538882e-09
0.87,1.256517271517194e-06,-5.514259687400759e-08,1.224542368202991e-07,8.728619531579452e-10
0.8704166666666666,6.98622695743427e-07,-1.869191601366617e-07,-1.913919901234579e-07,-2.316884039653038e-08
0.8708333333333333,-2.696081942719957e-06,-2.732657001494862e-07,-3.536621635661399e-08,-1.199176765042888e-08
0.87125,-2.138519903586559e-06,-7.593513115278075e-08,8.47735527021699e-08,2.76796064248294e-09
0.8716666666666667,-9.25270477320184e-07,-1.394689434057466e-07,-3.932231800512487e-08,-8.421163844065705e-09
0.8720833333333333,-2.192480193576267e-06,-9.343740363472039e-08,2.845616942621339e-08,-2.172496984083526e-10
0.8725000000000001,4.58497485584353e-08,4.316453827275819e-08,2.63445271429015e-08,2.539341512398704e-10
0.8729166666666667,1.820188214788999e-06,2.052476062257621e-07,7.669136311460775e-09,-1.649399666811013e-09
0.8733333333333333,1.991365573886627e-06,-3.099666534770918e-08,-2.275281749387542e-08,-6.002738551477634e-09
0.87375,-1.127548525315466e-07,9.946211642732253e-08,-4.843422326016351e-08,-8.183107743403647e-09
0.8741666666666666,2.81988974575083e-07,5.69359533164483e-08,6.721610158083813e-09,-1.311901402594354e-09
0.8745833333333334,-1.314143360256159e-06,-1.840921398956481e-07,-1.641531265132922e-08,-6.324746372682267e-09
0.875,3.529431943974992e-06,-1.777597474247289e-07,-2.17041561773125e-07,-2.649233419164121e-08
0.8754166666666666,1.910358260640523e-07,-5.20917990095906e-07,-6.705357470105397e-08,-1.722586772276746e-08
0.8758333333333334,1.7900334765478e-07,1.11674806530236e-07,-5.28488358434764e-08,-9.753548585376872e-09
0.87625,5.323959114318552e-07,1.034300055068036e-07,-4.743233836107785e-08,-9.960595631594958e-09
0.8766666666666667,3.887173790383596e-07,6.760818882940014e-08,-1.373727959028628e-08,-3.064644771483495e-09
0.8770833333333333,5.455718862481847e-07,8.976008912676185e-08,-3.412828084777967e-08,-8.958195161659643e-09
0.8774999999999999,-1.472595525128276e-06,-2.333722327486831e-07,5.26636115989592e-09,-4.411341206649584e-09
0.8779166666666667,4.023855954690325e-07,7.245118284834711e-08,-3.165308721351268e-08,-4.65488800008816e-09
0.8783333333333333,1.324272362037762e-06,-2.860648473311154e-07,-3.097362837247709e-07,-2.656125615328627e-08
0.87875,2.422855760271141e-07,7.6046631561182e-08,-1.401223443941856e-08,-7.119813082696447e-09
0.8791666666666667,-3.150463891477523e-07,8.160487560517827e-08,-1.117494802808473e-07,-1.885985385299646e-08
0.8795833333333334,-1.058296505873857e-07,6.004820550681245e-08,8.355583055445516e-09,-4.791955176074698e-09
0.88,4.589160990059545e-07,7.214506792817678e-08,-4.432123036712266e-08,-5.757318457156589e-09
0.8804166666666666,-1.739749353179083e-06,-2.737467157258525e-07,2.020023948112873e-08,-3.190453854902966e-09
0.8808333333333334,-3.797248975303711e-07,4.552692264993913e-08,2.880603184594671e-08,-2.386482532462011e-09
0.88125,-1.594649615831262e-06,-5.367949237866952e-07,-1.607444636745838e-07,3.873563736476589e-10
0.8816666666666667,-1.638957062748657e-07,2.041347389052193e-08,4.503857842789052e-08,-3.245161584046006e-10
0.8820833333333333,-4.13797233695933e-06,-5.346923427233014e-07,-1.932624441427619e-07,-2.626152831697596e-08
0.8825,-2.04215420351364e-06,5.326339317900555e-08,-4.95080247264979e-08,-6.135127126333489e-09
0.8829166666666667,1.712808909313215e-07,1.745904601171481e-08,-1.068011232595847e-08,-1.67106282149813e-09
0.8833333333333333,5.937532681940504e-07,6.248627966242933e-08,-3.914766277812856e-08,-6.393348137072843e-09
0.88375,-2.423476807418203e-06,-5.702054228363991e-07,-7.087061629359228e-08,-6.042351407991331e-09
0.8841666666666667,9.928848480511681e-07,1.255413247231939e-07,-7.147249753155372e-08,-1.328526715620074e-08
0.8845833333333334,-2.155037446672427e-06,-2.946325799562439e-07,2.483475728162817e-08,-3.211708162099716e-09
0.885,7.845783446151021e-07,1.563508672469476e-07,-5.945401627905277e-08,-1.986200792088849e-08
0.8854166666666666,-5.187796832579165e-07,3.921564306489272e-08,5.341214240666035e-08,1.183830488469342e-09
0.8858333333333334,-4.911357869198423e-07,6.28897574035077e-08,6.644115414678292e-08,-1.142791826534498e-08
0.88625,-1.852649740233455e-06,-5.969049226910912e-08,1.235937235514522e-07,6.83419218060295e-10
0.8866666666666667,6.754144146854964e-07,5.500826423873445e-08,-4.470269687920912e-08,-5.613695171627669e-09
0.8870833333333333,-2.196514020375125e-06,-8.277948330395468e-08,8.504138636974973e-08,2.503564271790671e-09
0.8875,-8.602830844218964e-07,2.412243159496822e-08,5.366512014601956e-08,1.897342383928834e-09
0.8879166666666667,-2.268400847838778e-06,-1.028206927418903e-07,2.723692539648743e-08,-6.737509489864021e-10
0.8883333333333333,1.368584153905922e-05,3.178590672314685e-07,-6.142607644344999e-08,-9.931393795407259e-09
0.88875,-1.403200448655321e-06,-1.202731463321911e-07,-8.831935478928704e-07,-1.059434865952929e-08
0.8891666666666667,1.803751862640922e-06,1.984961303128601e-07,5.49037108875162e-09,-2.289169372146186e-09
0.8895833333333333,-4.068776191890197e-08,-3.103094752473839e-07,-1.939710876795107e-07,-2.527360921806658e-08
0.89,-2.168296755550285e-06,-3.158474536708037e-07,1.381407222796492e-08,-4.762624370952611e-09
0.8904166666666666,-3.671743245536082e-07,3.837500034870187e-08,4.654281057628746e-08,1.863771310241298e-09
0.8908333333333334,1.962535117279892e-06,-4.445257733811617e-08,-2.605087270530328e-08,-6.878816196335917e-09
0.89125,6.803286300535729e-07,-1.176323400887954e-08,-3.094141700305359e-08,-4.328386595770869e-09
0.8916666666666667,-1.92924235930302e-07,8.563238607396442e-08,-5.264222934036902e-08,-9.248340922122617e-09
0.8920833333333333,3.94965980105859e-08,5.828409807680197e-08,3.263141832544455e-08,1.177638895474155e-09
0.8925,9.032506923881374e-08,9.555957073613453e-08,-5.743248445992241e-08,-1.097957103804125e-08
0.8929166666666667,-6.943108111766836e-06,-9.137506833950738e-07,4.206774358929244e-07,3.174557289823463e-08
0.8933333333333333,-9.388193294568762e-06,-9.198367454037891e-07,4.02492105166836e-07,3.03451595189998e-08
0.89375,-4.731264191992142e-07,-3.681147192502131e-08,-1.12924492775962e-08,-2.378111614870919e-09
0.8941666666666667,4.338277568180591e-07,8.48932193939838e-08,-5.207276887514733e-08,-1.130344425228158e-08
0.8945833333333333,-2.56801159274568e-06,-2.482479213308571e-07,-1.861039711738354e-08,-7.316497342635332e-09
0.895,3.412508184304184e-06,-1.762280793456879e-07,-1.860502047037039e-07,-2.169341463019558e-08
0.8954166666666666,3.074966919680651e-07,7.993515811371242e-08,1.454727185186278e-08,8.303930520116603e-11
0.8958333333333334,4.309600735511104e-07,6.899246990377336e-08,-3.857128148908176e-08,-1.037934089760374e-08
0.89625,1.086392182746942e-07,5.325944733687695e-08,-1.809658913628937e-08,-8.59414303979352e-09
0.8966666666666666,4.446948805444555e-07,9.983020383441018e-08,-3.918377614995627e-09,-1.091815747856346e-09
0.8970833333333333,-8.587189609677456e-07,-8.280933766612345e-08,1.277989195115829e-08,-2.422966523458469e-10
0.8975,-2.524910737490998e-07,3.534844982916041e-08,4.628755144827146e-09,-6.308176375593316e-09
0.8979166666666667,1.71017957595424e-07,1.600291761824858e-08,-1.086086440698666e-08,-1.697675755214198e-09
0.8983333333333333,6.027236834953023e-07,6.274175228770654e-08,-3.968676666994919e-08,-6.465748856314057e-09
0.89875,4.553329001745536e-07,-5.152774683909841e-07,-5.141251938031763e-08,-1.274564439772907e-08
0.8991666666666667,1.012851232606208e-06,1.27229170797621e-07,-7.243044317821544e-08,-1.343206171711558e-08
0.8995833333333333,7.827734753499073e-07,1.586859286586794e-07,-6.024494188800985e-08,-2.007182771926021e-08
0.9,3.093242291196081e-06,-1.619743883457366e-07,-2.148121355430564e-07,-2.589148810111388e-08
0.9004166666666666,4.886030267969111e-07,1.149663493870867e-07,-1.929653055420755e-08,-1.996943036922628e-09
0.9008333333333334,-4.637615709299538e-07,6.407363577430508e-08,6.800384745356545e-08,-1.151162110440784e-08
0.90125,-5.904574610520044e-07,1.88780846065013e-08,2.498872294377124e-08,-3.947055900070523e-09
0.9016666666666666,-1.88794115622669e-06,-6.051744657375084e-08,1.257605812074189e-07,7.162954950221014e-10
0.9020833333333333,-1.010822942715822e-06,-1.34675938530026e-07,3.513192329761606e-08,1.629903503893058e-09
0.9025,-2.240862796959083e-06,-8.426714954362992e-08,8.642083882559164e-08,2.486500687052586e-09
0.9029166666666667,-3.414358087321548e-07,-7.996243448841818e-09,4.158214208373722e-08,-1.93918558399947e-09
0.9033333333333333,-2.317922630044833e-06,-1.052163653390519e-07,2.744216431646424e-08,-8.134757331095458e-10
0.9037500000000001,5.833936574047186e-07,1.258783942978947e-07,-2.885560976252313e-08,-2.313166629871112e-09
0.9041666666666667,1.78843449507837e-06,1.981088054294427e-07,5.064048361171333e-09,-2.532039492342133e-09
0.9045833333333333,-6.967177953636836e-07,1.045056301489818e-08,4.985924966923478e-08,-4.935854770946363e-10
0.905,1.933669428558707e-06,-4.865316269593391e-08,-2.691393730649694e-08,-7.234156946606094e-09
0.9054166666666666,-1.426344612706161e-07,1.247297122304327e-07,-9.751037959002472e-08,-1.434134266176458e-08
0.9058333333333334,6.67723679483505e-07,-2.74355894984482e-07,-3.086826845612525e-07,-2.592613046400852e-08
0.90625,-1.278737134892404e-06,-1.782156858484039e-07,5.00535087415949e-08,2.721531121525737e-09
0.9066666666666666,-2.587823662075105e-07,8.116698640123423e-08,-5.348472007610773e-08,-9.659063732306533e-09
0.9070833333333334,4.554825059557923e-07,1.185812841316863e-07,-3.035263962160285e-08,-1.819390853755561e-09
0.9075,-1.068488981300143e-06,-5.956487271732409e-09,4.975695815487011e-08,1.553251354680266e-10
0.9079166666666667,5.863251616231032e-09,8.980294871869984e-08,-5.766013196237898e-08,-1.139748442831134e-08
0.9083333333333333,1.733183677623898e-07,1.5682661982057e-08,-1.095891836694836e-08,-1.712310007886747e-09
0.9087499999999999,3.376357501523195e-07,7.8033651023285e-08,-5.126932855988829e-08,-1.167644485599864e-08
0.9091666666666667,6.054264865786843e-07,6.387374843679526e-08,-3.986479495412877e-08,-6.488061613404793e-09
0.9095833333333333,1.020708256462311e-06,1.293390632401195e-07,-7.189816043102314e-08,-1.339149747314076e-08
0.91,-5.814976119404568e-07,8.322834814606027e-09,4.229635071200411e-08,7.476514836988194e-11
0.9104166666666667,7.378490476113584e-07,1.601483958231275e-07,-5.687076196867573e-08,-1.97873360276812e-08
0.9108333333333334,8.822931798632908e-07,1.325378707196968e-07,-2.151125995500738e-08,-3.660820598193034e-10
0.91125,-5.941108047376929e-07,6.470835925296403e-08,7.603314939921341e-08,-1.089129963461217e-08
0.9116666666666666,2.916408094844066e-07,6.144553978480308e-08,-3.655676980142164e-08,-1.066896107021737e-08
0.9120833333333334,-2.466427189160332e-06,-5.516353976125984e-07,-1.431067422938859e-07,3.304857214485397e-09
0.9125,-1.778519281914744e-06,-2.024962814992732e-07,5.388819820554983e-08,2.480284256904849e-09
0.9129166666666667,-6.81390879723195e-06,-5.357579296038009e-07,-1.823699901464455e-07,-2.212262631499414e-08
0.9133333333333333,-1.997634645059962e-06,-5.623174724503997e-08,1.346646298437533e-07,1.291504530071907e-09
0.91375,-2.321473467248329e-06,-7.458279490357508e-08,9.32057891285711e-08,2.988491472702371e-09
0.9141666666666667,-1.620224935106149e-07,2.907723098430142e-08,2.828134239187378e-08,-6.163949155269266e-10
0.9145833333333333,-5.211519304765778e-08,4.555777198023726e-08,-1.478970221790974e-08,-8.781350135891827e-09
0.915,2.18414491512521e-07,2.664688550473023e-08,-1.232246748749819e-08,-1.924187599705691e-09
0.9154166666666667,7.226308728983756e-07,7.592663220119132e-08,-4.578764915217049e-08,-7.499537642360223e-09
0.9158333333333334,-2.381716489991999e-06,-9.178152614453985e-08,3.211243047346887e-08,-3.11031068733367e-10
0.91625,1.193284192111458e-06,1.490004762256981e-07,-8.52080731719965e-08,-1.573924773127437e-08
0.9166666666666666,-3.248902786249323e-06,-5.61373762229793e-07,-5.750225587342438e-08,-4.430993790600569e-09
0.9170833333333334,1.03360428165896e-06,1.866501318794886e-07,-7.62103262614491e-08,-2.394943445418496e-08
0.9175,1.817546376740931e-06,2.212770296569915e-07,9.063676824928819e-09,-1.952874501992863e-09
0.9179166666666667,9.248233261746174e-07,7.704894819571562e-08,-3.420856249313328e-09,1.874700538372648e-09
0.9183333333333333,-3.583941164497694e-07,7.703159209454778e-08,6.268609660904443e-08,-1.459548435978046e-08
0.91875,-4.358830007423994e-07,2.7819997659088e-08,9.015499236425843e-09,-6.393322765358512e-09
0.9191666666666667,2.018975967832532e-06,-3.211153342540167e-08,-2.341143969434658e-08,-6.705668537682939e-09
0.9195833333333333,1.129058100905508e-07,5.241265491195137e-08,1.041761557510922e-08,-1.651027960045771e-09
0.92,-1.950373698089953e-06,-7.642789993774097e-08,1.280325366583948e-07,-2.142214524423937e-10
0.9204166666666667,-2.750810794174935e-07,1.04285034645154e-07,-5.101492079009727e-08,-9.223918220511325e-09
0.9208333333333333,-2.411203305420594e-06,-1.187434625820811e-07,8.606862334996626e-08,1.961096733655259e-09
0.92125,-1.699484276768621e-06,-2.278695701153329e-07,4.119624625693132e-08,6.308411348028432e-10
0.9216666666666666,-7.324374521813767e-07,1.213516622051284e-08,3.048473618243218e-08,-3.946658538317333e-09
0.9220833333333334,1.561068789214695e-08,1.13683444095603e-07,-5.608223782988528e-08,-1.117762561542227e-08
0.9225,-2.572178226603661e-06,-1.581419370360297e-07,2.071334520741619e-08,-2.091747064301415e-09
0.9229166666666667,-5.196431059176691e-08,-2.987766521076829e-07,-1.801481257708784e-07,-2.100695648970892e-08
0.9233333333333333,1.43558775786861e-05,2.908995946904567e-07,-6.888895367694561e-08,-7.994848066006134e-09
0.92375,-1.050518448064299e-06,-1.469795115933574e-07,-9.106486260262157e-07,-1.089984665905786e-08
0.9241666666666667,2.409552584440088e-07,7.496080592370834e-08,-7.36676754742022e-09,-2.678597994738323e-09
0.9245833333333333,-2.424599382224506e-07,6.316929274745699e-08,2.025710117266758e-08,4.760494216676049e-09
0.925,3.970510342109617e-07,1.003063727790989e-07,-5.096917731996762e-08,-1.172581289813665e-08
0.9254166666666667,-5.19900400298619e-07,-1.47982476980437e-08,4.721136074604402e-08,-1.883251025416698e-09
0.9258333333333333,2.089742382352054e-06,1.757259332321302e-07,-5.655782747092238e-09,-4.659894493128657e-09
0.92625,3.986411715160342e-07,8.031672621454395e-08,-3.774395389830394e-08,-1.099400080776926e-08
0.9266666666666666,-8.765162550898535e-07,4.935317360925692e-09,5.560496375542048e-08,-4.140827910990532e-10
0.9270833333333334,2.209600433439188e-06,-1.198038819832524e-07,-4.679004239901281e-08,-1.093647377607629e-08
0.9275,2.916071979981426e-07,9.373216001019729e-08,-2.128772602233089e-08,-3.333347877696256e-09
0.9279166666666666,5.765420713198313e-08,5.936767532829313e-08,-1.730408206526663e-08,-9.358691883227292e-09
0.9283333333333333,-2.123696913876381e-06,-1.61048059056185e-07,6.147500751638864e-09,-2.249080156194904e-09
0.92875,-5.562370493197234e-07,2.813872613676694e-08,4.85639215971811e-08,7.765966504840993e-09
0.9291666666666667,-2.431089149494183e-07,1.210244162621202e-08,-8.473922528627097e-08,-1.485011141580391e-08
0.9295833333333333,-1.26995554952185e-06,-1.267570669731635e-08,5.520002860647823e-08,2.119946368336003e-10
0.93,-3.325453690544317e-07,3.44477698367778e-08,5.462711261731853e-09,-7.181643720192526e-09
0.9304166666666667,-7.861608007001945e-06,-9.615941621461009e-07,4.621390926080353e-07,3.513061174662463e-08
0.9308333333333333,-1.11102569430227e-05,-9.70515192038181e-07,4.398098306209304e-07,3.357449519648423e-08
0.93125,3.511390861268475e-06,-1.574436126467712e-07,-1.686041648111064e-07,-1.715967921936954e-08
0.9316666666666666,3.850855150081046e-07,1.093749746455917e-07,-2.882105505593268e-08,-3.294401239270078e-09
0.9320833333333334,-6.436258106340951e-07,9.699431519649012e-09,2.598868829106542e-08,-4.924215564232863e-09
0.9325,9.74901321180228e-08,6.151489147604083e-09,-9.981914696560206e-08,-1.81592366550853e-08
0.9329166666666666,-7.549179680424558e-07,3.57403091894754e-10,4.700773484105782e-08,4.489951091782481e-11
0.9333333333333333,-3.759317399394858e-07,-2.975112826905316e-08,4.162961780934355e-08,-3.085520126628605e-09
0.93375,-6.767213927336409e-07,-1.388760803422062e-08,7.424258507020637e-08,1.039470999764194e-08
0.9341666666666667,5.057372980037455e-07,-2.328705985649537e-08,-1.045960650531361e-07,-1.995632723779516e-08
0.9345833333333333,-3.228158195334299e-07,1.874557947286975e-08,3.146443476167309e-08,-8.309112375328158e-10
0.9350000000000001,1.045882642257822e-06,-4.459491476160448e-07,-2.884012299928075e-08,-8.092945741990905e-09
0.9354166666666667,2.607186143672987e-07,1.079432230210839e-07,-2.776874467439345e-08,-2.349284028888761e-09
0.9358333333333333,-7.88731398522227e-07,-1.751286204716945e-08,4.802982857698352e-08,-1.930053357541567e-09
0.93625,-3.138339625170579e-08,3.873713626374717e-08,1.107016755642718e-08,-2.175970589416065e-09
0.9366666666666666,5.309355549839488e-07,-5.90426852036169e-08,-1.007276770325041e-07,-2.039900241380061e-08
0.9370833333333334,3.038737441906328e-06,-1.414273885506322e-07,-1.987359667427353e-07,-2.206919558390846e-08
0.9375,6.910753055479438e-07,1.282261250119588e-07,-1.598013601396539e-08,-3.682674445599933e-10
0.9379166666666666,-1.224441980717534e-06,-4.756014634904033e-08,4.444894218963881e-08,-1.766780043715276e-09
0.9383333333333334,-9.14806194835831e-07,-4.837249154521408e-08,9.164734654749095e-08,1.209736569077293e-08
0.93875,1.283032769216613e-07,5.718887857551822e-08,-1.037846181091509e-08,-3.65011851270776e-09
0.9391666666666667,1.9205332073143e-07,-9.500430361194718e-08,-8.881791074812842e-08,-1.991183340265908e-08
0.9395833333333333,3.913595807065662e-07,2.183108219338493e-07,-7.708003812739459e-08,-9.838259321115504e-09
0.9399999999999999,-6.340137944338542e-07,-4.19201897615869e-08,3.183053036553797e-08,-2.54120518665411e-09
0.9404166666666667,7.414470435441131e-07,8.051644874534516e-08,5.098667447930968e-09,2.454314388811501e-09
0.9408333333333333,2.065918273199792e-07,7.154915908151123e-08,-2.922536039916226e-08,-4.862620569109839e-09
0.94125,3.579649535849242e-07,-2.586768043738628e-07,-2.897581679124138e-07,-2.187295202631818e-08
0.9416666666666667,-2.345053447485838e-07,-1.335567081856456e-07,-7.350556422762618e-08,-1.89069836281167e-08
0.9420833333333334,-1.306447059348053e-06,-6.427499444075721e-08,9.706186356579129e-08,1.230720731900649e-08
0.9425,-1.421983602277169e-07,-2.851266073549105e-08,1.07571150215405e-08,-4.120928340079619e-09
0.9429166666666666,3.560298201087302e-07,8.289258737247883e-08,-4.237230420896772e-08,-5.4198353964847e-09
0.9433333333333334,-3.55380826509625e-07,7.417881502460751e-08,3.191090718320732e-08,5.959727649544189e-09
0.94375,-6.627362364444014e-06,-4.792420935962195e-07,-1.64798880361491e-07,-1.793825112531109e-08
0.9441666666666667,-6.020683206106053e-07,-1.722390638116388e-07,-5.937617343360492e-08,-1.786908267258913e-08
0.9445833333333333,1.84814227121082e-07,-1.123541071650475e-08,-1.55234256944014e-08,-6.16946686902361e-09
0.945,2.774809730302824e-07,7.582130496033755e-08,-4.691855478701956e-08,-4.999421441743508e-09
0.9454166666666667,-1.256283505817569e-06,-8.314326034681213e-08,8.499329690271196e-08,1.075752491459211e-08
0.9458333333333333,-3.227858601691325e-06,-5.630133234486781e-07,-1.072573080668791e-07,9.41036459941096e-09
0.94625,-6.844957991252957e-07,4.589567574148568e-08,6.255731940305847e-08,9.619667075083064e-09
0.9466666666666667,3.722470406823657e-07,6.368500291950894e-09,-4.215910806656611e-08,-8.234640084198847e-09
0.9470833333333334,-5.695330690472392e-07,-2.210868562604064e-07,-4.918581947605876e-08,-1.728530188937626e-08
0.9475,8.649605866809833e-07,9.779120968380191e-08,-3.951531239387763e-08,-3.329495555448951e-09
0.9479166666666666,-3.763877072124104e-06,-5.450576606514758e-07,-2.874898777072208e-08,4.113968399265502e-10
0.9483333333333334,3.500038816710224e-07,-2.379248396274053e-07,-1.602291501810346e-07,-1.658173319451917e-08
0.94875,-7.730745147487556e-07,9.869790576982638e-09,9.060450738514764e-08,1.294845046514443e-08
0.9491666666666667,-1.651739826016652e-06,-8.745650144526299e-09,4.984335374213237e-08,8.064776919087409e-09
0.9495833333333333,4.540682067772308e-07,2.110156147880419e-08,-6.47174082189977e-08,-9.834959041969712e-09
0.95,1.042324594618458e-06,3.719106408083362e-08,-2.077808166007039e-08,-5.046247117319976e-10
0.9504166666666667,-9.77813654197877e-07,-2.359018045100146e-07,-4.648579216211046e-08,-1.7436738629679e-08
0.9508333333333333,1.420122033200059e-05,2.537429054149169e-07,-7.417055351373311e-08,-3.88375477047665e-09
0.95125,-1.03027864786793e-06,-1.494321717930366e-07,-9.06777544039876e-07,-1.18892807870385e-08
0.9516666666666667,-9.712530198736978e-07,-2.009037976345858e-08,1.101269879880967e-07,1.53906514461976e-08
0.9520833333333333,6.167200220259455e-07,3.431847797064513e-08,-7.962431960637169e-08,-1.053157312061315e-08
0.9525,-1.960085942664201e-07,3.117660005457996e-08,6.330292010230317e-09,3.401949122205554e-09
0.9529166666666666,-1.375036065721174e-06,-2.79350116396034e-07,-5.21575108323784e-08,-1.858637916539838e-08
0.9533333333333334,1.742126826617424e-06,-2.966688042896652e-07,1.486791148470383e-08,2.266328488077576e-09
0.95375,3.852993067011255e-06,-9.593167838879183e-08,-1.449362232669461e-07,-1.215025817201017e-08
0.9541666666666667,-8.547612558721515e-06,-1.002166607857914e-06,5.096796868261646e-07,4.066801616282463e-08
0.9545833333333333,-1.273669935304357e-05,-1.014601358954163e-06,4.823951179749901e-07,3.897264162687692e-08
0.955,-1.320454884979523e-06,-3.240422119992949e-08,1.171299290805801e-07,1.632557946887499e-08
0.9554166666666667,-4.913289063666071e-07,1.40015483660677e-09,4.03342615606911e-08,7.800131025919957e-09
0.9558333333333333,5.086423345369603e-07,2.852428089321848e-08,-8.394746401083094e-08,-1.001441654111151e-08
0.95625,-1.121211982498902e-06,-3.016435183355708e-07,-6.577929515812208e-08,-2.071689583701235e-08
0.9566666666666667,9.866119892671677e-07,3.886985547857427e-07,-3.372207040264671e-08,6.113975856625527e-10
0.9570833333333333,3.373177745203199e-06,-8.020459118787694e-08,-1.754468636097589e-07,-1.712283717657645e-08
0.9575,-1.178861829033512e-06,-4.991429085066154e-08,1.050838135152639e-07,1.537103394034318e-08
0.9579166666666666,-4.853615894143434e-07,-3.475385386430793e-08,7.358214933139674e-08,1.207398244871596e-08
0.9583333333333334,1.147206345829067e-06,5.540323230594785e-08,-7.460128266608315e-08,-8.063099156306205e-09
0.95875,-9.411256910768742e-07,-3.217051334025069e-07,-8.690640805486789e-08,-2.372863181549492e-08
0.9591666666666666,-6.265096902974365e-06,-3.312649038276454e-07,-1.237272586271464e-07,-7.697321781208645e-09
0.9595833333333333,-1.538055618148214e-06,3.603644107709145e-08,6.633472769286954e-08,1.305950612664935e-08
0.96,5.040942172337213e-07,-1.999370446427855e-07,-2.578134298430036e-07,-1.572521428128054e-08
0.9604166666666667,-6.256482031813044e-07,-5.996963595385647e-08,9.851353623258363e-08,1.547937160241354e-08
0.9608333333333333,1.319830437138885e-06,-2.632315914851255e-09,-5.273841052695566e-08,-4.869336429392747e-09
0.96125,-8.678000305984896e-07,-3.424895958050472e-07,-1.132626214285076e-07,-2.737060554261575e-08
0.9616666666666667,2.338655286150145e-06,-2.951071261980919e-07,2.536256363235706e-08,6.945144702301005e-09
0.9620833333333333,-9.712199983084683e-07,-6.027786508821808e-08,1.099864423617944e-07,1.72091981987494e-08
0.9625,9.920362299736951e-07,-8.373973519392453e-08,-1.194374297112605e-07,-6.35124410549348e-09
0.9629166666666666,-3.376419450805991e-06,-5.278116587055462e-07,-5.809189317359881e-08,1.81318939404188e-08
0.9633333333333334,-6.057138031393487e-09,-1.062768973752543e-09,-2.238634056339078e-08,-5.788792035629086e-10
0.96375,-3.629058485662959e-06,-4.676001380738938e-07,8.281017705805227e-09,8.352528692807986e-09
0.9641666666666666,-9.013025355453133e-07,-3.667487288656104e-07,-1.414741182393442e-07,-3.130696418062209e-08
0.9645833333333333,1.754295616447466e-06,5.05824950687499e-07,-3.468023420161279e-08,5.233238952110175e-09
0.965,-7.918263376497082e-07,-6.278756952288448e-08,1.003887754682906e-07,1.682484583311762e-08
0.9654166666666667,4.897477548476716e-06,6.204347877598702e-08,-1.05623717033181e-07,-1.817346136120536e-09
0.9658333333333333,-3.044685042237212e-07,-2.335307953170904e-08,1.470718608858058e-08,4.162173480552694e-09
0.9662500000000001,-1.01532102810801e-06,-3.967152653352419e-07,-1.683526492153067e-07,-3.518088500938118e-08
0.9666666666666667,-6.716015536555582e-06,-3.507801686749264e-07,-1.484337927005895e-07,-4.876799544680275e-09
0.9670833333333333,1.329368563012418e-05,1.848550818097765e-07,-7.4406051995816e-08,3.484642662501812e-09
0.9675,-1.280994650828103e-06,-1.477470380342398e-07,-8.518024423035122e-07,-1.260768597006397e-08
0.9679166666666666,4.357695461635227e-06,7.308499899989619e-08,-1.45934588371029e-07,-7.828468583775504e-09
0.9683333333333334,-1.171473453257993e-06,5.332709864769355e-08,6.154123765656123e-08,1.501604532083142e-08
0.96875,-8.401118404279162e-06,-9.893550340147627e-07,5.57805357427502e-07,5.040768124851273e-08
0.9691666666666666,-1.390005699450983e-05,-1.007059560943434e-06,5.238439866903379e-07,4.860149130602446e-08
0.9695833333333334,-2.906943095150666e-07,-5.073388539842638e-08,5.068434601812634e-08,8.749603149944723e-09
0.97,-1.083654397892045e-06,-4.310272943994864e-07,-1.913471079275285e-07,-3.866977826216443e-08
0.9704166666666667,1.411225160386313e-06,-6.816356301340464e-08,-2.416851578294032e-07,-6.694135311324249e-09
0.9708333333333333,2.064814474187147e-06,-6.54974834363785e-08,-1.539662200329418e-07,-4.09215764574939e-09
0.9712499999999999,3.123894127019517e-06,-2.88538914135785e-07,2.170326998220574e-08,9.207011397598623e-09
0.9716666666666667,-4.097924988116796e-07,-6.581055767714771e-08,7.820622515097666e-08,1.249819136353632e-08
0.9720833333333333,-2.845170308002605e-06,-4.563202565243744e-07,-3.185134031215396e-08,3.022812199026856e-08
0.9725,-1.362032555416209e-06,-4.823000915329962e-07,-2.083157035219816e-07,-4.154504605600211e-08
0.9729166666666667,6.841299487276495e-06,9.192974594479657e-08,-1.494129149273729e-07,-1.961868329974976e-10
0.9733333333333334,-3.104211132524957e-06,-3.968941362056028e-07,3.931272753235015e-08,1.919247462649717e-08
0.97375,2.488314238109411e-06,5.974651967691269e-07,-3.718471982068679e-08,8.446152273413967e-09
0.9741666666666666,-7.354692942078484e-07,-5.489607312483801e-08,9.263945511707521e-08,1.46852697301147e-08
0.9745833333333334,6.236133969326025e-06,7.666958345889255e-08,-2.009995543425386e-07,-8.202446046159622e-09
0.975,-1.0875995522582e-06,-5.111452524944962e-07,-2.168718186856971e-07,-4.363351520872404e-08
0.9754166666666667,-8.150452519190432e-06,-1.051196020129469e-06,6.75957954420117e-07,6.623133124494979e-08
0.9758333333333333,-1.57762360239799e-05,-1.083518137496186e-06,6.307020145005569e-07,6.407748511901219e-08
0.97625,-6.394813448904628e-06,-2.877660194099325e-07,-1.503907866109347e-07,-9.9476052623999e-10
0.9766666666666667,-5.386319869524452e-07,-4.391401208834077e-08,8.703369055449061e-08,1.495447147687972e-08
0.9770833333333333,2.603795196700863e-06,-1.204905424059505e-07,-3.410300264666444e-07,-1.000484263924636e-08
0.9775,1.282992944391398e-05,1.352431189474792e-07,-6.236344703872528e-08,1.417490544313638e-08
0.9779166666666667,-1.26286392020726e-06,-1.117715411141818e-07,-8.131446567422138e-07,-7.925997379273964e-09
0.9783333333333334,-1.16191667517909e-06,-6.050515848594122e-07,-2.175546040306685e-07,-4.504749440396647e-08
0.97875,2.925659809458929e-06,3.631108190569733e-08,-1.482256963720841e-07,1.187932682330714e-09
0.9791666666666666,-2.316982288808399e-06,-5.646809865347474e-07,-1.151341452081264e-07,2.932043656119699e-08
0.9795833333333334,-8.565696111234788e-07,8.449909719604001e-08,5.368823485905788e-08,1.40339648713963e-08
0.98,-3.204818621056854e-06,-5.788964379052988e-07,-1.481901680385929e-09,1.747743837485871e-08
0.9804166666666667,-2.340295409364697e-06,-6.559655716172145e-07,-2.127394412212488e-07,-4.583227852956359e-08
0.9808333333333333,7.754391286216329e-06,2.184110108880447e-07,-1.36402607698489e-07,6.419004523328299e-09
0.98125,3.351909637165631e-06,-2.238821770256396e-07,1.998568309501579e-08,9.503158647292334e-09
0.9816666666666667,-2.756143714779801e-06,-7.256949026180121e-07,-2.028954156169878e-07,-4.636880588088892e-08
0.9820833333333333,-9.255557885950893e-06,-1.244731748149451e-06,7.196489579923689e-07,6.710821799124969e-08
0.9825,-1.641483386074758e-05,-1.275549385035351e-06,6.765479080550616e-07,6.476173432801159e-08
0.9829166666666667,7.122295204430191e-06,2.186175509791451e-07,-1.803641474357565e-07,-3.309015794628668e-10
0.9833333333333333,1.868148798113001e-05,3.398348643820081e-07,-6.978278532240878e-08,5.825192521295425e-09
0.98375,-1.415928661755759e-06,-1.323291543279403e-07,-1.175166821139652e-06,-8.946761509902069e-09
0.9841666666666666,2.854420316143739e-06,6.557506503944772e-07,-3.120644473607998e-08,1.014444732285009e-08
0.9845833333333334,-2.963797014433868e-06,-7.999470187817633e-07,-1.927453706284892e-07,-4.697975078175172e-08
0.985,3.463872454713622e-06,3.236877705701804e-08,-3.203316996306063e-07,-1.546550074581396e-09
0.9854166666666667,-5.54165533371773e-06,-1.621323596182106e-07,-1.335369330849136e-07,2.815464147985993e-09
0.9858333333333333,-1.399527178694146e-06,-4.019124131755387e-07,-9.117722031747622e-08,3.828743588014383e-08
0.98625,-3.268916272518429e-06,-8.665565769761221e-07,-1.868066545768555e-07,-4.803693811339103e-08
0.9866666666666667,-2.42927737681827e-06,-4.205991299396786e-07,3.077044638296099e-08,2.7154762389814e-08
0.9870833333333333,3.566835464979624e-06,1.924320110582081e-07,-1.235130939940852e-07,7.121683703216551e-09
0.9875,-3.736999835514747e-06,-9.163709579447705e-07,-1.877437633824205e-07,-4.996161904244315e-08
0.9879166666666667,2.077830546502812e-05,4.011540765382215e-07,-1.079780075013387e-07,-2.379281765632987e-09
0.9883333333333333,-2.079916274139369e-06,-2.710987506099303e-07,-1.319357635210878e-06,-1.870937373780208e-08
0.98875,-8.96127371846424e-06,-1.099134553753156e-06,7.498939329907776e-07,7.593369936740109e-08
0.9891666666666666,-1.520862847811127e-05,-1.123098041483002e-06,7.111608620369471e-07,7.366035870154828e-08
0.9895833333333334,8.493248904208064e-06,4.181522481583741e-07,-1.022442510471495e-07,1.481650554299029e-08
0.99,-3.941859770821541e-06,-9.644142892117837e-07,-1.997130596698367e-07,-5.298226364446715e-08
0.9904166666666666,8.136162091316662e-06,4.739295583161804e-07,-1.321881211818706e-07,1.145475455777085e-08
0.9908333333333333,-4.417936171503507e-06,-9.479217457638945e-07,-2.280341770404864e-07,-5.675583150580578e-08
0.99125,4.858785490709182e-06,3.526144894672137e-07,-2.577626047524251e-07,1.331335890043797e-08
0.9916666666666667,4.196255703382197e-07,-1.00452863016704e-08,-2.503067063679191e-08,5.489316947857728e-08
0.9920833333333333,-2.407567845974253e-06,-1.169788274959987e-06,-2.589238782371807e-07,-6.269790793511933e-08
0.9925,-5.197908779269795e-07,4.493947080457624e-10,1.057688126269856e-07,4.642536153128623e-08
0.9929166666666667,2.119547756443769e-05,4.597233404458807e-07,-1.268592156769553e-07,-1.408560046070989e-10
0.9933333333333333,-2.33755018603124e-06,-3.39094645499675e-07,-1.314881065752476e-06,-2.259053264926079e-08
0.99375,-2.904458834144769e-06,-7.607076771287747e-07,-3.023445620418239e-07,-6.619951797690015e-08
0.9941666666666666,-6.991341677787388e-06,-5.868340303348222e-07,8.215728769312176e-07,9.825046396629349e-08
0.9945833333333334,-1.216093562906758e-05,-6.033180723604221e-07,7.88565178096719e-07,9.618632820901152e-08
0.995,-7.465640367214344e-06,-1.2509029667923e-06,-3.760258930745673e-07,-7.427046400940977e-08
0.9954166666666666,-2.887057943375465e-06,-1.131680579034162e-06,-3.951959784793398e-07,-7.663444995444347e-08
0.9958333333333333,-5.781419172055092e-07,-1.087546323093997e-06,-4.103611354023356e-07,-7.779162056755313e-08
0.99625,2.153288350912533e-05,6.26063290514695e-07,-2.936892113153723e-08,9.024765100003563e-09
0.9966666666666667,-5.025003526407177e-07,1.100768580445552e-07,-1.250473272102188e-06,1.258146362809967e-09
0.9970833333333333,-9.839060950887995e-07,-1.137612863594923e-06,-4.355808354309607e-07,-8.226061396676935e-08
0.9975000000000001,-2.838402220519036e-06,-1.2761945200174e-06,-5.557107876682623e-07,-8.830432178427258e-08
0.9979166666666667,-4.767116395357562e-06,-1.436332845153624e-06,-4.810438581780421e-07,-7.361451227016439e-08
0.9983333333333333,-6.783339328564854e-06,-1.647068558590777e-06,-3.63513889859807e-07,-7.808815847472565e-08
0.99875,-9.583845471336723e-06,-1.662708233413802e-06,4.549451241014048e-08,-4.68448479572347e-08
0.9991666666666666,-9.981655175787151e-06,-1.667578527681477e-06,3.820317648798492e-08,-4.786742849681439e-08
0.9995833333333334,1.440824470400884e-05,2.901706527589631e-07,-2.175958765953986e-07,-4.991597998199397e-08
1,-4.467324678617021e-06,-8.297530447412717e-07,-1.048403282100438e-06,-5.512148686504023e-08


==> 2018_igasurrogates copy/Results/PoissonStatic2D/omega_diff_p3.csv <==
0,-3.352633766207013e-07,-2.415041456739347e-07,-3.776488625819312e-08,-9.536722368710061e-09
0.0004001600640256103,1.697797257889413e-06,-2.90853121962137e-08,-1.360869364837547e-07,-2.68753447903658e-08
0.0008003201280512205,5.132910590721519e-06,2.503449724374787e-07,-3.280152025629857e-07,-5.055656760750016e-08
0.001200480192076831,7.960648040311763e-06,5.498122812565183e-07,-5.787834778799829e-07,-7.98393409074491e-08
0.001600640256102441,-3.531049815874121e-07,-2.061823179562498e-07,-3.043257610533363e-08,-7.154389301077887e-09
0.002000800320128051,5.801593531169038e-07,-1.299365132455689e-07,-1.11440450750869e-07,-2.3501962939042e-08
0.002400960384153661,6.626688603225844e-06,4.09334655482494e-07,-4.496835229989739e-07,-6.535452028308106e-08
0.002801120448179272,2.316750730572428e-06,-3.243977049140257e-08,-2.669471518565173e-07,-4.816596960201731e-08
0.003201280512204882,2.124373208935346e-06,-5.021157773136284e-08,-5.787635538407603e-08,-1.888052254731837e-08
0.003601440576230492,4.038870278602221e-06,1.242586197566004e-07,-4.725774425757598e-07,-7.636526556439215e-08
0.004001600640256103,3.209742315187456e-06,3.082808061984734e-08,-3.989980756577023e-07,-6.804897390277158e-08
0.004401760704281713,-6.590511010441505e-07,-2.180692693996902e-07,2.816908530500633e-08,-9.014162277793117e-09
0.004801920768307323,-2.741523507586933e-07,-1.529004387812234e-07,-2.286500697381776e-08,-5.324375619266082e-09
0.005202080832332933,1.717650773871123e-07,-1.421220642821422e-07,-8.497669254609068e-08,-1.847740917218037e-08
0.005602240896358543,8.478893515720627e-07,-1.716133525455189e-07,-2.048306248336082e-07,-4.008022527542895e-08
0.006002400960384154,2.317971782417002e-07,-2.462355593940331e-07,-9.975100490407758e-08,-3.14073910608115e-08
0.006402561024409764,-1.298721817807654e-06,-2.070123397348651e-07,-7.275894743337202e-08,-1.923027575779449e-08
0.006802721088435374,1.265729330043718e-06,-2.127827840838748e-07,-3.710579257050349e-07,-6.724255375194014e-08
0.007202881152460984,-1.324254460632757e-06,-2.762207186307501e-07,-1.9094265390061e-08,-2.02555383195236e-08
0.007603041216486595,5.269862302077514e-06,3.234724202806251e-07,-1.669004704914967e-07,-3.02758192317564e-08
0.008003201280512205,-1.098124388420316e-07,-4.380142304440398e-07,-3.619263493348782e-07,-7.164540353468733e-08
0.008403361344537815,-1.481939243106391e-07,-8.610382153976686e-08,-1.39933577864219e-08,-3.369624246921101e-09
0.008803521408563426,-2.889224496517304e-06,-7.516369360332059e-07,-1.840681577764842e-07,-5.537147024374735e-08
0.009203681472589036,6.694049200041281e-06,2.924326266985206e-08,-2.614222847498614e-07,-4.386623403680298e-08
0.009603841536614645,-1.187226761417669e-06,-1.75736909554093e-07,-8.92164015840358e-08,-2.509017296972456e-08
0.01000400160064026,8.344903732424049e-08,-9.199043174284647e-08,-5.337284414911619e-08,-1.214407496547721e-08
0.01040416166466587,3.784342808091736e-07,-1.420425126329365e-07,-1.318463659658586e-07,-2.729860151824936e-08
0.01080432172869148,-4.314279761790435e-06,-7.98873094443515e-07,-1.363132922640983e-07,-5.211750263329392e-08
0.01120448179271709,3.721247680459225e-07,-2.395979241195493e-07,-2.490871506780308e-07,-4.809192933537897e-08
0.0116046418567427,4.336275428051838e-06,2.339600940076566e-07,-3.179970339603366e-07,-5.028360068531726e-08
0.01200480192076831,4.39882981800044e-06,2.939612988888807e-07,-1.614961861403158e-07,-3.189288178131998e-08
0.01240496198479392,-9.828954075101426e-07,-5.067278775457835e-07,-2.753780652102524e-07,-5.81165444065745e-08
0.01280512204881953,-3.89353181106102e-06,-6.377779695997871e-07,-1.837541051759154e-07,-5.501425434794735e-08
0.01320528211284514,5.052021360629104e-06,2.023949361876702e-07,-3.133035394939727e-07,-5.179512375762958e-08
0.01360544217687075,5.846896911310584e-06,9.11380714319692e-08,-2.356821180528298e-07,-4.149031762499214e-08
0.01400560224089636,-3.597420839628378e-06,-8.910086909547973e-07,-2.045907488277643e-07,-5.868622728332096e-08
0.01440576230492197,-2.716029841532069e-08,-2.09835997212124e-08,-4.902007854853159e-09,-1.346442066731031e-09
0.01480592236894758,1.296364873503847e-06,-1.120185847101535e-07,-2.242733958233247e-07,-5.525804444717629e-08
0.01520608243297319,5.291682612928556e-06,1.188084115575296e-07,-2.764159418171364e-07,-4.852012821178263e-08
0.0156062424969988,9.48195767245289e-08,-1.590136830578207e-08,-1.989036296218618e-08,-5.04939379478803e-09
0.01600640256102441,-5.677422411028007e-06,-1.141888344675909e-06,-2.20309363147111e-07,-6.95625456445896e-08
0.01640656262505002,4.08583503090634e-06,2.564597352968369e-07,-2.788864472733552e-07,-4.575499996584053e-08
0.01680672268907563,3.106918058620222e-07,-2.102943967217821e-08,-5.309123743461178e-08,-1.16641196371013e-08
0.01720688275310124,4.383164103207373e-07,-4.940920990109322e-08,-1.105700419822907e-07,-2.1540339453676e-08
0.01760704281712685,-6.556580741342112e-06,-1.23095827372145e-06,-2.983992238074796e-07,-8.396268313229022e-08
0.01800720288115246,4.715042719418966e-06,3.501415559964652e-08,-2.237115930107755e-07,-4.287572954761104e-08
0.01840736294517807,3.461487493692349e-06,-1.067041495178584e-07,-2.642282093012852e-07,-5.60626236108012e-08
0.01880752300920368,4.630895161427759e-06,2.251622489867837e-07,-2.71399634755273e-07,-4.618712243327903e-08
0.01920768307322929,-1.65191457235974e-07,-1.813169842328634e-07,-1.313111443504136e-07,-2.729090789851382e-08
0.0196078431372549,-1.689036101695511e-06,-4.217824458009741e-07,-1.04903990710565e-07,-3.036012537663872e-08
0.02000800320128051,-3.595984324714983e-06,-9.597741728106565e-07,-3.584329625475161e-07,-9.226850736797995e-08
0.02040816326530612,3.767756528812306e-06,-2.470490219161817e-08,-1.711204935784172e-07,-3.755300412860992e-08
0.02080832332933173,2.791609815216292e-06,1.581530355368123e-07,-2.825616908090123e-07,-5.301607325403184e-08
0.02120848339335734,4.746766839748931e-06,1.49639786004604e-07,-2.370046478869542e-07,-4.288870581156298e-08
0.02160864345738295,-3.294354718134072e-06,-6.586627143151129e-07,-1.394126759218762e-07,-4.316928943048481e-08
0.02200880352140856,3.673730751642077e-08,2.056379226518536e-08,3.387881420755658e-10,-2.196128989705839e-10
0.02240896358543417,-2.021371737321768e-06,-9.252992019245673e-07,-3.94262356806533e-07,-9.400055816101291e-08
0.02280912364945979,1.969165425560618e-08,1.940505646644074e-08,-6.463433307539449e-10,-1.145540495181596e-09
0.02320928371348539,3.263870598237431e-06,-6.785988937783376e-08,-1.382181547023892e-07,-3.428209227054528e-08
0.023609443777511,3.714798310992046e-06,2.137162460006379e-07,-2.64131907242672e-07,-4.818141932534305e-08
0.02400960384153662,1.097947712353205e-07,2.991469656448571e-08,-5.6723310720002e-09,-2.636674354184705e-09
0.02440976390556222,-4.629384331517267e-06,-8.889886857339985e-07,-2.341024245659249e-07,-6.369524235236619e-08
0.02480992396958783,4.19798005053543e-06,7.596705069663053e-08,-1.903927067480125e-07,-3.789176229719815e-08
0.02521008403361345,3.059162142117918e-07,4.535170292265856e-08,-2.198469945815461e-08,-5.016931813087966e-09
0.02561024409763906,3.362909785266753e-07,3.618989827561613e-08,-3.100923395154527e-08,-5.9378859236666e-09
0.02601040416166467,-1.96633338587946e-06,-5.579323596302775e-07,-3.892419972123942e-07,-8.573576239200806e-08
0.02641056422569028,3.341583386781351e-06,-8.525053410158013e-08,-1.305369543348457e-07,-3.400306113739327e-08
0.02681072428971589,-3.895681733021161e-06,-9.763878318859896e-07,-3.411121493919517e-07,-8.607684291787237e-08
0.0272108843537415,4.033217171261036e-06,1.943879231506675e-07,-2.278251611299467e-07,-4.16129332976951e-08
0.02761104441776711,3.369869341555609e-06,2.547969505649166e-08,-1.458251593990716e-07,-3.341239388212334e-08
0.02801120448179272,-5.995105385327551e-08,-1.630560856101905e-08,-1.336192963036199e-08,-5.188811281298037e-09
0.02841136454581833,4.485616333426494e-06,-1.04110647463734e-07,-1.429631171610255e-07,-3.658350918836137e-08
0.02881152460984394,-4.303227925839751e-06,-1.280218256169093e-06,-4.467701541572909e-07,-1.077185688962717e-07
0.02921168467386955,-1.994908216820003e-07,-2.777308298571623e-07,-3.392694453754165e-07,-7.165673629962425e-08
0.02961184473789516,-5.988123729702222e-07,-7.339141740346423e-08,-1.860162972704384e-08,-8.668791912537871e-09
0.03001200480192077,3.634720502731466e-06,1.558879181153383e-07,-1.848530382524289e-07,-3.464508208723069e-08
0.03041216486594638,2.914579345780072e-06,-6.504945134684962e-09,-1.196311259843435e-07,-3.082431343857094e-08
0.03081232492997199,-1.118277692353966e-06,-1.444783092210093e-07,-6.064171922889332e-08,-1.744737375890814e-08
0.0312124849939976,4.830438298557354e-08,3.700332613509722e-08,2.041855821387053e-09,9.369958538226708e-11
0.03161264505802321,-1.098904508129419e-07,1.696161407319586e-08,5.313992192971323e-09,-2.133392142917563e-10
0.03201280512204882,-5.821006743987104e-06,-1.340128024948578e-06,-5.210055765844956e-07,-1.216193151363838e-07
0.03241296518607443,4.654012614603909e-06,-4.217168861600122e-08,-1.686270083374871e-07,-4.077661603548591e-08
0.03281312525010004,-2.139988153135927e-07,7.135683035195947e-09,1.008370886011674e-08,-4.321627224293086e-10
0.03321328531412565,1.212454461635275e-06,-5.819723773283547e-08,-2.724682774859347e-07,-5.560239468101924e-08
0.03361344537815126,-1.702217240053512e-07,3.157557564269961e-09,8.889087203365574e-09,-8.433975871755496e-10
0.03401360544217687,2.929317272623785e-06,1.290947323826693e-07,-1.464675358350621e-07,-2.88179480271945e-08
0.03441376550620248,2.93923733978241e-06,-1.279781273358645e-08,-1.162435776958045e-07,-3.077964142841259e-08
0.03481392557022809,-5.847361569041016e-07,-1.712522732554385e-07,-1.227191290008648e-07,-3.030913978784714e-08
0.0352140856342537,-1.125525160787326e-08,7.582245587642013e-09,-4.107424193587591e-09,-1.937933912128207e-09
0.03561424569827931,4.485221432464405e-06,-5.280180145156272e-08,-1.946626369215997e-07,-4.519950532537465e-08
0.03601440576230492,-5.706364187810796e-06,-1.355033156598774e-06,-5.364649036811759e-07,-1.248658723033877e-07
0.03641456582633053,3.080913172532757e-08,4.633576823163347e-09,-5.022899548970075e-09,-2.404361005115956e-09
0.03681472589035614,1.868645424780316e-06,9.093344825127339e-08,-2.09076970140058e-07,-4.165334238909366e-08
0.03721488595438175,-1.040393489387922e-06,-4.120150222704874e-07,-2.051135849133247e-07,-4.794766307842564e-08
0.03761504601840737,3.803317793292661e-06,-1.535923974608391e-08,-1.309731449474718e-07,-3.301928194464776e-08
0.03801520608243297,2.513851760165831e-06,1.172097961819054e-07,-1.25890079899761e-07,-2.512312056247294e-08
0.03841536614645858,-1.303129971836996e-08,5.286472357842697e-09,-4.378800885808849e-09,-3.220610991343033e-09
0.0388155262104842,5.31380370437817e-06,-3.883025243206403e-08,-2.0892189424771e-07,-4.832159804435418e-08
0.0392156862745098,-5.070567476087546e-06,-1.236704806374215e-06,-4.949050229093209e-07,-1.157431330902867e-07
0.03961584633853541,-2.773175916278369e-06,-6.170437700981696e-07,-2.970672252785713e-07,-6.807649222358211e-08
0.04001600640256103,3.166467728951702e-10,1.717803152091515e-08,-1.7415397678084e-08,-5.627021817765303e-09
0.04041616646658663,1.976878034868529e-06,1.75456762387934e-07,-1.628250254134107e-07,-3.224232428106431e-08
0.04081632653061224,3.917020397193235e-06,4.774189159080369e-08,-1.572280666898607e-07,-3.639662209516797e-08
0.04121648659463786,2.505220342225531e-06,1.279961308267003e-07,-1.26506564019246e-07,-2.403970872395024e-08
0.04161664665866346,3.917461708934013e-08,3.740218892413475e-08,1.98733761474082e-09,5.648946921919606e-11
0.04201680672268908,-1.764825569494644e-07,9.937537077096245e-09,5.329613327664023e-09,-3.632935951042852e-10
0.04241696678671469,5.541219228270988e-06,-4.876491602720637e-08,-2.063414841131141e-07,-4.932043532608038e-08
0.04281712685074029,7.209267105634684e-07,8.099241072082891e-08,-3.84808584713587e-08,-9.2487076187824e-09
0.04321728691476591,-3.976139439985937e-07,-1.357457220645714e-08,1.174234006590697e-08,-6.153828534455011e-10
0.04361744697879152,-4.062501189741228e-06,-9.346439117119126e-07,-3.837311780970868e-07,-8.97704962292726e-08
0.04401760704281713,-4.129976702057535e-06,-9.777838641275798e-07,-4.085111509493536e-07,-9.651714287566182e-08
0.04441776710684274,-5.197176377350283e-07,-3.901194124278579e-08,1.486321636411023e-08,-8.266987390317695e-10
0.04481792717086835,2.048441498656871e-06,2.071724549854904e-07,-1.428396970173202e-07,-2.771238602632492e-08
0.04521808723489396,3.741684447257716e-06,5.622517600829237e-08,-1.83750966054013e-07,-3.968495302336641e-08
0.04561824729891957,3.197379075883984e-06,1.424783874135829e-07,-1.438979429581649e-07,-2.529727024317667e-08
0.04601840736294518,-4.776401297758612e-07,-5.318515122063448e-08,-8.408101946914279e-10,-2.606521673354752e-09
0.04641856742697079,1.021895076190863e-06,4.423820874122514e-08,-6.810036459873256e-08,-1.470334372509102e-08
0.0468187274909964,5.251756549596703e-06,-8.39893750279315e-08,-1.859635266445336e-07,-4.808143989286803e-08
0.04721888755502201,-4.463083417051918e-07,-6.699676155341148e-08,-1.45032480254323e-08,-4.963488981901903e-09
0.04761904761904762,-5.547963235066166e-06,-1.286064041484325e-06,-4.596018388819784e-07,-1.103563640832595e-07
0.04801920768307323,-2.910297798417722e-06,-6.25230230827088e-07,-3.025520876026003e-07,-7.254327122897076e-08
0.04841936774709884,5.215660706591374e-07,3.896227484640079e-08,-1.023823149140784e-07,-2.135127690956144e-08
0.04881952781112445,-4.945494217485427e-07,-8.352827551615685e-08,-1.978285070435163e-08,-6.718691235797972e-09
0.04921968787515006,2.257977521918009e-06,2.153171952741153e-07,-1.468330142021418e-07,-2.717821784899688e-08
0.04961984793917567,4.318363378512237e-06,8.489707037006925e-08,-2.001620932831463e-07,-4.160687071087013e-08
0.05002000800320128,3.29424100447197e-06,2.087590171891221e-07,-1.717131030329944e-07,-2.786090986831237e-08
0.05042016806722689,4.779752639359484e-06,-1.340569177811361e-07,-1.527438215359609e-07,-4.523812152393001e-08
0.0508203281312525,-4.949963020188363e-07,-8.971492920618837e-08,-3.018507291981102e-08,-8.83864571832771e-09
0.05122048819527811,-7.048590547716779e-06,-1.586840999119879e-06,-5.13207162368511e-07,-1.264576966406839e-07
0.05162064825930372,-1.367754470007698e-06,-2.626411026961175e-07,-2.090828656106797e-07,-5.00165895659359e-08
0.05202080832332933,1.571598856165334e-07,-5.746879062547248e-08,-1.37493906920242e-07,-3.018190984589772e-08
0.05242096838735495,4.391973102050145e-06,9.577839532074731e-08,-2.022129810837364e-07,-4.151756029427081e-08
0.05282112845138055,-1.627478771375701e-08,-5.389084376830286e-08,-4.435251732043777e-08,-1.1073332572329e-08
0.05322128851540616,2.935321378145647e-06,2.070502998349169e-07,-1.659035195709345e-07,-2.912254496994183e-08
0.05362144857943178,2.637154813602789e-08,2.801344416144154e-08,8.740525466485248e-10,-1.628601709462727e-10
0.05402160864345738,3.148425239960383e-06,2.268182071160241e-07,-1.996768561104346e-07,-3.060071986788287e-08
0.05442176870748299,-1.506589843307983e-07,7.121198652177881e-09,1.981287190340243e-09,-9.933939833823698e-10
0.05482192877150861,4.47109468547506e-06,-1.817292858866812e-07,-1.166107195739033e-07,-4.194244957430268e-08
0.05522208883553421,-3.66139917146815e-07,-1.426895886064818e-08,5.651993528326166e-09,-1.772628804376152e-09
0.05562224889955982,-8.053143040499305e-06,-1.74488606895919e-06,-5.329094103215061e-07,-1.343665636901872e-07
0.05602240896358544,-6.915559527161724e-07,-2.427851576975666e-07,-1.799071845606435e-07,-4.209796495333088e-08
0.05642256902761104,-5.595307159808288e-07,-4.41595606022783e-08,8.078078613649254e-09,-2.283532204999967e-09
0.05682272909163665,4.054482521872447e-07,-5.495956982233451e-08,-6.048157787115058e-08,-1.338696702451995e-08
0.05722288915566227,2.580041653678384e-07,4.374176835076907e-08,-1.488765932642572e-07,-3.372019144650716e-08
0.05762304921968787,-6.607110398636749e-07,-7.122917274896055e-08,-4.704317606854302e-09,-3.864214242372422e-09
0.05802320928371348,4.029166448156373e-06,8.815200371440856e-08,-1.894709763022656e-07,-3.940197914790081e-08
0.0584233693477391,3.066075242623831e-06,2.385784740754536e-07,-1.911800976379335e-07,-3.181350705930462e-08
0.05882352941176471,3.613032120543247e-06,2.56796661551558e-07,-2.183465388009109e-07,-3.235616240635404e-08
0.05922368947579031,-7.620394597173482e-07,-9.693341629717866e-08,-1.948803744196815e-08,-6.769981893841456e-09
0.05962384953981593,4.647878132144607e-07,-8.186581531733267e-09,-7.418250379876711e-08,-1.498110628240894e-08
0.06002400960384154,4.321923851419869e-06,-2.198315200245618e-07,-8.707121363254625e-08,-3.940731328075057e-08
0.06042416966786715,-2.178426726835684e-06,-5.206348384357998e-07,-2.351851954250303e-07,-5.820687230024488e-08
0.06082432973189276,-7.971798270942546e-06,-1.698438077332442e-06,-5.149014760535537e-07,-1.31460081709416e-07
0.06122448979591837,-9.298705146915349e-07,-1.270492680147625e-07,-2.849747592084443e-08,-9.577220255754228e-09
0.06162464985994398,1.984914839544164e-06,2.454215143363025e-07,-1.26732214265869e-07,-2.546136451688097e-08
0.06202480992396959,3.504972045875362e-06,7.083695629047282e-08,-1.665771385536125e-07,-3.588681593138083e-08
0.0624249699879952,7.912016095196997e-07,1.614971214883726e-08,-8.07522182919718e-08,-1.611868047775852e-08
0.06282513005202081,-1.080167469618503e-06,-1.543705882080043e-07,-4.155401077477535e-08,-1.273155104265148e-08
0.06322529011604641,2.97202288357678e-06,2.342397001906172e-07,-2.125067816305666e-07,-3.393403361587529e-08
0.06362545018007203,3.652974595424562e-06,2.671836970476272e-07,-2.236640524640955e-07,-3.253280878935007e-08
0.06402561024409764,4.586759607299144e-06,-2.28426825519388e-07,-7.060923383636572e-08,-3.850958110326113e-08
0.06442577030812324,-4.162370638819402e-06,-8.769995159034832e-07,-3.064887413265066e-07,-7.876884657466628e-08
0.06482593037214886,-6.681361993986646e-06,-1.435903943249662e-06,-4.629368972739605e-07,-1.17990029194486e-07
0.06522609043617447,-9.285188945911413e-07,-1.586935113777682e-07,-5.812825514872528e-08,-1.595231437061833e-08
0.06562625050020009,9.719470164549404e-07,2.177944662329891e-08,-8.35082936025693e-08,-1.730176722116623e-08
0.06602641056422569,2.862749758671634e-06,3.780069385932563e-07,-1.360278940438649e-07,-2.411612772086422e-08
0.0664265706282513,3.107908328072202e-06,5.774025225544644e-08,-1.422402871350323e-07,-3.202886879823376e-08
0.06682673069227692,2.429469960693867e-08,1.413227950579621e-08,-7.212512644931413e-10,-4.432084612997527e-10
0.06722689075630252,-3.007405821920039e-08,6.689876509412058e-09,-2.908381110582374e-09,-1.750629906560277e-09
0.06762705082032813,3.391951984947919e-06,2.466432403743996e-07,-2.219403330166591e-07,-3.451210172957034e-08
0.06802721088435375,-7.410847081128642e-07,-1.86896458258877e-07,-7.560056765617094e-08,-1.894996476610695e-08
0.06842737094837935,3.324721703810673e-06,2.575406715341615e-07,-2.151194429371825e-07,-3.111503582201208e-08
0.06882753101240496,-1.130787203093284e-07,-4.205513888540884e-09,-4.070861040533936e-09,-3.162133357942799e-09
0.06922769107643058,4.32505227037753e-06,-2.543704614234776e-07,-7.064024792654646e-08,-3.960071705792684e-08
0.06962785114045618,-6.19056079265337e-06,-1.271191345762248e-06,-3.923229765954576e-07,-1.021400293196281e-07
0.07002801120448179,-2.285398781686107e-07,-2.828234647464744e-08,-4.791606430159855e-09,-4.01116164527258e-09
0.07042817126850741,-4.262171759585159e-06,-1.024431673479972e-06,-3.890989861983712e-07,-9.725817150628675e-08
0.07082833133253301,8.299522626552311e-07,-1.522417704118431e-09,-8.787444725787474e-08,-1.980666285656186e-08
0.07122849139655862,-3.457044191202363e-07,-6.130890914605118e-08,-1.149600624680052e-08,-4.605617754209246e-09
0.07162865146058424,-7.589569060820677e-07,-1.802984387200262e-07,-8.997486432897222e-08,-2.093351994246362e-08
0.07202881152460984,2.852236904437151e-06,5.439070272469196e-08,-1.247018425852895e-07,-2.891877398133645e-08
0.07242897158863545,3.186375569414784e-06,3.95423802084814e-07,-1.616879686405583e-07,-2.710028795579727e-08
0.07282913165266107,-4.660587529916355e-07,-9.122430470191127e-08,-2.036347448805537e-08,-6.838337016724712e-09
0.07322929171668667,3.456349077903379e-06,2.481772853189246e-07,-2.170172086135112e-07,-3.3258791472478e-08
0.07362945178071229,2.865042614204026e-06,2.356186207030601e-07,-1.967411773265643e-07,-2.866539438906367e-08
0.0740296118447379,4.263368089835521e-06,-2.017674371357482e-07,-8.363215522116608e-08,-4.216051522632578e-08
0.0744297719087635,-6.025856371174891e-07,-1.175443259911757e-07,-3.012011572128837e-08,-1.001356964197716e-08
0.07482993197278912,-7.801266322282175e-06,-1.624340884810966e-06,-4.806640405670729e-07,-1.245891868428441e-07
0.07523009203681473,-4.816183678690998e-07,-1.811026017452523e-07,-9.648453343210297e-08,-2.176739102232543e-08
0.07563025210084033,3.114311040453056e-07,-7.092721779125366e-08,-1.019782723517804e-07,-2.540587088744106e-08
0.07603041216486595,-1.919882507231803e-06,-5.304721870963208e-07,-3.106142194859174e-07,-7.404185792162551e-08
0.07643057222889156,-7.344178580171973e-07,-1.411881386490546e-07,-4.572055503580145e-08,-1.389088322634809e-08
0.07683073229291716,2.947406572501442e-06,7.598445926461664e-08,-1.19470563377287e-07,-2.733671336565106e-08
0.07723089235694278,3.691030430865358e-06,3.724306906001556e-07,-1.881094472292813e-07,-3.150706887556768e-08
0.07763105242096839,-1.427192489830516e-07,-1.768826515215522e-07,-9.589795386823854e-08,-2.140036247271514e-08
0.07803121248499399,5.30619127876149e-06,-1.943336201907947e-07,-1.004681799322928e-07,-4.532134312741358e-08
0.07843137254901961,3.204228633325656e-06,2.362261795288971e-07,-1.988220479138417e-07,-3.045818427414592e-08
0.07883153261304522,2.520430399403071e-06,2.134357635822294e-07,-1.76157797409077e-07,-2.612092554545345e-08
0.07923169267707082,-7.044501646268202e-07,-1.516699863148063e-07,-6.507176780527518e-08,-1.801437151037509e-08
0.07963185274109644,-5.46620569876783e-07,-2.115295372196002e-07,-1.36233348719116e-07,-3.587269907337823e-08
0.08003201280512205,-8.397810300174391e-06,-1.853862212309928e-06,-5.518719800668237e-07,-1.411323835546278e-07
0.08043217286914765,-7.263477621454892e-07,-1.859589626911117e-07,-8.50495317818753e-08,-2.202182972030437e-08
0.08083233293317327,1.077573502977199e-07,-1.046310018375088e-07,-2.402418759118492e-07,-5.272849122493063e-08
0.08123249299719888,1.442434523026632e-08,7.207304375188941e-10,-2.184009689277829e-09,-6.921332387868414e-10
0.08163265306122448,1.907522373166596e-07,-1.614562422222277e-07,-9.021915618614911e-08,-2.025357928197864e-08
0.0820328131252501,5.631229606498281e-08,6.377032564594586e-09,-7.354548171411682e-09,-2.395523425818024e-09
0.08243297318927571,2.657055005520796e-06,8.431212782336254e-08,-1.291583459752789e-07,-2.757953605840182e-08
0.08283313325330131,3.729681251286596e-06,3.140422784754826e-07,-2.054015856091711e-07,-3.521765123193765e-08
0.08323329331732693,6.856836165613476e-08,5.961136693955974e-09,-1.299538528270655e-08,-4.314888859192017e-09
0.08363345338135254,5.423502817324465e-06,-1.748340228812774e-07,-1.136228869885198e-07,-4.77269581307609e-08
0.08403361344537816,2.323369076902594e-06,1.963341729432058e-07,-1.606406426246615e-07,-2.443152700225033e-08
0.08443377350940376,2.857912314628364e-06,2.160460782908388e-07,-1.72288719448453e-07,-2.688072366322564e-08
0.08483393357342937,-1.162929744351004e-08,-1.197713891639866e-08,-1.66800741107363e-08,-5.345159495719642e-09
0.08523409363745499,-1.035521716177858e-06,-1.995977579156006e-07,-1.022312167168924e-07,-2.524528169258409e-08
0.08563425370148059,-1.744072720896162e-06,-4.385737766863156e-07,-1.976428981642616e-07,-5.241739111218693e-08
0.0860344137655062,-8.267087175398379e-06,-1.866720734990707e-06,-5.876138747097767e-07,-1.473535113569412e-07
0.08643457382953182,-1.925121124038251e-07,-5.123902004291309e-08,-1.649819071969765e-08,-4.649533812364239e-09
0.08683473389355742,5.175162430977658e-07,-1.328898178662258e-07,-8.330019736222141e-08,-1.911502645277682e-08
0.08723489395758303,-3.729883419124622e-07,-8.676259999435828e-08,-1.727121920700009e-08,-5.673349214719027e-09
0.08763505402160865,2.083782412795092e-06,2.305350540371662e-07,-1.838500129734038e-07,-3.587254530100112e-08
0.08803521408563425,-1.219045941588457e-06,-2.265957216880371e-07,-1.12654628805502e-07,-2.754903152967781e-08
0.08843537414965986,2.542794321433928e-06,1.553339141490762e-07,-1.504746062562874e-07,-2.918315688362029e-08
0.08883553421368548,-4.770321731626419e-07,-1.097225360089538e-07,-2.578830481303854e-08,-8.626353695831295e-09
0.08923569427771108,3.426022739876456e-06,2.39897463705027e-07,-2.090319178170384e-07,-3.713799721401633e-08
0.0896358543417367,5.164988668386909e-06,-1.63362880845948e-07,-1.126131029967812e-07,-4.83184013856318e-08
0.09003601440576231,2.447818643542854e-06,1.975471664044754e-07,-1.55193660565075e-07,-2.425157515250144e-08
0.09043617446978791,2.612100620499591e-06,1.961037115794839e-07,-1.456651588743009e-07,-2.358398369833208e-08
0.09083633453381353,-3.091071263529497e-06,-7.565689275368186e-07,-2.863697583984413e-07,-7.485779429948526e-08
0.09123649459783914,-5.10044865857461e-07,-1.282840310659984e-07,-4.244808837733415e-08,-1.259460747897238e-08
0.09163665466186474,8.655140289220564e-07,-9.857641354970748e-08,-8.13086179125165e-08,-1.90246616404592e-08
0.09203681472589036,-7.257189123012547e-06,-1.692842585343848e-06,-5.765245770910948e-07,-1.413846871018219e-07
0.09243697478991597,-1.439691032989787e-06,-2.563851759446279e-07,-1.168161251196112e-07,-2.880537369981787e-08
0.09283713485394157,3.276143329207117e-06,4.347409686133908e-07,-1.429825670507215e-07,-2.433537963565889e-08
0.09323729491796719,-3.860832783929424e-07,-1.388948975316036e-07,-6.306214366795788e-08,-1.690132846566269e-08
0.0936374549819928,3.330339048449412e-06,1.886495760967649e-07,-1.754163725457305e-07,-3.135796725364189e-08
0.0940376150460184,3.013792966504847e-06,1.681032888249873e-07,-2.003856816061928e-07,-3.715923998472248e-08
0.09443777511004402,4.889951853535927e-06,-1.741732653143938e-07,-9.176963469191811e-08,-4.659031126203447e-08
0.09483793517406963,2.288831381739243e-06,1.860585776082278e-07,-1.621656896629939e-07,-2.578557840773075e-08
0.09523809523809523,-1.694413580291728e-06,-2.815840225663524e-07,-1.160218193431022e-07,-2.915053532531812e-08
0.09563825530212085,-2.564877228157676e-06,-1.116420957304453e-06,-3.944194287859448e-07,-1.009691805560643e-07
0.09603841536614646,2.253556236794195e-07,1.802806544748315e-07,-1.264820377919776e-07,-2.154770447779311e-08
0.09643857543017206,1.137019461797591e-06,-7.212976121652242e-08,-9.006837193388971e-08,-2.12663524753579e-08
0.09683873549419768,-3.027538653924587e-07,-1.743201910975379e-07,-8.406445705871026e-08,-2.114890325184414e-08
0.09723889555822329,-5.147108761292826e-06,-1.339817634816001e-06,-5.188239106036309e-07,-1.243741015977416e-07
0.09763905562224889,9.621698397836875e-09,-7.986062352352757e-09,-3.161987052457779e-09,-8.541953568214327e-10
0.09803921568627451,1.222974723205086e-07,7.846577836043942e-09,-1.027648361016504e-08,-2.797707073558183e-09
0.09843937575030012,-4.87812309233275e-07,-1.961370169188096e-07,-1.024929582818638e-07,-2.480259330186876e-08
0.09883953581432572,2.055290488548286e-07,1.652916039197015e-08,-1.871447472570669e-08,-4.990689546617666e-09
0.09923969587835134,3.384215603587892e-06,2.30861982829732e-07,-1.969835482110552e-07,-3.289004629699961e-08
0.09963985594237695,3.754799515872059e-06,5.156092386511688e-07,-1.161197865460557e-07,-1.785094749849342e-08
0.1000400160064026,-1.888200415532062e-06,-2.951754992830097e-07,-1.125042071166656e-07,-2.883310414501596e-08
0.1004401760704282,1.540641732027214e-07,5.263617849620849e-09,-2.386191700786475e-08,-5.993364227841111e-09
0.1008403361344538,4.744271402107287e-06,-2.141438869686377e-07,-5.599728385963424e-08,-4.264895309759505e-08
0.1012404961984794,2.714945300340152e-06,1.137609650130638e-07,-1.85408919254428e-07,-3.587368585347319e-08
0.101640656262505,2.298036832180803e-06,2.253057294499871e-07,-1.787323132410666e-07,-2.856364586864551e-08
0.1020408163265306,1.254011492392877e-06,-8.225665082582144e-08,-1.145561786882983e-07,-2.721072005150215e-08
0.1024409763905562,-6.793221440913402e-08,-3.494998066423684e-08,-1.831512288592348e-08,-4.187753062878429e-09
0.1028411364545818,-6.572548595977708e-06,-1.493952476765328e-06,-5.03903944498563e-07,-1.266314471158867e-07
0.1032412965186074,2.659524282600905e-06,1.800390232123759e-07,-1.196898151786769e-07,-2.138871788679736e-08
0.1036414565826331,-5.861393899135689e-07,-2.33531846225406e-07,-1.151827599747239e-07,-2.784986114024571e-08
0.1040416166466587,-2.891316020650414e-07,-6.931590175606446e-08,-1.306277023800009e-08,-4.169563474428427e-09
0.1044417767106843,-2.847799715679699e-06,-8.963652106157395e-07,-4.263463048150061e-07,-9.989896941189527e-08
0.1048419367747099,-1.865261619130709e-06,-2.930221835668172e-07,-1.095023986260142e-07,-2.810269782229772e-08
0.1052420968387355,-3.790420717418494e-07,-8.364130517478789e-08,-1.992374950298417e-08,-6.698601707368185e-09
0.1056422569027611,3.101790955812855e-06,2.650339235075819e-07,-2.06175608992695e-07,-3.283166789833595e-08
0.1060424169667867,3.787199536068791e-06,5.019694987204028e-07,-1.019257789908464e-07,-1.570142097561894e-08
0.1064425770308123,-7.554961928799091e-07,-2.767759701495848e-07,-1.230876541477414e-07,-3.03007242898404e-08
0.1068427370948379,4.359119187014836e-06,-2.50780282821636e-07,-1.127984589140978e-08,-3.7621016969151e-08
0.1072428971588636,7.119255093923738e-07,-1.452171760696493e-07,-1.591244713533159e-07,-3.803534685663871e-08
0.1076430572228892,-3.679409641104555e-07,-9.139872875624487e-08,-3.605194572572081e-08,-1.036537131959693e-08
0.1080432172869148,2.569080106469289e-06,8.243157868485891e-08,-1.71019256845058e-07,-3.416736030127826e-08
0.1084433773509404,3.077892459204211e-06,2.316076311636808e-07,-1.978183039887819e-07,-3.182304225350991e-08
0.108843537414966,2.604015144404824e-06,1.69133387942476e-07,-1.274163470343779e-07,-2.32318354283912e-08
0.1092436974789916,-7.600013507069481e-06,-1.786944718240388e-06,-5.913185699740169e-07,-1.466457984384933e-07
0.1096438575430172,-1.549362123568141e-06,-2.712012301096036e-07,-1.091284143471592e-07,-2.724663365950228e-08
0.1100440176070428,-2.359020037587543e-07,-9.533013975365264e-08,-5.595369886326868e-08,-1.43424575132657e-08
0.1104441776710684,-1.019899717964458e-06,-3.190612267159969e-07,-1.277953280846986e-07,-3.235071471052554e-08
0.110844337735094,-7.16684204403384e-07,-4.424339474712058e-07,-3.166857187598768e-07,-7.255343936243161e-08
0.1112444977991196,2.78454873308935e-06,2.794614733235913e-07,-1.978188330231705e-07,-3.071581130815571e-08
0.1116446578631453,-1.412747087232748e-07,-1.225245185664251e-07,-7.561712624717975e-08,-1.818202877181149e-08
0.1120448179271709,3.654915709922282e-06,4.311049320841961e-07,-1.004546739000644e-07,-1.706910143087473e-08
0.1124449779911965,-5.536756859700592e-07,-3.172787825043976e-07,-2.251899601828458e-07,-5.44338327275152e-08
0.1128451380552221,4.202971524374465e-06,-3.155257947823368e-07,3.419170819409997e-08,-3.334696195644684e-08
0.1132452981192477,2.717588967772237e-06,8.20245215016748e-08,-1.628369419211559e-07,-3.285579640510971e-08
0.1136454581832733,3.245740953131231e-06,2.435373346591094e-07,-2.129788851536572e-07,-3.445020966844074e-08
0.1140456182472989,2.693077033371948e-06,2.009169278899279e-07,-1.466041949407361e-07,-2.65312197193296e-08
0.1144457783113245,-1.326903315048374e-06,-3.540478146715368e-07,-1.314437974263215e-07,-3.419788056062896e-08
0.1148459383753501,-8.6076097972721e-07,-2.34607482207154e-07,-1.123554896722398e-07,-2.661525730888597e-08
0.1152460984393757,-8.068513110145757e-06,-1.935547748056408e-06,-6.360547471812339e-07,-1.564642058825688e-07
0.1156462585034014,-3.029067002854046e-07,-1.425721074644875e-07,-9.248344200222352e-08,-2.146274186226431e-08
0.116046418567427,1.025854618034383e-08,-1.084890715153768e-08,-3.51398803761111e-09,-9.103684901484097e-10
0.1164465786314526,1.546137445415672e-07,9.608716396911138e-09,-1.123267586055893e-08,-2.916425063831241e-09
0.1168467386954782,2.692484064243048e-07,2.266502319278102e-08,-2.022172051883351e-08,-5.117171859873718e-09
0.1172468987595038,1.081048651662286e-06,-3.985832934249149e-08,-2.090954700584009e-07,-4.677275190793432e-08
0.1176470588235294,2.309746489396671e-07,1.45567284612763e-08,-2.47484615511842e-08,-5.881102738391593e-09
0.118047218887555,2.551242417732791e-06,2.680840107642999e-07,-1.758247737425449e-07,-2.663998611900363e-08
0.1184473789515806,-4.068332349709039e-07,-1.79902601561317e-07,-1.040967362941177e-07,-2.427346371218169e-08
0.1188475390156062,-1.576359500230125e-06,-3.773230637800647e-07,-1.364671102628439e-07,-3.590350052437804e-08
0.1192476990796319,3.493651138217589e-06,3.357043753013381e-07,-1.114701741279402e-07,-2.108979751407302e-08
0.1196478591436575,5.274101404386952e-09,-2.451027727881814e-08,-1.638018486966176e-08,-3.387792080061507e-09
0.1200480192076831,-2.258845252059414e-06,-5.955144475419095e-07,-3.099791396764636e-07,-7.602509302983995e-08
0.1204481792717087,-1.144411226899469e-07,-1.799404015149876e-07,-1.202114884310252e-07,-2.669005459856116e-08
0.1208483393357343,2.71944122267157e-06,-1.915466473634805e-07,5.949433401703305e-08,-3.018884109902962e-08
0.1212484993997599,3.126207718036289e-06,2.463292091308498e-07,-2.159996579400057e-07,-3.558155120306823e-08
0.1216486594637855,2.734591546034988e-06,8.665560398980672e-08,-1.64234536769811e-07,-3.244190369571496e-08
0.1220488195278111,-1.992109899982501e-07,-5.441478476776261e-08,-9.223196935027667e-09,-2.858828374959091e-09
0.1224489795918367,3.432356527702282e-06,2.047025007533769e-07,-1.700605106283068e-07,-3.043899553435673e-08
0.1228491396558623,-7.847648775518932e-06,-1.897126045542592e-06,-6.266419614371154e-07,-1.537053881612755e-07
0.123249299719888,-5.763890878095638e-07,-2.264706916385887e-07,-1.118274490793874e-07,-2.676526527716371e-08
0.1236494597839136,-2.436068204036889e-07,-6.066642272262646e-08,-1.510583812385489e-08,-5.019578333128566e-09
0.1240496198479392,-1.717846121928474e-06,-3.839387892037955e-07,-1.436302652515087e-07,-3.737677837702882e-08
0.1244497799119648,2.49985069972349e-06,2.745728793776511e-07,-1.20838837536854e-07,-2.604444359975117e-08
0.1248499399759904,-1.763215941205105e-07,-5.912906844860959e-08,-2.970342033966463e-08,-8.228116893887964e-09
0.125250100040016,2.108054548434296e-06,2.5706710879426e-07,-1.454515965789996e-07,-2.162914026119683e-08
0.1256502601040416,3.50609737179989e-06,2.485369128833409e-07,-1.336163268276142e-07,-2.683849047202626e-08
0.1260504201680672,5.927966890988878e-07,-1.431838854141761e-07,-1.336700077265723e-07,-2.826861932478705e-08
0.1264505802320928,-4.53387810040277e-06,-9.768156713314079e-07,-4.058763098656937e-07,-1.009666162703161e-07
0.1268507402961185,-8.244852697063006e-07,-2.767149957094488e-07,-1.177987141169601e-07,-2.925454355699408e-08
0.1272509003601441,-5.316033121593675e-08,-5.828149246348104e-08,-4.77426689710101e-08,-1.165425934613802e-08
0.1276510604241697,2.765602132010471e-06,-4.286705842143486e-07,6.405842312224884e-08,-3.153099865963532e-08
0.1280512204881953,2.904056345978197e-06,2.283820037241717e-07,-2.02414620849004e-07,-3.481107626608685e-08
0.1284513805522209,2.907033527857388e-06,1.358678685777677e-07,-1.740230227101872e-07,-3.285276290539895e-08
0.1288515406162465,3.644666451095847e-06,2.126669346211683e-07,-1.909108317614652e-07,-3.380777668932102e-08
0.1292517006802721,-6.902631141588466e-06,-1.669156961733332e-06,-5.654617355031374e-07,-1.389804535884481e-07
0.1296518607442977,-1.671573620262571e-06,-3.747393609711486e-07,-1.51899098517979e-07,-3.837271321945384e-08
0.1300520208083233,6.559367863343373e-08,-7.313004123187902e-08,-6.48347349198362e-08,-1.479130307599653e-08
0.1304521808723489,-1.089282123617163e-06,-3.255903961446818e-07,-1.24417785946559e-07,-3.20287804160763e-08
0.1308523409363745,3.483105231346631e-06,4.848927217244378e-07,-6.343743225125175e-08,-1.243934477996735e-08
0.1312525010004002,1.832705037095137e-06,2.234013740449013e-07,-1.14837130592436e-07,-1.737376698893285e-08
0.1316526610644258,1.250687710114151e-06,-1.335709221600758e-07,-1.546886042057386e-07,-3.246889840660153e-08
0.1320528211284514,-4.007178603363176e-08,-8.622922856773171e-08,-7.887406894005467e-08,-1.733672560606572e-08
0.132452981192477,3.39660554101294e-06,1.683845961091306e-07,-1.643940002100666e-07,-3.335554013189735e-08
0.1328531412565026,-6.982004638243212e-06,-1.410860915066278e-06,-4.996637547138895e-07,-1.258083757415543e-07
0.1332533013205282,2.857047323871902e-06,1.880924647168363e-07,-1.747799673085932e-07,-3.222870977658073e-08
0.1336534613845538,3.648798434986693e-06,1.649171849624259e-07,-1.868872709083466e-07,-3.366435874190829e-08
0.1340536214485794,-1.604357413981202e-06,-3.418694895809781e-07,-1.594053060247611e-07,-3.855840908818068e-08
0.134453781512605,5.593691147797015e-06,-1.155650959053333e-07,6.752303765964016e-08,-3.211537058525894e-08
0.1348539415766307,1.432970544084016e-08,-8.584507235486904e-09,-3.318874899856811e-09,-8.77258763175498e-10
0.1352541016406563,3.595652992399925e-06,2.118536711286166e-07,-2.009268571142816e-07,-3.5745287103293e-08
0.1356542617046819,-1.29683186983436e-06,-3.692733801869073e-07,-1.343797520709428e-07,-3.521964397191263e-08
0.1360544217687075,1.50824189933402e-07,1.134996404607075e-08,-1.047263975993532e-08,-2.802198250226573e-09
0.1364545818327331,2.534781469277127e-07,2.419346047451062e-08,-1.802824139140605e-08,-4.797264468006985e-09
0.1368547418967587,-5.325601024275094e-06,-1.289995702701282e-06,-4.679197578812982e-07,-1.156033680014559e-07
0.1372549019607843,-1.328438491717699e-07,-1.141400900110184e-07,-8.800660821138138e-08,-1.942265858054925e-08
0.1376550620248099,2.03226915358539e-07,1.555193031276978e-08,-2.00729302407169e-08,-5.169080206292301e-09
0.1380552220888355,-6.785916444184054e-09,-2.114950634280448e-08,-1.128870173114909e-08,-2.437526882983318e-09
0.1384553821528612,4.146895956261841e-06,6.003246612611526e-07,-4.11496232038382e-08,-6.460553630659903e-09
0.1388555422168868,1.322985083935405e-06,-1.887856497257597e-07,-1.87060580158461e-07,-4.070099945264807e-08
0.1392557022809124,-1.586647732090962e-07,-4.459110309482622e-08,-6.252597498210602e-09,-1.982160199159014e-09
0.139655862344938,6.233221662465635e-07,3.321571144629761e-07,-1.02879029101189e-07,-1.4560120958998e-08
0.1400560224089636,-2.940653394543871e-07,-1.509752941507633e-07,-9.366572892115102e-08,-2.128794627765541e-08
0.1404561824729892,-1.415965534499009e-06,-4.032774397278156e-07,-1.484375795476538e-07,-3.874832218033091e-08
0.1408563425370148,3.424487853258032e-06,1.409189845254956e-07,-1.987497896700144e-07,-3.957708877409808e-08
0.1412565026010404,-1.469864122327258e-06,-3.045462508599329e-07,-1.63703911123374e-07,-3.771812912204477e-08
0.141656662665066,-8.989981911010045e-06,-1.810239949120038e-06,-5.749897093103374e-07,-1.461003862599853e-07
0.1420568227290916,-1.487424967948999e-07,-4.509910547059246e-08,-1.20767919530005e-08,-3.947790379677061e-09
0.1424569827931172,3.941481246230057e-06,1.96802009268493e-07,-1.972216443394762e-07,-3.407950158994748e-08
0.1428571428571428,2.562067390291052e-06,1.450110412485667e-07,-1.391832592107134e-07,-2.882505505624114e-08
0.1432573029211685,3.502502608991217e-06,1.934596124000282e-07,-1.952460420776238e-07,-3.580861791234755e-08
0.1436574629851941,3.186065498372279e-06,-1.835889847490313e-07,3.542438729303164e-08,-3.606718584395571e-08
0.1440576230492197,-3.376869870597641e-06,-8.287801997447061e-07,-3.562524053642258e-07,-8.839525566342554e-08
0.1444577831132453,-3.797303822562555e-08,-3.861252391268394e-08,-2.45447839142605e-08,-6.707340415594232e-09
0.1448579431772709,-5.284242486034577e-07,-1.92591534052658e-07,-9.81314327797453e-08,-2.33176351837441e-08
0.1452581032412965,-1.403958176568235e-06,-4.27351072968369e-07,-1.653751144464164e-07,-4.230545476841503e-08
0.1456582633053221,4.294519811661153e-06,6.230618735905219e-07,-5.144564909738925e-08,-7.215539151560796e-09
0.1460584233693477,5.312922872334379e-07,-3.401714326031686e-07,-2.348521472210317e-07,-5.424661634116004e-08
0.1464585834333733,3.484493399965156e-08,-3.930186033429804e-08,-4.008435065686557e-08,-9.580620903757264e-09
0.146858743497399,-1.089580700821418e-06,-2.568622008407857e-07,-1.631474044281082e-07,-3.58941455483749e-08
0.1472589035614246,6.265219527354025e-07,1.728918545459252e-07,-1.135037929221641e-07,-1.620393354370259e-08
0.1476590636254502,-7.836286888543347e-07,-2.356372763963354e-07,-1.041588683028841e-07,-2.586665077516611e-08
0.1480592236894758,3.934979878555202e-06,1.172152110109896e-07,-2.296027827620475e-07,-4.456379563659541e-08
0.1484593837535014,-9.967022893531368e-06,-2.074583346423059e-06,-6.179743138803054e-07,-1.577363788681001e-07
0.148859543817527,1.693496475759809e-07,-4.372743588931276e-08,-5.408327089075475e-08,-1.200723324793434e-08
0.1492597038815526,3.993165803559157e-06,2.176438302893554e-07,-1.97913682090583e-07,-3.343258351075962e-08
0.1496598639455782,2.397602214039702e-06,8.534977059730333e-08,-1.041739201334317e-07,-2.615758358098592e-08
0.1500600240096038,3.397173274182481e-06,1.538197574587268e-07,-1.767477719526199e-07,-3.410593795073615e-08
0.1504601840736295,2.45436372423147e-06,-2.127584444526894e-07,2.687478536288981e-08,-3.758295242486945e-08
0.1508603441376551,-1.417737059701311e-06,-4.34660007304846e-07,-1.826523255649044e-07,-4.539555521042323e-08
0.1512605042016807,-1.239667086829392e-06,-3.568454703405794e-07,-2.524247911675839e-07,-6.217617397931046e-08
0.1516606642657063,1.418303445531312e-07,-5.284845643416896e-08,-6.502927219167662e-08,-1.382607373859145e-08
0.1520608243297319,-9.937706439148524e-07,-2.776912899808698e-07,-1.143623762508843e-07,-2.914196575258839e-08
0.1524609843937575,-6.537466464868826e-07,-2.12858809039869e-07,-1.58616142217372e-07,-3.364088522721392e-08
0.1528611444577831,-1.222102200949204e-06,-6.047468969681575e-07,-3.005202284567219e-07,-7.354664374122827e-08
0.1532613045218087,4.236301026367984e-06,6.079119110359462e-07,-8.543795995922632e-08,-1.274617171130415e-08
0.1536614645858343,1.977334545434824e-08,-3.225129495111875e-09,-2.801022961765057e-09,-7.930364955986859e-10
0.15406162464986,8.234205549450921e-08,-7.19821747386043e-08,-7.165761055661126e-08,-1.516380939756275e-08
0.1544617847138856,1.228792852582271e-07,1.299935695391769e-08,-8.710655963493463e-09,-2.559092483641008e-09
0.1548619447779112,2.928336980822149e-06,4.273432469273639e-07,-1.330577149286374e-07,-1.86690308860325e-08
0.1552621048419368,4.063295759868144e-06,1.160870222125997e-07,-2.508840547491269e-07,-4.742757289306139e-08
0.1556622649059624,-9.66721507800731e-06,-2.130081964233765e-06,-6.215488818235592e-07,-1.58425162100641e-07
0.156062424969988,1.829982796941725e-07,2.274984472446679e-08,-1.367922120151705e-08,-4.235123198408733e-09
0.1564625850340136,-1.469030182847776e-06,-4.377357635578925e-07,-1.966881366525988e-07,-4.748115064484859e-08
0.1568627450980392,3.957343652288601e-06,2.18485925944018e-07,-1.848891685920115e-07,-3.14201890419301e-08
0.1572629051620648,1.004368877314699e-07,1.124738740236453e-08,-1.218079739833732e-08,-4.147917651384874e-09
0.1576630652260904,-1.132606648488261e-06,-3.161808130450134e-07,-1.298027405316857e-07,-3.314975101602958e-08
0.158063225290116,1.596038070240221e-06,1.381145988168726e-07,-8.763898360928541e-08,-2.508381634886587e-08
0.1584633853541416,3.134330857133321e-06,1.13592494279304e-07,-1.504002036811529e-07,-3.154008796609537e-08
0.1588635454181673,3.354715557620341e-06,-1.975725487022172e-07,1.044719063733558e-07,-2.664537870463209e-08
0.1592637054821929,-8.860360976769014e-08,-2.23931124800343e-08,-4.577469447996321e-09,-1.49703939480561e-09
0.1596638655462185,-3.704969729373685e-08,-9.771954537240188e-08,-7.516151771189173e-08,-1.629658959869575e-08
0.1600640256102441,6.61904750774158e-07,5.129080977398497e-08,-1.724647829454516e-07,-4.052800693194979e-08
0.1604641856742697,-1.749604740797479e-07,-3.829824484376214e-08,-4.300710371329248e-09,-1.527363680923999e-09
0.1608643457382953,-2.147109600561271e-07,-1.860599031283036e-07,-1.538824552971379e-07,-3.216712400616265e-08
0.1612645058023209,-3.747619105612393e-06,-9.689486849691638e-07,-3.822287523555625e-07,-9.739977613605133e-08
0.1616646658663465,4.383089709911394e-06,5.375608619314837e-07,-1.304368875886629e-07,-2.072382170252106e-08
0.1620648259303721,-1.171358287481324e-07,-3.486932555987026e-08,-1.082648643618239e-08,-3.469196291661267e-09
0.1624649859943978,-1.175659858181399e-06,-3.519947525950926e-07,-1.496569787606097e-07,-3.766919824158414e-08
0.1628651460584234,-1.429914483793052e-06,-4.278297553958179e-07,-2.039858508182365e-07,-4.807296726243346e-08
0.163265306122449,-2.096366139801672e-07,-1.269216606466597e-07,-7.772853815505917e-08,-1.761203400926453e-08
0.1636654661864746,3.972109975630202e-06,1.224022498051906e-07,-2.562522065281827e-07,-4.765004000915672e-08
0.1640656262505002,1.310780135899114e-08,-2.682783218732009e-08,-2.10219292108812e-08,-5.869526788756238e-09
0.1644657863145258,-8.120886817908087e-06,-1.952330780408887e-06,-5.879010776404969e-07,-1.484794085889704e-07
0.1648659463785514,1.51137859656047e-06,4.03403078918331e-07,-1.850794596883148e-07,-2.492912575005028e-08
0.165266106442577,3.889125976373783e-06,1.967401892285818e-07,-1.608611865706873e-07,-2.823952471132639e-08
0.1656662665066026,1.792625990933437e-06,-1.102317101487156e-09,-9.573461647497943e-08,-2.818023131430662e-08
0.1660664265706283,2.994106428347734e-06,6.457251766298218e-08,-1.252780284085621e-07,-2.958346843164507e-08
0.1664665866346539,4.839489840006849e-06,-5.400382500915263e-08,5.108982335113904e-08,-3.30634897122583e-08
0.1668667466986795,-9.44235760670336e-09,-3.40885219457517e-08,-3.395162186222012e-08,-8.300548851714041e-09
0.1672669067627051,-3.960967375114422e-07,-1.571984874939628e-07,-8.200758831537037e-08,-1.946475902694062e-08
0.1676670668267307,2.349824265395798e-06,3.836244744466068e-07,-1.225597830967613e-07,-2.510417944392829e-08
0.1680672268907563,1.438261041074978e-07,-1.949373458502771e-07,-1.559974432132462e-07,-3.334858696019456e-08
0.1684673869547819,-1.227150410791582e-06,-3.821421707774973e-07,-1.716785392449798e-07,-4.229476581320559e-08
0.1688675470188075,-1.445681488368036e-06,-4.085854162006956e-07,-2.025923631233981e-07,-4.690010531430172e-08
0.1692677070828331,-6.584819381644182e-06,-1.381189415762936e-06,-4.717452408608714e-07,-1.226379627441123e-07
0.1696678671468587,1.105159197461284e-07,-3.105213927760378e-08,-4.490646350809743e-08,-1.016130946250391e-08
0.1700680272108843,4.137676268674149e-06,4.501242671643412e-07,-1.744842721690871e-07,-2.885309994067496e-08
0.17046818727491,-5.51359712617333e-07,-1.866661833079473e-07,-9.038622219180194e-08,-2.208361453063381e-08
0.1708683473389356,3.766475358567391e-06,1.242562247950115e-07,-2.428725389589162e-07,-4.518549853285679e-08
0.1712685074029612,1.473263940944314e-07,-4.054594877329256e-08,-5.308361326291173e-08,-1.145402314955563e-08
0.1716686674669868,-5.891776516471088e-06,-1.588494605192824e-06,-5.269552693059585e-07,-1.304607873363848e-07
0.1720688275310124,1.390376298093507e-06,4.054662147155527e-07,-2.121747892662144e-07,-2.83468616568087e-08
0.172468987595038,5.193260923809881e-06,3.76630640726618e-08,-1.597454410690221e-08,-3.492265424073444e-08
0.1728691476590636,3.634123415183016e-06,1.704911018774266e-07,-1.313237531333131e-07,-2.483318550234364e-08
0.1732693077230892,-1.321584990336382e-06,-4.165904808220403e-07,-1.925955688693691e-07,-4.655407049474987e-08
0.1736694677871148,3.819954199499369e-06,1.756646473062914e-07,-1.192283869222037e-07,-3.280643441888843e-08
0.1740696278511405,2.350274682501167e-06,1.048614686153895e-07,-1.179372930441711e-07,-2.922332513046493e-08
0.1744697879151661,2.491546267173921e-07,-2.625060107671582e-07,-1.742809103737589e-07,-3.940999053377057e-08
0.1748699479791917,1.043496630238694e-07,-5.477085754250994e-08,-5.782824992488028e-08,-1.227521159922874e-08
0.1752701080432173,3.99594942557296e-06,5.956943584317566e-07,-9.947222942208001e-08,-1.582911083175245e-08
0.1756702681072429,-1.482750865282016e-06,-3.788276725139633e-07,-1.924511381123728e-07,-4.402088547094957e-08
0.1760704281712685,-6.588054724181941e-07,-2.139271610571004e-07,-1.039887772018685e-07,-2.551829964142719e-08
0.1764705882352941,2.511580119724304e-08,2.800809886504713e-09,-2.22111781004787e-09,-7.012792934351029e-10
0.1768707482993197,8.801724577972464e-08,1.439877373167666e-08,-6.764645167598147e-09,-2.303542789533546e-09
0.1772709083633453,-8.985972913214994e-06,-1.755477459670793e-06,-5.55647810963182e-07,-1.447909945562527e-07
0.177671068427371,9.70742775490057e-08,2.01090934800161e-08,-8.948343568940793e-09,-3.657172516213717e-09
0.1780712284913966,3.720406232156554e-06,3.513096482529047e-07,-2.067175293243012e-07,-3.543638364968641e-08
0.1784713885554222,-2.377428906307283e-08,4.862382070357071e-09,-3.782874533589223e-09,-3.131883034529978e-09
0.1788715486194478,1.966208193371324e-08,-7.315088988386191e-08,-5.99116893911128e-08,-1.290714659404043e-08
0.1792717086834734,-1.376656273654719e-06,-4.497598985974947e-07,-2.090569382474977e-07,-4.9984336980397e-08
0.179671868747499,-1.939395572158534e-07,-2.597809731265266e-08,2.11615806003397e-09,-6.8744131405725e-10
0.1800720288115246,3.489478059772709e-06,1.161670680727729e-07,-2.142731737238089e-07,-4.052834394232115e-08
0.1804721888755502,-3.360142071824348e-06,-1.09498879616909e-06,-4.509541287639706e-07,-1.079007046292617e-07
0.1808723489395758,-7.135121731391015e-07,-2.404067052722711e-07,-1.223200685722271e-07,-2.962090917922729e-08
0.1812725090036015,3.40638980332441e-06,-1.395540746526375e-07,7.739551855056306e-08,-2.057655984247471e-08
0.1816726690676271,2.247094504409653e-06,4.490364199499428e-07,-1.897224419541804e-07,-2.435509733364558e-08
0.1820728291316527,-2.15917676868198e-07,-3.470547212157657e-08,-3.115766382300987e-09,-1.354555475438448e-09
0.1824729891956783,3.422301640128078e-06,1.362612746364616e-07,-1.058904079406834e-07,-2.263210213175171e-08
0.1828731492597039,-8.878307447155421e-08,-9.35003202830223e-08,-6.12430624542706e-08,-1.369594931370504e-08
0.1832733093237295,-1.451341990296471e-06,-3.379717336833786e-07,-1.76097519789886e-07,-3.996089288784443e-08
0.1836734693877551,-1.607718216421175e-07,-4.113801750399674e-07,-2.171987276105794e-07,-5.216599220334466e-08
0.1840736294517807,3.517446858038134e-06,-1.010686998053711e-07,1.292744019455744e-07,-1.638054357935676e-08
0.1844737895158063,2.631306235158155e-06,1.581482036213541e-08,-1.350956321361792e-07,-3.262530165425031e-08
0.1848739495798319,-1.189945528366542e-07,-2.857022710683233e-08,-1.071613067201897e-08,-3.38119335001437e-09
0.1852741096438575,3.170982020611015e-06,1.548641512870914e-07,-1.721720237013021e-07,-4.082110823391628e-08
0.1856742697078831,5.010471816826048e-06,7.103805012776347e-07,-9.499453621195963e-08,-1.13897195669761e-08
0.1860744297719088,1.537059957990003e-08,-2.078037050820644e-08,-1.888309387972936e-08,-5.532398578270427e-09
0.1864745898359344,-1.042096450557932e-05,-2.012773299831365e-06,-6.195829794165426e-07,-1.595841817618013e-07
0.18687474989996,-1.513245372115433e-06,-4.8311895270105e-07,-2.188337029715961e-07,-5.223645967573605e-08
0.1872749099639856,-7.691918558863246e-07,-2.66866991416694e-07,-1.435139087696235e-07,-3.409334649468685e-08
0.1876750700280112,3.287266871140496e-06,2.453290821159234e-07,-2.20987272506435e-07,-3.955897889626471e-08
0.1880752300920368,-1.91978855309332e-07,-1.140038715748988e-07,-6.413754037080702e-08,-1.49437237427469e-08
0.1884753901560624,-1.245241514372248e-07,-3.682345301970554e-08,-2.951068113863906e-08,-7.658723868750255e-09
0.188875550220088,3.038076602043532e-06,1.103188830336848e-07,-1.772329549473022e-07,-3.489457326752048e-08
0.1892757102841136,-7.654827909420319e-07,-5.8320847055498e-07,-3.697264942464389e-07,-8.408954822574755e-08
0.1896758703481393,2.625978975284795e-06,5.020749611728884e-07,-1.977356676888003e-07,-2.724665892075788e-08
0.1900760304121649,-1.276224256828126e-06,-2.904236466744338e-07,-1.589170688964199e-07,-3.583365933540203e-08
0.1904761904761905,-4.279378623835975e-08,-2.864441382047799e-08,-3.786430677684609e-08,-9.130734282190471e-09
0.1908763505402161,2.956739375408183e-06,1.689103993675182e-07,-9.97627175799014e-08,-2.268724085995289e-08
0.1912765106042417,-1.236427506919184e-06,-6.481183933053524e-07,-2.884400925747676e-07,-7.200897230764833e-08
0.1916766706682673,-2.648790335719499e-07,-1.326977286207704e-07,-7.051565107890574e-08,-1.684702120944839e-08
0.1920768307322929,-8.829976140937535e-07,-3.011068967684544e-07,-1.648489362450853e-07,-3.858790789316985e-08
0.1924769907963185,4.255291970583731e-06,1.618806153626177e-07,-1.701232877185477e-07,-3.785732529938477e-08
0.1928771508603441,3.521120145006706e-06,1.549602579587711e-07,-2.005072721473357e-07,-4.539556733166561e-08
0.1932773109243698,5.513389096386044e-06,7.382951871670241e-07,-9.836212458946647e-08,-1.014920673632215e-08
0.1936774709883954,-1.712789994943886e-06,-5.114948492416258e-07,-2.209782924542128e-07,-5.309265781627003e-08
0.194077631052421,3.092367347240308e-08,-4.127104891696595e-08,-4.388505399148053e-08,-1.012062148193744e-08
0.1944777911164466,-1.044933774680837e-05,-2.07988312697202e-06,-6.522099939025746e-07,-1.643325010371551e-07
0.1948779511804722,2.910361344184491e-06,1.388143108325297e-07,-2.18255239063116e-07,-4.111815678232311e-08
0.1952781112444978,-2.992638284639702e-07,-1.485460694454899e-07,-8.136583118242204e-08,-1.94462354622026e-08
0.1956782713085234,-2.644896422792206e-08,-5.368259866806309e-08,-4.753470999498092e-08,-1.069215724662179e-08
0.196078431372549,1.075702206980073e-06,3.41990652032328e-07,-1.216038816816749e-07,-8.329570428607533e-09
0.1964785914365746,-1.012675668606612e-06,-3.425240279660007e-07,-1.835655091306417e-07,-4.279345780095725e-08
0.1968787515006002,-9.608521094090979e-07,-2.499379179157355e-07,-1.485788892899381e-07,-3.335549585499356e-08
0.1972789115646258,1.190891184461661e-06,-1.111698217747081e-07,-2.895002599259896e-07,-6.125975325407335e-08
0.1976790716286514,2.631680417260525e-06,1.035217036390616e-07,-1.428295074005395e-07,-2.995871334350898e-08
0.1980792316926771,2.986023691060738e-08,7.572982612798581e-09,-1.784980143567149e-09,-6.367078317543045e-10
0.1984793917567027,-1.904471043231228e-06,-5.259560227167249e-07,-2.16088136279556e-07,-5.247625363448295e-08
0.1988795518207283,-3.05425236728785e-06,-9.623709402818088e-07,-3.837114950383385e-07,-9.716404974389239e-08
0.1992797118847539,6.067315531507435e-08,1.549115360618515e-08,-5.291433315428246e-09,-2.12788221175128e-09
0.1996798719487795,-1.095057242253109e-07,-6.819642784304313e-08,-4.91324260423316e-08,-1.112504265988824e-08
0.2000800320128051,-5.548338156118939e-06,-7.833835889878025e-07,6.010448297334113e-07,1.351707243782513e-08
0.2004801920768307,2.8046263289796e-06,1.151350290725961e-07,-1.209951695549465e-07,-2.670932788202637e-08
0.2008803521408563,-6.672404523864972e-06,-7.799756142861455e-07,5.944641007057418e-07,1.322949205994521e-08
0.2012805122048819,2.922830900616891e-08,1.783054653588315e-08,-5.253110343855916e-09,-3.240875747200192e-09
0.2016806722689076,-3.080924929384719e-07,-1.624644171990242e-07,-9.638455000202984e-08,-2.261810011815154e-08
0.2020808323329332,-1.241069742771623e-07,-8.498050774416506e-10,2.971155218594725e-09,-2.360613053783151e-09
0.2024809923969588,5.594225162336244e-06,6.950509759173244e-07,-1.014462706557701e-07,-1.076498639179265e-08
0.2028811524609844,4.36883813950378e-06,1.90464696447481e-07,-2.001625003518805e-07,-4.521303374356246e-08
0.20328131252501,4.116136674663416e-06,1.727606254283763e-07,-2.287434492902307e-07,-4.581412960714362e-08
0.2036814725890356,-2.790985190284195e-07,-2.998059483039018e-08,7.564185368167046e-09,-7.281443391421688e-11
0.2040816326530612,-8.982268009709299e-06,-1.964266239881483e-06,-6.475089081935605e-07,-1.585710101963996e-07
0.2044817927170868,-1.909958053810322e-07,-8.360108144513386e-08,-5.02481512455577e-08,-1.170844499826739e-08
0.2048819527811125,-1.239045863091845e-06,-3.94078322086004e-07,-1.979327238281467e-07,-4.652183585181979e-08
0.2052821128451381,-2.492821210374225e-07,-3.317626256287263e-08,-2.324969878551766e-09,-1.296049411538302e-09
0.2056822729091637,2.53460011125756e-06,5.054790460883505e-08,-2.037748763831703e-07,-4.087618905017431e-08
0.2060824329731893,-7.273491023303233e-07,1.604257316113148e-07,-1.146734508786992e-08,8.721246711093442e-09
0.2064825930372149,-1.160868721772529e-07,-2.513751575385876e-08,-1.097406068581379e-08,-3.444509170235597e-09
0.2068827531012405,-2.908477657903817e-07,-1.777241153771543e-07,-1.139662505469053e-07,-2.612784803520333e-08
0.2072829131652661,-5.648846441317327e-07,-2.374857260230843e-07,-1.540302092007706e-07,-3.464994742499364e-08
0.2076830732292917,-2.014459812822507e-06,-5.172505325120709e-07,-2.060335811360467e-07,-5.045860285030715e-08
0.2080832332933173,2.522503901334797e-06,2.709236789236068e-07,-2.122236147208523e-07,-4.068647774727272e-08
0.2084833933573429,2.174138434940664e-06,1.467954717355741e-07,-1.26302636467897e-07,-2.713539152554717e-08
0.2088835534213686,-9.020916398840719e-07,1.657424321433879e-07,-1.251427231642375e-08,9.344286099244626e-09
0.2092837134853942,-2.458452966942703e-07,-9.857563981893935e-08,-5.276313740785737e-08,-1.266933485881968e-08
0.2096838735494198,2.143305263379547e-08,-1.816351189308531e-08,-1.758624594664335e-08,-5.446624163874482e-09
0.2100840336134454,-5.280704701388693e-06,-1.300382521656588e-06,-4.896629594955867e-07,-1.237496585026507e-07
0.210484193677471,4.253149189097945e-06,2.291663302168989e-07,-1.619767561841264e-07,-3.312028072545712e-08
0.2108843537414966,-2.24110450346618e-07,-4.294490889886155e-08,-2.644516618421793e-08,-7.389531281681463e-09
0.2112845138055222,4.149644306971337e-06,1.693578677277209e-07,-1.73094698033612e-07,-4.535018391334076e-08
0.2116846738695478,5.303576800345218e-06,6.004089225155619e-07,-1.020562268321188e-07,-1.25170161551634e-08
0.2120848339335734,-1.551425467490089e-06,-4.533449374375819e-07,-2.074951926353235e-07,-4.97078827324293e-08
0.212484993997599,4.670482072556089e-06,1.960917639434948e-07,-2.611725511078398e-07,-4.984901902159423e-08
0.2128851540616246,-3.316392128104084e-07,-1.98415539900355e-07,-1.319587104497728e-07,-2.971142453239614e-08
0.2132853141256503,-2.699671604969606e-07,-1.109960004460103e-07,-5.801650945295841e-08,-1.414474951958827e-08
0.2136854741896759,-6.737562766262709e-06,-1.684447601372488e-06,-6.054958835083728e-07,-1.435849699278019e-07
0.2140856342537015,-1.828753107629021e-07,-3.153476257371735e-08,-3.278050881295567e-08,-8.618758499007706e-09
0.2144857943177271,2.342999043076868e-06,-1.328993299698966e-08,-1.876574389126581e-07,-4.014110164047299e-08
0.2148859543817527,-1.986207000539187e-06,-4.797803440705938e-07,-1.934281425647405e-07,-4.730278235666883e-08
0.2152861144457783,-3.213625220148324e-07,-2.842453171358815e-07,-1.833953820140083e-07,-4.17335917996589e-08
0.2156862745098039,-8.57596884228001e-08,-4.877488038906762e-08,-3.720886857290189e-08,-9.464048875157576e-09
0.2160864345738295,3.333301813990444e-06,5.395327935830532e-07,-1.393283721855349e-07,-2.310917354214446e-08
0.2164865946378551,-2.587805154901701e-07,-1.199695136544703e-07,-6.672387927169744e-08,-1.613405205464358e-08
0.2168867547018808,2.262936689733124e-06,1.41781347190047e-07,-1.362583231272297e-07,-2.805645097434216e-08
0.2172869147659064,-4.283004132434768e-07,-2.274744588243767e-07,-1.480936093478386e-07,-3.316654895780209e-08
0.217687074829932,-1.88991754419065e-06,-5.135859308045895e-07,-2.130951789447195e-07,-5.235820271179622e-08
0.2180872348939576,-7.34213937867843e-06,-1.619890765588621e-06,-5.868963146914742e-07,-1.469036470292149e-07
0.2184873949579832,1.870731937935778e-06,-1.379800248704348e-07,-1.682534572032975e-08,-1.795236938470916e-08
0.2188875550220088,-1.712766705616796e-07,-6.180260181925152e-08,-4.028989723518259e-08,-9.968092375620276e-09
0.2192877150860344,4.325357955510063e-06,2.525909152516485e-07,-2.23405466393364e-07,-4.183336472557817e-08
0.21968787515006,4.661147841298369e-06,4.827573832848337e-07,-1.023206868468438e-07,-1.543271834449562e-08
0.2200880352140856,5.330090962157884e-06,2.430099977819946e-07,-2.75358709987984e-07,-5.068065676063957e-08
0.2204881952781113,-4.151885565565644e-06,-1.295052768620122e-06,-5.298477381410389e-07,-1.216917583948783e-07
0.2208883553421369,-2.37746106850155e-07,-1.25600586459921e-07,-7.863913275730191e-08,-1.850526573605838e-08
0.2212885154061625,-1.766538305441888e-06,-4.142915475803413e-07,-1.814737818552545e-07,-4.356700325126589e-08
0.2216886754701881,-2.750819585603073e-07,-7.548070783058899e-08,-4.198135385457271e-08,-1.041500388892413e-08
0.2220888355342137,3.322632870805438e-08,1.015963587385493e-08,-1.601728021030481e-09,-6.174777865017995e-10
0.2224889955982393,-4.353018901483829e-07,-4.052132061591395e-07,-2.408773907597663e-07,-5.571909590761835e-08
0.2228891556622649,5.016624404035014e-08,1.645791008470964e-08,-4.625622307203205e-09,-2.079788100010358e-09
0.2232893157262905,-6.285014693026848e-07,-2.680869682373912e-07,-1.610982369797161e-07,-3.643464479483379e-08
0.2236894757903161,2.337915772576072e-06,-1.543369581011796e-08,-1.833174618341706e-07,-4.017521087693614e-08
0.2240896358543417,-2.899041133705716e-09,1.713225673543889e-08,-3.317871612738227e-09,-3.07502598793897e-09
0.2244897959183673,-2.183991699520364e-06,-5.651106654625688e-07,-2.163477902527216e-07,-5.445401158112843e-08
0.2248899559823929,-1.780369814735648e-07,-3.862417462561803e-09,6.996156901058952e-09,-1.945243007011108e-09
0.2252901160464186,3.743160046349587e-06,6.935412784506114e-07,-7.49919475896293e-08,-9.210556319483407e-09
0.2256902761104442,-3.565963006688154e-07,-8.940356611986427e-08,-4.356345973400211e-08,-1.104452589932505e-08
0.2260904361744698,1.869962118880839e-06,6.280930970171497e-07,-1.535992540273094e-07,-4.849363356230333e-08
0.2264905962384954,-3.33819446379583e-07,-3.266356334286449e-08,1.111511081148238e-08,3.452495770115691e-10
0.226890756302521,1.826557220779371e-06,6.174409697306142e-07,-1.537958731521157e-07,-4.850524132460334e-08
0.2272909163665466,-1.520124811190499e-07,-1.331829171720432e-07,-9.235761510981838e-08,-2.105280853384766e-08
0.2276910764305722,3.137236691523289e-06,2.415673185832932e-07,-1.693891560755067e-07,-3.17598079947258e-08
0.2280912364945978,-9.004032422725416e-06,-1.858989854693745e-06,-6.561207881094056e-07,-1.622346431542516e-07
0.2284913965586234,1.725153318945457e-07,-2.885891495085743e-07,9.16515677466377e-08,-6.619029245812849e-10
0.2288915566226491,-2.595474153463565e-07,-3.218359633849449e-08,-1.644772899547032e-09,-1.216080919466505e-09
0.2292917166866747,-9.788852618720552e-08,-2.238554864604763e-08,-1.110267216760916e-08,-3.471482101076042e-09
0.2296918767507003,4.807490136405516e-06,2.787653083974591e-07,-2.591405690275046e-07,-4.642736702527633e-08
0.2300920368147259,3.874657066624402e-06,3.611573690818644e-07,-1.090340616720186e-07,-1.996733782925277e-08
0.2304921968787515,1.259392184783486e-07,-3.405732860259383e-07,7.472792695206683e-08,-3.634202807058705e-09
0.2308923569427771,-9.297918632444556e-07,-3.201862387274451e-07,-1.709888720069683e-07,-3.961137755812647e-08
0.2312925170068027,-3.998317221620218e-07,-1.027040054737864e-07,-4.653367456743286e-08,-1.201260501737854e-08
0.2316926770708283,4.571639036535164e-06,1.928366267496724e-07,-2.27484318046292e-07,-4.756199751663347e-08
0.2320928371348539,-1.393016953415943e-06,-3.35397919766247e-07,-1.740303440658589e-07,-4.021152816483176e-08
0.2324929971988796,-1.658873086562638e-06,-8.536305345794749e-07,-4.281063373213189e-07,-9.562149156210185e-08
0.2328931572629052,5.149182078408983e-08,-1.54847010341073e-08,-1.672870008811222e-08,-5.399788208869944e-09
0.2332933173269308,-2.374276010246532e-06,-5.973959233102338e-07,-2.18629113816733e-07,-5.586329961687217e-08
0.2336934773909564,-9.679052578270644e-08,-1.423167418967133e-07,-1.060964001460977e-07,-2.355311132506221e-08
0.234093637454982,-1.036458653372737e-06,-6.204579433543561e-07,-3.235539562229828e-07,-7.61133621578363e-08
0.2344937975190076,2.785307085255857e-06,-7.619517932223089e-09,-1.992001008124685e-07,-4.225209646764294e-08
0.2348939575830332,-2.721229036766613e-07,-4.708693965396544e-08,-2.445852993843206e-08,-7.24415378345923e-09
0.2352941176470588,-4.159946809667328e-07,-1.130184536625843e-07,-5.165011907582427e-08,-1.339262191816487e-08
0.2356942777110844,3.848205531258785e-06,7.521101715931817e-07,-2.571821790176155e-08,9.533517084420993e-11
0.23609443777511,-2.572931360076753e-07,-3.323919149821345e-08,-2.936974734156768e-08,-8.317915551553325e-09
0.2364945978391357,-9.843444976713725e-06,-1.981362785037551e-06,-6.828023739141277e-07,-1.670438769168991e-07
0.2368947579031613,-1.300463299397581e-06,-3.807799413699774e-07,-1.791271923794425e-07,-4.290040042777433e-08
0.2372949179671869,3.574733008530334e-06,2.85392198248423e-07,-2.192509567477508e-07,-3.757165792308029e-08
0.2376950780312125,-1.117829349078646e-07,-1.584559554781569e-07,-1.180838466329941e-07,-2.586150617926828e-08
0.2380952380952381,1.866459275968468e-06,-1.56812495980262e-07,-3.55890739958663e-08,-1.595250421685883e-08
0.2384953981592637,-4.059335508368359e-07,-1.195926332906343e-07,-5.932715352640588e-08,-1.513380771302351e-08
0.2388955582232893,-9.219753218486174e-07,-2.61054326397706e-07,-1.754843610665439e-07,-3.860520542722734e-08
0.2392957182873149,-1.390806835916489e-07,-5.493497226892931e-08,-3.263397516001218e-08,-9.082768157672865e-09
0.2396958783513405,5.104853444437583e-06,3.151000820648598e-07,-2.833208452511295e-07,-4.875181575317624e-08
0.2400960384153661,-2.402209900969514e-06,-6.00773072428332e-07,-2.204687644967563e-07,-5.63240754525961e-08
0.2404961984793917,3.182136069779324e-06,2.685040962701372e-07,-1.309949010655184e-07,-2.652095296705408e-08
0.2408963585434174,3.979461989112782e-07,-4.094312250628884e-07,-3.121231648676472e-07,-6.828984249589105e-08
0.241296518607443,-2.396937631661672e-06,-9.140311205997044e-07,-4.20770972912119e-07,-1.005138305408312e-07
0.2416966786714686,-2.478553401424575e-07,-6.961049938821673e-08,-3.534328655753319e-08,-9.576930729093601e-09
0.2420968387354942,-1.689190927737787e-06,-4.44562105247563e-07,-1.876045697730474e-07,-4.649578601333833e-08
0.2424969987995198,-4.077887453922463e-07,-1.217265464207906e-07,-6.930196877136271e-08,-1.708112208824941e-08
0.2428971588635454,3.724405492294182e-06,8.060740089892202e-08,-2.332241035290456e-07,-4.580597582501555e-08
0.243297318927571,-1.994716273635181e-07,-1.834715148766729e-07,-1.273119569340366e-07,-2.797096834579593e-08
0.2436974789915966,3.878361251341831e-06,7.388486594763969e-07,-6.207916522260634e-10,3.897790690852642e-09
0.2440976390556223,-3.712279564192752e-07,-8.41440858706977e-08,-3.723660549637235e-08,-1.010400620851534e-08
0.2444977991196479,-9.669377953863627e-06,-1.967433065664187e-06,-6.612574585471855e-07,-1.607386437338217e-07
0.2448979591836735,4.29906690544463e-06,3.209298096952823e-07,-2.455536222729269e-07,-3.962824322628006e-08
0.2452981192476991,3.526670077519792e-08,1.059712640644255e-08,-1.677041335064116e-09,-6.450333629229116e-10
0.2456982793117247,-2.245189608320749e-06,-5.713715256303071e-07,-2.212848141666664e-07,-5.552529289731331e-08
0.2460984393757503,2.142874262794821e-07,-2.713405508730937e-07,6.821822107741332e-08,3.992321805648986e-10
0.2464985994397759,5.465476550353056e-08,1.748681018104272e-08,-4.786765180508231e-09,-2.162962458837515e-09
0.2468987595038015,-4.261945170036111e-07,-2.28621982695254e-07,-1.902372903102487e-07,-4.038923900775079e-08
0.2472989195678271,-7.237653437496663e-10,1.84053293624887e-08,-3.153781409824782e-09,-3.161521592154198e-09
0.2476990796318528,-3.111905770796312e-07,-1.265821036359208e-07,-8.028101010957843e-08,-1.904109798593577e-08
0.2480992396958784,8.21437750978575e-06,7.537291892510683e-07,-3.743368336886983e-07,-9.452164327500662e-08
0.248499399759904,8.159606104791064e-06,7.305836480056707e-07,-3.73164356978741e-07,-9.448571335268061e-08
0.2488995598239296,3.851034762846958e-06,2.316180689115442e-07,-2.250709790743884e-07,-4.42569644340916e-08
0.2492997198879552,-4.602735106583693e-07,-9.879585215606283e-08,-3.944014650747977e-08,-1.087679351787733e-08
0.2496998799519808,-1.879496538929334e-07,-3.618079110178044e-09,8.330096477604772e-09,-1.873471185295939e-09
0.2501000400160064,2.779633206922631e-06,2.017642272641629e-07,-1.73122121201594e-07,-3.519910111335389e-08
0.250500200080032,-3.670495158184307e-07,-2.178012470797493e-07,-1.340130771261844e-07,-3.003997664602406e-08
0.2509003601440576,1.898947028032257e-07,-3.265943103204038e-07,3.726229254517742e-08,-3.759816794746049e-09
0.2513005202080832,-2.041413782212111e-06,-5.049701796104024e-07,-1.983339073225791e-07,-5.044621534436034e-08
0.2517006802721088,-3.425930344206633e-07,-3.317293721852619e-08,1.310644263730573e-08,6.148008167550032e-10
0.2521008403361344,1.823955086452464e-06,1.149512821512865e-09,-1.97004881881428e-07,-4.275672948571289e-08
0.25250100040016,-4.390165732049802e-06,-1.257035903252665e-06,-5.155780742888402e-07,-1.251025859248698e-07
0.2529011604641856,-2.56465146654992e-07,-3.082904173188137e-08,-8.887962736280478e-10,-1.046096031689961e-09
0.2533013205282113,-5.011887306533604e-07,-1.130534558390456e-07,-4.317359149234986e-08,-1.199991434718183e-08
0.2537014805922369,-6.945916779960729e-08,-1.887473590403333e-08,-1.085979534938462e-08,-3.374001543165626e-09
0.2541016406562625,-2.186333651676483e-07,-1.29334716774167e-07,-9.080746642099832e-08,-2.081245867602765e-08
0.2545018007202881,4.553732105331077e-06,1.602823537868949e-07,-2.754144909207575e-07,-4.980826329392502e-08
0.2549019607843137,4.110117199175674e-06,6.841946035576961e-07,-7.672757719203273e-09,1.697810901647732e-09
0.2553021208483393,1.008588700537628e-07,-1.061147546755789e-08,-1.603231272409222e-08,-5.279409222197169e-09
0.255702280912365,-1.941017154264902e-06,-5.093380387410202e-07,-2.198512373681899e-07,-5.327704463643976e-08
0.2561024409763906,-8.517606548261622e-06,-1.811231353357558e-06,-5.957622723621909e-07,-1.447044727149629e-07
0.2565026010404162,-6.046240358978788e-07,-2.600137593840009e-07,-1.397038621326573e-07,-3.236063042270174e-08
0.2569027611044418,-2.055715201568227e-07,-2.674898378740561e-07,-2.218667286697636e-07,-4.707973460149284e-08
0.2573029211684674,-5.241318492555867e-07,-1.244009376410584e-07,-4.873465259020497e-08,-1.349589516481242e-08
0.257703081232493,4.670466151495712e-06,3.518665305324261e-07,-2.658661520739494e-07,-4.052966042332885e-08
0.2581032412965186,8.455032948103095e-07,-1.36215845397465e-07,-2.231071819728521e-08,-1.261442734081972e-08
0.2585034013605442,-2.698217005031055e-07,-4.627985075870928e-08,-2.321563404841865e-08,-7.074918029000996e-09
0.2589035614245698,-2.302241180339163e-06,-5.55127625215376e-07,-2.120558093540161e-07,-5.454773974046098e-08
0.2593037214885954,-2.066895489087141e-07,-1.375854925414886e-07,-9.94987006685098e-08,-2.228064780152542e-08
0.259703881552621,2.750252325064094e-06,1.747681666761103e-07,-2.311748269908625e-07,-4.489030966497852e-08
0.2601040416166467,-2.63578748630442e-07,-2.963859811106612e-08,-2.720249633264678e-08,-8.027162008320219e-09
0.2605042016806723,2.693203173553621e-06,3.497176472290671e-07,-1.006187215883868e-07,-2.189760876661403e-08
0.2609043617446979,-6.718524548726834e-06,-1.602182633058872e-06,-5.901134499985845e-07,-1.456468760782564e-07
0.2613045218087235,-5.343253841105946e-07,-1.322195979481068e-07,-5.625600759249907e-08,-1.526839255419296e-08
0.2617046818727491,-8.865493529237992e-07,-3.074847359674061e-07,-1.466899843934598e-07,-3.526379116178243e-08
0.2621048419367747,-1.232731944766308e-07,-5.433337768264323e-08,-2.957647638911088e-08,-8.700418417294543e-09
0.2625050020008003,-1.505994561291315e-06,-4.265071268331084e-07,-2.151623924207056e-07,-4.974100263889046e-08
0.2629051620648259,5.353899270416903e-06,2.356518030636741e-07,-2.913756701670734e-07,-4.923871013476655e-08
0.2633053221288515,-2.266273208503345e-07,-1.514555144605772e-07,-1.055198748983832e-07,-2.344974540418409e-08
0.2637054821928771,-2.400724960252591e-06,-5.886359881118611e-07,-2.276224408128179e-07,-5.831224921017511e-08
0.2641056422569028,4.445618935532201e-06,6.318084855167191e-07,-4.96528169690582e-08,-6.029904373559034e-09
0.2645058023209284,-5.798723252632637e-07,-1.351190192239377e-07,-6.541881730556193e-08,-1.713692203826115e-08
0.264905962384954,-6.584643714726037e-06,-1.520151604163384e-06,-4.992190930552297e-07,-1.219052050610959e-07
0.2653061224489796,-2.409539075768361e-07,-7.010900779613715e-08,-3.185379718444459e-08,-9.142538383488417e-09
0.2657062825130052,-4.547043948425029e-07,-4.061779184968345e-07,-2.711587506923297e-07,-5.957593332633831e-08
0.2661064425770308,-7.651973838590515e-07,-2.337876038749857e-07,6.836262686506813e-08,9.441990185423271e-10
0.2665066026410564,3.494023479363861e-06,2.503486470049894e-07,-1.944251645598072e-07,-3.332313768075555e-08
0.266906762705082,-3.701584866027333e-07,-8.539934645380341e-08,-3.372344114861711e-08,-9.69333785463296e-09
0.2673069227691077,-8.543992018933287e-07,-2.881212493104333e-07,3.029596041999463e-08,-3.938851543794266e-09
0.2677070828331333,1.047399973262107e-05,1.004278627280029e-06,-5.295409708614011e-07,-1.069297485566155e-07
0.2681072428971589,1.02962558937405e-05,9.768359765768857e-07,-5.283453136108924e-07,-1.06846395237147e-07
0.2685074029611845,-1.191461393579001e-06,-3.569087241712036e-07,-1.573880237350469e-07,-3.899525217642722e-08
0.2689075630252101,3.180167577597384e-06,1.710036875578546e-07,-2.897878006373151e-07,-5.353443858859372e-08
0.2693077230892357,-5.085364320141093e-07,-1.421441368194753e-07,-7.498449778052331e-08,-1.89126189464299e-08
0.2697078831532613,-2.831879440061752e-07,-1.710333903670059e-07,-1.091386660656708e-07,-2.447284138990586e-08
0.2701080432172869,-8.950368225528862e-06,-1.889863997269126e-06,-6.312987189913708e-07,-1.586845297011527e-07
0.2705082032813125,3.395669268194353e-06,6.090897498244804e-07,-3.836221886496131e-08,-7.97973806834868e-09
0.2709083633453381,3.619239964049092e-08,9.543778847950722e-09,-1.945913939302831e-09,-7.091938821628503e-10
0.2713085234093637,6.898059353345814e-08,1.86599217761494e-08,-5.562165130803014e-09,-2.35020076906711e-09
0.2717086834733893,-4.564995314635588e-07,-1.00963997501727e-07,-3.629351321407699e-08,-1.056474295547351e-08
0.272108843537415,-1.056239573833049e-06,-3.387426529500243e-07,-2.078283914705783e-07,-4.563136604988243e-08
0.2725090036014406,2.05441450334982e-08,2.118735895420929e-08,-4.27994586252411e-09,-3.442461411904607e-09
0.2729091636654662,-2.384634580731889e-06,-6.03961372665606e-07,-2.421349165066965e-07,-6.104616776728859e-08
0.2733093237294918,-1.734389012516142e-07,-1.04085752107103e-09,7.774319887305483e-09,-2.051175028149178e-09
0.2737094837935174,5.48204714150125e-06,2.991387799633991e-07,-3.014647448538165e-07,-4.747602551824546e-08
0.274109643857543,-3.460348741290287e-07,-3.249175491958774e-08,1.390320839079457e-08,7.969621260344814e-10
0.2745098039215687,-4.274358288508356e-07,-1.443978361680666e-07,-8.375825769414255e-08,-2.041117924009983e-08
0.2749099639855943,7.799208989779017e-07,-1.088651599924826e-07,1.274107392372131e-08,-1.908094914451541e-09
0.2753101240496199,-1.367418688101716e-06,-6.555615341908025e-07,-3.352561046538717e-07,-7.763865793521729e-08
0.2757102841136455,-4.132959818716258e-06,-1.116925200683801e-06,-3.914357229454642e-07,-9.618460573340809e-08
0.2761104441776711,-4.896294149199807e-07,-1.166622646634651e-07,-4.06618382968146e-08,-1.183549942886952e-08
0.2765106042416967,4.757798638705661e-06,5.556026912621093e-07,-1.192756373962625e-07,-1.767204958317267e-08
0.2769107643057223,-2.60339627053717e-07,-2.946870454909161e-08,1.242974980405311e-11,-7.827618299019457e-10
0.2773109243697479,-3.764244677940734e-07,-1.952474399433918e-07,-1.11728737736084e-07,-2.562784673793904e-08
0.2777110844337735,-1.478305519762938e-06,-4.055266868092229e-07,-1.73231351141538e-07,-4.359322953654383e-08
0.2781112444977991,-5.68179445710397e-08,-1.496519545457535e-08,-1.026597232925549e-08,-3.157366019324482e-09
0.2785114045618247,1.337199269477317e-07,-4.07296329147302e-09,-1.536993073623793e-08,-5.072391300691141e-09
0.2789115646258503,-5.116565593801643e-07,-1.298730730330521e-07,-4.67992601500593e-08,-1.349618772953475e-08
0.279311724689876,-4.474417878381196e-07,-1.514835892608196e-07,-9.068134420555864e-08,-2.154186153693195e-08
0.2797118847539016,-1.0553156409127e-05,-2.060717534691724e-06,-6.348344568178979e-07,-1.624296624892245e-07
0.2801120448179272,3.715519227768358e-06,1.712807013304841e-07,-3.181583245787321e-07,-5.636415785637009e-08
0.2805122048819528,3.834589664645065e-06,8.182688741178118e-07,-1.97606604468724e-08,-1.687294498862866e-09
0.2809123649459784,-2.27473511367591e-06,-5.978985773091356e-07,-2.515308655101179e-07,-6.200664950214203e-08
0.281312525010004,-2.73305769578654e-07,-4.16293664957808e-08,-2.243918053654555e-08,-6.844722495891164e-09
0.2817126850740296,-6.743422717703002e-07,-2.723593569522735e-07,-2.007962360342141e-07,-4.235402995877625e-08
0.2821128451380552,-5.018243167635192e-07,-2.225765107196788e-07,-1.153843790539788e-07,-2.725072873734741e-08
0.2825130052020808,-1.661811303954696e-06,-4.491842345658175e-07,-1.938782696808671e-07,-4.881139209174427e-08
0.2829131652661064,-5.341871826874621e-07,-1.401918278639732e-07,-5.461170896630932e-08,-1.541493432277083e-08
0.283313325330132,-2.733660011685277e-07,-2.137827901135987e-08,-2.583356745104432e-08,-7.675990339389878e-09
0.2837134853941576,3.964291144461263e-06,2.237226897010163e-07,-2.139084187134732e-07,-3.641857492503423e-08
0.2841136454581833,-3.805372740908716e-07,-1.856855069894645e-07,9.346012302728435e-08,9.251340331022003e-09
0.2845138055222089,-3.04339008572504e-06,-9.976977267037234e-07,-4.077177788635322e-07,-9.964297456642699e-08
0.2849139655862345,-4.723823243201571e-07,-1.617413345425953e-07,-9.508248236109893e-08,-2.231336695248342e-08
0.2853141256502601,-1.213798992769538e-06,-6.620726807936085e-07,-2.922099046279474e-07,-7.159385508573475e-08
0.2857142857142857,5.513971273630671e-06,5.060245829669763e-07,-1.940576786922295e-07,-2.989354286838693e-08
0.2861144457783113,-1.112485303901805e-07,-4.730904882317402e-08,-2.739338916845573e-08,-8.209158487037539e-09
0.286514605842337,-3.22480449601803e-07,-2.32885520787302e-07,5.505578267089723e-08,4.83692556616227e-09
0.2869147659063626,-6.245467991572691e-07,-1.457842637522597e-07,-6.372430786264571e-08,-1.738720508489626e-08
0.2873149259703882,1.02374067034876e-05,1.076691460133216e-06,-5.826970590165965e-07,-1.096263989279373e-07
0.2877150860344138,9.97214632279907e-06,1.049063845616579e-06,-5.815978345006267e-07,-1.09507073017428e-07
0.2881152460984394,-6.333048030300637e-07,-2.509558756531974e-07,-1.224306781490527e-07,-2.963976753450738e-08
0.288515406162465,-2.476497689782704e-07,-6.292514953654545e-08,-2.907520146580212e-08,-8.511600442962325e-09
0.2889155662264906,-2.073872725572766e-06,-5.710106574160494e-07,-2.519268949308476e-07,-6.062827547032588e-08
0.2893157262905162,-1.104186214098444e-05,-2.065859605848798e-06,-6.070315630429097e-07,-1.570367918845417e-07
0.2897158863545418,3.719463766690694e-06,1.677223218417438e-07,-3.370637904725475e-07,-5.697615385551643e-08
0.2901160464185674,-4.950214544688125e-07,-2.594014189664537e-07,-1.99753737769883e-07,-4.19490224915885e-08
0.290516206482593,-1.822965900921575e-06,-4.931844196998076e-07,-2.171165550997628e-07,-5.414109801075811e-08
0.2909163665466186,-5.020909886448033e-07,-1.745652478393768e-07,-9.724054419580178e-08,-2.285509941220557e-08
0.2913165266106443,4.022320462410778e-06,8.897571637181492e-07,-4.262468285302932e-08,-2.426334574129014e-09
0.2917166866746699,-3.936030109130393e-07,-7.771614178048619e-08,-3.054298199664278e-08,-8.97110318490064e-09
0.2921168467386955,-5.78991978579661e-07,-1.576424618532708e-07,-7.286570779823339e-08,-1.922461188082504e-08
0.2925170068027211,1.092930357920026e-06,-8.496752944159848e-08,-3.416247247807593e-09,-4.705407340206658e-09
0.2929171668667467,-5.327697220603147e-06,-1.383330947298736e-06,-4.80367810491886e-07,-1.227659998007327e-07
0.2933173269307723,-4.849395373335476e-07,-9.279960517523052e-08,-3.301936463301353e-08,-9.820944709171161e-09
0.2937174869947979,-7.680714873044454e-07,-2.79974844424402e-07,-1.346409805015405e-07,-3.295851656902645e-08
0.2941176470588235,1.356329626462972e-06,-1.365138765352334e-07,-2.184608053657196e-07,-5.081048820910675e-08
0.2945178071228491,3.756829470885727e-08,7.893141557826271e-09,-2.318902535712346e-09,-7.952413606696436e-10
0.2949179671868747,9.193768207497514e-08,2.007969798175568e-08,-6.667507407708281e-09,-2.602276478850551e-09
0.2953181272509003,5.918399577961632e-06,4.487750057613083e-07,-2.431759018046172e-07,-3.753141115088592e-08
0.2957182873149259,-5.410835835702057e-07,-1.886272402834029e-07,-9.830569863874586e-08,-2.339207060824132e-08
0.2961184473789516,-5.24727576405062e-07,-1.632779116093996e-07,-8.102628561024936e-08,-2.075428523932058e-08
0.2965186074429772,6.117043379798203e-08,2.492883218295953e-08,-6.038937524526848e-09,-3.83808896936813e-09
0.2969187675070028,-1.817474537626978e-06,-5.248916465925325e-07,-2.41180379356096e-07,-5.675890052422442e-08
0.2973189275710284,-1.349708202417363e-07,2.75386219410105e-09,6.372536676790351e-09,-2.359435550939785e-09
0.297719087635054,-2.0147777996377e-06,-5.326290582130802e-07,-2.390938699320537e-07,-5.888256845521382e-08
0.2981192476990797,-5.118538054302851e-07,-1.083659378415278e-07,-3.763159361384842e-08,-1.113640650309749e-08
0.2985194077631053,-3.252702176375454e-07,-3.129074092855665e-08,1.424851910050645e-08,9.485907785898127e-10
0.2989195678271309,-6.961232693380163e-07,-3.320581155959938e-07,-2.123278624587145e-07,-4.676566269849524e-08
0.2993197278911565,-2.393764749499628e-07,-2.814187022347678e-08,9.790659780173218e-10,-4.70414852801775e-10
0.2997198879551821,2.351137927993585e-06,4.278587734942791e-08,-2.522763539303513e-07,-4.651155858209864e-08
0.3001200480192077,-9.78370688919042e-06,-1.91770390513962e-06,-5.588833852506564e-07,-1.445461736407759e-07
0.3005202080832333,5.011973851253609e-06,9.247580986298574e-07,-8.402851790473806e-08,-6.846226984640039e-09
0.3009203681472589,-1.154026153682037e-08,-1.076200928317713e-08,-9.573656754782817e-09,-2.890678701798359e-09
0.3013205282112845,-2.881184690535361e-07,-1.156871966230203e-07,7.857038513679171e-08,6.819261537394166e-09
0.3017206882753101,-6.055931804450189e-07,-1.743959007694156e-07,-8.740994902990646e-08,-2.19117351698002e-08
0.3021208483393357,-5.264451096771649e-07,-1.217321602726249e-07,-4.413193222969685e-08,-1.289316039543992e-08
0.3025210084033613,-8.017882787344639e-07,-3.060895236196171e-07,-1.522796869772913e-07,-3.715513610655767e-08
0.302921168467387,-5.919335597861079e-07,-2.025713950506266e-07,-9.994989968414377e-08,-2.419069188372779e-08
0.3033213285314126,2.118600376661572e-07,3.506161587009465e-09,-1.484129091993377e-08,-4.838297236758495e-09
0.3037214885954382,-2.982958844186638e-07,-1.462016662348841e-07,4.166505877176745e-08,2.972100840859211e-09
0.3041216486594638,-7.811604342676724e-06,-1.733282838557738e-06,-5.468466793463518e-07,-1.435537861617352e-07
0.3045218087234894,-2.126683156333305e-07,-3.498403880417215e-08,-2.206059669053585e-08,-6.602553903357037e-09
0.304921968787515,-5.476866725829319e-07,-1.328188961716479e-07,-5.229094214288117e-08,-1.493351135285195e-08
0.3053221288515406,-2.159071302049726e-06,-5.707374175633972e-07,-2.551143423898981e-07,-6.230666008487646e-08
0.3057222889155662,3.089153677211039e-06,2.711772134982634e-07,-1.769650206725886e-07,-3.559480591619367e-08
0.3061224489795918,-1.556706258873739e-06,-4.632002407121059e-07,-2.203578109536501e-07,-5.091160778914642e-08
0.3065226090436174,1.105949808614383e-05,1.091687672500886e-06,-5.600151836567701e-07,-9.913995105330867e-08
0.306922769107643,1.077274630845094e-05,1.066200734333276e-06,-5.589325913345382e-07,-9.897534234982475e-08
0.3073229291716686,5.391075853975602e-06,3.784472042800911e-07,-2.839159675238509e-07,-4.351557886520531e-08
0.3077230892356943,-6.831470150666192e-07,-1.877578750950963e-07,-9.149870616531289e-08,-2.272007400859215e-08
0.3081232492997199,-2.005319259122625e-07,-1.047855452044694e-08,-2.504127790644158e-08,-7.30263754488931e-09
0.3085234093637455,-6.281234757614718e-07,-2.145157189083977e-07,-1.040996763425158e-07,-2.549286223333633e-08
0.3089235694277711,-6.296728778798916e-08,-2.71927356992746e-07,-5.481713463048605e-08,-1.803584339906378e-08
0.3093237294917967,-8.603677870034708e-07,-3.403932603177749e-07,-1.740986016427578e-07,-4.197422667599724e-08
0.3097238895558223,-1.415419257890908e-06,-5.127553930716526e-07,-2.464978210182824e-07,-5.875160284335805e-08
0.310124049619848,-7.837817839620904e-09,-3.684970782780816e-08,-2.583197116209475e-08,-7.649218667686126e-09
0.3105242096838736,-6.553799145211033e-07,-1.394507210987462e-07,-6.165185991817632e-08,-1.702872458435481e-08
0.3109243697478992,-7.48559918973228e-06,-1.534200995460052e-06,-5.049246176755445e-07,-1.271511442579499e-07
0.3113245298119248,5.736475002040507e-06,8.850470832487413e-07,-1.162041401289629e-07,-1.00917641977958e-08
0.3117246898759504,-7.535329421211932e-07,-2.020701150874824e-07,-9.364143231989062e-08,-2.330027670661845e-08
0.312124849939976,-1.462730079331993e-07,-5.160311099434766e-08,-2.673727928514054e-08,-7.730356609747088e-09
0.3125250100040016,-6.022373138862351e-07,-1.548335139350104e-07,-7.085772576296519e-08,-1.898451615274378e-08
0.3129251700680272,-2.291494212734662e-06,-6.051694614590258e-07,-2.615406714953783e-07,-6.38052563801203e-08
0.3133253301320528,-9.447975891284789e-06,-2.010045488711914e-06,-6.005175934235416e-07,-1.591062893133818e-07
0.3137254901960784,-6.524894919884189e-07,-2.249516522180347e-07,-1.123218325107311e-07,-2.7449243672564e-08
0.314125650260104,-2.983090542192919e-07,-6.521495604717193e-08,-2.748475410078219e-08,-7.990128249946001e-09
0.3145258103241296,-1.319918933271244e-06,-3.950365950964279e-07,-1.942888059296322e-07,-4.449284357745306e-08
0.3149259703881553,3.360739726524778e-06,1.899741158289319e-07,-2.184982773479777e-07,-3.773833959725449e-08
0.3153261304521809,-1.05367091545502e-06,-3.770149450051619e-07,-1.97383169382739e-07,-4.698451676035394e-08
0.3157262905162065,5.170346467363782e-06,6.488008296882553e-07,-1.508844577930646e-07,-2.417815305409484e-08
0.3161264505802321,-8.251966347562058e-07,-2.155312266056065e-07,-9.484912549240649e-08,-2.38353846877608e-08
0.3165266106442577,-7.799560174060312e-07,-2.890303448305615e-07,2.011096977043487e-08,-7.904781430909382e-09
0.3169267707082833,-3.864407114392953e-07,-7.902069036689367e-08,-2.945649525470465e-08,-8.695973948667102e-09
0.3173269307723089,-5.345452829336623e-07,-1.632643182622373e-07,-7.899286274293652e-08,-2.063298900917306e-08
0.3177270908363345,-2.717453782455939e-06,-7.914694596501718e-07,-3.088065466880837e-07,-7.842794448675961e-08
0.3181272509003601,3.928976333241797e-08,6.391286156229596e-09,-2.712913473618536e-09,-8.89512450009506e-10
0.3185274109643857,1.146388046757069e-07,2.172533728374942e-08,-7.835909397818368e-09,-2.882537433727523e-09
0.3189275710284113,-6.535088375195318e-07,-3.276410543195678e-07,-1.995253316601887e-08,-1.250443745903485e-08
0.319327731092437,9.944058545180475e-08,2.891093584087748e-08,-7.853438554948161e-09,-4.276351838387351e-09
0.3197278911564626,-4.846478711346075e-06,-1.140899899713421e-06,-4.550353235220402e-07,-1.079137945378778e-07
0.3201280512204882,-4.028731227711121e-07,-9.349056186000503e-08,-3.389581453109479e-08,-9.933268576796219e-09
0.3205282112845138,-5.346001531810301e-07,-2.294647769416489e-07,-1.249782811481397e-07,-3.005653372855159e-08
0.3209283713485394,-1.031177298008305e-07,6.529667296436826e-09,5.032400046339318e-09,-2.696989175760918e-09
0.321328531412565,5.605149504759554e-06,7.844380598103514e-07,-1.535877030693964e-07,-1.466890929470398e-08
0.3217286914765906,-2.4155290618428e-06,-6.27903541855417e-07,-2.56206022895632e-07,-6.297411064639237e-08
0.3221288515406163,-3.139374016684433e-07,-3.04733043317311e-08,1.470950060178057e-08,1.103126174329246e-09
0.3225290116046419,-9.045852423892101e-07,-2.264960535875942e-07,-9.641233711743361e-08,-2.451579380325129e-08
0.3229291716686675,-6.281972736390184e-07,-1.788290975591515e-07,-8.544120265537877e-08,-2.193509033674761e-08
0.3233293317326931,9.917064720576226e-06,1.119045327740341e-06,-5.296939987499459e-07,-9.047390578296603e-08
0.3237294917967187,9.617531075955442e-06,1.09666371202862e-06,-5.286034498814658e-07,-9.02748607329336e-08
0.3241296518607443,-1.259269371674491e-06,-4.250767654377042e-07,-2.18360074798063e-07,-5.172933852890599e-08
0.3245298119247699,-2.29334844639234e-07,-2.717379089920104e-08,1.904701973089066e-09,-1.713145409994591e-10
0.3249299719887955,-1.175698729327907e-06,-3.433295453432792e-07,-1.730176589689206e-07,-3.996576215420403e-08
0.3253301320528211,-4.141181239615236e-07,-1.058431851296717e-07,-4.04470492360987e-08,-1.167415150480775e-08
0.3257302921168467,4.563735854611146e-07,-1.502290931699225e-07,-4.736560177158073e-08,-1.591146194315867e-08
0.3261304521808723,-1.042109597581186e-05,-2.035858878727718e-06,-6.39264739038626e-07,-1.666441592325661e-07
0.3265306122448979,2.339255707987339e-08,-6.693025831168464e-09,-9.039194114752741e-09,-2.662751711641212e-09
0.3269307723089236,-1.196881726893969e-08,-1.148391584983838e-08,3.182002327237643e-08,2.485975913319228e-09
0.3273309323729492,-4.428820740011407e-07,-3.657345715546372e-08,5.528748647698436e-09,-2.229308194512313e-11
0.3277310924369748,2.817339169789895e-07,1.125287141647763e-08,-1.454604882153335e-08,-4.663030955855497e-09
0.3281312525010004,6.264891094111125e-06,8.980576013401286e-07,-1.223865146673607e-07,-1.346389511295378e-08
0.328531412565026,-7.067124433087073e-07,-1.97125150075899e-07,-8.982679800281716e-08,-2.293833428559163e-08
0.3289315726290516,-4.287736794463306e-07,-2.433132932474597e-07,-1.413246910296941e-07,-3.318099501315112e-08
0.3293317326930773,-4.394639369610728e-07,-1.16233375872908e-07,-4.875148730663889e-08,-1.373988943495478e-08
0.3297318927571029,-9.576645896387119e-07,-2.325903166463602e-07,-9.980003345397231e-08,-2.549306443726762e-08
0.3301320528211285,-1.651892602809597e-07,-2.827582640723428e-08,-2.202488158175549e-08,-6.434204986515126e-09
0.3305322128851541,-4.022237546147171e-06,-1.168549457736955e-06,-3.978485881582417e-07,-1.04414951293329e-07
0.3309323729491797,-1.385569229788057e-07,1.100718005493753e-09,-2.464361999355775e-08,-6.999883518844938e-09
0.3313325330132053,-2.49572817290039e-06,-6.265857017417404e-07,-2.394822939343277e-07,-5.977414770749879e-08
0.3317326930772309,-7.342011834835074e-07,-6.250576990756918e-07,-3.962152569308268e-07,-8.676932374322835e-08
0.3321328531412565,-1.551161321413386e-06,-4.861331799024869e-07,-2.338962347892529e-07,-5.581777828871051e-08
0.3325330132052821,4.094675966477819e-06,5.46755258570472e-07,-9.380303060433126e-08,-9.202469797160899e-09
0.3329331732693077,-5.763623952721492e-07,-1.221714847643317e-07,-5.829063610572405e-08,-1.587600500494928e-08
0.3333333333333333,-7.667855374247817e-07,-2.16537613057133e-07,-9.26321700670892e-08,-2.378029400341168e-08
0.333733493397359,8.939617194464529e-08,-2.540222957524361e-08,-2.465922481619022e-08,-7.140076979535899e-09
0.3341336534613846,-1.214523668989486e-06,-3.368891594168822e-07,-1.709486709467367e-07,-4.054540082400497e-08
0.3345338135254102,-8.882334851431794e-07,-2.129177119117311e-07,3.459831267864623e-09,-1.197475311775127e-08
0.3349339735894358,-9.868071269102193e-07,-2.343698135371665e-07,-1.061739605565995e-07,-2.683457687895145e-08
0.3353341336534614,-4.861750694252782e-07,-2.577805672044225e-07,-1.594859560736415e-07,-3.656182673523772e-08
0.335734293717487,-1.079469470631521e-05,-2.018774047399262e-06,-6.613040937977102e-07,-1.659789795767977e-07
0.3361344537815126,-4.696771333126328e-08,-3.873245826958126e-08,-2.471483530867802e-08,-6.960644189473686e-09
0.3365346138455382,-5.348657738895502e-07,-1.392177059375742e-07,-6.757517257062651e-08,-1.787521855312443e-08
0.3369347739095638,-9.468931292050238e-07,-2.568869315385418e-07,-4.080683768278939e-08,-1.77812454192238e-08
0.3373349339735894,5.976680143286704e-06,1.00779813150584e-06,-1.102898315581709e-07,-6.837937468878969e-09
0.337735094037615,-8.249116082274375e-07,-2.350871173734663e-07,-9.486502892039474e-08,-2.463534447639255e-08
0.3381352541016406,-1.961688289391616e-07,-5.042198722521518e-08,-2.458732503595062e-08,-6.964465659478352e-09
0.3385354141656663,-1.976535243427035e-06,-5.562658744547895e-07,-2.422465870904823e-07,-5.900169718015221e-08
0.3389355742296919,-5.774503441588471e-06,-1.443199117032718e-06,-5.066598508268733e-07,-1.321868478956258e-07
0.3393357342937175,-2.432567931400938e-06,-5.917448185059434e-07,-2.151681714222583e-07,-5.463278649065912e-08
0.3397358943577431,1.001730464872315e-05,9.21001538713173e-07,-5.428791096636568e-07,-9.421698532144763e-08
0.3401360544217687,9.735429762382034e-06,9.008395951200015e-07,-5.418681501221705e-07,-9.401865930178279e-08
0.3405362144857943,1.854727583574449e-06,1.880400910452797e-07,6.038505847335307e-08,9.317832061968258e-09
0.34093637454982,-4.775832063104438e-07,-1.484198233003245e-07,-7.569324809928351e-08,-1.956526242274313e-08
0.3413365346138456,-8.189294772582088e-07,-2.256408423406025e-07,-1.156113553362529e-07,-2.848480248794287e-08
0.3417366946778712,-2.725460980504752e-07,-6.203550138441045e-08,-2.585484748329685e-08,-7.456603239593843e-09
0.3421368547418968,2.604211939102695e-06,-1.430786547293461e-07,-3.213353311114826e-07,-6.326483870699847e-08
0.3425370148059224,-5.276967268519356e-07,-2.857925134223884e-07,-1.765464260808579e-07,-3.996024166638682e-08
0.342937174869948,-9.003317846125373e-07,-2.510670859584851e-07,-9.760236440952354e-08,-2.565188103944574e-08
0.3433373349339736,-1.171042828494235e-06,-4.416751017292407e-07,-2.016904519627963e-07,-4.959500690473462e-08
0.3437374949979992,4.15412594789125e-08,5.475360766784568e-09,-3.073251874728515e-09,-9.820705055772031e-10
0.3441376550620248,-2.610040648308105e-07,-7.426256181074385e-08,-2.989325489684132e-08,-8.536060388889483e-09
0.3445378151260504,1.294634259464186e-07,2.346481169614757e-08,-8.897433814317384e-09,-3.16357970254803e-09
0.344937975190076,1.281394464369542e-07,3.252357343567821e-08,-9.349686013654438e-09,-4.705606766096273e-09
0.3453381352541016,-6.174818130699668e-07,-1.664535431722518e-07,-8.214321809222247e-08,-2.092713452677326e-08
0.3457382953181273,-8.512744967771647e-08,9.30426582221181e-09,4.327506562799502e-09,-2.997288429848541e-09
0.3461384553821529,-8.46275675701224e-06,-1.758715094772933e-06,-6.450260582594842e-07,-1.552191041737642e-07
0.3465386154461785,-3.187328436222166e-07,-3.08415928982243e-08,1.560659995534532e-08,1.273535091994498e-09
0.3469387755102041,4.147877696641548e-06,9.056641054594484e-07,-1.242443890525924e-08,7.432540435865587e-09
0.3473389355742297,-6.300771454257702e-07,-2.248410588283092e-07,-1.274513783325219e-07,-3.031199849044671e-08
0.3477390956382553,-2.508805469380673e-07,-8.424171197335927e-08,-3.62556708579897e-08,-1.017395002421472e-08
0.3481392557022809,-2.508372133596796e-06,-6.245613240049123e-07,-2.431528932225685e-07,-6.118595895851929e-08
0.3485394157663065,-2.310988932827078e-07,-2.710355575092676e-08,2.679775164755288e-09,6.331776649002897e-11
0.3489395758303321,4.748559416493708e-08,-3.570152195201715e-09,-8.868963261781198e-09,-2.541943816103838e-09
0.3493397358943577,-9.619322842790322e-07,-2.616322568302843e-07,-1.01976784676397e-07,-2.690975501010388e-08
0.3497398959583833,-2.178616521716582e-06,-5.188428278437939e-07,-1.907855176451791e-07,-4.867765074647254e-08
0.3501400560224089,-6.64250885322085e-07,-3.311572916644954e-07,-1.903223688229212e-07,-4.323317500245826e-08
0.3505402160864346,-7.372501486639428e-07,-1.878528636500466e-07,-8.665797975511948e-08,-2.203850682228037e-08
0.3509403761504602,1.002563317951048e-06,7.061551145218233e-08,8.343527140755619e-08,7.41509176835959e-09
0.3513405362144858,-8.111924405142259e-06,-1.794174243767004e-06,-6.208206394211212e-07,-1.574032232784484e-07
0.3517406962785114,3.387051740917132e-07,1.77386985318886e-08,-1.459232234212629e-08,-4.613837744530729e-09
0.352140856342537,-2.566481978959843e-07,-9.231535152803496e-08,-4.449030707608653e-08,-1.217145705998794e-08
0.3525410164065626,4.284226142174032e-06,2.44187365137297e-07,-2.576615218716255e-07,-4.310641567298313e-08
0.3529411764705883,1.195967396708869e-06,3.575159293439412e-08,4.062346120419606e-08,2.111426773354642e-09
0.3533413365346139,-1.427920733245125e-07,-2.393789933344484e-08,-2.231973164381899e-08,-6.409604124918692e-09
0.3537414965986395,-5.923353128716792e-07,-2.19142229304869e-07,-1.401911885562058e-07,-3.209757947216915e-08
0.3541416566626651,-1.708966901324139e-06,-5.586518697295355e-07,-2.762036480790737e-07,-6.813781831001224e-08
0.3545418167266907,-8.296698457646816e-07,-2.10805562127136e-07,-8.989390811374475e-08,-2.307130692473468e-08
0.3549419767907163,-1.081587787724127e-07,1.037580663431482e-08,-2.454588778547552e-08,-6.850534056512165e-09
0.3553421368547419,-3.969391568444095e-07,-9.565708517697598e-08,-5.401353814518819e-08,-1.424506252650681e-08
0.3557422969187675,-1.02313204480756e-06,-2.672836734985449e-07,-1.087550577929293e-07,-2.838976652430485e-08
0.3561424569827931,1.524594107412269e-07,8.029044006864748e-09,1.687854311433162e-08,5.910231285130718e-10
0.3565426170468187,-2.559401984763312e-07,-1.120661769365244e-08,-7.434940898494751e-09,-7.182640171199338e-10
0.3569427771108443,1.740530514731664e-06,6.475514204047453e-07,1.620948281251067e-07,3.042216940011029e-08
0.3573429371748699,-2.981555152151602e-06,-6.77520187027472e-07,-2.387751637508863e-07,-6.227351941913286e-08
0.3577430972388956,8.226745526806256e-06,8.125322352875458e-07,-5.527970449974557e-07,-9.8165995678206e-08
0.3581432573029212,7.930024937366068e-06,7.942277314661137e-07,-5.518977530581007e-07,-9.798190180293725e-08
0.3585434173669468,-5.786603343646745e-06,-1.416123202226041e-06,-5.860217858000457e-07,-1.344819271498841e-07
0.3589435774309724,1.539369484369503e-07,-1.690194047962044e-08,-2.377773893577363e-08,-6.797498260042857e-09
0.359343737494998,-9.94143011640474e-07,-3.938351178113942e-07,-1.999680506314989e-07,-4.643301928103917e-08
0.3597438975590236,-3.343370049059497e-07,-1.123465035485461e-07,-6.316043084212061e-08,-1.616833776647865e-08
0.3601440576230492,-1.486115226740855e-06,-4.477572076820507e-07,-1.756680173005039e-07,-4.418389015429858e-08
0.3605442176870748,1.332665106508897e-08,-2.908585181755873e-08,-2.303095321921359e-08,-6.369626421156337e-09
0.3609443777511004,-9.167999019732624e-07,-2.333657976560448e-07,-9.299305275297636e-08,-2.422512635123387e-08
0.361344537815126,-8.223797895607523e-06,-1.919693631539296e-06,-6.989103906902684e-07,-1.727191593720908e-07
0.3617446978791516,-4.567640004990465e-07,-2.23793005218302e-07,-1.514106959036266e-07,-3.368893310955477e-08
0.3621448579431772,-8.781011805128387e-07,-2.59414766200602e-07,-1.176076689053861e-07,-2.994984138872369e-08
0.3625450180072029,-1.383957124959872e-07,-3.893403403759422e-08,-2.208088043064743e-08,-6.126997383540351e-09
0.3629451780712285,3.946254540356158e-06,4.236346501566696e-07,-1.064170712519571e-07,-1.546793819819905e-08
0.3633453381352541,-2.548960502744523e-07,-1.200483574769426e-07,-7.099271516149159e-08,-1.775681316439056e-08
0.3637454981992797,-2.045955610708302e-07,-4.826618199723177e-08,-2.267726760401458e-08,-6.408093168469812e-09
0.3641456582633053,-3.370755876766841e-06,-9.014193364115318e-07,-3.948019711577333e-07,-9.552178477363905e-08
0.3645458183273309,-1.022776047406364e-06,-2.540271801878385e-07,-9.700359439345359e-08,-2.564773388565631e-08
0.3649459783913566,-1.53944168644162e-06,-4.685132399663255e-07,-2.059540642273812e-07,-4.984344940331003e-08
0.3653461384553822,-3.246722473407424e-06,-6.931733843683396e-07,-2.326586735355115e-07,-6.206486691342707e-08
0.3657462985194078,7.986665254022577e-07,5.501278649466053e-07,1.914353845186423e-07,3.024912931025209e-08
0.3661464585834334,-4.087802609868855e-07,-1.382137049204982e-07,-7.705949835880303e-08,-1.900461944244678e-08
0.366546618647459,-3.722224108735815e-06,-1.058295400018083e-06,-5.18211476048804e-07,-1.114804303892243e-07
0.3669467787114846,-7.29296004440501e-07,-2.593156729076393e-07,-1.276749342957011e-07,-3.140214689052712e-08
0.3673469387755102,-1.746660609808227e-07,-5.803961970652483e-08,-2.632776321650444e-08,-7.320628470337592e-09
0.3677470988395358,9.687870023252941e-07,5.528937993438068e-07,1.598003592462936e-07,2.746391699828506e-08
0.3681472589035614,-3.505843697090423e-07,-2.426287968639186e-07,-1.59517674442358e-07,-3.504389137768548e-08
0.368547418967587,4.434543585059062e-08,5.320866687248911e-09,-3.370275190296768e-09,-1.066620455836932e-09
0.3689475790316126,1.468275507862286e-07,2.529958998673033e-08,-9.747175835407158e-09,-3.426613009760565e-09
0.3693477390956382,-9.855210780033737e-07,-3.227305875235791e-07,-1.840438266732898e-07,-4.374724476304743e-08
0.3697478991596639,1.448605431774069e-07,3.548314246569629e-08,-1.03415336111018e-08,-5.092999083077619e-09
0.3701480592236895,-8.506344681956285e-08,1.070273962530316e-08,4.504561805800773e-09,-3.223008268836053e-09
0.3705482192877151,-1.110408209181009e-06,-2.698447158929273e-07,-1.029144105523418e-07,-2.738868329226832e-08
0.3709483793517407,-1.346975964516463e-07,-6.50706798326143e-08,-3.242886879624726e-08,-8.8305355415396e-09
0.3713485394157663,-3.40307320708113e-07,-3.257917967409025e-08,1.70617733570913e-08,1.465844159004258e-09
0.3717486994797919,2.547807350438658e-06,4.160226042051583e-07,1.071256945912362e-07,1.665895100670808e-08
0.3721488595438175,-8.269112670498165e-06,-1.937583092253583e-06,-7.221702955041706e-07,-1.739641285882481e-07
0.3725490196078431,-5.40347262384673e-07,-1.603230150051481e-07,-8.117206951949546e-08,-2.001795519431435e-08
0.3729491796718687,-2.434747637981295e-07,-2.791899453643459e-08,3.266177207984757e-09,2.128791034314585e-10
0.3733493397358943,9.751997524396189e-06,9.049703355679863e-07,-5.040378525680847e-07,-8.53880280753074e-08
0.3737494997999199,9.473993169552591e-06,8.889223338858715e-07,-5.031509189247128e-07,-8.518691560350177e-08
0.3741496598639456,6.391250964330887e-08,-1.504521299378007e-09,-9.121735119146249e-09,-2.551800798239183e-09
0.3745498199279712,-2.168564186436005e-06,-5.497888498533301e-07,-2.115988962916481e-07,-5.378573604707572e-08
0.3749499799919968,-7.817043499432829e-07,-2.489032103266473e-07,-1.375450517625284e-07,-3.249867415045175e-08
0.3753501400560224,-1.191809600361411e-07,-7.004980253648955e-08,-4.047897410123888e-08,-1.071592857098221e-08
0.375750300120048,-2.870814445967773e-06,-6.839095589106881e-07,-2.260922264199036e-07,-6.052931454681883e-08
0.3761504601840736,3.858353641288318e-07,2.256494494817904e-08,-1.497170952854618e-08,-4.709819197029466e-09
0.3765506202480993,-3.555277099377855e-06,-1.182787557059225e-06,-5.190129622427831e-07,-1.245744436090521e-07
0.3769507803121249,-3.998177456806045e-07,-2.764940472521808e-07,-1.64178436600988e-07,-3.634006962396832e-08
0.3773509403761505,-1.200453968285975e-06,-2.817281951802897e-07,-1.112572833219732e-07,-2.937119697722598e-08
0.3777511004401761,-6.430474349664863e-07,-1.844707555971663e-07,-8.417422717110927e-08,-2.101181103158927e-08
0.3781512605042017,-1.460771842062654e-07,-2.280620081763927e-08,-2.286182897547536e-08,-6.546791113722949e-09
0.3785514205682273,-2.883360210962904e-06,-8.198421485424232e-07,-3.433338329948873e-07,-7.649533228175013e-08
0.3789515806322529,-2.58293020843883e-07,-6.963044486285656e-08,-4.978865958366474e-08,-1.266106625885455e-08
0.3793517406962785,-1.111850255581776e-07,1.617171070627263e-08,-2.461699946577942e-08,-6.881077144105691e-09
0.3797519007603041,-1.308505542021543e-06,-3.710401830798332e-07,-2.308933816175835e-07,-5.115004349204681e-08
0.3801520608243297,2.01400886742314e-07,1.158209652211246e-08,1.155788109974155e-08,-2.023836235408711e-10
0.3805522208883553,-1.56924612350729e-07,-4.339715357601548e-09,-9.548487782634727e-09,-9.464691023309063e-10
0.3809523809523809,-6.943766836071041e-07,-2.447369679980972e-07,-1.449150833274305e-07,-3.309367558111311e-08
0.3813525410164066,1.84466476849686e-07,-1.303339721561449e-08,-2.306350894301427e-08,-6.671145562606789e-09
0.3817527010804322,2.134175703060085e-06,5.740478845689853e-07,1.781824935385117e-07,2.627872503097333e-08
0.3821528611444578,-7.447912340484654e-07,-2.087965685210323e-07,-8.739773653716092e-08,-2.222874592699344e-08
0.3825530212084834,-1.66233449024015e-07,-8.460898048149321e-08,-5.853733776845139e-08,-1.441806639809134e-08
0.382953181272509,-1.047072683468895e-06,-2.789888381549966e-07,-1.213233718403305e-07,-3.137742600671991e-08
0.3833533413365346,-8.756841420312032e-06,-1.87905947323338e-06,-7.192323466685433e-07,-1.671840315441521e-07
0.3837535014005602,-2.770134609256207e-06,-6.187056948150606e-07,-2.215635998918026e-07,-5.833636042380291e-08
0.3841536614645858,3.244751204171233e-08,-2.487234178379349e-08,-2.164432167166969e-08,-6.044952850245517e-09
0.3845538215286115,-6.642228168570926e-07,-3.227020689283186e-07,-1.661725291984532e-07,-3.80577007807861e-08
0.3849539815926371,2.466998768244007e-06,6.39316217678163e-07,1.570913415285414e-07,2.590552127642695e-08
0.3853541416566627,-2.385035783921113e-06,-5.563582515979323e-07,-2.23035273879808e-07,-5.736270161320749e-08
0.3857543017206883,-1.278500524703097e-07,-3.356789893298061e-08,-2.007293671543935e-08,-5.616569822244376e-09
0.3861544617847139,-4.972223029283085e-08,-8.891306918022063e-08,-6.574301723108682e-08,-1.578642175120605e-08
0.3865546218487395,-4.46586954259998e-06,-1.474635893167722e-06,-6.184327189783735e-07,-1.474102877992301e-07
0.3869547819127651,-8.805463497726781e-07,-2.321468017650631e-07,-9.198690748959944e-08,-2.384642384444885e-08
0.3873549419767907,-2.849781767172844e-06,-7.317024997324652e-07,-1.095685523842047e-07,-3.851093274638759e-08
0.3877551020408163,-6.010514251754911e-07,-2.489875063429484e-07,-1.485916031492947e-07,-3.315586176822521e-08
0.3881552621048419,-8.877166731831807e-07,-2.867866853656202e-07,-1.319834932852958e-07,-3.315479395035214e-08
0.3885554221688676,-1.908028514709053e-07,-4.130777079164809e-08,-2.024541523797086e-08,-5.750032681207444e-09
0.3889555822328932,9.640365295131435e-06,1.219499875657473e-06,-3.956192951776253e-07,-6.017150133456667e-08
0.3893557422969188,9.353520651413911e-06,1.205929267858276e-06,-3.946107640001858e-07,-5.991404907348635e-08
0.3897559023609444,-1.996797644954153e-07,-1.049210924065667e-07,-7.098702608340253e-08,-1.676857153261193e-08
0.39015606242497,-4.815485638735201e-07,-4.316663844519853e-07,-3.039773177726515e-07,-6.595097544274777e-08
0.3905562224889956,-1.419536762533687e-07,-4.922666215229597e-08,-2.37171017973932e-08,-6.550759088245115e-09
0.3909563825530212,-2.800567395919389e-06,-6.983915562546964e-07,-2.361008439726323e-07,-6.332689263135659e-08
0.3913565426170468,-1.045267929167432e-06,-3.818845851058569e-07,-1.69556665056123e-07,-4.083429541929947e-08
0.3917567026810724,-1.011703698191954e-06,-2.516275007219731e-07,-9.895794566462062e-08,-2.592011915829336e-08
0.392156862745098,-9.859829570652633e-06,-1.868328967742407e-06,-5.774656842503616e-07,-1.407531802503541e-07
0.3925570228091236,4.797066821369294e-08,5.96009808778653e-09,-3.589075512375729e-09,-1.139349469795908e-09
0.3929571828731492,1.558833312914054e-07,2.714939614091703e-08,-1.034831151183919e-08,-3.659303842398946e-09
0.3933573429371749,1.499950180451829e-07,3.77807531173567e-08,-1.075001095644291e-08,-5.416861245234741e-09
0.3937575030012005,-9.690313429486707e-07,-2.817213749893664e-07,-1.41716094102703e-07,-3.44011039542884e-08
0.3941576630652261,-3.182453119182307e-07,-1.249999737562343e-07,-7.41513496027472e-08,-1.749551867438941e-08
0.3945578231292517,-8.455423883390869e-08,-5.39189487043036e-08,-2.971847736594282e-08,-7.972454122992934e-09
0.3949579831932773,-1.023984210869665e-07,1.081670616106664e-08,5.637739571699409e-09,-3.350950684491954e-09
0.3953581432573029,-6.22719408589217e-07,-2.608244023220632e-07,-1.484718800607367e-07,-3.286385167803749e-08
0.3957583033213286,-2.167379359151621e-06,-4.964042239348837e-07,-2.29970254318415e-07,-5.426776064336307e-08
0.3961584633853542,-3.739833544235283e-07,-3.532630986073879e-08,1.915988606207505e-08,1.694404488152894e-09
0.3965586234493798,-1.112572607825398e-06,-3.311959620761239e-07,1.732031996172901e-09,-1.753426714480131e-08
0.3969587835134054,-2.61457177038763e-07,-2.91975692096803e-08,3.73331162791644e-09,2.939409959993189e-10
0.397358943577431,-6.61757207441011e-06,-1.748993029247926e-06,-7.079143435565839e-07,-1.654810893652167e-07
0.3977591036414566,-1.165300709096601e-06,-2.687991976569077e-07,-1.087530774371048e-07,-2.835066203845041e-08
0.3981592637054822,-5.234066811913743e-08,-5.62039962078172e-08,-3.758915012486407e-08,-9.763770159444317e-09
0.3985594237695078,7.731673198692027e-08,-3.128113472998966e-11,-9.687287524448532e-09,-2.665841855621522e-09
0.3989595838335334,-3.992658980466502e-07,-1.47094543705949e-07,-7.62457361794976e-08,-1.822250534170093e-08
0.399359743897559,-4.83735092729065e-07,-2.714312901242822e-07,-2.195618365818001e-08,-1.813891602230957e-08
0.3997599039615846,4.281493196773135e-07,2.621392358153626e-08,-1.552646898978779e-08,-4.914095559432354e-09
0.4001600640256102,-1.514984949737198e-06,-4.401778522771887e-07,-1.805506789353455e-07,-4.523775516547786e-08
0.4005602240896359,-8.725872644708265e-07,-2.824161233749212e-07,-1.481701990777522e-07,-3.495449999853731e-08
0.4009603841536615,-2.900037070291088e-06,-6.556036205555621e-07,-2.554133340276223e-07,-6.711286566954357e-08
0.4013605442176871,-5.413933912370613e-07,-6.177337690493837e-07,-3.902993043428045e-07,-8.506793797034907e-08
0.4017607042817127,-1.670872927910011e-07,-2.428671972827225e-08,-2.343439885276137e-08,-6.80004135459552e-09
0.4021608643457383,-1.992604359299895e-07,-5.22764445201573e-08,-4.660282469953162e-08,-1.157605455509328e-08
0.4025610244097639,-1.104780165797603e-05,-1.946218541263886e-06,-3.648776757381756e-07,-1.08428838502846e-07
0.4029611844737895,1.621011776136316e-07,1.165696603343317e-08,9.251316994649731e-09,-4.451780977470703e-10
0.4033613445378151,-1.326931432831848e-07,-9.740994135435456e-10,-8.41043544742385e-09,-9.141316004000919e-10
0.4037615046018407,-8.026732537518617e-07,-2.768771024280551e-07,-1.452733225395316e-07,-3.26948245625398e-08
0.4041616646658663,-1.049987596028124e-06,-2.70905430950984e-07,-1.203978365185055e-07,-3.087125272298926e-08
0.4045618247298919,-1.383768826373194e-07,1.90545730379409e-08,-2.45987808920704e-08,-7.042702790638353e-09
0.4049619847939175,-4.777932561702239e-07,-1.694920031920142e-07,-7.880204204208372e-08,-1.923854104685714e-08
0.4053621448579432,1.038961049394339e-05,1.550200923312949e-06,-3.318772904935413e-07,-4.497591845574189e-08
0.4057623049219688,1.008318179734013e-05,1.539218637778893e-06,-3.307558670596474e-07,-4.466400170119658e-08
0.4061624649859944,-8.05069775080155e-08,-6.569739078440845e-08,-5.476420396818357e-08,-1.314101391214264e-08
0.40656262505002,1.886050213225191e-07,-1.323801992975159e-08,-2.225495614701112e-08,-6.715821396779664e-09
0.4069627851140456,-5.904833343837307e-07,-3.638667702934635e-07,-2.402328350966825e-07,-5.187232002187232e-08
0.4073629451780712,2.226069644863954e-08,-2.555198745055104e-08,-2.030000936484345e-08,-5.952649232520012e-09
0.4077631052420969,-7.535739699300277e-07,-2.894227848881965e-07,-1.503823797570033e-07,-3.477606428181304e-08
0.4081632653061225,-9.937333941306456e-06,-2.085953971595208e-06,-6.415366225567081e-07,-1.60688461501016e-07
0.4085634253701481,-5.99067523819826e-07,-1.914972456990044e-07,-8.308853977094196e-08,-2.0759629685264e-08
0.4089635854341737,6.942582787290899e-08,-6.63040720185003e-08,-6.110088088187203e-08,-1.424380584069521e-08
0.4093637454981993,-9.403240161161876e-07,-2.877592805337353e-07,-1.324948358623172e-07,-3.317884363074567e-08
0.4097639055622249,-1.498701181648502e-06,-5.407963735809868e-07,-2.010628171392513e-07,-5.181925272934167e-08
0.4101640656262505,-1.53568228472776e-07,-3.395194255344224e-08,-1.837944455843552e-08,-5.419399175182172e-09
0.4105642256902761,-1.007278417238613e-06,-2.993919894181495e-07,-1.429568731003731e-07,-3.329906894638068e-08
0.4109643857543017,-3.30175884511261e-06,-6.935763582817487e-07,-2.771206006661246e-07,-6.912609656376817e-08
0.4113645458183273,-9.151445565493941e-06,-1.549729884426134e-06,-2.518624929414815e-07,-8.528090461196664e-08
0.4117647058823529,-2.294400052557497e-06,-9.284890605331647e-07,-5.07974344715428e-07,-1.104956587725784e-07
0.4121648659463786,-2.144527538530078e-07,-4.092196687297605e-08,-1.842957406503366e-08,-5.494431228778822e-09
0.4125650260104042,-8.213505775602837e-08,-7.96502180363163e-08,-6.526676032895395e-08,-1.489786056448873e-08
0.4129651860744298,-7.266721423569655e-07,-2.1042499171585e-07,-9.022286179191858e-08,-2.286428629099475e-08
0.4133653461384554,-9.022228433948111e-06,-1.583480447508652e-06,-2.944095219939953e-07,-9.022416222257685e-08
0.413765506202481,-7.523349400124992e-07,-2.999289464365238e-07,-1.484887257424013e-07,-3.402638824814119e-08
0.4141656662665066,-1.126802858254491e-06,-2.904438099448542e-07,-1.434322590170781e-07,-3.49220808194425e-08
0.4145658263305322,-1.507826271308302e-07,-4.795484954801063e-08,-2.204376629695482e-08,-6.272065090632735e-09
0.4149659863945578,4.947274114538426e-07,-2.926931693228596e-07,-2.591252378891339e-07,-5.187737438310722e-08
0.4153661464585834,-1.331241844977544e-05,-2.473909375845179e-06,-4.858468633104244e-07,-1.455394546032989e-07
0.415766306522609,-1.877609854315183e-07,-9.662949564512813e-08,-6.718097251970772e-08,-1.525316349397223e-08
0.4161664665866346,-1.865885218829342e-06,-5.205464490767148e-07,-2.33575362612983e-07,-5.930779075037829e-08
0.4165666266506602,5.355745580066467e-08,7.377098592646539e-09,-3.726205052456359e-09,-1.198658317708462e-09
0.4169667867146859,-7.597811825892136e-08,-5.130951524050003e-08,-2.817462347884313e-08,-7.68381083129059e-09
0.4173669467787115,1.574783240411004e-07,2.905831235460032e-08,-1.069038781938459e-08,-3.855355813347324e-09
0.4177671068427371,-1.216706058701485e-06,-3.165091215080656e-07,-1.480184109404136e-07,-3.536675426673308e-08
0.4181672669067627,1.425603050127976e-07,3.956066018407648e-08,-1.056421530443321e-08,-5.665580642953441e-09
0.4185674269707883,-8.982321301629544e-07,-2.287962255589523e-07,-1.006566052145189e-07,-2.545311575343846e-08
0.4189675870348139,-1.336548547318379e-07,9.95230623575089e-09,7.741803122407013e-09,-3.365056885201841e-09
0.4193677470988396,1.093344185306152e-05,1.246140758131655e-06,-4.021693625676594e-07,-5.906438875938018e-08
0.4197679071628652,1.060505358674916e-05,1.235413750302977e-06,-4.011407989947617e-07,-5.874847881471131e-08
0.4201680672268908,-4.200218310343064e-07,-3.872119242392572e-08,2.191709938453523e-08,1.984736155087118e-09
0.4205682272909164,-2.029941684630902e-06,-6.030918112963024e-07,-2.821058117889225e-07,-6.671707131041331e-08
0.420968387354942,-1.093118303861776e-06,-3.004811986618541e-07,-1.506361001742799e-07,-3.592529940822442e-08
0.4213685474189676,-2.8037543686417e-07,-3.042831428154289e-08,4.24635850111426e-09,3.5175517938727e-10
0.4217687074829932,-4.113560378078518e-08,-5.210171601171383e-08,-3.604662675272503e-08,-9.444847879730947e-09
0.4221688675470188,-2.431055654140978e-07,-1.149888536744324e-07,-6.801659688745895e-08,-1.559885768927313e-08
0.4225690276110444,-9.147616413038168e-07,-3.080322453257045e-07,-1.429782162118392e-07,-3.3129107176586e-08
0.42296918767507,-5.91303813507001e-06,-1.435097605756328e-06,-4.927458194155157e-07,-1.204356244789782e-07
0.4233693477390956,8.869990292839903e-08,1.446257826039382e-09,-1.035785518054083e-08,-2.822988741037868e-09
0.4237695078031212,1.536114608481119e-07,1.090286859342909e-08,7.617192898772964e-09,-5.130351786685025e-10
0.4241696678671469,-1.055623158401062e-07,4.03677524334853e-10,-7.381662795768147e-09,-8.091400066365834e-10
0.4245698279311725,4.672505557456312e-07,2.945204956668627e-08,-1.60177487160669e-08,-5.152032869930937e-09
0.4249699879951981,-7.751395473710033e-07,-2.317929055145323e-07,-1.13231880599691e-07,-2.823248421189903e-08
0.4253701480592237,-2.039367303436753e-07,-4.578454387086657e-08,-4.478149545725804e-08,-1.117167654964311e-08
0.4257703081232493,-2.026957471412015e-07,-2.729721283087527e-08,-2.376776311821294e-08,-7.080482837898996e-09
0.4261704681872749,-2.839760018044356e-07,-1.330672187284354e-07,-6.945279127863975e-08,-1.626020589671421e-08
0.4265706282513005,1.361824110926329e-07,-3.468324712315378e-07,-3.186676693994158e-07,-6.077189074151256e-08
0.4269707883153261,-1.333947893113913e-05,-2.301079457354091e-06,-4.285289687017867e-07,-1.361650089421707e-07
0.4273709483793517,-7.998274118500129e-07,-3.855389027060394e-07,-1.629006254198983e-07,-3.983898185380569e-08
0.4277711084433773,-1.853039300761947e-07,2.028248423303243e-08,-2.419010214883464e-08,-7.231661787244575e-09
0.4281712685074029,-2.979435942204986e-06,-6.49118880918768e-07,-2.766384877814521e-07,-6.741876469301478e-08
0.4285714285714285,-1.019521411988852e-06,-3.174169442100877e-07,-1.533675827647597e-07,-3.615700458294048e-08
0.4289715886354542,-7.150719110387207e-08,-5.899804147689638e-08,-5.233157384443636e-08,-1.258206104763652e-08
0.4293717486994798,-1.084932881212627e-06,-3.151729140478637e-07,-1.375735813950266e-07,-3.261464226293295e-08
0.4297719087635054,-1.403847803650316e-05,-2.453599768319103e-06,-5.005408051047204e-07,-1.484701326812281e-07
0.430172068827531,1.766612148058348e-07,-1.588952445022616e-08,-2.098516049268732e-08,-6.810710976467941e-09
0.4305722288915566,-6.779493876311006e-07,-2.546705996877897e-07,-1.263970693732608e-07,-3.086939253045934e-08
0.4309723889555822,-3.746500083670461e-07,-1.506070824545409e-07,-7.285212091066773e-08,-1.748398226683518e-08
0.4313725490196079,-9.671368040801364e-07,-4.968780146511035e-07,-2.730541440545273e-07,-6.017614544747139e-08
0.4317727090836335,-1.004087005080671e-05,-2.058659621599625e-06,-3.830812045038549e-07,-1.203951925512598e-07
0.4321728691476591,-1.013223926702471e-08,-2.928842421531067e-08,-1.859434138027179e-08,-5.955032452137952e-09
0.4325730292116847,1.031556340420544e-07,-5.70808017706787e-08,-5.773964969298738e-08,-1.345297181557809e-08
0.4329731892757103,-2.028911886844484e-07,-3.794807634416391e-08,-1.651587972543305e-08,-5.380730049990532e-09
0.4333733493397359,-1.057229948331362e-06,-3.369042128739431e-07,-1.520362462889919e-07,-3.579311024509549e-08
0.4337735094037615,6.187715297541061e-06,3.14815481537422e-07,-5.973143221027092e-07,-1.051649740048684e-07
0.4341736694677871,5.762656598564943e-06,3.011630427229353e-07,-5.966234654983184e-07,-1.049171735434426e-07
0.4345738295318127,-8.06309008652985e-07,-3.243922748072903e-07,-1.925212596729827e-07,-4.593823945083408e-08
0.4349739895958383,-4.720663048618454e-07,-1.651028144444329e-07,-7.938852034115455e-08,-1.936645697612095e-08
0.4353741496598639,-9.515361671289624e-07,-2.627809287311507e-07,-1.38367277204593e-07,-3.297464097455895e-08
0.4357743097238895,-6.100211538720761e-08,-6.880979317322357e-08,-6.079878736294467e-08,-1.381293140444501e-08
0.4361744697879152,-2.651260985529253e-07,-4.484629527382472e-08,-1.672357420386265e-08,-5.47515471212993e-09
0.4365746298519408,-2.232032850421955e-06,-6.541495761503127e-07,-2.863219936557664e-07,-6.304178432574554e-08
0.4369747899159664,-1.241339635017636e-06,-3.07449050948345e-07,-1.381671314617023e-07,-3.302173972536802e-08
0.437374949979992,-2.223615708314453e-06,-6.458536548591742e-07,-3.027703198614662e-07,-7.194663432335312e-08
0.4377751100440176,-1.87102976055594e-07,-5.178339444539604e-08,-2.076481864517777e-08,-6.312000213892541e-09
0.4381752701080432,-1.633989459869232e-07,-8.356414073008247e-08,-6.150369654102999e-08,-1.383303055326025e-08
0.4385754301720688,-6.295026485285489e-07,-1.801387846980324e-07,-8.954895969713198e-08,-2.181220391028057e-08
0.4389755902360944,-1.250263427447821e-06,-3.512844765317273e-07,-1.471259634858294e-07,-3.525329836769297e-08
0.43937575030012,-1.141954169117615e-05,-2.188303261817447e-06,-4.034964499182347e-07,-1.325867784813897e-07
0.4397759103641457,-7.307208088832333e-07,-4.193169974928105e-07,-2.770761703145657e-07,-5.528529223340219e-08
0.4401760704281713,-9.7991936680855e-07,-2.811872619002471e-07,-1.464093418524152e-07,-3.437120745163298e-08
0.4405762304921969,-1.012906609030483e-07,-5.476287625833247e-08,-2.728808507893813e-08,-7.79449476216924e-09
0.4409763905562225,1.051416939885077e-07,1.028854043471375e-08,6.398095884546936e-09,-5.744193408992576e-10
0.4413765506202481,-9.778282014258858e-08,1.84343586733798e-09,-6.127742980504427e-09,-7.701020288894752e-10
0.4417767106842737,5.610416838487789e-08,9.476981242859187e-09,-3.793376951394938e-09,-1.246609632733893e-09
0.4421768707482993,1.597159526369966e-07,3.121142739655806e-08,-1.079131685510368e-08,-4.019404622667729e-09
0.4425770308123249,1.274498713505623e-07,4.115759226782805e-08,-9.838717303563845e-09,-5.845213531209327e-09
0.4429771908763505,-1.239476363255581e-05,-2.422439845334723e-06,-4.98530793693646e-07,-1.509075549104417e-07
0.4433773509403762,-1.962467576466526e-07,-9.872661760737771e-08,-6.116594264277247e-08,-1.382828284320217e-08
0.4437775110044018,-1.775814469943148e-07,8.585434204815849e-09,1.074388389214631e-08,-3.265341821773223e-09
0.4441776710684274,-1.824295725000491e-06,-4.6424347014029e-07,-2.394408527027715e-07,-5.442124001266999e-08
0.444577831132453,-4.727394929495691e-07,-4.224435638462024e-08,2.539607729235682e-08,2.365333707681387e-09
0.4449779911964786,-6.249134009473234e-08,-5.50962642664819e-08,-3.529575726226379e-08,-9.599171289661685e-09
0.4453781512605042,-7.068453568734758e-07,-3.469938276408655e-07,-1.463207141659592e-07,-3.52319589535176e-08
0.4457783113245298,-4.555199403100055e-07,-1.787924259030709e-07,-1.020288475475422e-07,-2.450999628980403e-08
0.4461784713885554,-3.1198513911456e-07,-3.120616808776681e-08,4.904745647590642e-09,4.40023070122825e-10
0.446578631452581,-5.611194874004164e-06,-1.177617519202871e-06,-1.742581165219555e-07,-6.086735300568173e-08
0.4469787915166066,-1.900055837281007e-06,-6.379170928078026e-07,-3.097751244581734e-07,-7.138711782818772e-08
0.4473789515806322,9.9648365256608e-08,3.643166127319866e-09,-1.091130260478554e-08,-2.954918463113637e-09
0.4477791116446579,-9.695421879057675e-07,-3.087197799878355e-07,-1.499455098710977e-07,-3.505148702523205e-08
0.4481792717086835,-2.511007437824962e-07,-4.769107936146972e-08,-4.387766571382338e-08,-1.130984423641742e-08
0.4485794317727091,-2.107554201294269e-07,-1.126002605513565e-07,-6.157340341937448e-08,-1.41465345837623e-08
0.4489795918367347,5.035070887931634e-07,3.329636187204845e-08,-1.622257971617376e-08,-5.345240457127842e-09
0.4493797519007603,-1.41332955819791e-06,-3.614914346269969e-07,-1.423101903139462e-07,-3.497767155136298e-08
0.4497799119647859,-2.485998470870325e-07,-3.038996452841983e-08,-2.363905247578702e-08,-7.296157463600146e-09
0.4501800720288116,2.1012392535508e-07,-6.279920925299236e-07,-8.359526163230119e-07,-1.643330423282731e-07
0.4505802320928372,-3.939956299446811e-07,-6.460554976355489e-07,-8.357575971418934e-07,-1.642001365792341e-07
0.4509803921568628,-3.201483660570631e-07,-2.022905044174682e-07,-1.151737042809656e-07,-2.711028364948162e-08
0.4513805522208884,-1.10956259935431e-07,-6.219306539279216e-08,-5.086726849623539e-08,-1.263493411184663e-08
0.451780712284914,-1.727342244236039e-06,-4.821967548467188e-07,-2.052749572246078e-07,-4.295724035153329e-08
0.4521808723489396,-2.462549389424677e-07,2.16188006956316e-08,-2.314993812560348e-08,-7.336680930391656e-09
0.4525810324129652,-2.759203132335081e-07,-1.252515363025285e-07,-6.406348468480699e-08,-1.504522858850748e-08
0.4529811924769908,-5.980685734232293e-07,-2.375247021091802e-07,-1.673062868258537e-07,-3.84864848221701e-08
0.4533813525410164,1.501415924288448e-07,-1.884508909209885e-08,-1.89786916816603e-08,-6.815730503516623e-09
0.453781512605042,-7.77257214646256e-07,-4.764065457465784e-07,-2.745320203757496e-07,-6.128431119571081e-08
0.4541816726690676,-1.098306395191072e-06,-3.400604551675312e-07,-1.497389739256668e-07,-3.52430198250573e-08
0.4545818327330932,8.268634391970434e-08,-5.923831373963817e-08,-5.541263053262115e-08,-1.335194849657067e-08
0.4549819927971189,-6.035601970802853e-08,-3.353575796919349e-08,-1.614514534082149e-08,-5.874951557086474e-09
0.4553821528611445,-1.520562847916509e-06,-3.50992589326482e-07,-1.428789384121935e-07,-3.531018770211839e-08
0.4557823129251701,-7.156856891132996e-06,-1.397216708723832e-06,-2.194070538206277e-07,-8.071327627623777e-08
0.4561824729891957,-6.285996432355772e-07,-2.099995152819687e-07,-1.271378532621965e-07,-2.919945060965238e-08
0.4565826330532213,-2.315984596876441e-06,-6.398789379126242e-07,-3.148497976589009e-07,-6.905186964168796e-08
0.4569827931172469,-3.477540839095322e-07,-1.342422188692517e-07,-6.978855937864529e-08,-1.662129768652862e-08
0.4573829531812725,-2.709685077087239e-07,-4.264515810184459e-08,-1.396413606584266e-08,-5.281661793425015e-09
0.4577831132452981,-7.928216244251386e-06,-1.612980389054479e-06,-3.108548549529725e-07,-9.823106838709016e-08
0.4581832733093237,-1.048913257103159e-07,-7.103036497040723e-08,-5.752704800552918e-08,-1.351362565296437e-08
0.4585834333733493,-3.354014002260161e-07,-4.978094129143411e-08,-1.445368401214654e-08,-5.430581297863269e-09
0.4589835934373749,-3.495421579687562e-06,-7.088515451530649e-07,-7.454400305601119e-08,-2.929407635697524e-08
0.4593837535014005,1.112119405611179e-07,9.102372424264181e-09,5.339545103513088e-09,-5.870447104301371e-10
0.4597839135654262,-6.763094309615661e-08,2.752653613303039e-09,-4.66439035961922e-09,-6.428006555277199e-10
0.4601840736294518,-1.408373213601603e-06,-3.662128613145483e-07,-1.463987308768148e-07,-3.542780475982584e-08
0.4605842336934774,-1.558968648252423e-06,-3.449127318416434e-07,-2.060366825869781e-07,-4.409881004593648e-08
0.460984393757503,-4.888128488433279e-07,-1.44106329367879e-07,-7.918477530805006e-08,-1.876860233516189e-08
0.4613845538215286,-6.578345972812891e-07,-2.309512154769618e-07,-1.350285602441235e-07,-3.060985367956617e-08
0.4617847138855542,-2.146945846982227e-07,-8.526082657805488e-08,-5.730812366459227e-08,-1.331604022893197e-08
0.4621848739495799,-2.466248547370961e-07,-5.710932927683714e-08,-1.909100698157385e-08,-6.371332675446279e-09
0.4625850340136055,-5.99248253933328e-07,-5.221171198554335e-07,-2.968276649601804e-07,-6.515254933925403e-08
0.4629851940776311,-8.64386264235307e-07,-3.852401410729452e-07,-1.488829848205761e-07,-3.688871083844225e-08
0.4633853541416567,-9.255629332250591e-07,-1.061361931931897e-06,-9.98541136982829e-07,-2.031364744822769e-07
0.4637855142056823,-1.725497687429052e-06,-1.083385066177819e-06,-9.988450657334606e-07,-2.030947131886434e-07
0.4641856742697079,-1.508092460694813e-07,-6.032913296131348e-08,-2.615590076817462e-08,-7.974791978099882e-09
0.4645858343337335,-2.353343000449093e-07,-9.887777345816542e-08,-5.620700319381901e-08,-1.309668842262141e-08
0.4649859943977591,-3.284680328245775e-06,-7.023501672386547e-07,-2.37032405129121e-07,-5.50832455875357e-08
0.4653861544617847,6.205878465268339e-08,1.210342137282955e-08,-3.827120052748669e-09,-1.291280475557301e-09
0.4657863145258103,-2.57358841226929e-07,-1.356382617952887e-07,-9.081014425397848e-08,-2.115638676464739e-08
0.4661864745898359,1.588400417670509e-07,3.372276734279944e-08,-1.077820534688408e-08,-4.175049925098431e-09
0.4665866346538615,-1.677070029895439e-06,-3.884253186502683e-07,-1.438954667784379e-07,-3.604634915822723e-08
0.4669867947178872,1.081704075554315e-07,4.30559725137038e-08,-8.780432803941028e-09,-5.994638564250187e-09
0.4673869547819128,-1.095003222201317e-07,-6.09781478464556e-08,-3.441396619569328e-08,-9.876413280735425e-09
0.4677871148459384,-6.506752648856209e-07,-2.63603500934505e-07,-1.384315599945494e-07,-3.136574470605674e-08
0.468187274909964,-2.288539638027226e-07,7.306002980589003e-09,1.439880156014871e-08,-3.088436412761512e-09
0.4685874349739896,-5.374755755918937e-07,-4.553879891937435e-08,2.947476491082472e-08,2.846233025869977e-09
0.4689875950380152,-3.387774692183258e-07,-3.105231262549671e-08,5.908443597167493e-09,6.022820685017658e-10
0.4693877551020408,-3.999605849286542e-06,-7.358511166963392e-07,-7.474951033924378e-08,-3.590781548443191e-08
0.4697879151660664,-2.289980808510524e-07,-1.101229561896012e-07,-5.607305442974698e-08,-1.321395745097494e-08
0.470188075230092,-1.440449891218473e-07,-3.131917884548882e-07,-2.34193664497264e-07,-4.850377173277655e-08
0.4705882352941176,1.163768505102711e-07,7.208517380003713e-09,-1.119872963411304e-08,-3.015415011926858e-09
0.4709883953581432,-3.35433005362904e-07,-5.353575304831456e-08,-4.29791488873378e-08,-1.162837871688893e-08
0.4713885554221688,-6.638947405467382e-07,-2.53735863826081e-07,-1.64515067908193e-07,-3.862001190709201e-08
0.4717887154861945,-6.965501688083871e-08,-1.562223722526194e-07,-1.029227906711061e-07,-2.342283033971524e-08
0.4721888755502201,5.487510200359121e-07,3.88640173204828e-08,-1.604723862266915e-08,-5.449413850027734e-09
0.4725890356142457,-1.721043634471269e-06,-6.176392768379552e-07,-3.243242130800705e-07,-6.944214859418191e-08
0.4729891956782713,-4.311532225120523e-06,-8.514723248973769e-07,-1.366644674744039e-07,-4.606543682969358e-08
0.4733893557422969,-2.950049347266783e-07,-3.208305105070725e-08,-2.30175631643637e-08,-7.400736496235587e-09
0.4737895158063225,-8.084852996557245e-07,-3.01875849967911e-07,-1.384618955840679e-07,-3.176238132741786e-08
0.4741896758703482,-1.922352989116284e-07,-7.061193079265028e-08,-4.949864043648642e-08,-1.293199517580228e-08
0.4745898359343738,-2.768962197774157e-07,-1.193445889644244e-07,-5.812564900798745e-08,-1.391702211501467e-08
0.4749899959983994,-1.876705636223683e-06,-3.877686714232102e-07,-1.474110746743002e-07,-3.733655766078556e-08
0.475390156062425,-4.213827089689379e-06,-8.026221675211726e-07,-1.197162899387048e-07,-4.038578853676292e-08
0.4757903161264506,-3.078659310541648e-07,2.506667672039801e-08,-2.146068876782617e-08,-7.296089778350202e-09
0.4761904761904762,1.264464946597221e-07,-1.96378320594435e-08,-1.616425137033657e-08,-6.640409920156483e-09
0.4765906362545018,-3.923850153082298e-07,-1.587830964347571e-07,-1.137076327107499e-07,-2.513905266430283e-08
0.4769907963185274,1.341392979277239e-08,-6.801273626414847e-08,-5.330961573028504e-08,-1.357270873268038e-08
0.477390956382553,7.007796725535873e-08,9.611351057559701e-09,4.16122212578907e-09,-4.963386563782811e-10
0.4777911164465786,-5.797545251763856e-08,5.139509365951067e-09,-3.149073018846638e-09,-5.737794970441404e-10
0.4781912765106042,2.0692013312868e-06,-7.411267229312592e-07,-9.94472114764727e-07,-1.947950830641068e-07
0.4785914365746298,1.102897697096115e-06,-7.644383866290849e-07,-9.951552161662156e-07,-1.947515629020762e-07
0.4789915966386555,-3.283250068605499e-07,-1.240538144996849e-07,-6.338064078749293e-08,-1.52807063427164e-08
0.4793917567026811,-1.117293739157898e-07,-3.534393347262593e-08,-1.27693312475518e-08,-5.579900135954346e-09
0.4797919167667067,-1.592373273096344e-06,-3.430147652139311e-07,-1.946712933547204e-07,-4.181474688558498e-08
0.4801920768307323,3.941922356680047e-07,-3.288161322830853e-07,-2.549506222698364e-07,-5.117830291182415e-08
0.4805922368947579,-1.194196834878722e-06,-3.360126130554691e-07,-1.35939432407271e-07,-3.238221952050786e-08
0.4809923969587835,-1.977501065788685e-07,-8.138129128235772e-08,-5.464787426066121e-08,-1.363495831094836e-08
0.4813925570228091,-3.446941775238428e-07,-4.467130149439095e-08,-1.041125765300376e-08,-4.939627397905663e-09
0.4817927170868347,-3.668566706004575e-06,-7.982938128720725e-07,-2.566549935610761e-07,-6.08435395522978e-08
0.4821928771508603,-1.225418427233543e-06,-4.355714303926119e-07,-1.55532290855285e-07,-3.974490724461108e-08
0.4825930372148859,-3.895246590358512e-07,-1.76589662906333e-07,-1.201719694779327e-07,-2.615579464888047e-08
0.4829931972789115,-4.072266740879041e-07,-5.176722003548536e-08,-1.109669450804031e-08,-5.124212462585019e-09
0.4833933573429372,-4.713505156488613e-07,-1.297592339363944e-07,-7.215547962949635e-08,-1.71700483398081e-08
0.4837935174069628,-3.657635636174672e-06,-6.694074018626895e-07,-8.707463022323412e-08,-3.590697938894794e-08
0.4841936774709884,-3.257284223545616e-07,-9.688899217098908e-08,-5.385984844164523e-08,-1.334815101655345e-08
0.484593837535014,-3.059558740430132e-07,-5.938560683962169e-08,-1.63125939124215e-08,-6.161936155712005e-09
0.4849939975990396,-3.642925425172098e-06,-7.164984299114761e-07,-1.248589199253209e-07,-4.053001637001164e-08
0.4853941576630652,-1.548908913863754e-06,-3.684955236679006e-07,-1.353196893675922e-07,-3.37350572201836e-08
0.4857943177270909,-4.003334250368405e-09,-2.759198120675425e-07,-2.1124578187929e-07,-4.29660042179081e-08
0.4861944777911165,-1.910190338901848e-07,-1.146011939699432e-07,-8.274163435883496e-08,-1.921883243529034e-08
0.4865946378551421,-1.972894057191274e-07,-6.285753490847268e-08,-2.394392841994155e-08,-7.891163892452217e-09
0.4869947979191677,-3.42820646141091e-07,-2.075591225444778e-07,-1.221442318036145e-07,-2.653343813164275e-08
0.4873949579831933,-3.429177706365306e-07,-1.10893604193239e-07,-5.249296480624161e-08,-1.307426020679376e-08
0.4877951180472189,-5.716388618563215e-07,-4.242499733063094e-07,-2.913498175055491e-07,-5.671393201946135e-08
0.4881952781112445,-1.062154803193683e-06,-3.017786033720327e-07,-1.711721788328626e-07,-4.174446067055107e-08
0.4885954381752701,-5.243888429014901e-06,-9.68157186286993e-07,-1.6163511256853e-07,-5.335206495648428e-08
0.4889955982392957,6.946213451656475e-08,1.482837051862238e-08,-3.900184641143438e-09,-1.348433488920819e-09
0.4893957583033213,-1.627143161728021e-07,-6.416203854678176e-08,-3.252776036855193e-08,-9.905233773760982e-09
0.4897959183673469,1.593914787372626e-07,3.674451862222031e-08,-1.087593205792155e-08,-4.369210552851786e-09
0.4901960784313725,9.324392995105617e-08,4.580994163759208e-08,-7.820420752641061e-09,-6.195339015733787e-09
0.4905962384953982,-2.739116129607777e-07,6.870327970364513e-09,1.821285871636648e-08,-2.922827856329593e-09
0.4909963985594238,-3.196391921449353e-07,-1.215097547266475e-07,-5.242963510915632e-08,-1.31765632653386e-08
0.4913965586234494,5.826553359513124e-06,-2.851599558067883e-08,-8.289108711741862e-07,-1.454961281561967e-07
0.491796718687475,4.863799971129992e-06,-4.819264018229362e-08,-8.295849243869912e-07,-1.453648715717291e-07
0.4921968787515006,-5.964878468488136e-07,-4.839351773892625e-08,3.396942000600472e-08,3.403030259054428e-09
0.4925970388155262,3.621698693491267e-08,-1.322711229720444e-07,-9.338581522433164e-08,-2.105418557502205e-08
0.4929971988795518,-1.851479936420708e-06,-3.784071881204365e-07,-1.42096472467352e-07,-3.605375604412993e-08
0.4933973589435774,-3.608881717099131e-07,-3.016715476170143e-08,7.226168009273905e-09,8.506909792435325e-10
0.493797519007603,-4.272329371563799e-07,-5.689932923939625e-08,-4.109713524556245e-08,-1.172020203515701e-08
0.4941976790716286,-4.686193443858258e-07,-2.448732658964206e-07,-1.210461252338252e-07,-2.663058352913845e-08
0.4945978391356542,1.392290260849841e-07,1.220655609193483e-08,-1.127349749300741e-08,-3.002185334591322e-09
0.4949979991996799,8.120142274575808e-08,1.020044705195994e-08,2.375193739111628e-09,-4.375090470702143e-10
0.4953981592637055,-1.515606027188743e-08,7.134617828927533e-09,-2.418932611360483e-09,-7.181065983685694e-10
0.4957983193277311,6.109136588261284e-07,4.668658546622588e-08,-1.564504193465835e-08,-5.482317880242683e-09
0.4961984793917567,7.12648806906433e-07,-2.485269758509369e-07,-2.217676952955929e-07,-4.23049318357916e-08
0.4965986394557823,-3.573461964091481e-07,-1.294641471459516e-07,-5.475291664297665e-08,-1.388572579479014e-08
0.4969987995198079,-2.861209488813566e-07,-7.721579037518971e-08,-4.72159508015325e-08,-1.303173085113864e-08
0.4973989595838335,-2.057618386303701e-06,-3.995597037710465e-07,-1.981237759858358e-07,-4.443552461604914e-08
0.4977991196478592,-2.684284661803347e-06,-6.548642248811101e-07,-2.233810427088643e-07,-4.947546710149713e-08
0.4981992797118848,-3.279151866236034e-07,-3.155562620087572e-08,-2.219655636473243e-08,-7.427546627812936e-09
0.4985994397759104,-3.129884892435715e-07,-1.287970506185188e-07,-1.023432100311368e-07,-2.223636468259618e-08
0.498999599839936,-4.546416522047141e-06,-8.543039978245855e-07,-1.505092304910269e-07,-5.389038401077199e-08
0.4993997599039616,-7.892740162950136e-07,3.192072597117903e-08,-1.948605542542444e-08,-7.142859052202662e-09
0.4997999199679872,-7.102561637728176e-08,-7.568343806782639e-08,-5.037364754313552e-08,-1.363405861326101e-08
0.5002000800320128,-8.56099846547595e-07,-2.780737822863768e-07,-1.178473722215569e-07,-2.713112603421653e-08
0.5006002400960384,-1.105249102530603e-07,-1.317147243862185e-07,-6.021419950142137e-08,-1.523588765123972e-08
0.501000400160064,-1.634415299766325e-07,-1.712784472147273e-08,-1.290738639322098e-08,-6.30177331044329e-09
0.5014005602240896,-1.238335986434768e-06,-4.470842654936335e-07,-1.538407426408834e-07,-3.973587426846931e-08
0.5018007202881153,-5.105426577855678e-06,-9.07467380407941e-07,-1.897419296269808e-07,-5.945667375456442e-08
0.5022008803521408,-1.297011150937752e-07,-3.269590179434865e-08,-8.71642513796406e-09,-5.054265581802992e-09
0.5026010404161665,-2.814396198751009e-07,-1.415561494571601e-07,-1.066069859280604e-07,-2.264224524777608e-08
0.503001200480192,-3.277891155219446e-07,-9.183689634490546e-08,-5.112644454082669e-08,-1.365059925892249e-08
0.5034013605442177,-3.83736811084933e-07,-4.146221775007563e-08,-5.925794487853646e-09,-4.297889197393815e-09
0.5038015206082433,-5.453286069909724e-07,-1.359329681915906e-07,-6.89104276535101e-08,-1.704748082546147e-08
0.5042016806722689,-1.061809265612581e-07,-3.017350307915974e-07,-2.511806035840292e-07,-4.496068861760821e-08
0.5046018407362945,-4.51072068198352e-06,-8.957377322377492e-07,-1.278383532647605e-07,-4.51327511542452e-08
0.5050020008003201,-3.95864209572922e-07,-3.248017108762439e-07,-2.069164320439366e-07,-4.39961465625759e-08
0.5054021608643458,-1.209917020342121e-06,-3.114278778287715e-07,-1.175141784785299e-07,-2.863137979456687e-08
0.5058023209283713,-4.536971302251758e-07,-4.789714940910727e-08,-6.635833357729854e-09,-4.456995445212954e-09
0.506202480992397,6.53217588652738e-06,2.847471989110966e-07,-6.15589376800431e-07,-9.635144733865846e-08
0.5066026410564226,5.827740651609773e-06,2.720963519057448e-07,-6.157282983143361e-07,-9.61528168559633e-08
0.5070028011204482,-4.725226109762509e-07,-1.097729716636475e-07,-4.992715315531767e-08,-1.334702535694566e-08
0.5074029611844738,-1.213735567246945e-06,-3.170846707740211e-07,-1.72605443579706e-07,-4.287855911209554e-08
0.5078031212484994,-1.794968780742507e-07,-1.677912387318534e-07,-1.063123645477316e-07,-2.237089622560591e-08
0.508203281312525,-3.424624923286794e-07,-5.513830050550231e-08,-1.227952528295467e-08,-5.542752716256722e-09
0.5086034413765507,-2.287174395942641e-07,-1.162554637205803e-07,-7.885977723149141e-08,-1.890443255674281e-08
0.5090036014405762,-4.882893892655676e-07,-1.256031060216392e-07,-4.858772862129125e-08,-1.311964823188751e-08
0.5094037615046019,-2.336524542661412e-07,-5.82975809843605e-08,-2.039017348825303e-08,-7.364624520779476e-09
0.5098039215686274,6.881134305214031e-08,7.358234406442869e-09,7.440506343331549e-11,-5.789677225739133e-10
0.5102040816326531,6.536534361182524e-09,7.094332949060814e-09,-2.511508903342168e-09,-9.986387715288559e-10
0.5106042416966786,-1.535605814574321e-06,-3.22475801429888e-07,-1.260829791147788e-07,-3.140930261577112e-08
0.5110044017607043,-2.092432075652271e-06,-5.00635092620083e-07,-1.750696877311753e-07,-3.487876442747559e-08
0.5114045618247299,4.109188011742101e-07,-2.811205920490511e-07,-2.089090462461e-07,-4.118358755277671e-08
0.5118047218887555,-4.572237459884288e-06,-8.531207196463445e-07,-1.465997277404293e-07,-5.422548556175071e-08
0.5122048819527811,-2.012384264594902e-07,-5.953670287381728e-08,-2.926088319067005e-08,-9.470022925282768e-09
0.5126050420168067,3.132887434003777e-08,-1.330808772722401e-07,-8.820521110710601e-08,-2.041300765187504e-08
0.5130052020808323,-4.574747161888069e-07,-1.373872317162911e-07,-4.905652168187204e-08,-1.33425148400201e-08
0.513405362144858,-2.729435467690358e-07,-1.997489394512458e-07,-1.032486307617139e-07,-2.183702890110134e-08
0.5138055222088835,7.550595221806117e-08,1.698899930527533e-08,-4.117376180084382e-09,-1.439916187737939e-09
0.5142056822729092,1.722794107108515e-07,4.027577226462332e-08,-1.139787225031578e-08,-4.666504676413159e-09
0.5146058423369347,9.382530544207031e-08,4.984022163352229e-08,-7.555293001564354e-09,-6.563316452570741e-09
0.5150060024009604,-2.483782577095585e-06,-4.439516570796974e-07,-2.01298751745771e-07,-4.647102415362672e-08
0.5154061624649859,-3.073044565833864e-07,7.535055936353869e-09,2.138749847243268e-08,-2.905386071293278e-09
0.5158063225290116,-4.77675529849229e-06,-9.312036948396209e-07,-1.964779505612003e-07,-6.229955541908417e-08
0.5162064825930373,-6.476643830577632e-07,-5.1317422111484e-08,3.841573483321602e-08,3.972732531713439e-09
0.5166066426570628,-5.093877495291043e-07,-5.190527695578966e-08,-3.784348219919326e-08,-1.133419247107006e-08
0.5170068027210885,-3.797796905729751e-07,-2.969912294659835e-08,8.718259696040524e-09,1.163553811678225e-09
0.517406962785114,-4.918549731584496e-07,-1.461769211304017e-07,-5.222016947734966e-08,-1.422729693875285e-08
0.5178071228491397,1.771571316390784e-07,1.754161633294754e-08,-1.129209234933085e-08,-2.958614100580876e-09
0.5182072829131653,-3.594305121527649e-07,-1.252257252673155e-07,-9.537671156063514e-08,-2.112834762255833e-08
0.5186074429771909,7.370599552663314e-07,5.617649184849918e-08,-1.514668350283886e-08,-5.522137953691858e-09
0.5190076030412165,-4.099043468667858e-07,-7.558769184304044e-08,-4.383183108619576e-08,-1.264337512177513e-08
0.5194077631052421,-8.623815384500545e-07,-4.059490617470798e-07,-1.403405569538723e-07,-3.592205356018285e-08
0.5198079231692677,-6.324420603367707e-07,-2.257149609577538e-07,-9.833676934234402e-08,-2.179880248718937e-08
0.5202080832332934,3.540092053520287e-06,2.50247873080452e-08,-4.907248413300115e-07,-8.019891131128749e-08
0.5206082432973189,3.101458042823892e-06,1.74366027968713e-08,-4.904218922630922e-07,-8.003222680229673e-08
0.5210084033613446,-3.347329833403423e-07,-2.986577357013494e-08,-2.176154593552681e-08,-7.490509572643067e-09
0.5214085634253701,-3.804790291531258e-06,-7.19279086759393e-07,-6.919507833679781e-08,-2.889703679498192e-08
0.5218087234893958,-2.734614043458111e-07,-3.111530729451026e-07,-2.271608542218545e-07,-4.092435718382281e-08
0.5222088835534213,-5.380904479630693e-07,-1.492709937908131e-07,-5.857352229153019e-08,-1.57628101066213e-08
0.522609043617447,-3.59977502148367e-07,4.114360125137229e-08,-1.794791746248373e-08,-7.00820329792248e-09
0.5230092036814726,-1.60595258163112e-07,-7.45316384700578e-08,-4.608803101297422e-08,-1.318851043818439e-08
0.5234093637454982,-8.717654888760719e-07,-3.816649246595621e-07,-2.075895068247229e-07,-4.616211429079154e-08
0.5238095238095238,-3.11659618501099e-07,-1.342057234738062e-07,-9.742196557570087e-08,-2.096043260273377e-08
0.5242096838735494,1.789514609117428e-07,-1.132323909131905e-08,-9.959086195213305e-09,-5.930480501400352e-09
0.524609843937575,-9.225410899851541e-08,-2.735082843475386e-08,-4.789125281519756e-09,-4.422149431519668e-09
0.5250100040016007,-4.618121314525413e-07,-9.339607774265617e-08,-4.616900628933161e-08,-1.31383924667899e-08
0.5254101640656262,-9.556872464585156e-07,-2.519350736038012e-07,-9.70157792803598e-08,-2.291687137192778e-08
0.5258103241296519,-7.030146576960262e-07,-1.538534201379265e-07,-6.790233831128727e-08,-1.770974254521622e-08
0.5262104841936774,-9.04257960812567e-07,-2.707299601946642e-07,-1.621378234265583e-07,-3.998845051974566e-08
0.5266106442577031,2.776993856747392e-08,8.619688610347697e-09,-2.349520779805404e-09,-7.989558175434517e-10
0.5270108043217286,2.237501172509989e-08,4.969611904030808e-09,-2.901096266744852e-09,-1.308102159726773e-09
0.5274109643857543,-3.581733673279315e-07,-3.511677901579691e-08,-1.29378754441047e-09,-3.465495910780168e-09
0.52781112444978,-1.674784261654469e-07,-1.562218670430987e-07,-9.484958942849991e-08,-2.004990300803458e-08
0.5282112845138055,-6.407807821799914e-07,-1.142023243593275e-07,-4.453048319770614e-08,-1.280247036951673e-08
0.5286114445778312,-3.743989851549031e-06,-6.739460702786558e-07,-9.434317636925615e-08,-3.998345850520604e-08
0.5290116046418567,-4.203263079073583e-07,-4.025703307997382e-08,-1.741305518136627e-09,-3.519807063019761e-09
0.5294117647058824,-1.984879882147966e-06,-4.682962307814269e-07,-1.459133664919126e-07,-2.796836726101077e-08
0.529811924769908,-3.590237086030712e-07,-1.324496956971622e-07,-7.789781739955891e-08,-1.959549431075912e-08
0.5302120848339336,-1.839747858348821e-07,-3.487615883400661e-07,-2.063787316265109e-07,-4.312718942792221e-08
0.5306122448979592,-3.856614888203347e-06,-7.459423061908126e-07,-1.462172183036892e-07,-4.791635878767327e-08
0.5310124049619848,-2.768594099283533e-07,-4.635088128317998e-08,-7.597901469012338e-09,-4.588290636277748e-09
0.5314125650260104,-1.241340554535446e-06,-2.540501082369301e-07,-1.056607417569685e-07,-2.549836981149457e-08
0.531812725090036,-6.700825185159619e-07,-1.324049331662239e-07,-4.32005008924903e-08,-1.261664313761747e-08
0.5322128851540616,-2.45822062644773e-06,-4.310607649153804e-07,-1.943168290575236e-07,-4.468738007120895e-08
0.5326130452180873,-1.418978622643886e-07,-4.820729094567881e-08,-1.607127424094447e-08,-6.454833527305562e-09
0.5330132052821128,-2.264741507084303e-07,-1.825209057476892e-07,-8.985654696979276e-08,-1.886445158237889e-08
0.5334133653461385,1.577701105705443e-06,-2.557773716463802e-07,-4.800237657985296e-07,-8.546826816618462e-08
0.533813525410164,1.191389907190322e-06,-2.624584065575957e-07,-4.796634109410176e-07,-8.535578022729462e-08
0.5342136854741897,-8.157677407208727e-08,-1.517477918671514e-07,-8.659260613757963e-08,-2.099853358921478e-08
0.5346138455382153,-6.443869519953164e-07,-1.463050713095998e-07,-4.425708043742705e-08,-1.29827343337163e-08
0.5350140056022409,-9.615599746461445e-08,-4.830759138674964e-08,-2.520616766205461e-08,-8.617134650986429e-09
0.5354141656662665,-3.314044084302911e-06,-6.205415011749154e-07,-4.192026346078465e-08,-2.096539315273362e-08
0.5358143257302921,8.294078317491426e-08,1.797108735867555e-08,-4.578696697370939e-09,-1.587744425733966e-09
0.5362144857943177,1.948528141388368e-07,4.436702425607676e-08,-1.26783887656885e-08,-5.133915463939514e-09
0.5366146458583433,-4.160496821398684e-07,-3.416965231182167e-07,-1.203681315155824e-07,-3.009112544209987e-08
0.5370148059223689,1.143239744052558e-07,5.566971531132519e-08,-8.620692020120752e-09,-7.2188278338842e-09
0.5374149659863946,-9.579279202719806e-07,-3.876519148177828e-07,-2.178619210049772e-07,-4.191474721850833e-08
0.5378151260504201,-4.263238101184943e-07,-3.884456170193955e-08,-3.381389608303048e-08,-1.049819631272881e-08
0.5382152861144458,-3.262807811857685e-07,9.898950549964648e-09,2.310767909114465e-08,-3.18159689762203e-09
0.5386154461784713,-5.321777543723297e-07,-1.426391389719256e-07,-9.256634839049892e-08,-2.146188036029944e-08
0.539015606242497,-6.860551798265446e-07,-1.571722386102752e-07,-4.844509147686256e-08,-1.410014641364531e-08
0.5394157663065227,-5.735670639891196e-07,-2.000632317431636e-07,-8.330471521224548e-08,-1.821794883440227e-08
0.5398159263705482,-7.022765533004727e-07,-5.449431465486126e-08,4.230731517422614e-08,4.473591132765078e-09
0.5402160864345739,-4.067814803901364e-07,-3.025906567132241e-08,1.020058886324128e-08,1.49328313119293e-09
0.5406162464985994,-8.632134412035463e-07,-3.844387567851217e-07,-2.008212684292011e-07,-4.510814108579577e-08
0.5410164065626251,2.091465630376411e-07,2.271731098476582e-08,-1.154605691029367e-08,-2.961217959812472e-09
0.5414165666266506,-2.801737399230555e-07,-6.420293352374845e-08,-3.919343125747378e-08,-1.176048219062833e-08
0.5418167266906763,6.618115496703875e-08,1.072415903727572e-08,-2.82579227161818e-09,-8.577296186894035e-10
0.5422168867547019,3.879888670106153e-08,4.557292772115726e-09,-4.280841779407104e-09,-1.496704899888507e-09
0.5426170468187275,7.878594928376696e-07,6.613148434065453e-08,-1.579482444942294e-08,-5.696823285985954e-09
0.5430172068827531,-7.437299667340515e-07,-1.623938154545136e-07,-5.603437565721591e-08,-1.592166188099372e-08
0.5434173669467787,-3.492876484841374e-07,-2.72670998186936e-08,-2.241478817794406e-08,-7.752701983758411e-09
0.5438175270108043,-4.84421555421868e-07,-1.510875493293716e-07,-9.297915495954567e-08,-2.09378127221048e-08
0.54421768707483,-3.88955390013031e-08,-6.269151388263332e-08,-4.097966689345572e-08,-1.219446913270434e-08
0.5446178471388555,-3.011982498386274e-06,-5.296748514179757e-07,-6.083353352486415e-08,-2.995263058091327e-08
0.5450180072028812,-4.338866012056117e-07,-1.861043354618511e-07,-1.431367763251772e-07,-3.428803169305458e-08
0.5454181672669067,-6.160443414902213e-07,-2.038352434772894e-07,-8.077893159714047e-08,-1.878394884500947e-08
0.5458183273309324,-6.192587256975046e-07,4.003837844531958e-08,-1.77051389597034e-08,-7.085721345513491e-09
0.5462184873949579,-2.522690362939669e-06,-5.310071326005695e-07,-1.371891935736848e-07,-2.809825624077193e-08
0.5466186474589836,2.262654839178015e-07,-3.955864938680441e-09,-8.269558801121252e-09,-5.743813579191578e-09
0.5470188075230092,-3.013719126427402e-06,-5.786133103592329e-07,-1.065659077414184e-07,-3.603421229536103e-08
0.5474189675870348,-9.319499971572377e-07,-1.700686328222793e-07,-6.651952274334845e-08,-1.814946133385424e-08
0.5478191276510604,-3.770184484472392e-07,-8.297029923376072e-08,-4.024723246001137e-08,-1.199691890757569e-08
0.548219287715086,-3.501592068751128e-07,-3.734471267608972e-07,-2.001229225475698e-07,-4.281921556322038e-08
0.5486194477791116,-7.157525018626802e-08,-1.994257742597237e-08,-1.949859306230447e-09,-3.91339648171864e-09
0.5490196078431373,-3.148473839783636e-07,-1.723012389279691e-07,-8.882711868927854e-08,-1.961896420798724e-08
0.5494197679071628,2.687572321989237e-06,-1.71472421142066e-07,-5.01972192978426e-07,-8.51028911079728e-08
0.5498199279711885,2.180818503003291e-06,-1.788367943787093e-07,-5.017236813112762e-07,-8.497519021150409e-08
0.550220088035214,-3.611998016382959e-07,-2.651415439375987e-08,2.50854118199141e-09,-2.684532593263554e-09
0.5506202480992397,-5.696404103135332e-07,-1.050936278381738e-07,-3.786326537217431e-08,-1.152655814799008e-08
0.5510204081632653,-1.106246135671001e-06,-2.052092528454222e-07,-8.889808900305462e-08,-2.085163165349074e-08
0.5514205682272909,-5.601267106353083e-07,-1.494567482404049e-07,-7.721334253189842e-08,-2.024501891611156e-08
0.5518207282913166,-2.201738534727429e-06,-3.711025445163885e-07,-1.775539354983504e-07,-3.942666852239149e-08
0.5522208883553421,-4.235635959045117e-07,-3.002970258877465e-08,2.580496728507909e-09,-2.569874653661506e-09
0.5526210484193678,-3.448183605562631e-06,-6.266976503679388e-07,-4.953665961712219e-08,-2.318019177043458e-08
0.5530212084833933,-6.004025144195245e-07,-1.243229060806496e-07,-3.61894258509951e-08,-1.127697123395168e-08
0.553421368547419,-3.499843378608318e-07,-1.958975027969341e-07,-8.271554234225928e-08,-1.802382528973601e-08
0.5538215286114446,-2.579829820467395e-07,-3.460506191014531e-08,-3.355255776936332e-09,-3.573302027539981e-09
0.5542216886754702,-2.576040051805022e-07,-1.746379421759465e-07,-8.5982196141234e-08,-2.175100405865603e-08
0.5546218487394958,-1.402181963712029e-06,-4.415387412734873e-07,-2.110100331682258e-07,-4.227004922953965e-08
0.5550220088035214,-9.809439473248896e-08,-3.450044046486405e-08,-1.213255785715359e-08,-5.454393798920975e-09
0.555422168867547,1.002354365054398e-07,1.426257161724941e-08,-1.382198224836742e-09,-6.213465173612755e-10
0.5558223289315727,4.766288394198159e-08,6.175140260302694e-09,-5.387222083534497e-09,-1.502835360577934e-09
0.5562224889955982,-1.135990144480522e-07,-2.912664011151279e-07,-1.027549802815782e-07,-2.502139364152784e-08
0.5566226490596239,-5.743791998714591e-07,-1.388596302918725e-07,-3.748873822161539e-08,-1.16884706456711e-08
0.5570228091236494,-3.893999045045241e-08,-3.264292531002206e-08,-2.156233178862545e-08,-7.654284013236144e-09
0.5574229691876751,-4.609403675922368e-07,-3.27448387804788e-07,-1.835587072775033e-07,-4.007161745678275e-08
0.5578231292517006,-6.903434020963401e-07,-2.075432428473039e-07,-7.54409098073644e-08,-1.70158476572523e-08
0.5582232893157263,-7.66435657853824e-07,-1.678035675571895e-07,-9.154532330830947e-08,-2.219331423545331e-08
0.5586234493797519,-6.224567413332526e-07,-1.504267877494514e-07,-4.241877689380415e-08,-1.296892934681164e-08
0.5590236094437775,-2.835683391523634e-06,-4.978573586376809e-07,-6.738883664336686e-08,-3.114302894980865e-08
0.5594237695078031,1.013771596163669e-07,1.757843630603026e-08,-5.345426290885348e-09,-1.805181535004064e-09
0.5598239295718287,-4.167414812316727e-07,-2.047301162704135e-08,-3.032541561465774e-08,-9.531181442262161e-09
0.5602240896358543,2.318983545953566e-07,4.892290911751797e-08,-1.491047980547775e-08,-5.812449122032467e-09
0.56062424969988,1.62820725391954e-07,6.331938798255749e-08,-1.137685081214699e-08,-8.236261345192851e-09
0.5610244097639056,-3.133688283137976e-07,1.389806155961613e-08,2.295205463460163e-08,-3.841325848106543e-09
0.5614245698279312,-2.744243971608348e-06,-5.294071950825252e-07,-1.06645947014869e-07,-3.585922510014259e-08
0.5618247298919568,-7.429843123087228e-07,-5.855986693572136e-08,4.535494172861831e-08,4.846825062080161e-09
0.5622248899559824,-3.104037652651706e-06,-6.034029116518956e-07,-1.327465394571983e-07,-2.89863196828824e-08
0.562625050020008,-7.699000418401781e-08,-1.050141219638818e-07,-1.245236433290546e-07,-2.864186259859809e-08
0.5630252100840336,-4.323343094841272e-07,-3.295129251203526e-08,1.145846636466564e-08,1.787901761290556e-09
0.5634253701480593,-2.33709639247469e-07,-4.699724658362105e-08,-3.536662515907865e-08,-1.070989646639371e-08
0.5638255302120848,4.137736412490515e-06,3.943673533410099e-08,-4.877006501376325e-07,-7.336559213859845e-08
0.5642256902761105,3.49262804529602e-06,3.237690446021019e-08,-4.876545321180134e-07,-7.319292976277043e-08
0.564625850340136,-7.065455965562718e-07,-1.796946583411483e-07,-9.113806770570061e-08,-2.156337125133802e-08
0.5650260104041617,-7.112823736153291e-07,-1.565256861826654e-07,-5.116279152989063e-08,-1.504833027020473e-08
0.5654261704681873,2.475658576441638e-07,2.653914304401766e-08,-1.234081162288238e-08,-3.087896841593012e-09
0.5658263305322129,-9.491718638887909e-07,-2.162518307280075e-07,-7.270303291465337e-08,-1.725617149962924e-08
0.5662264905962385,9.007965367482293e-07,7.636079709607732e-08,-1.725759106650419e-08,-6.109810382567143e-09
0.5666266506602641,1.015683141480843e-08,-3.294021980349811e-07,-1.836109405041423e-07,-3.824461601714752e-08
0.5670268107242897,4.457247731838153e-08,-4.357369995388763e-08,-3.638120449881151e-08,-1.096140290183238e-08
0.5674269707883153,-3.467665995766179e-07,-2.540912825841202e-08,-2.473804825447929e-08,-8.360200405112857e-09
0.5678271308523409,-3.658695373931819e-07,6.457170592226094e-08,-1.941355264726005e-08,-7.550590654914166e-09
0.5682272909163666,-9.548471011857118e-07,-1.664967995259126e-07,-6.291833474222036e-08,-1.757696052244641e-08
0.5686274509803921,-4.93061085968504e-07,-2.04411856117999e-07,-8.629138212179849e-08,-2.011632371476913e-08
0.5690276110444178,-3.247940262621474e-07,-6.444986130646131e-08,-3.461695042332916e-08,-1.051108698802832e-08
0.5694277711084433,3.073006027744131e-07,2.977579303690309e-09,-8.625509827465419e-09,-5.947940225558852e-09
0.569827931172469,-3.886077771305653e-06,-6.757417866090845e-07,-6.461397094347044e-08,-2.799960230354859e-08
0.5702280912364946,-2.043049800330075e-06,-3.061715471255497e-07,-1.590090725717589e-07,-3.338585332428515e-08
0.5706282513005202,-1.153590049894109e-06,-1.929471513746749e-07,-8.103112688252793e-08,-1.895558226068644e-08
0.5710284113645459,-1.787482516704844e-08,-1.339872552904987e-08,-1.098113644264488e-09,-3.765969382274956e-09
0.5714285714285714,1.202818766873021e-07,2.040155249242885e-08,1.209613330321123e-09,-1.77166750404635e-10
0.5718287314925971,2.552850820266685e-08,1.261344684345428e-08,-5.838895406695742e-09,-1.39673610706585e-09
0.5722288915566226,-5.858796526210842e-07,-1.459660782825689e-07,-7.460547270625124e-08,-1.994727302270991e-08
0.5726290516206483,-5.310160820362598e-07,-8.723663834376487e-08,-3.112090380075245e-08,-9.768083581283254e-09
0.5730292116846739,-3.357354394708854e-07,-1.909033899863783e-08,4.454285886840905e-09,-2.230943964978527e-09
0.5734293717486995,-1.283878802614666e-06,-4.243906467392905e-07,-1.972149277109672e-07,-3.868214202138451e-08
0.5738295318127251,-4.893880772646728e-07,-2.299327983025332e-07,-8.013001818909319e-08,-1.843684439324861e-08
0.5742296918767507,-3.981869125900251e-07,-2.106160129325781e-08,5.152786745191994e-09,-1.924705923601896e-09
0.5746298519407763,-5.464788534254287e-07,-1.066181846461833e-07,-2.85672647971862e-08,-9.291029087493654e-09
0.575030012004802,2.248291615506601e-08,-2.781170483388527e-07,-9.424143671732527e-08,-2.270676511603207e-08
0.5754301720688275,-3.100993972300917e-07,-1.778322473657333e-07,-8.3896732334931e-08,-2.165749481235248e-08
0.5758303321328532,-2.044062666033991e-07,-2.394846940333764e-08,-8.661402123385762e-10,-2.858843522986088e-09
0.5762304921968787,-4.974622865295989e-08,-2.514164630938342e-07,-1.620632438762196e-07,-3.331942108587819e-08
0.5766306522609044,-3.142299419715506e-06,-5.348218457412597e-07,-9.164788816794337e-08,-3.78346646668222e-08
0.5770308123249299,-4.875187026254758e-07,-1.205783693089385e-07,-2.945450317987814e-08,-9.575967787150077e-09
0.5774309723889556,-2.347503536775722e-08,-2.151600001134098e-08,-1.011572779819102e-08,-4.769127717760912e-09
0.5778311324529812,-8.110994217113604e-07,-2.403391360250541e-07,-7.341482178658181e-08,-1.745110125527199e-08
0.5782312925170068,-3.057721563539744e-06,-5.619805217040924e-07,-1.285774903527538e-07,-4.239994206233101e-08
0.5786314525810324,4.325884760144159e-06,8.794997715329831e-08,-4.374508977289665e-07,-5.992827818658669e-08
0.579031612645058,3.674737991155936e-06,8.251319472955863e-08,-4.374657044445493e-07,-5.975134262052547e-08
0.5794317727090836,-3.221801089615497e-06,-6.17684207277654e-07,-1.184750680052102e-07,-2.577162502386161e-08
0.5798319327731093,-9.498533634065253e-07,-1.743408844722219e-07,-8.955214741375181e-08,-2.220223358801657e-08
0.5802320928371348,5.80322222512045e-08,-1.679142976338107e-08,-1.998619620816682e-08,-7.027865305465058e-09
0.5806322529011605,-5.327056697064117e-07,-1.318157738389346e-07,-3.465814474926333e-08,-1.086293842084763e-08
0.581032412965186,1.294849703073049e-07,-5.766065256246499e-08,-1.144878729935108e-07,-2.553875577347249e-08
0.5814325730292117,-3.45913762500243e-07,-2.617529912531575e-10,-2.911033078220389e-08,-8.914395010674173e-09
0.5818327330932372,5.04580983748558e-07,-2.509017562990636e-07,-1.607569748756888e-07,-3.100284576618619e-08
0.5822328931572629,-1.027548308616084e-06,-2.459513015717395e-07,-7.195819388672872e-08,-1.780110488482568e-08
0.5826330532212886,9.74022897637032e-08,1.550474667491461e-08,-6.39332928903134e-09,-2.088532530001405e-09
0.5830332132853141,2.83684741052205e-07,5.392340497331181e-08,-1.80018820231996e-08,-6.691881593120182e-09
0.5834333733493398,-9.514706512041945e-07,-1.920347722509222e-07,-8.881225270114894e-08,-2.160940388220147e-08
0.5838335334133653,2.336325485482128e-07,7.247778230190785e-08,-1.563127705409582e-08,-9.595521056725126e-09
0.584233693477391,-2.835694484237261e-07,1.888556271405819e-08,2.119983601239355e-08,-4.856273368335209e-09
0.5846338535414166,-6.03668114720726e-07,-1.373983455849114e-07,-4.410126664984799e-08,-1.306967690053714e-08
0.5850340136054422,1.579211514460803e-07,2.645154559587139e-08,3.763124382538155e-09,2.453027744429251e-10
0.5854341736694678,3.283939831131215e-08,2.090395281589798e-08,-6.378946421155592e-09,-1.319677795207159e-09
0.5858343337334934,-1.350331433701352e-07,-2.765599726994714e-08,-3.395496643594309e-08,-1.000257489845147e-08
0.586234493797519,-7.915593739420842e-07,-6.418486179849125e-08,4.769407137466198e-08,5.096150731374137e-09
0.5866346538615446,-4.651677128627656e-07,-3.824391225489124e-08,1.242483360919828e-08,2.015282757020524e-09
0.5870348139255702,-4.00931112596261e-06,-6.89918725435827e-07,-6.261303622683295e-08,-2.83219271243096e-08
0.5874349739895959,2.888511966413414e-07,2.842725895713215e-08,-1.379871083289109e-08,-3.384565737911173e-09
0.5878351340536214,2.147834925946458e-07,-2.091897575746235e-08,-3.404306319238219e-08,-1.003095572029579e-08
0.5882352941176471,9.929273326643039e-07,8.552876371135353e-08,-2.011588276167369e-08,-6.81525921803778e-09
0.5886354541816726,-2.026185517482573e-06,-2.729672193932968e-07,-1.478598905304019e-07,-2.946283136673656e-08
0.5890356142456983,-7.742372454200671e-07,-2.237878056899806e-07,-8.374461531445789e-08,-2.019686024974275e-08
0.5894357743097239,-8.639755182764793e-07,-1.483338716497471e-07,-5.693123737812917e-08,-1.58059321942085e-08
0.5898359343737495,-1.187876129762515e-06,-2.145283935057425e-07,-8.219003232639904e-08,-1.959473429639542e-08
0.5902360944377751,-3.387665775713724e-07,-2.583208094167726e-08,-2.87984255358555e-08,-9.373008078103201e-09
0.5906362545018007,-9.276622068155216e-07,-3.586264976213961e-07,-1.769723483038776e-07,-3.175483010814954e-08
0.5910364145658263,-3.482791915785401e-07,7.51124090308539e-08,-2.317496925339827e-08,-8.477612988716736e-09
0.5914365746298519,-2.320853697573734e-07,-4.153649304074065e-08,-3.134012900566907e-08,-9.249156777288459e-09
0.5918367346938775,4.077013000917838e-07,7.010048664036428e-09,-1.112360042951931e-08,-6.641197480353105e-09
0.5922368947579032,-4.3929906378029e-07,-1.258216776774747e-07,-6.958694785323014e-08,-1.838914406927705e-08
0.5926370548219287,-3.263352742433775e-06,-5.530592762904894e-07,-1.047369025087979e-07,-4.185064079376911e-08
0.5930372148859544,4.754279418750365e-08,-1.091105001118613e-08,-2.441891685690022e-09,-4.11521192254428e-09
0.5934373749499799,-8.206748630928385e-07,-2.559789305004851e-07,-7.809365676995883e-08,-1.863813113866957e-08
0.5938375350140056,-4.543568858991793e-07,-6.387920349626334e-08,-2.639145120710139e-08,-8.115913512422263e-09
0.5942376950780313,3.133195145675463e-06,-4.071197019966682e-08,-3.858885871001143e-07,-5.188166157361003e-08
0.5946378551420568,2.548677799851977e-06,-4.473177359251547e-08,-3.858551816560196e-07,-5.175202887491458e-08
0.5950380152060825,2.901205817674671e-07,-1.988977775048916e-07,-1.458885117985643e-07,-2.800770598775103e-08
0.595438175270108,1.777675003561321e-07,-3.038692564381272e-07,-9.632408228471287e-08,-2.337228043807924e-08
0.5958383353341337,-3.040044976357142e-07,-1.670825536405855e-08,4.186571242650221e-09,-2.284621609667036e-09
0.5962384953981593,-3.209626717097261e-06,-5.826865870162873e-07,-1.431337008295094e-07,-4.691299785760805e-08
0.5966386554621849,-1.229890398639963e-07,-1.634124024274674e-07,-7.948116152783162e-08,-2.026427954126352e-08
0.5970388155262105,-4.643227038395742e-07,-8.212593914349884e-08,-2.247629734704003e-08,-7.26557102601812e-09
0.5974389755902361,-3.69510896815162e-07,-1.79416521160692e-08,5.427257696284186e-09,-1.815235799305884e-09
0.5978391356542617,-3.054500607235283e-06,-5.775863755648098e-07,-9.242820483187681e-08,-1.797212592235719e-08
0.5982392957182873,-1.216415210909623e-06,-2.708010937015802e-07,-7.265724587000685e-08,-1.794940312784816e-08
0.5986394557823129,-1.416368195371209e-07,-1.976052523227881e-08,-8.734003687002346e-10,-2.728509111044601e-09
0.5990396158463386,1.962621018224827e-07,2.765764128605467e-08,5.083741222345649e-09,3.959116608136329e-10
0.5994397759103641,5.634313417257083e-08,2.273555227407793e-08,-7.655137128582206e-09,-1.414488499132416e-09
0.5998399359743898,-3.911588161197329e-07,-9.421954469705108e-08,-2.248014829089204e-08,-7.266462321217437e-09
0.6002400960384153,-8.530015548240603e-07,-1.617083773390033e-07,-8.535427772004224e-08,-2.087677326273905e-08
0.600640256102441,3.324438687905375e-07,-4.91365751315744e-08,-1.161573761677071e-07,-2.573913008797917e-08
0.6010404161664666,7.871935295952228e-08,-1.507631844343604e-08,-1.080204031308151e-08,-4.731497584946613e-09
0.6014405762304922,1.008170408818555e-06,-1.847967711339024e-07,-1.409326873528689e-07,-2.434937783202692e-08
0.6018407362945178,1.800634724211831e-07,-7.646671072444792e-09,-2.152254169933596e-08,-7.119781636942381e-09
0.6022408963585434,-4.251564776490771e-07,-1.031042250350649e-07,-2.728029906677455e-08,-8.3977255255414e-09
0.602641056422569,-1.475804422811882e-06,-2.802308443623857e-07,-7.356523699420354e-08,-1.87837983599708e-08
0.6030412164865946,-3.822879064094072e-06,-6.51369679603723e-07,-3.829663127934653e-08,-2.241250178642576e-08
0.6034413765506202,-8.662506003006153e-07,-1.843126404852406e-07,-8.428140883819156e-08,-2.027969627649302e-08
0.6038415366146459,-2.655401764138469e-07,1.348156077280644e-08,-3.136812155825735e-08,-9.076105916301606e-09
0.6042416966786714,-4.930816873644514e-07,-1.060641295993834e-07,-3.69321140899256e-08,-1.058149470505057e-08
0.6046418567426971,-2.095850479810478e-06,-2.828182384621621e-07,-1.49077040849242e-07,-2.902422404418078e-08
0.6050420168067226,1.060347645254737e-07,1.336327996207557e-08,-7.586775598826482e-09,-2.411989309737718e-09
0.6054421768707483,3.42700155421694e-07,5.942913256566943e-08,-2.15383504324787e-08,-7.699029846624488e-09
0.605842336934774,3.144084533926207e-07,8.252035565255501e-08,-2.051260445405328e-08,-1.115916367403725e-08
0.6062424969987995,-2.861880294680866e-08,-1.501855772709362e-08,-3.637581628475234e-08,-1.01149528770748e-08
0.6066426570628252,-2.544672390086118e-07,2.392560760407334e-08,1.908950754331222e-08,-6.047708684864401e-09
0.6070428171268507,-5.023026109906534e-07,-2.926975151920721e-07,-1.582634783479417e-07,-2.456365239568178e-08
0.6074429771908764,-1.663809900641861e-06,-2.48561594906897e-07,-8.729609323960406e-08,-2.115269777010575e-08
0.6078431372549019,-8.317410343993319e-07,-7.127745140406369e-08,5.023452350010526e-08,5.316170823288948e-09
0.6082432973189276,-6.794945485384869e-07,-2.22809877689547e-07,-7.882846594983083e-08,-1.885517813200956e-08
0.6086434573829532,-5.093015755233204e-07,-4.54148236666347e-08,1.322352364421197e-08,2.182634233138401e-09
0.6090436174469788,-7.745108582448531e-07,-1.157558236128958e-07,-5.043076906145e-08,-1.338656816699741e-08
0.6094437775110044,3.4903351672739e-07,2.926234022758348e-08,-1.583936007742295e-08,-3.838724032849898e-09
0.60984393757503,3.291650581732359e-07,-4.74879290958098e-09,-3.607822666799607e-08,-9.931876079748984e-09
0.6102440976390556,-2.97000708410204e-06,-5.115593875596282e-07,-9.526397739846723e-08,-3.969964306435403e-08
0.6106442577030813,1.90328206302944e-06,-1.96730647572773e-07,-3.585645985995264e-07,-4.863998305552557e-08
0.6110444177671068,1.331832334757768e-06,-2.004024567991996e-07,-3.585641266938909e-07,-4.857360677198586e-08
0.6114445778311325,1.164588692451162e-06,9.4114306119908e-08,-2.33822906356686e-08,-7.768012118258857e-09
0.611844737895158,-2.883139306473108e-06,-5.406714529427557e-07,-1.365414610749815e-07,-4.511433115742345e-08
0.6122448979591837,-3.454174934648485e-07,-2.892840595189861e-08,-3.40366373158227e-08,-1.071809999175167e-08
0.6126450580232092,-9.256401200281911e-08,-2.462020743322675e-08,-3.2011203795125e-08,-8.797116605716738e-09
0.6130452180872349,1.914674552451757e-07,2.273336058912158e-08,4.591593928505364e-09,1.007964629815845e-10
0.6134453781512605,2.506626501375217e-08,1.391481808133321e-08,-9.952021564537684e-09,-1.768837220777548e-09
0.6138455382152861,5.072608210004281e-07,-1.87682288293404e-07,-1.415998704844289e-07,-2.610717203680111e-08
0.6142456982793117,-3.489577392196493e-07,8.375137865216424e-08,-2.82496824056767e-08,-9.778777917583906e-09
0.6146458583433373,-7.460034220508463e-07,-2.616669610580056e-07,-7.341816190858236e-08,-1.73770113206183e-08
0.6150460184073629,-2.919391281588504e-07,-8.83619848148618e-08,-6.380446165085862e-08,-1.605221985249262e-08
0.6154461784713886,-1.25864407275212e-07,-3.532842218733867e-07,-1.042383818081292e-07,-2.554219847159962e-08
0.6158463385354142,-2.78951332041218e-06,-5.269180213266854e-07,-6.29642430499239e-08,-8.521077292022123e-09
0.6162464985994398,4.977223992647592e-07,7.346359265837971e-09,-1.496871863901016e-08,-7.742594554647421e-09
0.6166466586634654,-3.312193304608056e-07,-4.64179348919922e-08,-2.553093291580508e-08,-7.229126213794079e-09
0.617046818727491,9.343045336379862e-08,-1.335973073774881e-08,-5.227143119089926e-09,-4.902321611905923e-09
0.6174469787915166,7.436996163302011e-08,-1.300552174349903e-07,-7.405621525136937e-08,-1.795332857081132e-08
0.6178471388555422,-3.029432870787444e-07,-2.04090744637337e-08,2.341837937382154e-09,-2.820725187928372e-09
0.6182472989195679,-1.211761836329758e-06,-2.810992374366739e-07,-6.899583235190847e-08,-1.699641265450744e-08
0.6186474589835934,-3.258721097607014e-07,-6.313972607403373e-08,-2.006390493612587e-08,-5.942843411368552e-09
0.6190476190476191,-3.728591736328547e-07,-2.199865046379105e-08,3.910904974516577e-09,-2.255600603454992e-09
0.6194477791116446,1.337005340076407e-06,-1.566484297627802e-07,-1.320058373259712e-07,-2.082649639326304e-08
0.6198479391756703,5.961455331381535e-08,-7.02970851781409e-08,-1.258189300507205e-07,-2.804274609727215e-08
0.6202480992396959,-3.505796484387186e-06,-5.925223673517752e-07,-2.642422892536146e-09,-1.329643570587241e-08
0.6206482593037215,-7.498243149006294e-07,-1.277983233932162e-07,-7.983235350800673e-08,-1.846849052878385e-08
0.6210484193677471,-1.117453496564501e-07,-2.383697346693808e-08,-3.021193820807837e-09,-3.235792690623888e-09
0.6214485794317727,-2.314103125406593e-07,-7.24435209278584e-08,-1.891587772805047e-08,-5.586131971728847e-09
0.6218487394957983,-1.534065749257678e-06,-2.953125464044886e-07,-7.228343712970218e-08,-1.842074514187397e-08
0.6222488995598239,1.472150122017505e-07,-1.786906010994751e-08,-1.405200560422737e-08,-5.432947823025747e-09
0.6226490596238495,-2.458220917701062e-07,-7.774693976167544e-08,-2.307481150966668e-08,-6.485135754660896e-09
0.6230492196878752,-7.58369486021985e-07,-1.536891104193029e-07,-7.785199195087685e-08,-1.766293219148433e-08
0.6234493797519007,2.663283552558836e-07,-8.52063325340925e-09,-2.601549537009866e-08,-8.053562978441847e-09
0.6238495398159264,-2.618516599003546e-06,-3.362001977601843e-07,-1.604650587824919e-07,-3.12870156179545e-08
0.6242496998799519,-3.595097512116869e-07,-2.609724754708912e-07,-1.497113647664173e-07,-2.013631416330187e-08
0.6246498599439776,1.48886671115635e-07,1.392793580181919e-08,2.36686979925684e-09,-6.580152492608895e-10
0.6250500200080032,-8.749320865246047e-08,-3.114001699481785e-09,-1.318371362852583e-08,-2.373092911827583e-09
0.6254501800720288,1.868651682217621e-06,-2.464930354692865e-07,-3.57560786818894e-07,-4.606463883043944e-08
0.6258503401360545,1.22245494964988e-06,-2.504084881627962e-07,-3.576150009351297e-07,-4.603796126374775e-08
0.62625050020008,-2.498278424091883e-06,-4.312556974775419e-07,-7.145517745599381e-08,-3.344621330077407e-08
0.6266506602641057,-2.173496869331883e-07,1.67680094146345e-08,-3.691820651530166e-08,-1.017222525505809e-08
0.6270508203281312,-3.11819023364448e-07,-7.621549025266528e-08,-3.27336887659632e-08,-8.565404469785264e-09
0.6274509803921569,-1.790246462855098e-06,-2.638534693938021e-07,-9.014529766154479e-08,-2.160274912915691e-08
0.6278511404561825,-2.312733230644739e-06,-4.534995922924422e-07,-1.153696142839201e-07,-3.875347276290196e-08
0.6282513005202081,-5.430513715247639e-07,-1.979971415790351e-07,-7.117584326052861e-08,-1.597815929409084e-08
0.6286514605842337,7.427062314159881e-08,-1.409875023237104e-08,-4.233347332645801e-08,-1.123910086330801e-08
0.6290516206482593,1.163413583559263e-07,1.252648216135691e-08,-8.715369543777661e-09,-2.733628248755944e-09
0.6294517807122849,3.88201951401687e-07,6.557804363755073e-08,-2.484530442144986e-08,-8.710517191057341e-09
0.6298519407763106,3.73672369118017e-07,9.25022823142258e-08,-2.469223295027471e-08,-1.269839130400306e-08
0.6302521008403361,-6.209185982576581e-07,-8.244024167895505e-08,-4.673453716872339e-08,-1.135067082981931e-08
0.6306522609043618,-2.510011477399719e-07,2.786612528042462e-08,1.852706259504868e-08,-7.119586808642616e-09
0.6310524209683873,4.006707469127875e-07,-2.269661107175717e-07,-1.487096040321418e-07,-2.73438865426571e-08
0.631452581032413,-9.074569973231926e-07,-7.975018007055953e-08,5.407077836893955e-08,5.670411826695297e-09
0.6318527410964386,5.164936885271296e-07,-5.784790279581951e-10,-4.168135842950953e-08,-1.090330725566652e-08
0.6322529011604642,-5.700154984019694e-07,-5.277911665805287e-08,1.414571340176281e-08,2.341376344483055e-09
0.6326530612244898,-2.893993863222231e-06,-5.070925696768357e-07,-4.057856661638904e-08,-1.010722758269459e-09
0.6330532212885154,3.559885546976494e-07,3.005760948286547e-08,-1.817428979366923e-08,-4.379193545935731e-09
0.633453381352541,-1.230606886637892e-07,-3.889925238150972e-07,-1.110766119855988e-07,-2.701443867259448e-08
0.6338535414165666,-6.080302385750818e-07,-2.429458141103739e-07,-6.490708676504347e-08,-1.430350320465973e-08
0.6342537014805922,1.296936703604227e-06,1.031208508973848e-07,-2.702116955518644e-08,-8.825409908862029e-09
0.6346538615446179,-5.267927931659627e-08,-4.642044878988943e-08,-6.056282169536931e-08,-1.39850266825888e-08
0.6350540216086434,1.934107705680116e-08,-2.166261419109907e-08,-3.670770746776589e-08,-9.470207472194762e-09
0.6354541816726691,-3.841344562856034e-07,-3.381547704162818e-08,-3.934277290873988e-08,-1.218638322280441e-08
0.6358543417366946,-3.885786806438482e-07,9.155682476432263e-08,-3.320810337139168e-08,-1.119835064249427e-08
0.6362545018007203,-2.253788231690403e-07,-4.422557191672954e-08,-2.880557607807021e-08,-7.512220641108083e-09
0.636654661864746,5.493404481033478e-07,5.368488894858085e-09,-1.859962189641197e-08,-8.973530245754743e-09
0.6370548219287715,1.458223400462035e-06,-1.845944774084003e-07,-1.353462524058049e-07,-2.075266680548815e-08
0.6374549819927972,-3.610435134160015e-06,-5.588542282647558e-07,2.931982547016189e-08,-5.456197550697102e-09
0.6378551420568227,-1.11094534865384e-06,-2.660983638827101e-07,-6.017279128487862e-08,-1.395378357015683e-08
0.6382553021208484,3.573919729138266e-07,-8.98804540570757e-08,-7.093988382018245e-08,-1.576889815456822e-08
0.6386554621848739,3.467207581131159e-09,-7.676941339519802e-08,-1.360961110324697e-07,-3.015573732002115e-08
0.6390556222488996,9.378878149364558e-08,-1.877036320425533e-08,-7.84459255376486e-09,-5.843315769030196e-09
0.6394557823129252,1.030972390068917e-07,4.617418342309346e-09,-8.099877719725718e-10,-1.706334390269548e-09
0.6398559423769508,-2.245104379675153e-07,-2.281821918826966e-08,-1.688583869958726e-08,-3.106903498987886e-09
0.6402561024409764,-2.033733178852786e-07,-6.067702122507061e-08,-2.196602081970812e-08,-5.836933006054626e-09
0.640656262505002,-3.570726925763329e-07,-2.76636048625546e-08,4.806517516819547e-10,-3.560409617448767e-09
0.6410564225690276,-5.616170165440745e-07,-8.318639379806498e-08,-7.611141470773253e-08,-1.598304705688158e-08
0.6414565826330533,-4.454206902105357e-07,-3.027408639589227e-08,2.071395024004122e-09,-2.973497258322703e-09
0.6418567426970788,-1.469345438898675e-06,-2.842698456607772e-07,-6.470813039784684e-08,-1.574841252244918e-08
0.6422569027611045,-7.021715468439022e-08,-6.814948887422164e-08,-1.984663935169225e-08,-5.174958665077561e-09
0.64265706282513,2.831237763736414e-06,-1.734590271966135e-07,-3.731682972204998e-07,-4.153856781380366e-08
0.6430572228891557,1.95129265582776e-06,-1.779904774789349e-07,-3.735267118173639e-07,-4.151603523651941e-08
0.6434573829531812,-1.503814399901446e-07,-3.286983756024432e-08,-5.871581635515082e-09,-4.111844224201415e-09
0.6438575430172069,-2.89452790612213e-07,-2.897008848942686e-07,-1.544851555380478e-07,-1.944719353498069e-08
0.6442577030812325,-2.371598170935039e-06,-3.611845960974022e-07,-4.894596646361327e-08,-2.767362941575407e-08
0.6446578631452581,-3.157781574773453e-06,-3.869345259623752e-07,-1.747384934793818e-07,-3.399622756090031e-08
0.6450580232092837,1.450839558082433e-07,-2.644283578485818e-08,-1.837619552037387e-08,-6.603753964250116e-09
0.6454581832733093,-5.723970723715058e-07,-1.091078079220649e-07,-7.246848862610745e-08,-1.470485645171809e-08
0.6458583433373349,-6.841167590887886e-08,-7.050992955498969e-08,-2.36340726746428e-08,-5.896556847852864e-09
0.6462585034013606,-2.117170634695807e-06,-3.745386599211083e-07,-9.556222881646913e-08,-3.266288059988839e-08
0.6466586634653861,-1.751651601113255e-06,-2.515896112666396e-07,-8.607909782205201e-08,-1.962131264949717e-08
0.6470588235294118,2.833671627930671e-07,-1.605395440042256e-08,-3.188043618874676e-08,-9.556545792510194e-09
0.6474589835934373,-1.121129311027021e-07,-6.446404871617087e-08,-3.349259674900777e-08,-7.919938212222994e-09
0.647859143657463,-3.05152049085539e-07,-1.56017678406823e-07,-6.334983255031905e-08,-1.242742583713841e-08
0.6482593037214885,-2.775308565229221e-07,1.233323057636129e-08,-4.420040573741862e-08,-1.193124516312758e-08
0.6486594637855142,-2.968831037402439e-06,-5.507116917204953e-07,-3.083591545658734e-08,2.814465888606606e-09
0.6490596238495399,1.374966849291281e-07,-2.707974675022484e-07,-1.601981651652927e-07,-2.958374828371549e-08
0.6494597839135654,7.074342556153802e-08,-2.249526697190981e-08,-5.017347583029975e-08,-1.311085727432793e-08
0.6498599439775911,-4.447650667187964e-07,-6.688137026629319e-08,-4.822187713286916e-08,-1.071103678197697e-08
0.6502601040416166,1.405083797173082e-07,-3.996934152897225e-07,-1.10896352052874e-07,-2.609639652626407e-08
0.6506602641056423,9.369345117767033e-08,-1.42218753916708e-09,-3.633884605907908e-09,-2.693339548317096e-09
0.6510604241696679,-3.213211261012659e-07,-3.947386016685426e-08,-2.038833829625096e-08,-3.762719588193775e-09
0.6514605842336935,1.299405280739664e-07,1.450141807848753e-08,-9.561459127454556e-09,-3.009448252560788e-09
0.6518607442977191,4.271109763927803e-07,7.245454980707638e-08,-2.723151701438604e-08,-9.595645645749485e-09
0.6522609043617447,-3.856849053334234e-07,-2.040300539761703e-07,-5.477683945607273e-08,-1.016577855033383e-08
0.6526610644257703,4.049082252388349e-07,1.01564850415656e-07,-2.676590188972215e-08,-1.397074224854437e-08
0.6530612244897959,5.962927145679471e-07,-7.08352316982609e-09,-4.928729305063805e-08,-1.27046737867388e-08
0.6534613845538215,-3.156895624666115e-07,2.933211972132921e-08,2.134185466698265e-08,-7.766397920814554e-09
0.6538615446178472,-1.016593755278992e-06,-8.926792758444161e-08,6.047901529649241e-08,6.337184243419901e-09
0.6542617046818727,-6.385819402620409e-07,-5.876436273486201e-08,1.562690149251271e-08,2.569355643550169e-09
0.6546618647458984,2.275375827797736e-07,-2.051449848758279e-08,-6.264536633416689e-08,-1.330127873800757e-08
0.6550620248099239,-3.569687297158848e-06,-5.866306216820353e-07,4.801117838006958e-08,-1.666574135264273e-09
0.6554621848739496,1.248472424218906e-06,-2.277348562642941e-07,-1.445880432836021e-07,-2.223795823786639e-08
0.6558623449379752,3.875938032501694e-07,3.295471451898083e-08,-2.031557841310011e-08,-4.886562662543826e-09
0.6562625050020008,2.217752132838534e-08,-3.109470499305461e-08,-4.364146972667431e-08,-1.106250478092329e-08
0.6566626650660264,1.429727576737513e-06,1.135172374558239e-07,-2.989613801939237e-08,-9.792173612089581e-09
0.657062825130052,2.655452815075376e-07,-5.239990983735628e-08,-1.399324392929676e-07,-3.001863850400437e-08
0.6574629851940776,-4.517588130145014e-07,-3.985291533485795e-08,-4.332043259791932e-08,-1.350209737040377e-08
0.6578631452581032,-9.692124446601169e-07,-2.27317749003119e-07,-4.799097365443105e-08,-9.431433192184148e-09
0.6582633053221288,7.400329911977611e-07,-6.447195447465447e-08,-7.295114053301581e-08,-1.489456749652314e-08
0.6586634653861545,-4.61166251506159e-07,9.918629251239257e-08,-3.627042804449056e-08,-1.239692948533363e-08
0.65906362545018,-2.595050307386748e-07,-5.662654342109608e-08,-3.470804960597167e-08,-8.823732321576488e-09
0.6594637855142057,4.083270843841525e-06,-5.291599573152677e-08,-3.98149647422252e-07,-3.582489810662408e-08
0.6598639455782312,2.843368833813383e-06,-5.828428874265121e-08,-3.991013454752288e-07,-3.579333914316734e-08
0.6602641056422569,5.774262462828888e-07,2.210368619063733e-09,-1.996486167788959e-08,-9.948783380100882e-09
0.6606642657062826,6.998438041191427e-08,-2.54478021854584e-08,-8.099852745668793e-09,-6.51981838116434e-09
0.6610644257703081,-2.016232569759856e-06,-3.407699931059996e-07,-4.020164402344393e-08,-2.597486360764609e-08
0.6614645858343338,-2.212285787169595e-07,-7.490453243435191e-08,-2.688051757492227e-08,-6.892059995218553e-09
0.6618647458983593,-7.409422405187828e-07,-3.47391737585491e-07,-1.669084205319864e-07,-2.093878440061027e-08
0.662264905962385,-3.035374559302302e-07,-5.08564485480707e-08,-7.731279865748217e-08,-1.4678655392964e-08
0.6626650660264105,-1.365558392690736e-06,-2.4554264712417e-07,-5.188619875986512e-08,-1.117328429038703e-08
0.6630652260904362,-4.49559433615106e-07,-3.617592869269248e-08,8.576336083942754e-10,-4.055328047491924e-09
0.6634653861544618,-1.672649697803254e-06,-3.464219267754758e-07,-9.068764903532742e-08,-3.085964954996689e-08
0.6638655462184874,-3.37261171122254e-06,-4.143356182525158e-07,-1.838385948555512e-07,-3.474601283023526e-08
0.664265706282513,-4.457389704115365e-08,-8.260796363166183e-08,-2.431134422288801e-08,-6.08147053266375e-09
0.6646658663465386,-5.524675736938396e-07,-3.987872777468982e-08,2.272719714560039e-09,-3.488423374770139e-09
0.6650660264105642,1.243617204411671e-07,-6.947028737408815e-10,-4.749305595723088e-09,-3.199137331983114e-09
0.6654661864745899,-3.556388308955822e-07,-4.667366182522265e-08,-2.312301987301864e-08,-4.127863500721163e-09
0.6658663465386154,-2.865190968155917e-07,-7.397131750763461e-08,-7.144469237161917e-08,-1.272575851021871e-08
0.6662665066026411,-2.404466138993736e-07,-4.360906252924745e-08,-6.947458725346899e-09,-4.838716683021847e-09
0.6666666666666666,-1.678071010215632e-06,-2.064125492403793e-07,-7.515645844509459e-08,-1.53507373687493e-08
0.6670668267306923,-2.163012080585924e-08,-8.420983061904898e-08,-2.832838296233499e-08,-6.79914721137817e-09
0.6674669867947179,-3.707614586408524e-06,-6.380480484537787e-07,-2.93808497909571e-08,4.024181140469267e-09
0.6678671468587435,8.830523982866867e-08,-3.721336166440986e-08,-2.11422927117972e-08,-7.683574001385456e-09
0.6682673069227691,2.954624184231324e-07,-2.930243897145703e-07,-1.670403643947123e-07,-3.014616994047994e-08
0.6686674669867947,2.396242650657489e-07,-2.645163693488411e-08,-3.630286693983324e-08,-1.102321675163436e-08
0.6690676270508203,1.226092020435651e-08,-1.209176460861486e-07,-5.914589305403437e-08,-9.592466913650183e-09
0.6694677871148459,-5.034494705371637e-08,-7.577404838152425e-08,-3.90428049455707e-08,-8.940163254016158e-09
0.6698679471788715,-3.888651227289995e-07,4.427909106569489e-09,-4.998687427161645e-08,-1.37020155850229e-08
0.6702681072428972,4.809051638440853e-07,-3.765174263980414e-07,-1.025334376503819e-07,-2.259362254269996e-08
0.6706682673069227,-4.2480749477203e-06,-6.67425357815696e-07,5.493860820711208e-08,-1.589330030308083e-09
0.6710684273709484,-3.981197296918437e-07,-7.643238911041359e-08,-5.501201684645174e-08,-1.189104598329635e-08
0.671468587434974,-3.977216435946947e-08,-1.683724894879664e-07,-4.708283615628997e-08,-6.423599399783722e-09
0.6718687474989996,-3.737636695473556e-08,-3.602693417273519e-08,-5.663332926439622e-08,-1.504352894627801e-08
0.6722689075630253,1.445315847686777e-06,-2.54230786791733e-07,-1.498758217246452e-07,-2.238561425558732e-08
0.6726690676270508,5.426532130164347e-07,-1.991004580421405e-08,-5.554952920961734e-08,-1.462225923688374e-08
0.6730692276910765,5.592786821837881e-06,4.82701331579496e-08,-4.322235065765085e-07,-3.161428075682467e-08
0.673469387755102,3.880786733659211e-06,4.16147246457719e-08,-4.341040367639487e-07,-3.159083010724602e-08
0.6738695478191277,1.433179991225546e-07,1.997101645133011e-08,-1.001114805797521e-08,-3.214313327281882e-09
0.6742697078831532,3.922216934397935e-07,-2.094121304613577e-08,-7.044022205998834e-08,-1.455267574269114e-08
0.6746698679471789,4.454394543631081e-07,8.012384170041977e-08,-2.833825967668641e-08,-1.027756168680861e-08
0.6750700280112045,3.871837551566012e-07,1.093507419715766e-07,-2.603399839526568e-08,-1.483595123434313e-08
0.6754701880752301,6.145702380010712e-07,1.650925415841309e-08,-1.34673174598283e-07,-2.702545350041438e-08
0.6758703481392557,-3.850969264215158e-07,2.864707078665026e-08,2.864435654986571e-08,-7.809767866559942e-09
0.6762705082032813,-1.157792212657251e-06,-9.910702247861851e-08,7.006051771041665e-08,7.424139359937973e-09
0.6766706682673069,1.947763586024939e-07,6.906368852389904e-09,-3.410957818886454e-09,-2.958576233971757e-09
0.6770708283313326,-3.357546028489537e-07,-4.223588382116961e-08,-2.491205319329797e-08,-4.113044673814586e-09
0.6774709883953581,-7.020055829008526e-07,-1.87346616475618e-07,-3.688492281320306e-08,-4.946717358922134e-09
0.6778711484593838,-7.111244800551881e-07,-6.204135495192491e-08,1.793531424362043e-08,2.942314960481866e-09
0.6782713085234093,-1.014108919928992e-07,-4.801782322524713e-08,-4.921269526856173e-08,-1.284010534523193e-08
0.678671468587435,-2.330220879926019e-06,-3.787649964217082e-07,-4.659771873669998e-08,-2.883790000760599e-08
0.6790716286514605,4.293797436124577e-07,3.907541212088929e-08,-2.186874886287237e-08,-5.247273238656267e-09
0.6794717887154862,1.009228010710082e-06,-6.765017083300763e-08,-8.093169216023359e-08,-1.602309052782855e-08
0.6798719487795118,1.574992251121013e-06,1.264696786619763e-07,-3.132741985652269e-08,-1.049312599419236e-08
0.6802721088435374,-8.770973078662255e-07,-3.977269259616735e-07,-1.760447969264384e-07,-2.153280704158367e-08
0.680672268907563,-1.922400161213446e-06,-3.831637758386769e-07,-1.02420011579204e-07,-3.409802514659122e-08
0.6810724289715886,-5.308043380396958e-07,-4.555939205863139e-08,-4.498319448900575e-08,-1.442597553914479e-08
0.6814725890356143,-4.26854557293236e-07,-7.79262728578204e-08,-3.940115621248214e-08,-1.042234600040427e-08
0.6818727490996399,-5.650374396266049e-07,1.0817565765505e-07,-3.62744947726132e-08,-1.307906217088057e-08
0.6822729091636655,-3.540334300570139e-06,-4.01873335792674e-07,-1.834948444077281e-07,-3.24784710274503e-08
0.6826730692276911,-1.137535360622031e-06,-2.003061138542257e-07,-3.858655779900875e-08,-6.258671361888839e-09
0.6830732292917167,5.955747081863747e-07,1.033611663720662e-10,-1.764431276791794e-08,-1.03195720649327e-08
0.6834733893557423,-1.50796766106684e-07,-4.78628427599635e-08,-8.449925012934331e-08,-1.53826679903681e-08
0.6838735494197679,-3.812951843973624e-07,-9.945471827385876e-08,-3.104947480685931e-08,-8.374373746852775e-09
0.6842737094837935,1.877498984494534e-08,-3.053776529492231e-08,-4.468621927235691e-09,-6.531023136132158e-09
0.6846738695478192,-5.379275332083538e-07,-4.216800891196411e-08,5.326813373346024e-09,-3.845848809439703e-09
0.6850740296118447,-4.252387681537042e-06,-7.280697983107402e-07,-2.557261734232145e-08,5.725028899990899e-09
0.6854741896758704,-2.010117758790629e-07,-1.091376725875497e-07,-2.878028335753767e-08,-7.59490193213892e-09
0.6858743497398959,-8.427720383325937e-08,-6.915709556854032e-08,-7.61284100488195e-08,-1.271703651100002e-08
0.6862745098039216,-1.511093647098492e-06,-1.472140158251038e-07,-6.249592666655961e-08,-1.033168931500807e-08
0.6866746698679472,-6.519130144001452e-07,-4.637036798815195e-08,6.573291273952895e-09,-3.275087566488681e-09
0.6870748299319728,5.725892413441916e-07,-2.733138021512098e-07,-1.631662313783411e-07,-2.743462103464033e-08
0.6874749899959984,-1.735100009077712e-07,-1.113677890091092e-07,-3.379189407385026e-08,-8.510416798176477e-09
0.687875150060024,-2.995230663343147e-07,-5.125110323920559e-08,-3.914257371854934e-09,-4.825133662608443e-09
0.6882753101240496,2.795720076665654e-07,1.706969039484837e-08,-1.556953771081058e-10,-2.122468804790873e-09
0.6886754701880752,-2.716515458594475e-07,-3.044022942024297e-08,-2.594814929344179e-08,-3.842771047240856e-09
0.6890756302521008,3.064513246327555e-07,-1.165671924189808e-07,-6.036361528874348e-08,-8.654578595779751e-09
0.6894757903161265,4.23541708738029e-08,-4.491485424730879e-08,-1.971238145333232e-08,-8.003161838860518e-09
0.689875950380152,-4.814210493984748e-06,-7.525573343378864e-07,5.929325483842793e-08,-2.383144250493446e-09
0.6902761104441777,9.705937887525172e-07,-3.352801166000139e-07,-9.082053269645832e-08,-1.793864609645977e-08
0.6906762705082032,-2.062019107931574e-07,-1.027181232887181e-07,-4.621284329732231e-08,-1.09922840566662e-08
0.6910764305722289,2.058936315461202e-07,-3.43187492019125e-08,-3.63291423742917e-08,-1.171038387703857e-08
0.6914765906362546,1.812086406889835e-06,-2.407918455635666e-07,-1.433628742774518e-07,-1.90690541142947e-08
0.6918767507002801,6.637318159597517e-06,6.631240691875008e-08,-4.740761693023566e-07,-3.045773175525649e-08
0.6922769107643058,4.387649882546219e-06,5.752214189871933e-08,-4.771595022544911e-07,-3.048732415580659e-08
0.6926770708283313,-4.631925656429118e-07,-1.51585373705219e-09,-5.108066323951851e-08,-1.466715194077708e-08
0.693077230892357,2.235644882908725e-07,-1.641788879354822e-07,-4.469334657713445e-08,-4.490963667098906e-09
0.6934773909563825,-5.97625729824874e-07,-1.038807360879086e-07,-6.422195153577342e-08,-1.431771559752507e-08
0.6938775510204082,-1.270864853834013e-07,-4.862481985542023e-08,-5.793533911562542e-08,-1.614461878928596e-08
0.6942777110844338,1.110775401613249e-06,1.194699788311036e-07,-1.244964730624145e-07,-2.238527851459383e-08
0.6946778711484594,-2.660478637205001e-06,-4.27928301510685e-07,-6.012799094463392e-08,-3.388873292402181e-08
0.695078031212485,3.060318377992456e-07,-4.11836663836906e-08,-8.119504457701979e-08,-1.724067768869413e-08
0.6954781912765106,-2.222935603400312e-06,-4.333367065755493e-07,-1.220137754970957e-07,-3.985400577754226e-08
0.6958783513405362,-4.290696324865783e-07,-1.77673101468562e-07,-3.069872918700844e-08,-2.172550134076468e-09
0.6962785114045619,4.717733823499085e-07,-3.292560426144185e-08,-5.635994976618185e-08,-1.568852189401253e-08
0.6966786714685874,-8.637531533292481e-07,-4.153908885058002e-07,-1.719957778582714e-07,-1.853415532829513e-08
0.6970788315326131,1.652554730302582e-07,2.833572035669531e-08,-1.013927260458475e-08,-3.36159402629284e-09
0.6974789915966386,4.519336923534905e-07,8.865973629316016e-08,-2.839041414587062e-08,-1.079219286590601e-08
0.6978791516606643,3.438567079172692e-07,1.166170902816519e-07,-2.301505057406975e-08,-1.536308508980198e-08
0.6982793117246898,-5.032622801035466e-07,2.65935637310034e-08,3.948789885270695e-08,-7.347598695692029e-09
0.6986794717887155,-2.574374679121505e-07,-6.61450270265403e-08,-4.9017329059308e-08,-1.376319891635134e-08
0.6990796318527411,1.005444497299183e-06,-9.36926759778472e-08,-9.234851125763716e-08,-1.875102443959979e-08
0.6994797919167667,-1.327536339615982e-06,-1.082468878242627e-07,8.23182284881023e-08,8.89273307373577e-09
0.6998799519807923,-3.648765362327183e-06,-3.550456704089043e-07,-1.768568232461417e-07,-2.807972651341155e-08
0.7002801120448179,-7.827366777840939e-07,-6.177556975726982e-08,2.109610340087685e-08,3.494801993882613e-09
0.7006802721088435,4.888151646687597e-07,4.95176804675411e-08,-2.266371038234634e-08,-5.404970126122564e-09
0.7010804321728692,-8.877458045510416e-07,-1.838302009096779e-07,-2.994809619571242e-08,-2.940413887242974e-09
0.7014805922368947,3.266827755932034e-07,2.274881507620968e-08,3.300634877319497e-09,-1.279659583526033e-09
0.7018807523009204,-2.343903028883552e-07,-2.090475822758238e-08,-2.648539003027938e-08,-3.580144492675255e-09
0.7022809123649459,-6.181930964247951e-07,-1.012581954313827e-07,-3.824007673930071e-08,-1.119040034965226e-08
0.7026810724289716,1.72932527090777e-06,1.43605646897277e-07,-3.12952851061471e-08,-1.086888962128207e-08
0.7030812324929971,-6.264668572798683e-07,-4.846553191170627e-08,-4.436439193719641e-08,-1.488970417540517e-08
0.7034813925570228,-2.863991829026967e-07,-7.011281101585424e-08,-9.53978671632642e-08,-1.782160681901987e-08
0.7038815526210485,-4.612483831536913e-06,-7.918892972114959e-07,-7.937363975475189e-09,1.113036941693827e-08
0.704281712685074,-6.699614038260313e-07,1.217644404372285e-07,-3.317365372885444e-08,-1.315779740291326e-08
0.7046818727490997,-5.977393349060968e-07,-1.272523217555522e-07,-2.94822244329478e-08,-9.087072475149816e-09
0.7050820328131252,6.178960894790355e-07,3.191582657583494e-09,-1.162634069946873e-08,-9.965889665233542e-09
0.7054821928771509,9.7319119090079e-07,-2.095477944356472e-07,-1.501719669076295e-07,-2.190076551515536e-08
0.7058823529411765,-1.270372096255099e-06,-1.133895318368426e-07,-5.404063770683043e-08,-6.754767028761483e-09
0.7062825130052021,-5.847499292861921e-09,-2.875693873627782e-08,3.340257166253557e-09,-5.708356729844808e-09
0.7066826730692277,-2.012691128632026e-07,-9.229328511198977e-08,-8.495425589398159e-08,-1.456885349063101e-08
0.7070828331332533,-4.085733807485673e-07,-1.399003526069448e-07,-2.77429063519166e-08,-8.43583465691155e-09
0.7074829931972789,-6.133892588818592e-07,-3.965771217345538e-08,1.417108201563923e-08,-2.705578453396835e-09
0.7078831532613046,-5.082624825536334e-06,-8.049481625739016e-07,7.252398166363415e-08,-6.042876629572373e-10
0.7082833133253301,-7.154412061919002e-07,-4.266149051175767e-08,1.555133291013645e-08,-2.038058551366585e-09
0.7086834733893558,7.013472054636015e-06,1.664735664459845e-08,-5.127324942006247e-07,-3.072362097241436e-08
0.7090836334533813,6.116741746725474e-07,-1.448377085639932e-07,-3.43264799582867e-08,-9.689161428127226e-09
0.709483793517407,3.147252804798057e-06,4.356319390282096e-09,-5.171852851230955e-07,-3.087730426412607e-08
0.7098839535814325,2.836154449006753e-07,-1.431483790520639e-07,-6.604165111540348e-08,-9.716054845139552e-09
0.7102841136454582,1.579159986180751e-06,-3.176690048315892e-07,-8.279908403075865e-08,-1.450238006264711e-08
0.7106842737094838,-3.182882547583283e-07,-4.69624437035983e-08,4.062106951089009e-09,-3.688121061301825e-09
0.7110844337735094,2.282685157068378e-06,-1.78748179621865e-07,-1.249056329965132e-07,-1.222832307067063e-08
0.711484593837535,7.139248888541363e-08,-4.018943201983566e-08,-1.30236399526244e-08,-7.112604158126054e-09
0.7118847539015606,-4.591502788478913e-07,-1.371504879303342e-07,-4.888307655319344e-08,-1.266200306364363e-08
0.7122849139655862,-2.65716996260413e-06,-4.487580997770874e-07,-6.902852180702389e-08,-3.759489699584764e-08
0.7126850740296119,2.906559304170281e-07,-1.930494754805082e-07,-4.741578615409367e-08,-4.726694381878923e-09
0.7130852340936374,3.295530124474047e-07,2.167859636058992e-08,5.343358392035418e-09,-9.821197271761821e-10
0.7134853941576631,-2.552508885011997e-07,-2.084574855038861e-08,-2.690727061670642e-08,-3.511724354439354e-09
0.7138855542216886,2.301691138474107e-07,-2.960906867145255e-08,-3.070870559883277e-08,-1.109182027121603e-08
0.7142857142857143,1.769548915029626e-06,2.133248246551527e-07,-1.169175146728893e-07,-1.855770182002659e-08
0.7146858743497398,-2.159138221372085e-06,-4.524230717532489e-07,-1.361347993751956e-07,-4.416064912286538e-08
0.7150860344137655,-9.240308543369e-07,-1.408203432885421e-07,-6.941472621985902e-08,-1.65277763926946e-08
0.7154861944777912,-5.6427120295443e-07,4.802167674504629e-09,-4.604891368616537e-08,-1.42255933199259e-08
0.7158863545418167,-7.917904333263527e-07,-3.849414031373063e-07,-1.526625926055481e-07,-1.132673107816729e-08
0.7162865146058424,-4.579316277522665e-07,-2.04193300440289e-07,-3.067809719874341e-08,-1.791328321367393e-09
0.7166866746698679,-1.610936781670515e-07,-4.876360981414884e-08,-5.248035781522366e-08,-1.572390760544585e-08
0.7170868347338936,5.657564948540249e-08,-7.323030304324504e-08,-8.838098402386281e-08,-1.988503632110124e-08
0.7174869947979192,-3.648742573763566e-06,-3.162874278565766e-07,-1.716726794822867e-07,-2.398483825155855e-08
0.7178871548619448,4.89102265043134e-07,-3.320847396163421e-08,-4.967241522780148e-08,-1.511460777901328e-08
0.7182873149259704,8.209820326627546e-07,-1.343523163979256e-07,-1.004151986371653e-07,-2.160606824542914e-08
0.718687474989996,-4.886951450861726e-06,-8.081432105372015e-07,2.834875410053626e-08,2.155628552359335e-08
0.7190876350540216,-9.757024949044535e-07,-2.065251604294333e-07,-2.876928368004261e-08,-2.271437322474533e-09
0.7194877951180472,-3.280216865095832e-07,-7.161264660293823e-08,-4.082877370936555e-08,-1.293137710229034e-08
0.7198879551820728,1.853557765636053e-07,3.743733474157203e-08,-1.023612785151211e-08,-3.510534462358609e-09
0.7202881152460985,4.504907941967861e-07,9.785914214644351e-08,-2.831764771840526e-08,-1.13138202600667e-08
0.720688275310124,2.853259004680351e-07,1.245419734619504e-07,-1.951171156678663e-08,-1.58698868287549e-08
0.7210884353741497,-6.801032665298832e-07,2.473615274133491e-08,5.145226419331027e-08,-6.772366934979794e-09
0.7214885954381752,-1.517129403347864e-06,-1.164972901105338e-07,9.585362281077902e-08,1.054631604787951e-08
0.7218887555022009,-8.760156405887748e-07,-5.905186598794085e-08,2.491677482833751e-08,4.1913607041609e-09
0.7222889155662265,-7.454919897328967e-07,-1.118596544191391e-07,-2.844676058956096e-08,-1.009297430327313e-08
0.7226890756302521,-6.772965227485327e-07,-1.100080688845755e-07,-1.033741225430913e-07,-2.056862219723512e-08
0.7230892356942777,5.298696315689495e-07,6.401227665984069e-08,-2.294214473874179e-08,-5.4160287358058e-09
0.7234893957583033,1.558693028726998e-06,-1.413885874077931e-07,-1.35824636003253e-07,-1.586865089578838e-08
0.7238895558223289,1.882174175858402e-06,1.662690893437709e-07,-3.037448321060817e-08,-1.104774352358305e-08
0.7242897158863545,-1.287811920993026e-06,-1.193524933601394e-07,-5.422037506259653e-08,-6.056753082060884e-09
0.7246898759503801,-7.503145453269426e-07,-4.603323621201025e-08,-4.25481977908494e-08,-1.509213167152772e-08
0.7250900360144058,3.353319434304438e-07,2.034157004980756e-08,6.072977396281181e-09,-1.137572015901904e-09
0.7254901960784313,-2.991400117439782e-07,-2.624242848954734e-08,-2.824838992422838e-08,-3.646718387507935e-09
0.725890356142457,-5.222981361216842e-06,-7.959299466641406e-07,1.01642951988992e-07,5.656771887995457e-09
0.7262905162064826,-7.363157944619136e-07,-1.420836106675309e-07,-1.88699512629656e-08,-7.841073558607785e-09
0.7266906762705082,7.122471465457731e-06,-7.371434127222227e-08,-5.290955869476871e-07,-2.801711059110112e-08
0.7270908363345339,3.802424533785402e-06,-9.096237169645312e-08,-5.343293593014459e-07,-2.837817488325788e-08
0.7274909963985594,-8.2604982713275e-07,1.429536240067588e-07,-2.840734318785425e-08,-1.287693622656317e-08
0.7278911564625851,-5.957107878954245e-07,-1.359128221408262e-07,-9.118562376251247e-08,-1.693230498465742e-08
0.7282913165266106,5.952653480342709e-07,1.490666475384707e-08,-3.388131390713874e-09,-9.145085823080908e-09
0.7286914765906363,-5.401311536815438e-07,-1.577571061081985e-07,-1.737000244624329e-08,-7.248854431309014e-09
0.7290916366546618,-9.324816655219573e-08,-1.647319233390855e-08,1.382427843704647e-08,-4.300372714456186e-09
0.7294917967186875,2.984624832750616e-06,-9.923054630913622e-08,-1.019274793848151e-07,-3.945332603849206e-09
0.7298919567827131,2.006925431014748e-06,-3.452558647114767e-07,-8.408111152111168e-08,-1.412474781680883e-08
0.7302921168467387,-7.536864037327906e-07,-2.412865135818212e-08,2.620731510589803e-08,-8.58425055984448e-10
0.7306922769107643,-6.920183073207256e-08,-1.931892480207033e-07,-7.001485661134488e-08,-1.154248701986061e-08
0.7310924369747899,-5.437068190523699e-07,-1.652880801401205e-07,-2.518180797636063e-08,-8.795409700615181e-09
0.7314925970388155,-2.507586634883532e-06,-4.06668587021517e-07,-6.480283329921585e-08,-3.756966325328294e-08
0.7318927571028412,-8.640621518978941e-07,-2.33203220518324e-08,2.805645363440767e-08,2.545560140330658e-11
0.7322929171668667,-1.924478467225516e-06,-4.006851945786847e-07,-1.347412145767271e-07,-4.42247113545904e-08
0.7326930772308924,-4.083705060566297e-07,-2.431739370477573e-08,1.598734551449911e-08,-1.607707651139767e-09
0.7330932372949179,-6.344796095962076e-07,-1.596105651946944e-07,-4.184663274831236e-08,-1.224421315337029e-08
0.7334933973589436,-5.744248652366718e-08,-2.485562452558566e-07,-4.96777815084916e-08,-6.056333666818749e-09
0.7338935574229691,2.288298051161735e-06,2.671873105214249e-07,-1.18835178510204e-07,-1.775251475550538e-08
0.7342937174869948,2.613659320140293e-08,-1.415000764563788e-08,-2.026084811944538e-09,-5.157260262692904e-09
0.7346938775510204,-5.713163309178106e-07,-3.288869500416221e-07,-1.259008797439597e-07,-1.790054170979019e-09
0.735094037615046,2.200015845900467e-07,-2.239318205307603e-10,-2.031014995889476e-08,-9.277105495031789e-09
0.7354941976790716,-1.187132175090376e-06,-1.676208032396127e-07,-6.478245422410407e-08,-1.666873479722808e-08
0.7358943577430972,-8.834497310335051e-07,-2.597749170164854e-07,-3.204766497848545e-08,-2.92102703468281e-09
0.7362945178071229,-6.542172838915489e-07,3.886324407934311e-08,-3.576561119227966e-08,-1.244979448092408e-08
0.7366946778711485,3.93557950507356e-07,2.497107806741014e-08,7.029041758079107e-09,-1.195902364536294e-09
0.7370948379351741,-3.266133330305183e-07,-2.839717014736844e-08,-3.154418783594516e-08,-3.935500549544529e-09
0.7374949979991997,-3.799334271476488e-06,-3.236562603989893e-07,-1.757218837905821e-07,-2.272326785787695e-08
0.7378951580632253,-1.52096073522646e-07,-9.696306104464403e-08,-8.555125503988572e-08,-2.049605275579699e-08
0.7382953181272509,-5.196466517934818e-06,-7.933405501041387e-07,7.702406032848022e-08,3.562266961627865e-08
0.7386954781912765,-2.027544723927024e-07,-1.88264155479063e-08,-4.124428131615769e-08,-1.38156399480075e-08
0.7390956382553021,-1.381310266702153e-06,-2.603270920115028e-07,-3.111062447836069e-08,-3.610394236915519e-09
0.7394957983193278,5.283191870662025e-07,-2.469165366524763e-10,-3.653962066975823e-08,-1.28723359365687e-08
0.7398959583833533,6.337548144297149e-07,-1.698084150400611e-07,-9.830991482396176e-08,-2.249559321224942e-08
0.740296118447379,2.135995233144976e-06,-1.128867136503782e-07,-1.28788165818231e-07,-1.214478715899122e-08
0.7406962785114045,-3.500656238702645e-07,-4.06604611742134e-08,-2.540053368998388e-08,-1.022662290484004e-08
0.7410964385754302,7.103996085995047e-06,-1.667217826169927e-07,-5.050045154064857e-07,-1.805153502689912e-08
0.7414965986394558,3.186036576258518e-06,-1.940611766649028e-07,-5.114657599414357e-07,-1.874961009720088e-08
0.7418967587034814,-5.48584737897581e-06,-7.384459965146134e-07,1.431180744925586e-07,1.568645863062319e-08
0.742296918767507,2.09354233361336e-07,4.461412245800452e-08,-1.073542613159918e-08,-3.753133327933744e-09
0.7426970788315326,-1.074472160374866e-06,-1.47327494978013e-07,-1.007987031107814e-07,-2.144377986871741e-08
0.7430972388955582,4.778863015896613e-07,1.075768744464217e-07,-2.948574684115324e-08,-1.211875701549601e-08
0.7434973989595839,2.817791701252712e-07,1.344656324510811e-07,-1.812666963292015e-08,-1.684781974284522e-08
0.7438975590236094,-1.7790345054403e-06,-1.607982438514229e-07,-6.075698548391972e-08,-7.916115283028049e-09
0.7442977190876351,-7.790238882651211e-07,2.427790983711767e-08,6.125301633123837e-08,-6.658972031847716e-09
0.7446978791516606,-7.687442940454674e-07,-8.262081247542682e-08,-1.080494383861896e-08,-6.901632952554813e-09
0.7450980392156863,-1.706419885210821e-06,-1.27186147902324e-07,1.08640007071519e-07,1.211408347522898e-08
0.7454981992797118,-9.443507888355394e-07,-5.999275882416027e-08,2.875244958338954e-08,4.945095631300852e-09
0.7458983593437375,6.070832243339328e-07,7.594540412409892e-08,-2.346862095539545e-08,-5.437895472395259e-09
0.7462985194077632,2.086609054758181e-06,1.878115412664635e-07,-3.014035892110964e-08,-1.132365393264035e-08
0.7466986794717887,-6.704379583103053e-07,-1.128375768186817e-07,6.589922378513622e-10,-4.262418790969702e-09
0.7470988395358144,-1.117897612477982e-06,-1.809601731150525e-07,-8.717716537217849e-08,-1.756757155283116e-08
0.7474989995998399,3.750716307137853e-06,-5.248381736413871e-08,-8.4203760943604e-08,2.716358397431174e-09
0.7478991596638656,-8.362252489269512e-07,-4.662226625289421e-08,-4.191808932465883e-08,-1.546195658491762e-08
0.7482993197278912,-2.203422070326907e-06,-2.982286782507814e-07,-4.826878799120551e-08,-3.394603106310668e-08
0.7486994797919168,1.960256619268386e-06,-4.129652980862865e-07,-9.407122042865889e-08,-1.681821830186061e-08
0.7490996398559424,-9.174506055582143e-07,1.623344991665077e-07,-2.490952261025969e-08,-1.275283083652934e-08
0.749499799919968,-4.511113789418613e-07,-1.281447416617597e-07,2.428883199495736e-09,-3.496855116780684e-09
0.7498999599839936,4.835632955114091e-07,3.258038401099952e-08,9.075275260310465e-09,-9.679151565459428e-10
0.7503001200480192,-3.371815261987519e-07,-2.66568907550689e-08,-3.629234325306501e-08,-4.339040526896386e-09
0.7507002801120448,-1.516606179881702e-06,-2.717774720499025e-07,-1.190845923078494e-07,-4.010514266476458e-08
0.7511004401760705,6.495115156777572e-07,2.223886446936835e-08,3.724458480517753e-09,-8.429189204020313e-09
0.751500600240096,-5.318119181035651e-07,-2.475985201056923e-07,-6.384282401743345e-08,-1.183716182190327e-08
0.7519007603041217,-7.915762413344379e-08,-1.035376751139555e-08,2.34955973199576e-08,-2.906507372294236e-09
0.7523009203681472,-4.069040476333304e-07,-1.351011018320402e-07,-6.05788835314298e-09,-5.113254755842485e-09
0.7527010804321729,-7.958366094234896e-07,-1.652226126719599e-08,3.774313820690533e-08,1.074535035764085e-09
0.7531012404961985,-2.368139481593679e-07,-2.998951236595316e-07,-1.033663000619744e-07,6.710715756029749e-09
0.7535014005602241,2.298870902135064e-06,2.80484962834323e-07,-1.311497494770811e-07,-2.040221820415924e-08
0.7539015606242497,-9.038912578079413e-07,-1.314986846682436e-08,4.049315553691932e-08,2.271250853843402e-09
0.7543017206882753,-5.571599750956239e-07,-3.115129594327172e-07,-4.267415427797504e-08,-6.132171651843867e-09
0.7547018807523009,-4.445077844095063e-07,-1.28990114846825e-07,-2.426305299448059e-08,-8.837684357648202e-09
0.7551020408163265,-4.148931044461539e-07,-1.18815869355632e-08,2.803641158092459e-08,7.423919402947162e-10
0.7555022008803521,5.405630475655131e-08,1.657724654955703e-09,9.399314575407449e-09,-2.84732652031932e-09
0.7559023609443778,-1.000897751344788e-06,-1.400056628964681e-07,-4.91257658971239e-08,-1.363724549531934e-08
0.7563025210084033,-1.472150156289484e-06,-3.253568066901865e-07,-2.556170128970621e-08,-3.170646923987433e-09
0.756702681072429,-3.256532098024036e-06,-3.573851219546242e-07,-1.905973063853521e-07,-2.503676368456535e-08
0.7571028411364545,-6.649930930403451e-06,-8.255744776591463e-07,1.261721913572638e-07,4.981798993866953e-08
0.7575030012004802,2.316148513973625e-07,1.891144900705174e-08,-9.268486757214869e-09,-7.026294727976793e-09
0.7579031612645059,-7.63534690811546e-07,6.4154209767632e-08,-2.447339299975516e-08,-1.01268549655392e-08
0.7583033213285314,1.753173181007071e-07,-6.680892014404934e-08,-7.129096852099953e-08,-1.778498252390119e-08
0.7587034813925571,6.501150376059563e-06,-2.229394511915073e-07,-4.462106516097726e-07,-4.67699853365072e-11
0.7591036414565826,2.352605724289718e-06,-2.644078825663786e-07,-4.525604971601978e-07,-1.22015299589512e-09
0.7595038015206083,-2.071897577830772e-06,-3.271273087349588e-07,-2.785341545593329e-08,-4.559603290980937e-09
0.7599039615846338,-3.218949284342567e-07,2.458558276276694e-09,-2.85455309092595e-08,-1.122511291909398e-08
0.7603041216486595,-5.325390681470345e-06,-6.935473791235017e-07,1.910144410801454e-07,2.647131254271139e-08
0.7607042817126851,2.215088633246964e-06,-1.332266059153177e-07,-1.333522477339099e-07,-1.206106006399837e-08
0.7611044417767107,5.551029780631874e-07,3.750375470008068e-08,1.163462664905766e-08,-7.326747502199693e-10
0.7615046018407363,-3.601301347787093e-07,-2.663842871632377e-08,-4.100594697355692e-08,-4.773659944784736e-09
0.7619047619047619,1.070505264055677e-06,-1.541188353737673e-07,-8.430625624051046e-08,-1.992679629870783e-08
0.7623049219687875,4.338540539997279e-07,2.531877580238716e-08,-2.131036278768372e-08,-9.771076668933636e-09
0.7627050820328132,-2.513131724583073e-06,-2.180589235044437e-07,-6.40934583053903e-08,-9.964705850971504e-09
0.7631052420968387,-5.843245492125373e-07,-1.61558784389654e-08,-7.002200615677955e-09,-6.438406275670918e-09
0.7635054021608644,-8.123894955208726e-07,-1.378829917746472e-07,-8.597167287620467e-08,-1.874891044571918e-08
0.7639055622248899,-1.643867957242946e-06,-1.843334065027548e-07,-2.735917955518415e-08,-2.957341240864854e-08
0.7643057222889156,4.08828532200491e-06,-5.317196371103639e-08,-7.822083934540124e-08,5.888740280171079e-09
0.7647058823529411,2.348352942815854e-07,4.828169062970671e-08,-1.199168714269098e-08,-4.181007638624747e-09
0.7651060424169668,-1.119023683483149e-06,-5.877499068692004e-08,1.094793423014115e-08,-2.362560071910426e-09
0.7655062024809924,5.434327745213508e-07,1.188883358838075e-07,-3.304917122790102e-08,-1.348929246886945e-08
0.765906362545018,3.26559215602187e-07,1.495387747240108e-07,-2.095259781698036e-08,-1.878355569319809e-08
0.7663065226090436,-8.319133594435272e-07,2.85660644859613e-08,6.666548959008641e-08,-7.526972458726349e-09
0.7667066826730692,-8.464482519640461e-07,-1.327770765790281e-07,-9.921888410329073e-08,-3.502123007373431e-08
0.7671068427370948,-1.831252611685173e-06,-1.383546352784961e-07,1.197898378894641e-07,1.338226216102799e-08
0.7675070028011205,-7.850482434608416e-07,-1.842386885526609e-07,-6.991254571137697e-08,-1.453050306000883e-08
0.767907162865146,-1.008972621439742e-06,-6.317627784877809e-08,3.215999104483787e-08,5.620516272026949e-09
0.7683073229291717,1.648233713023035e-06,-5.004425312049492e-07,-1.034486377058868e-07,-2.033385906009499e-08
0.7687074829931972,-1.124923813617191e-06,-8.772058631388609e-08,2.503424382925636e-08,9.480713650098525e-10
0.7691076430572229,7.164360397980718e-07,8.926935601984994e-08,-2.525621691732171e-08,-5.746646163460525e-09
0.7695078031212484,2.380172256672746e-06,2.154662286664343e-07,-3.235109452775357e-08,-1.214723092685906e-08
0.7699079631852741,-8.476565476770091e-07,-4.244813325769392e-08,-4.505281161404351e-08,-1.662400622646752e-08
0.7703081232492998,-9.222629885133028e-08,-2.676281503334664e-07,-4.379558177137154e-08,-8.385361444296011e-09
0.7707082833133253,-9.763908806553016e-07,-9.939873734242522e-08,2.813442859055396e-08,2.186331335209124e-09
0.771108443377351,-2.772228387797954e-07,-3.188284565428121e-07,-9.44034245089535e-08,1.169322661594098e-08
0.7715086034413765,-9.261346012457379e-07,1.911242390586879e-07,-2.585191129851767e-08,-1.352638534161889e-08
0.7719087635054022,8.403431653942357e-07,3.74504582938491e-08,6.30945000886972e-09,-8.649112978604725e-09
0.7723089235694278,2.029084706883555e-06,2.69952600487961e-07,-1.450827439200751e-07,-2.447158401638538e-08
0.7727090836334534,1.145331784832864e-07,4.033167424248508e-09,2.88131792139306e-08,-2.431276466314481e-09
0.773109243697479,-9.590328182050748e-07,-1.011009809712349e-07,2.064047978530424e-08,7.948437602303574e-10
0.7735094037615046,-2.308323178504004e-07,-3.490684273250969e-07,-2.227983715408583e-08,-2.432352096746634e-09
0.7739095638255302,-7.300793219322094e-07,-9.996778732453946e-10,4.486362025352721e-08,2.095821480278359e-09
0.7743097238895558,6.080995576942994e-07,3.995344682109537e-08,1.403106124621351e-08,-6.77423131807704e-10
0.7747098839535814,-4.168981182092692e-07,-3.051371720505094e-08,-4.503523446867761e-08,-5.149884052064534e-09
0.7751100440176071,-7.756189634442605e-07,6.045442571217569e-09,4.860859386412901e-08,3.589521812215892e-09
0.7755102040816326,-1.047614865018975e-06,-8.790419297937623e-08,2.110945043393992e-09,-2.925034637994817e-09
0.7759103641456583,-5.841757011734788e-06,-8.663120508389002e-07,1.663569684042905e-07,6.139470459689954e-08
0.7763105242096838,-5.582737393871545e-06,-4.683304226386395e-07,-2.10595473322792e-07,-2.950839959989429e-08
0.7767106842737095,-2.413080575103234e-07,1.085209928635885e-08,3.527607788420417e-08,2.119168175372617e-09
0.7771108443377351,-1.285931706682204e-06,-3.74014909490704e-07,-5.926965904808946e-09,3.220507222290492e-10
0.7775110044017607,6.308124276965294e-06,-2.417805034778984e-07,-3.789696642087557e-07,2.189519797223293e-08
0.7779111644657863,1.749336989596035e-06,-3.058557175004875e-07,-3.856409098747221e-07,2.008391078372351e-08
0.7783113245298119,-1.715221838760471e-06,-9.48862267204147e-08,-2.353462680535763e-08,-7.844352012983854e-09
0.7787114845938375,3.136424933539067e-07,2.968284808879842e-08,1.543070758526569e-08,-1.575554966918308e-09
0.7791116446578632,5.589230690901265e-07,5.272105417309389e-08,-4.187603938946328e-09,-5.871911546939057e-09
0.7795118047218887,-5.538876035344712e-06,-7.061083865400898e-07,2.311420179275579e-07,3.444791332047717e-08
0.7799119647859144,-4.787070611218586e-07,-8.505951231465393e-09,-4.591398661773662e-08,-1.205496786409591e-08
0.7803121248499399,-1.866977395451993e-06,-3.836891114623571e-07,-1.165835463231883e-08,-1.861814928185409e-09
0.7807122849139656,1.934598599796711e-06,-1.942815872587118e-07,-1.430269243881626e-07,-1.429017825960319e-08
0.7811124449779911,-5.155688363193967e-07,1.066066257140852e-07,-1.983597187557799e-08,-8.936083403273059e-09
0.7815126050420168,2.267078151156258e-08,4.155043001517616e-08,-2.290045263955723e-08,-9.746169942167684e-09
0.7819127651060425,4.272489029683093e-07,-1.013769707870278e-07,-5.815502503917898e-08,-1.408939777271509e-08
0.782312925170068,-2.397745956048386e-06,-2.77195757798098e-07,-5.582151943768642e-08,-8.589930448461201e-09
0.7827130852340937,-1.267654117122968e-06,-1.139295975909836e-07,-1.589526086817641e-08,-2.830124951308718e-08
0.7831132452981192,9.014767566341726e-07,7.055438783905248e-08,-1.334772768282961e-08,-7.705651814450004e-09
0.7835134053621449,4.258016855484584e-06,-9.71315816543408e-08,-7.892708748818494e-08,6.363669971629021e-09
0.7839135654261705,-3.002723859075536e-07,-4.045720445015626e-08,-9.182039488503745e-08,-3.339353084987856e-08
0.7843137254901961,-1.741485535362588e-06,-7.963763381302432e-08,-5.786968297824572e-08,-1.250286547944475e-08
0.7847138855542217,-1.949760998132811e-07,2.808206879424237e-08,4.12618471486611e-09,-3.557169869543288e-09
0.7851140456182473,2.104466789257259e-06,-6.034587769153382e-07,-1.023805229143649e-07,-2.076058962854028e-08
0.7855142056822729,6.601605044655299e-07,4.302906426781127e-08,1.637167774451172e-08,-7.025669835890959e-10
0.7859143657462985,-4.755505371176769e-07,-3.573568413027404e-08,-4.884739937869791e-08,-5.46405283958931e-09
0.7863145258103241,-7.448890947704495e-07,-1.50344546413171e-08,2.572207852759709e-08,1.446135265728576e-09
0.7867146858743498,-1.773453504419618e-06,-1.274223074998741e-07,-3.83084920861613e-08,-7.634777600589206e-09
0.7871148459383753,2.570853798916658e-07,4.814808285521157e-08,-1.424270476117088e-08,-4.841149090246113e-09
0.787515006002401,6.449049069066064e-07,1.319707580887857e-07,-3.950658998575874e-08,-1.557603536728245e-08
0.7879151660664265,4.364898106815293e-07,1.69443863189142e-07,-2.846210174796999e-08,-2.190319616434703e-08
0.7883153261304522,-8.50514868591348e-07,3.511035761800993e-08,6.779508278158983e-08,-9.528101398550437e-09
0.7887154861944778,-5.806974784967048e-07,-3.902001524877695e-07,-9.606722021471777e-08,1.344530765328742e-08
0.7891156462585034,-2.0056043648867e-06,-1.558008756123797e-07,1.298876674855436e-07,1.43903400579561e-08
0.789515806322529,-6.538694261649076e-07,-4.245842164420135e-08,4.304933242498977e-08,5.630812971747557e-09
0.7899159663865546,-1.183967255744439e-06,-7.473118399396277e-08,3.501237518939444e-08,6.16212768127108e-09
0.7903161264505802,8.015762612021968e-07,9.872129175059921e-08,-2.895432691562899e-08,-6.562857088295663e-09
0.7907162865146058,-1.155949172971935e-06,-2.167890199265454e-07,-8.979257391990749e-09,-7.405809684629304e-10
0.7911164465786314,2.698633163252609e-06,2.441248914116336e-07,-3.789101524384856e-08,-1.387395658404881e-08
0.7915166066426571,2.348852112794845e-06,2.301860728565683e-07,-1.494714860155955e-07,-2.585077694191369e-08
0.7919167667066827,-3.728352643201918e-07,-4.98546415285037e-08,4.876409232832499e-08,7.5522453713856e-09
0.7923169267707083,-9.128847693012315e-07,-4.271096921883696e-08,-5.326353830895052e-08,-1.905299186492401e-08
0.7927170868347339,-9.879370713314059e-07,2.200337699965946e-07,-3.258737934885029e-08,-1.571565243937291e-08
0.7931172468987595,9.852246355761961e-07,4.637238087357309e-08,2.955787999156049e-09,-1.035081204154876e-08
0.7935174069627852,-6.590188879073595e-06,-9.934959730307109e-07,1.93309544205855e-07,6.949162412649649e-08
0.7939175670268107,-3.175853346614897e-07,-4.636826788452719e-08,4.195632012034029e-08,6.579288708321336e-09
0.7943177270908364,-1.211763478804473e-06,-3.016084414155239e-07,1.537670176675494e-08,5.83707641789445e-09
0.7947178871548619,5.873775917153044e-08,6.228689030633872e-09,2.770488532466907e-08,-3.454494365699145e-09
0.7951180472188876,6.903210803749603e-06,-2.478839637872983e-07,-3.43420915293447e-07,4.099170586467499e-08
0.7955182072829131,1.661022490061757e-06,-3.442731921959003e-07,-3.516458165604903e-07,3.835451835985175e-08
0.7959183673469388,-6.378965617721039e-06,-6.060151496816092e-07,-2.20793926337696e-07,-3.162903267307214e-08
0.7963185274109644,-8.20820452619537e-07,3.415854941553399e-10,4.594247882197419e-08,1.590543119777017e-09
0.79671868747499,-4.321633280982526e-07,-2.840801677543092e-08,2.295517268864718e-08,3.038525275036225e-09
0.7971188475390156,-9.416507896867128e-07,8.284181527996353e-09,5.003821485750113e-08,3.263886979015762e-09
0.7975190076030412,-2.347103060407876e-06,-3.226556318486311e-07,3.266620580117431e-08,8.742004071551146e-09
0.7979191676670668,-6.001054058540855e-06,-7.905985021911405e-07,2.55957041391809e-07,3.791404019843366e-08
0.7983193277310925,-2.752954464857096e-07,1.599519375694129e-08,3.549637605981977e-08,1.663280601635072e-09
0.798719487795118,-1.193185543845085e-06,-3.246659477433366e-08,-3.599813493936522e-09,-1.806653427141377e-09
0.7991196478591437,3.761940504144124e-07,4.106336886253534e-08,1.351614361519668e-08,-2.384381311398903e-09
0.7995198079231692,1.644726369203421e-06,-3.153295756918026e-07,-1.42798976472447e-07,-1.465267683739863e-08
0.7999199679871949,-2.996635191920353e-06,-3.297633563692734e-07,2.388213845899964e-08,6.042707752800894e-09
0.8003201280512204,6.847503551448697e-07,7.207982551798169e-08,-8.155586330421239e-09,-7.061287197382173e-09
0.8007202881152461,1.66133240088399e-07,6.620470352879536e-08,-2.629975195403999e-08,-5.849895481094584e-09
0.8011204481792717,7.337629109402256e-07,4.805807447809361e-08,1.923787143583344e-08,-6.385332196159816e-10
0.8015206082432973,-5.387504186590816e-07,-3.995930647668728e-08,-5.316206258944794e-08,-5.795636298254872e-09
0.801920768307323,-9.626289897866161e-07,-1.11706522186609e-07,-2.47484745208198e-08,-3.260841442371167e-08
0.8023209283713485,-4.91558210017033e-07,1.386801183005107e-07,-2.530953370731511e-08,-1.031607923885827e-08
0.8027210884353742,2.656743535904898e-07,-2.523929393172646e-08,-1.080745687443496e-07,-3.806731697962485e-08
0.8031212484993998,1.151050740461564e-06,-3.640276186508043e-08,-3.730620827633209e-08,-7.459365243531572e-09
0.8035214085634254,-3.420938806891986e-06,-2.041183197832496e-07,-2.591963253577676e-08,-1.742658057378307e-09
0.803921568627451,3.673496910276143e-06,-2.199132956838338e-07,-7.376474819910798e-08,8.026249600411882e-09
0.8043217286914766,1.475626728469136e-07,7.04139184403244e-08,-2.82737286419914e-08,-1.101518615945544e-08
0.8047218887555022,1.196714848175857e-06,1.089371913196894e-07,-1.688157613430356e-08,-8.483937007732203e-09
0.8051220488195278,-1.334856862530001e-06,-1.151181341170689e-08,-3.423516292797528e-08,-5.040893365038454e-09
0.8055222088835534,-6.050368263382965e-09,6.61423287821141e-08,3.482888003847617e-09,-3.563528381098851e-09
0.8059223689475791,1.691354963493516e-06,-5.621376444904285e-07,-8.100520284769569e-08,-1.565963238042893e-08
0.8063225290116046,-1.913927208595812e-06,-5.493421826720231e-07,-9.082026678689651e-08,1.576665704736256e-08
0.8067226890756303,-1.45018242517554e-06,-6.477017127227404e-08,-9.595810603102493e-09,1.02222785974414e-09
0.8071228491396558,-5.88155153056671e-07,2.28201764417295e-08,2.86342588923174e-08,2.347628635673088e-09
0.8075230092036815,2.905711829270928e-07,4.694989443894575e-08,-1.72300797869436e-08,-5.706875185510356e-09
0.8079231692677071,7.869087752591543e-07,1.483724655993058e-07,-4.825985986185591e-08,-1.8310777069821e-08
0.8083233293317327,5.959078869161827e-07,1.947574518881285e-07,-3.921336655436577e-08,-2.604253209940278e-08
0.8087234893957583,-8.463278832683726e-07,4.255982863004753e-08,6.738989482240911e-08,-1.234197648120781e-08
0.8091236494597839,-4.659348371679047e-07,-2.242417536447895e-09,4.907392162023074e-08,7.375668745997131e-09
0.8095238095238095,2.087455961830301e-06,3.548828483913738e-07,-1.341182648751197e-07,-2.166947964694763e-08
0.8099239695878351,-2.224120931372467e-06,-1.818466595561958e-07,1.410692423860214e-07,1.542603558819721e-08
0.8103241296518607,-8.533148990696358e-07,-1.643097574064595e-07,2.57945161727573e-08,9.317142080193172e-09
0.8107242897158864,-1.353984245610047e-06,-9.664673950151416e-08,3.747043908960308e-08,6.591888915298335e-09
0.8111244497799119,8.625770158881625e-07,1.001671833014336e-07,-3.533437962525409e-08,-8.014955920950779e-09
0.8115246098439376,-8.54490008866076e-06,-1.211096161851691e-06,2.244634313598108e-07,7.753834717025102e-08
0.8119247699079631,3.048034477956004e-06,2.674409922617403e-07,-4.747883127699875e-08,-1.668715594375993e-08
0.8123249299719888,8.2422642934804e-06,-2.86503493149557e-07,-3.646839722074537e-07,5.285541691796014e-08
0.8127250900360145,1.650720180535828e-06,-4.271632432285448e-07,-3.769092605338783e-07,4.911781708442955e-08
0.81312525010004,-6.382606551246904e-08,-3.570203376743249e-09,5.666498999727758e-08,9.901985871709656e-09
0.8135254101640657,-1.061975726198913e-06,-5.853294110674794e-08,-6.719831279259349e-08,-2.295319416327971e-08
0.8139255702280912,-1.141021590298884e-06,2.380232693853622e-07,-4.558261359955131e-08,-1.947802044404927e-08
0.8143257302921169,-9.904868694913827e-07,-2.572016241749697e-07,5.553438181457053e-08,1.722684873283312e-08
0.8147258903561424,8.213600670772439e-07,5.39906522640857e-08,2.292766788119237e-08,-4.321572994428381e-10
0.8151260504201681,-6.004649406429843e-07,-4.27564135194683e-08,-5.849545724507321e-08,-6.233491135718268e-09
0.8155262104841937,-7.45209064318143e-06,-5.851515578171251e-07,-2.125278618580996e-07,-2.830007107807753e-08
0.8159263705482193,4.868323778942705e-08,7.58567328134039e-09,4.997457994201794e-08,9.216404502378226e-09
0.8163265306122449,1.084593926299556e-06,3.546917342006835e-08,-6.603440176639071e-09,-1.36309431846284e-08
0.8167266906762705,-6.481570110213025e-09,-1.648098353349029e-08,2.053116611638918e-08,-5.996464585005549e-09
0.8171268507402961,-8.144435953643287e-06,-9.586596026795559e-07,2.747135027563982e-07,3.878548010869582e-08
0.8175270108043218,-1.031777365320458e-06,-2.95112347090155e-08,4.058103789400285e-08,-4.504981044928462e-10
0.8179271708683473,-1.691894034342981e-09,3.665533611422654e-08,3.00751844021297e-08,5.692060380897232e-09
0.818327330932373,-2.388297407584612e-06,-2.782757765363621e-07,7.641992613919637e-08,2.098756744909794e-08
0.8187274909963985,-1.233080562854166e-06,-2.614017936338071e-08,4.447952916360497e-08,1.256043525265215e-09
0.8191276510604242,1.602497761240206e-06,-2.856015766940739e-07,-1.245256518803851e-07,-9.551486890984473e-09
0.8195278111244498,-7.096782987244618e-07,4.09329197611575e-08,1.981703089210345e-09,7.591154165669157e-10
0.8199279711884754,-5.491124130826796e-07,-2.113237209886277e-08,2.69367730661429e-08,-7.56218111823563e-10
0.820328131252501,-2.515994178019197e-06,-1.797628293294942e-07,-4.748715121593921e-08,-4.164987409627407e-08
0.8207282913165266,-3.223272855744383e-06,-2.817392621847745e-07,6.796889603758413e-08,1.844407967657428e-08
0.8211284513805522,2.367236873559926e-07,6.219772533594355e-09,1.591590683501312e-09,-5.538327318491215e-09
0.8215286114445778,-1.347038152928467e-06,-8.621991235898363e-08,-1.414115002851026e-07,-4.807579423653453e-08
0.8219287715086034,8.813191719182617e-07,1.615597650643459e-07,-2.230632526497644e-08,-3.203422720940272e-09
0.8223289315726291,5.92897580165118e-07,4.217905085247e-08,-2.369760646764275e-08,-1.101290995361264e-08
0.8227290916366546,4.117115854499711e-06,-2.054302446319808e-07,-4.802990034499066e-08,1.507308357517135e-08
0.8231292517006803,-7.484284841777459e-07,1.20247378981652e-07,-4.384492821563148e-08,-1.483820460383205e-08
0.8235294117647058,-3.841386862749606e-06,-1.367510690845079e-07,1.183459945464495e-08,1.012438652498583e-08
0.8239295718287315,2.100059066945496e-06,5.308776782696265e-08,-3.288114874329688e-08,-4.344143603177666e-09
0.8243297318927572,7.437528293961188e-09,4.365525011010867e-08,-4.776777931383442e-08,-1.572782118299218e-08
0.8247298919567827,1.21719417498671e-06,8.958171488249882e-08,-3.52583875593902e-08,-1.291192229080094e-08
0.8251300520208084,-6.285562768236759e-07,8.890935483248909e-08,-2.730077371635248e-08,-8.584757280686836e-10
0.8255302120848339,2.981316125910383e-06,-5.803252002138389e-07,-6.338746415640041e-08,2.332154195111332e-08
0.8259303721488596,-3.118364460719776e-06,-5.585829042026713e-07,-5.255119200495093e-08,-5.165096021073026e-09
0.8263305322128851,-1.653321646554935e-07,4.08062640508418e-08,-1.246669227791682e-08,-7.369634731948481e-09
0.8267306922769108,9.171759993416357e-07,6.006451413003376e-08,2.727065735439419e-08,-1.481422303640278e-10
0.8271308523409364,-6.654411656500513e-07,-4.57113243897249e-08,-6.506103046403118e-08,-6.808151408532829e-09
0.827531012404962,-6.596445384705237e-07,3.572907914462414e-08,3.044310601191234e-09,6.829624537908907e-09
0.8279311724689876,-8.338637578729964e-07,-8.710547410198663e-09,1.600200995481145e-08,-6.79453483358422e-10
0.8283313325330132,2.151972829646473e-06,4.957943105265337e-07,-1.035513039022163e-07,-1.144576828428976e-08
0.8287314925970388,3.3825088361419e-07,4.835315564848121e-08,-2.044133344918116e-08,-6.67113030877423e-09
0.8291316526610645,8.406460841711839e-06,-3.607002070010503e-07,-4.231008314201868e-07,5.943970429775077e-08
0.82953181272509,-4.207239104854751e-08,-5.555406787210502e-07,-4.376908716346829e-07,5.417502591355896e-08
0.8299319727891157,9.617208675797107e-07,1.708311203045348e-07,-5.755185131502284e-08,-2.136523392595105e-08
0.8303321328531412,7.875006321446045e-07,2.281132789102887e-07,-4.974097996109582e-08,-3.060060318042554e-08
0.8307322929171669,-9.781599243075027e-06,-1.373001054456272e-06,2.653425257850737e-07,9.050999833839144e-08
0.8311324529811924,-8.519971173143067e-07,5.382057466826445e-08,7.010849664269433e-08,-1.520800129391489e-08
0.8315326130452181,-6.877373001366488e-07,-3.710380172727112e-08,3.932988686920182e-08,5.020055159117576e-09
0.8319327731092437,-2.47425863824429e-06,-2.113526266655872e-07,1.566330201899865e-07,1.696552009822869e-08
0.8323329331732693,1.06587700485769e-07,-7.110029019373444e-08,4.577700918188966e-08,1.709573005791145e-08
0.8327330932372949,-1.58154746775086e-06,-1.235502471230859e-07,4.041233235082821e-08,7.041253613235823e-09
0.8331332533013205,9.29540121564154e-07,9.689745418486833e-08,-4.405394698567605e-08,-1.008416141699015e-08
0.8335334133653461,3.451977377281276e-06,2.857801635949179e-07,-6.053005591684577e-08,-2.057243832209948e-08
0.8339335734293718,-2.293854755958044e-07,-3.731253729336175e-08,4.811678153996054e-08,7.886844994722758e-09
0.8343337334933973,-1.276136027488924e-06,-9.083712791207045e-08,-8.563697838750492e-08,-2.824277772714491e-08
0.834733893557423,-8.91860285848375e-06,-5.622370482738344e-07,-1.884770671791109e-07,-1.863825969979516e-08
0.8351340536214485,2.672186562992781e-08,-1.71126857795373e-07,8.237435703865437e-08,2.69649816500336e-08
0.8355342136854742,-1.350048717008922e-06,2.465196012299514e-07,-6.270681431177908e-08,-2.459491585261584e-08
0.8359343737494997,-8.05584230851131e-06,-1.058741496326752e-06,2.94505775122093e-07,4.200992745067055e-08
0.8363345338135254,1.210319721188891e-06,1.151157218807658e-08,-1.896879101393146e-08,-1.808298772011814e-08
0.8367346938775511,-8.779970931091984e-08,-2.231497533467228e-08,4.064124397221689e-08,7.115517415839631e-09
0.8371348539415766,-5.61936545349701e-08,-5.3360833266391e-08,1.119566362115637e-08,-9.477032140059047e-09
0.8375350140056023,-1.396790892176542e-06,-1.889210565225967e-07,1.093015355661015e-07,3.216904905644488e-08
0.8379351740696278,-1.325619480646876e-06,-7.442447602113592e-08,3.321593925596008e-08,-3.310601300435351e-09
0.8383353341336535,-1.05652704691329e-07,1.731877590296191e-08,1.866712878690828e-08,3.165574865974446e-09
0.8387354941976791,9.215033985681872e-07,-2.341188761422924e-07,-8.594769347244504e-08,2.526401016187816e-09
0.8391356542617047,-1.520247254968713e-06,-7.793164229816375e-08,3.677147989569349e-08,-1.663657623094827e-09
0.8395358143257303,-1.560843650398062e-06,-2.060164618665961e-07,-7.978029291829219e-08,-5.097612144892141e-08
0.8399359743897559,-7.073061758966014e-07,-8.101732131178056e-08,1.530970083862058e-08,-4.435636209185404e-09
0.8403361344537815,-9.298207241745466e-07,2.960678892670279e-08,-1.315650945380384e-08,-2.334691506449366e-09
0.8407362945178071,-1.259461203102844e-07,-1.058087186103055e-07,-1.848292232753944e-07,-5.832656347359527e-08
0.8411364545818327,-2.321998818690378e-06,-1.8715320604562e-07,1.027409518540341e-07,3.023699523265662e-08
0.8415366146458584,1.050655717345072e-07,-5.942703407733824e-08,-1.635386701316565e-08,-1.051124539481748e-08
0.8419367747098839,1.04709412442742e-06,1.7933722467728e-07,-3.962717514747766e-08,-6.626227864748252e-09
0.8423369347739096,4.830151030813753e-07,-2.775959161130665e-08,-4.791362678731418e-08,-1.744589509533089e-08
0.8427370948379351,3.483259750195695e-06,-1.533103591050103e-07,5.300701058316853e-10,2.967298901944301e-08
0.8431372549019608,1.025947859832571e-06,6.652941411169272e-08,3.191461151214819e-08,1.173372484540228e-10
0.8435374149659864,-7.507431508310604e-07,-5.014518778830522e-08,-7.275365605532024e-08,-7.479251751317009e-09
0.843937575030012,-1.099465477140761e-06,5.31448435256409e-08,-7.372054562781326e-08,-2.248763694444998e-08
0.8443377350940376,-2.960775614883342e-06,-1.511969029464597e-08,4.206960756068711e-08,2.178985929552371e-08
0.8447378951580632,2.558557331968289e-06,6.71153393917844e-08,-5.04819888685288e-08,-7.574014972558128e-09
0.8451380552220888,-2.556799980950289e-07,-4.434758638175048e-08,-8.082014911308381e-08,-2.411903602082174e-08
0.8455382152861144,-3.198950152040827e-06,-6.148313067391619e-07,-2.054152877985014e-08,3.843780122535665e-08
0.84593837535014,1.112040539701676e-06,-2.426101772813661e-10,-6.891451424093082e-08,-2.144729970173473e-08
0.8463385354141657,-4.530417096497396e-07,1.238182675163036e-07,-4.241891306236422e-08,-3.088232257901791e-09
0.8467386954781913,3.318414828100134e-06,-4.669782647250675e-07,-2.138921809012858e-08,5.542015129685821e-09
0.8471388555422169,-5.170267671854297e-07,-6.567495578813298e-08,-4.495205883670768e-08,-1.559942970198195e-08
0.8475390156062425,1.074860824230316e-05,-5.188417557428013e-07,-4.845240186839296e-07,6.91365031469195e-08
0.8479391756702681,-9.702368431847712e-08,7.867572624405954e-08,-5.172917614181974e-09,3.002215123172958e-08
0.8483393357342938,-3.765203378230813e-07,-8.002760397928885e-07,-5.068458149358497e-07,3.774099415091019e-08
0.8487394957983193,-1.322552662593596e-06,-1.330263523048791e-07,-1.430827591357801e-08,-8.430184508990715e-09
0.849139655862345,3.972832030470491e-07,5.41810571459155e-08,-2.341725146288088e-08,-7.621386984168642e-09
0.8495398159263705,1.146662141288343e-06,1.983087031805895e-07,-6.580196920289346e-08,-2.438093677684357e-08
0.8499399759903962,9.67970550475425e-07,2.673303329793273e-07,-5.721979466050153e-08,-3.493013155930605e-08
0.8503401360544217,-1.153425137785483e-05,-1.471345861967661e-06,3.461501433596824e-07,1.128672816077331e-07
0.8507402961184474,3.433180668259272e-06,7.119448486414103e-07,-8.296162707592808e-08,-7.08848270892805e-10
0.851140456182473,-8.880942058155706e-07,6.969949368777679e-08,7.932789095489692e-08,-1.735224585725704e-08
0.8515406162464986,-2.758187893798705e-06,-2.357136201386355e-07,1.79095170822229e-07,1.957692773699603e-08
0.8519407763105242,-1.742594017970529e-06,-1.396421067968611e-07,4.694934133798653e-08,8.275436890216252e-09
0.8523409363745498,-1.25163078400852e-06,-1.77399163555009e-07,1.031763888110711e-08,-2.41722741063486e-09
0.8527410964385754,7.018026345653708e-07,-2.862475173821744e-08,4.615138850906315e-08,1.877840807184831e-08
0.8531412565026011,1.044162784136307e-06,1.087142193029609e-07,-5.035544703541247e-08,-1.15073609529802e-08
0.8535414165666266,3.965231332981949e-06,3.230805440322256e-07,-7.029996591704987e-08,-2.373840979579711e-08
0.8539415766306523,-1.461486982643287e-06,-1.077441851706199e-07,-9.976094587827781e-08,-3.263250201519588e-08
0.8543417366946778,-7.228300457738685e-07,-1.888527711766022e-07,1.845025541787634e-08,3.225058849401983e-10
0.8547418967587035,-1.509759457114638e-06,2.808459441342616e-07,-7.346561550661038e-08,-2.838436134531773e-08
0.8551420568227291,-9.954395694016651e-06,-1.077000344212796e-06,3.484488425413443e-07,5.308661917825907e-08
0.8555422168867547,-8.767866163436079e-06,-5.021486627797282e-07,-1.756076648592362e-07,-8.038646864618694e-09
0.8559423769507803,7.618233333675565e-07,-1.291685059106157e-07,9.10893497377062e-08,3.082466722026552e-08
0.8563425370148059,1.456909192689212e-06,1.560052721328868e-08,-2.27047270151719e-08,-2.0671824850767e-08
0.8567426970788315,-5.78535614628876e-07,-1.810795971658207e-07,8.177779891330078e-09,-1.111415017978398e-09
0.8571428571428571,1.033709365559068e-08,-5.26432046259322e-08,1.336859627953136e-08,-1.044321719383808e-08
0.8575430172068828,-1.33857477750699e-06,-7.210668532755211e-08,4.018833076765848e-08,-3.035684632059504e-09
0.8579431772709084,-8.232286199772029e-07,-1.36987375989479e-07,1.251892159564008e-07,3.750204264837681e-08
0.858343337334934,-6.568185515810076e-07,-1.451903939018034e-07,-1.920088039356385e-08,-6.176463422736515e-09
0.8587434973989596,-1.601970209199988e-06,-7.428229795745907e-08,4.488753413470163e-08,-9.7411730428733e-10
0.8591436574629852,2.776315162037002e-06,-1.323240881314231e-07,-5.279613858579075e-08,1.688529244111416e-08
0.8595438175270108,-2.792644845717172e-06,-1.201155204886835e-07,-8.926980965162017e-08,-5.526019900789267e-08
0.8599439775910365,1.144441404866472e-06,7.456548321663744e-08,3.677852325228499e-08,3.128380427498737e-10
0.860344137655062,-8.741142586389652e-07,-5.654185859304345e-08,-8.138826739280176e-08,-8.19161717058812e-09
0.8607442977190877,-6.64836000528094e-07,-7.977558553233512e-08,2.000313646673709e-08,-4.224371541084329e-09
0.8611444577831132,-8.287392207125516e-07,8.967502063312038e-09,-2.028985339369231e-07,-6.29788870536227e-08
0.8615446178471389,-1.653688664393424e-06,-1.36964477488698e-07,-5.751988805784827e-08,-1.292117665563276e-08
0.8619447779111644,2.579424025725946e-07,-6.06458608016162e-08,-1.76961000449859e-08,-1.15286036585951e-08
0.8623449379751901,-1.712252801714017e-06,-1.239474657429337e-07,1.213542993107055e-07,3.596614818666923e-08
0.8627450980392157,6.714115380210766e-07,-3.269643133759803e-08,-5.624783667782812e-08,-2.003040862244549e-08
0.8631452581032413,6.433387611533127e-07,3.522135979100992e-08,-8.920869175515444e-08,-1.81109196117922e-08
0.8635454181672669,5.068272210946057e-06,-5.788337233019784e-08,4.855112078721799e-08,4.824794118820578e-08
0.8639455782312925,-1.178209744234636e-06,5.056022142266792e-08,-8.87981856754002e-08,-2.647548227129945e-08
0.8643457382953181,-2.332253565083333e-06,8.866574110942437e-08,5.472922072409847e-08,2.695477708268927e-08
0.8647458983593438,-2.353419942052661e-07,-7.114739300287149e-08,-1.000232069711359e-07,-2.901931320306082e-08
0.8651460584233693,2.405470976041428e-06,-9.216895943424565e-08,-1.023123927243185e-07,-1.923814207449645e-08
0.865546218487395,1.312939106147943e-06,-2.979397316180108e-08,-8.930308615261675e-08,-2.658327137677291e-08
0.8659463785514205,-2.795945507609851e-06,-6.017952078243206e-07,2.81925946165569e-08,5.839615473255797e-08
0.8663465386154462,-1.049385794488617e-06,-1.787355182112395e-08,-9.278914658640876e-08,-1.383751506023449e-08
0.8667466986794717,5.185428860912749e-06,-4.287965724777293e-07,-1.510554598382037e-08,8.920835799623262e-09
0.8671468587434974,4.624442347484545e-07,6.315906762316595e-08,-2.601767911573166e-08,-8.525802959930817e-09
0.8675470188075231,-1.11007128901905e-07,-1.134926379466512e-07,-6.303410742181326e-08,-2.042029029319402e-08
0.8679471788715486,8.425877025030718e-07,2.237788772158292e-07,-7.453904906382622e-08,-2.729865193095682e-08
0.8683473389355743,1.101808200835427e-06,3.008508186928082e-07,-6.252409483542866e-08,-3.90034146533133e-08
0.8687474989995998,-9.95682351383194e-07,7.94113625856858e-08,9.197643485672637e-08,-1.90685905258915e-08
0.8691476590636255,-3.037257190944825e-06,-2.596353899860059e-07,2.04132417783819e-07,2.2517380467106e-08
0.8695478191276511,1.122911005725436e-05,-5.815217125596711e-07,-5.061346279632014e-07,8.935919687007572e-08
0.8699479791916767,-1.924362519157164e-06,-9.892309618346235e-07,-5.351582181322407e-07,7.802116748267159e-08
0.8703481392557023,-1.964218068464182e-06,-1.472097891338277e-07,5.491130866371972e-08,9.911751234427048e-09
0.8707482993197279,-1.555189444713685e-06,-2.002064472898615e-07,-3.183936482976433e-08,-1.275053811173604e-08
0.8711484593837535,1.20508861021923e-06,1.364473852320639e-07,-5.371730787675484e-08,-1.206468290839377e-08
0.8715486194477791,-8.663442881430925e-07,-5.840576966953632e-08,-4.906522841201998e-08,-2.517542014873077e-09
0.8719487795118047,4.543737042298797e-06,3.816367608643233e-07,-7.478135697445869e-08,-2.550791360173796e-08
0.8723489395758304,-1.282485528399392e-05,-1.594850971326837e-06,4.482220659268997e-07,1.435502855355392e-07
0.8727490996398559,-1.592082885423173e-06,-1.00180400349707e-07,-1.068298263303181e-07,-3.522871658379738e-08
0.8731492597038816,5.810141640323212e-06,9.676946151528637e-07,-8.3457744126212e-08,2.588627639487622e-09
0.8735494197679071,-1.450533246556999e-06,-2.608637721889286e-07,-6.196935371232358e-09,-6.440244708021519e-09
0.8739495798319328,-1.61818699507056e-06,3.417775458805046e-07,-7.624385903135101e-08,-3.018685061829067e-08
0.8743497398959584,4.260192076062282e-07,-1.678860498757367e-07,1.270139698904099e-08,1.251535924284095e-08
0.874749899959984,1.773757183424977e-06,4.751992049102181e-08,-1.81062433688542e-08,-2.124970758743967e-08
0.8751500600240096,-9.155371097435782e-07,-2.863164866071588e-07,-5.127606999809278e-11,-4.00799098317513e-09
0.8755502200880352,2.082361249984976e-07,-2.375719100037244e-08,2.366881444363351e-08,-9.442076305041319e-09
0.8759503801520608,-1.081220718715761e-05,-1.12874036796859e-06,4.440065473095957e-07,7.395180699433193e-08
0.8763505402160864,-1.330307891268604e-06,-4.017409809749312e-08,5.494597863696872e-08,-7.581077183128141e-10
0.876750700280112,-8.510954974444793e-06,-4.379023871432572e-07,-1.904186077458944e-07,-5.181719909270047e-09
0.8771508603441377,1.301156900107297e-06,8.478159895926326e-08,4.219068774578072e-08,4.464863295614396e-10
0.8775510204081632,-1.010973478121624e-06,-6.356369474934636e-08,-9.115588674159534e-08,-8.976086995001384e-09
0.8779511804721889,5.762307997768642e-07,-2.700768842997893e-07,6.728953423780574e-08,2.716540310577614e-08
0.8783513405362144,-8.316477550365396e-07,-2.920970340086188e-07,-1.577523203305661e-08,-6.533957640488564e-09
0.8787515006002401,-1.598747735722583e-06,-3.612796205032524e-08,6.15895910169573e-08,1.963285604590626e-09
0.8791516606642658,-4.996957687227216e-07,-3.541230959068821e-08,3.509472681403421e-08,-1.270355920090801e-09
0.8795518207282913,-9.488756294969821e-07,-2.670556665032048e-07,-5.184709839085983e-08,-1.340436495667062e-08
0.879951980792317,5.680229106035856e-07,-7.578592645758725e-09,-6.043384038441684e-09,-9.087489054318209e-09
0.8803521408563425,-1.230697010760745e-06,-2.666289024961928e-07,1.097590351044009e-07,3.557882679790434e-08
0.8807523009203682,-1.722956161055674e-06,-3.228660881830219e-08,-5.992125610828022e-08,-5.178012394484961e-08
0.8811524609843937,4.188881151373629e-06,4.064039105265772e-09,-4.952333873916667e-08,2.446051920201708e-08
0.8815526210484194,1.057096787164063e-06,2.936696175711387e-08,-4.835698849237006e-08,-1.830113470531443e-08
0.881952781112445,-2.156585561794072e-06,-2.759767196406624e-07,-1.013704217184686e-07,-2.237464371984142e-08
0.8823529411764706,-5.419823637821787e-07,1.18259146856631e-07,-1.877317820112136e-07,-5.95567936358044e-08
0.8827531012404962,-1.010906148629681e-06,1.279167934183666e-07,-8.417169853988023e-08,-2.525305977401962e-08
0.8831532613045218,-2.214525435225883e-06,-2.42607034554708e-07,1.083702541898241e-07,3.439097153951832e-08
0.8835534213685474,4.081428834462428e-07,-9.682348189716978e-08,-1.440818347600984e-07,-2.968931422292428e-08
0.8839535814325731,5.13909947787696e-07,7.249791096839246e-08,-2.811305631047719e-08,-9.279310372236816e-09
0.8843537414965986,1.577424917230766e-06,2.440243722529437e-07,-7.89165983932518e-08,-2.973026123137489e-08
0.8847539015606243,-9.375809070486323e-08,-6.09966398355503e-09,-9.614574942428838e-08,-2.785109586719875e-08
0.8851540616246498,1.171450292531319e-06,3.245977320750314e-07,-6.594937569892278e-08,-4.239790436148115e-08
0.8855542216886755,-1.102962842570593e-06,8.133512481347839e-08,1.047484630216497e-07,-2.038274648224052e-08
0.885954381752701,8.123987567739987e-06,1.091656512983629e-07,7.410271700942514e-08,6.210109988665133e-08
0.8863545418167267,-3.341621213861358e-06,-2.847079870616302e-07,2.265447013955272e-07,2.505053138993555e-08
0.8867547018807523,-2.159740556532747e-06,-1.542519040358958e-07,6.1496689218051e-08,1.122739676229971e-08
0.8871548619447779,1.819969640149638e-06,4.47714084534145e-08,-8.334240876163386e-08,-2.483135722677007e-08
0.8875550220088035,1.37211747209456e-06,1.622280502237176e-07,-5.634090719859912e-08,-1.25017144861751e-08
0.8879551820728291,2.376628886968455e-06,-2.636840806002509e-07,-1.659968408478644e-07,-3.240856259160891e-08
0.8883553421368547,-2.920166432535153e-06,1.711296294303577e-08,3.368617760292873e-08,2.451442088166627e-08
0.8887555022008804,5.054297259816513e-06,4.350826766770401e-07,-7.771845884261005e-08,-2.681413159917033e-08
0.8891556622649059,-1.710913157604758e-06,-9.148273653072356e-08,-1.114119446503555e-07,-3.715923263537255e-08
0.8895558223289316,-3.026440539209274e-07,-4.590474453636281e-08,-5.457141733708547e-08,-1.760695110282972e-08
0.8899559823929571,-1.720299050797567e-06,3.947788292345165e-07,-7.714194791668225e-08,-3.148470699152538e-08
0.8903561424569828,-1.697580649434326e-06,-1.976562705609167e-07,-1.62171751676983e-07,-2.762976924908395e-08
0.8907563025210085,2.014531920044856e-06,7.142951520158963e-08,-1.325666256865435e-08,-2.168537676621217e-08
0.891156462585034,-7.894160215429459e-07,-5.138115670137122e-07,4.818834714817269e-08,7.427859985079003e-08
0.8915566226490597,-1.38367641716441e-06,-1.394974901881105e-07,-1.700405756421596e-08,-8.620801105092702e-09
0.8919567827130852,2.933819391437246e-07,-7.465328086117065e-09,3.227559774892688e-08,-8.792840780089652e-09
0.8923569427771109,5.93571389075909e-06,-5.811772649683343e-07,-4.454367839494216e-08,4.177591299096653e-09
0.8927571028411364,-1.392226680293426e-06,-2.515976225163715e-08,6.64249577305332e-08,7.255598006436985e-10
0.8931572629051621,2.580422189925566e-07,-2.037188261842805e-07,1.310536118111245e-08,-1.17322432941754e-09
0.8935574229691877,1.124414227318585e-05,-6.168765355605524e-07,-5.052983174321008e-07,1.199926001660012e-07
0.8939575830332133,-3.739184591160363e-06,-1.197783466681238e-06,-5.447591391294287e-07,1.036050677046548e-07
0.8943577430972389,-1.594154065848531e-06,-2.630765139132711e-07,-1.187843871194919e-07,-1.595504917667007e-08
0.8947579031612645,-1.661810141869454e-06,-1.818846761371682e-08,7.407154883377195e-08,3.84069870709005e-09
0.8951580632252901,-5.872150115563673e-07,-2.288202886208485e-07,2.073351433763307e-08,1.853066269269545e-09
0.8955582232893158,-4.428294572978967e-07,-1.239366604386479e-08,4.584235756520939e-08,5.928322264006491e-10
0.8959583833533413,-1.259107151875854e-05,-1.68308792253443e-06,5.495501787794982e-07,1.752276307605018e-07
0.896358543417367,6.769618747311118e-06,1.094660634802276e-06,-1.216599077766896e-07,-2.138889445352435e-09
0.8967587034813925,5.654618436329294e-07,7.978897556255813e-08,-2.94369062042506e-08,-9.778737866413504e-09
0.8971588635454182,1.467489204743311e-06,2.570397613143225e-07,-8.259002804304719e-08,-3.136403802615204e-08
0.8975590236094437,1.210181935590435e-06,3.392797984593558e-07,-6.758874117482491e-08,-4.464575916345051e-08
0.8979591836734694,-1.346754037336371e-07,-4.060482582464322e-07,-5.372711442229594e-08,1.620673424330528e-10
0.898359343737495,-1.22257571918243e-06,8.023121479635164e-08,1.143798642158908e-07,-2.119345732945979e-08
0.8987595038015206,7.338790177115533e-07,2.572189303618336e-08,2.499798303892837e-09,-7.531531043934686e-09
0.8991596638655462,1.495643372656653e-06,9.579933287808889e-08,4.861784234766026e-08,5.960669938601522e-10
0.8995598239295718,-1.103313094872447e-06,-7.396778525252252e-08,-1.03195900203935e-07,-1.000471063323703e-08
0.8999599839935974,-3.575521655570871e-06,-3.0413125906323e-07,2.42089832959409e-07,2.677521142921322e-08
0.9003601440576231,-5.11677418895735e-07,-2.336381356574615e-07,3.098620521470316e-09,-8.241531785540711e-10
0.9007603041216486,-2.309668039188971e-06,-1.603121301494977e-07,6.576936567293168e-08,1.206110379547502e-08
0.9011604641856743,1.460530130784379e-06,1.782752939323293e-07,-5.840926429881528e-08,-1.282688261745923e-08
0.9015606242496998,1.312663215463989e-06,7.474811466754466e-08,-4.212573112347686e-08,-1.709947776891317e-08
0.9019607843137255,5.388745446510083e-06,4.692943827812436e-07,-7.965499264369028e-08,-2.767561760864139e-08
0.9023609443777511,-7.387453390368705e-09,-5.38482294821661e-07,4.113603626933829e-09,1.605258017710127e-08
0.9027611044417767,-1.813406097670171e-06,-8.866602384749242e-08,-1.143197838542939e-07,-3.842613559667443e-08
0.9031612645058024,-6.244464798311579e-07,-2.058235000075039e-07,-3.802839061758594e-08,-8.578955570623858e-09
0.9035614245698279,-1.060415379879274e-05,-1.177104989562435e-06,5.717959655812413e-07,9.923702662728528e-08
0.9039615846338536,-9.15001866863243e-07,1.921410957002834e-07,-7.92044356125482e-08,-2.415731425464603e-08
0.9043617446978791,-9.669762669349482e-06,-5.167828042770245e-07,-2.459203520917579e-07,-1.006708652479089e-08
0.9047619047619048,-1.816871810994036e-06,4.263926015850348e-07,-7.766140035384353e-08,-3.236836903016195e-08
0.9051620648259304,2.120359048985599e-06,8.172643889358932e-08,-1.042046543355466e-08,-2.209829075618421e-08
0.905562224889956,3.10813966108731e-07,5.367826969379789e-08,-9.023098937227894e-08,-2.646575769154883e-08
0.9059623849539816,-1.989685278050371e-06,-2.196594239255632e-07,-9.517324599117623e-08,-1.892550787007121e-08
0.9063625450180072,2.94634250349874e-07,-4.0534403186908e-09,3.701184768522024e-08,-8.6305777653086e-09
0.9067627050820328,-2.21723338201296e-06,-5.494940198640161e-07,4.878953809350031e-08,2.49167444165562e-08
0.9071628651460584,2.276904104602861e-06,1.169233748028937e-07,-7.432237006081658e-08,-2.266164172976279e-08
0.907563025210084,-1.497203461826336e-06,-2.45590863276467e-08,7.231759368240354e-08,1.28421788779588e-09
0.9079631852741097,4.233610641170502e-06,1.206411232917552e-07,1.968959515629334e-09,-4.501422661375352e-08
0.9083633453381352,1.458518182467084e-06,4.296697337591261e-08,-9.065516533004096e-08,2.57814783744091e-08
0.9087635054021609,8.534560470469334e-07,-2.473991910548657e-08,-1.459513423957207e-07,-2.766847019337093e-08
0.9091636654661864,-1.781667814188603e-06,-1.732167163928327e-08,7.993089717315683e-08,4.526575581750875e-09
0.9095638255302121,-3.984359175592123e-08,2.399458316257446e-08,-4.10651455628932e-08,-1.428764345500924e-08
0.9099639855942377,1.380685139630429e-06,2.717510182982776e-07,-1.575840254115912e-07,-5.370330928179568e-08
0.9103641456582633,-3.422939473963196e-06,-5.374053644645442e-07,4.379032535415433e-08,2.278786071397284e-08
0.9107643057222889,-4.959341276943629e-07,-9.30412357084551e-09,5.014882247953213e-08,1.176315866264748e-09
0.9111644657863145,-1.17759815982826e-06,-7.215400379223183e-08,1.802725315496459e-09,-4.004443669178332e-09
0.9115646258503401,3.067818156524667e-06,-2.266993088728489e-07,-1.743035931008196e-07,-3.149508929647588e-08
0.9119647859143657,8.098223276098474e-07,3.480146589764195e-08,4.653517731771341e-09,-7.209960763407269e-09
0.9123649459783914,-9.925594304449056e-07,-1.360325559945477e-07,3.615257923011276e-08,4.578423756155177e-09
0.912765106042417,1.088700601263938e-05,2.680155742005957e-07,6.99978483085929e-08,7.227595130294279e-08
0.9131652661064426,1.45397183023116e-06,9.197881520995679e-08,-4.160455384011795e-08,-1.706540352382332e-08
0.9135654261704682,-4.317946202337111e-06,-2.490606756407509e-07,-4.642186856633197e-08,1.06188405522457e-08
0.9139655862344938,-1.626516243001981e-06,-1.688118972954752e-07,-1.747424783527639e-07,-2.711190003203879e-08
0.9143657462985194,-2.656412235376066e-07,-1.564497307330162e-07,4.594126998545494e-08,8.307944004190945e-09
0.9147659063625451,-8.591226824969404e-07,2.204804109530847e-07,-8.034888966035157e-08,-2.430867927957164e-08
0.9151660664265706,-1.533273989793137e-06,-2.635592639037614e-07,-1.311568748791946e-07,-1.514967668494353e-08
0.9155662264905963,4.591689749492356e-07,7.974006938399293e-08,-9.20695954259982e-08,-2.664494550608386e-08
0.9159663865546218,-1.217571376372995e-07,-1.542857657972001e-07,2.804229802541025e-08,5.765864019313693e-09
0.9163665466186475,8.784916929472411e-06,-9.510307571123301e-07,-1.369378796187285e-07,-1.365838579479352e-08
0.916766706682673,-1.944095689571004e-06,-4.058581720231523e-07,2.880736263015169e-08,8.692790407269961e-08
0.9171668667466987,2.545118043431054e-06,1.495528192009969e-07,-7.605004657802091e-08,-2.267879509996947e-08
0.9175670268107243,-1.968239701077037e-07,-1.166059498012983e-07,-1.574381276008595e-08,-2.374186436760852e-09
0.9179671868747499,1.301077580643316e-08,-4.491312395237495e-07,-6.382542054614426e-08,1.685827398052734e-09
0.9183673469387755,1.79007576913195e-05,-4.671357805401227e-07,-5.586481326650572e-07,1.501751418438902e-07
0.9187675070028011,-3.207011308578443e-06,-1.264402759510958e-06,-6.188387146954523e-07,1.275028882301065e-07
0.9191676670668267,1.632499258253288e-07,5.53441201988082e-08,-4.230943972953605e-08,-1.402705074100591e-08
0.9195678271308524,1.722654823220816e-06,1.115758608367847e-07,5.719980766646057e-08,8.234476353453651e-10
0.9199679871948779,-1.323179291045384e-06,-8.502881382762407e-08,-1.194027845291352e-07,-1.154604484322346e-08
0.9203681472589036,7.426416328948896e-06,9.96206222196111e-07,-2.33054289945793e-07,-2.149740899928263e-08
0.9207683073229291,-1.698468926871693e-06,-1.267123436109061e-07,-7.762878512057419e-08,-1.342782375176662e-08
0.9211684673869548,-1.368082471411482e-05,-1.751923565949269e-06,6.403563829636009e-07,2.081825762145214e-07
0.9215686274509803,1.227954201170677e-08,-6.236450224274999e-07,-4.901994668779163e-09,1.821641798353831e-08
0.921968787515006,-1.002867572930544e-06,-4.22363163648069e-08,1.151194663478394e-09,-3.446920759153042e-09
0.9223689475790317,1.474890756215939e-06,9.015431548541755e-08,-1.326433085744774e-07,-2.28254364418741e-08
0.9227691076430572,-1.206898935836903e-05,-8.769724073068436e-07,-3.819382065126139e-07,-3.078205935461141e-08
0.9231692677070829,-2.695613369119442e-06,-6.578452210762951e-07,3.96384553896944e-08,2.682108105141895e-08
0.9235694277711084,-7.765911363380277e-07,-1.057470586797495e-07,3.577052242165645e-08,5.339040170541892e-09
0.9239695878351341,-1.118811085049558e-05,-1.216401193263112e-06,7.218107677327702e-07,1.283089682138112e-07
0.9243697478991597,3.86763624458459e-06,-1.302491148179848e-07,-1.638734157982804e-07,-2.702658890658398e-08
0.9247699079631853,8.254497267834004e-09,-1.236661139192451e-07,4.503244034249372e-08,9.089000980950419e-09
0.9251700680272109,-3.900326412354856e-06,-6.613279105131986e-07,2.896774456559961e-08,2.302768411567377e-08
0.9255702280912365,-1.261677289408028e-06,-7.046419423750803e-08,-1.657668876855031e-07,-2.254618189299293e-08
0.9259703881552621,6.653592064769098e-06,-1.364900346455821e-07,-1.865479896976151e-07,1.22694037206251e-08
0.9263705482192878,4.898886657272636e-07,2.758342544476554e-07,5.031402106817239e-08,-3.774571396783784e-08
0.9267707082833133,1.892552975394627e-07,-1.177823886393638e-07,2.57757797459831e-08,6.354199650882283e-09
0.927170868347339,3.009508313360167e-06,4.960612520952834e-07,-1.278904537837389e-07,-4.797611033735842e-08
0.9275710284113645,-1.175015204431709e-06,-1.814606511417462e-07,-1.212241376201824e-07,-1.020548093366652e-08
0.9279711884753902,-5.083879909535678e-06,-3.594429972429425e-07,-7.905294964863984e-08,7.761323677060629e-09
0.9283713485394157,1.23317773906985e-05,1.619788034052665e-07,-7.992249268296468e-09,6.863182083401594e-08
0.9287715086034414,1.328404677272797e-07,-7.533389570818927e-08,-2.026730585219322e-08,-2.178468604086093e-09
0.929171668667467,4.169492617639213e-07,-3.945107162620353e-07,-5.297836127167367e-08,6.971141842499957e-09
0.9295718287314926,6.981225872558419e-06,-1.200144053685074e-06,-1.931848628012537e-07,-2.168417422359959e-08
0.9299719887955182,-1.360602078530927e-06,-8.199333021536394e-08,-8.527017240101605e-08,-1.378094154505952e-08
0.9303721488595438,5.995444385975561e-07,-5.204510997643863e-07,-5.177996575834373e-08,8.753308660005447e-08
0.9307723089235694,3.880607296980085e-07,-5.979348392699334e-07,4.680040283115933e-09,2.339197217864197e-08
0.9311724689875951,7.893868701102674e-06,9.872319288124935e-07,-3.093241276617852e-07,-3.296899248333331e-08
0.9315726290516206,1.917299396047823e-06,1.424600180729756e-07,-1.440805639154184e-07,-2.385131854714773e-08
0.9319727891156463,2.6010004122255e-06,-6.512312441941628e-07,4.610193617976276e-08,3.103558291567981e-08
0.9323729491796718,2.145753250066252e-05,-2.515012135245214e-08,-7.120882829369728e-07,1.716621208275436e-07
0.9327731092436975,-1.148382070716061e-06,-1.089250731157519e-06,-8.111498216061287e-07,1.41274302685929e-07
0.933173269307723,2.071678878200926e-06,1.319875289857439e-07,6.767562260931945e-08,1.215793254356859e-09
0.9335734293717487,-1.398909014614354e-06,-9.641112944288132e-08,-1.417515208004644e-07,-1.373410523347019e-08
0.9339735894357744,-1.654512848037842e-05,-2.069775317101491e-06,6.831846438757649e-07,2.32801185592927e-07
0.9343737494997999,4.381441392870979e-06,-8.155942237131836e-08,-1.798310290770678e-07,-2.88691786401612e-08
0.9347739095638256,-1.439783788404885e-05,-1.177262003691018e-06,-4.923844334582842e-07,-4.685338290317924e-08
0.9351740696278511,-3.979110179217324e-06,-6.764086550508552e-07,2.742740751434467e-08,2.531459510564303e-08
0.9355742296918768,-1.365299353643234e-05,-1.497339895917714e-06,8.429069014985201e-07,1.502379130142556e-07
0.9359743897559024,-8.176902728351215e-07,-2.271530984543278e-08,-1.871226960451084e-07,-2.537892408349334e-08
0.936374549819928,6.742754169627627e-06,-3.735663386329821e-07,-2.88414721958549e-07,-2.308514484085133e-09
0.9367747098839536,-5.234742472601588e-06,-3.71340978281138e-07,-9.358841763965442e-08,7.490454348284037e-09
0.9371748699479792,3.105715209226716e-07,2.829451976742107e-07,8.792952049370837e-08,-3.678684436677127e-08
0.9375750300120048,-7.428747773719223e-07,-1.411421078196882e-07,-1.484655423530487e-07,-1.420798702156855e-08
0.9379751900760304,4.748973401645798e-06,5.342673095627497e-07,-1.197103051355939e-07,-4.989869016076179e-08
0.938375350140056,1.122045424596509e-05,-8.221712348498205e-08,-1.133678256506574e-07,5.716048855514866e-08
0.9387755102040817,7.376039552873724e-06,-1.28811326329688e-06,-2.21670553443508e-07,-2.549303565303801e-08
0.9391756702681072,8.784431412514569e-07,-3.651188437646648e-07,-8.588607524413047e-08,1.729954415806663e-09
0.9395758303321329,5.496225996476891e-08,-8.251391205540445e-07,-1.699066552393215e-07,7.448851065067635e-08
0.9399759903961584,8.237409449611055e-06,9.872945765927489e-07,-3.55445101045268e-07,-4.00280025167802e-08
0.9403761504601841,8.483563965910606e-07,-5.788620546011438e-07,-3.287701434451854e-08,1.711259938585123e-08
0.9407763105242097,-1.627843911909661e-05,-2.511312772093267e-06,6.633840378075057e-07,2.346251097401787e-07
0.9411764705882353,3.254825453153786e-05,4.096423084926535e-07,-9.238778832274978e-07,1.820568353706821e-07
0.9415766306522609,-1.006730446794903e-06,-1.021754545673962e-06,-1.101880483284267e-06,1.435012409107271e-07
0.9419767907162865,-1.537448027963798e-05,-1.345153293339458e-06,-5.676057933816968e-07,-5.90771448754785e-08
0.9423769507803121,2.515232516628204e-06,1.638511963550551e-07,8.027923860669106e-08,1.889132230114621e-09
0.9427771108443377,-1.630046216511353e-06,-1.015175555028079e-07,-1.703016622178871e-07,-1.643520175117392e-08
0.9431772709083633,-1.956398287487318e-06,-6.356675114254828e-07,6.57449721026164e-09,2.426818464785188e-08
0.943577430972389,-1.661019561184817e-05,-1.995341882122538e-06,8.620452275832286e-07,1.476642255575695e-07
0.9439775910364145,6.747401690154942e-06,-5.692671514888493e-07,-3.82950226760382e-07,-1.930417267556391e-08
0.9443777511004402,-3.4486180614381e-06,-6.538844627824495e-07,-1.083419935545718e-08,1.892652054237158e-08
0.9447779111644657,-1.229035922825278e-06,-2.565381910538281e-08,4.925771862973783e-08,-5.376274645196668e-08
0.9451780712284914,1.473725156084408e-06,1.851395702053896e-07,-2.039654806939458e-07,-7.095264369326128e-08
0.9455782312925171,1.29530262498644e-05,-3.319825375685085e-07,-2.230906430801359e-07,3.484453141957597e-08
0.9459783913565426,-4.581468702236941e-06,-3.1821247381078e-07,-1.291009584533969e-07,2.268127589336254e-09
0.9463785514205683,-5.104697817320817e-07,-1.187279914000333e-06,-3.378855896011034e-07,4.315142001555424e-08
0.9467787114845938,8.263315512658462e-06,-1.233429722481943e-06,-2.549610700206927e-07,-2.977837911130536e-08
0.9471788715486195,3.856686372010529e-05,4.394937012206195e-07,-1.178823197641499e-06,1.56687050484249e-07
0.947579031612645,6.383566751738253e-07,-1.004987827342047e-06,-1.38876658185709e-06,1.180647634436669e-07
0.9479791916766707,-2.0808431761933e-05,-3.058402260494596e-06,5.037910773752904e-07,2.026454540706262e-07
0.9483793517406963,9.480036538932071e-06,1.120191712621977e-06,-3.958820800626257e-07,-4.464805604871076e-08
0.9487795118047219,3.013571962967656e-06,2.019978509308373e-07,9.34375309955324e-08,2.853827680187105e-09
0.9491796718687475,-1.866324198918635e-06,-1.091915041700567e-07,-2.034994627605424e-07,-1.937708808343129e-08
0.9495798319327731,-1.949236765729837e-05,-2.68714712450423e-06,7.72885807553229e-07,1.195200244555999e-07
0.9499799919967987,-1.444138076135435e-05,-1.291386946005731e-06,-6.347656476470661e-07,-6.820161771636101e-08
0.9503801520608244,-4.278853469292663e-06,-7.250674894226956e-07,-5.258828157261099e-08,-8.546755607303315e-08
0.9507803121248499,-1.973570935194688e-06,-5.9632111348383e-07,-3.405701949397673e-07,-1.082526061650962e-07
0.9511804721888756,8.181144469503816e-06,-5.568856786307961e-07,-4.893936230191595e-07,-3.666492258432306e-08
0.9515806322529011,1.462094896110006e-05,-4.195783333677312e-07,-3.756922725301899e-07,7.103215428609423e-09
0.9519807923169268,3.539162594775157e-06,2.387108777949798e-07,1.058539847737373e-07,3.382032035396817e-09
0.9523809523809523,-2.067712817506033e-06,-1.192407427195481e-07,-2.362514871820996e-07,-2.227279726538306e-08
0.952781112444978,4.305534305720394e-05,1.078280016895054e-07,-1.624738270249455e-06,7.672451922592268e-08
0.9531812725090036,1.255834961319298e-06,-9.628815277124285e-07,-1.852427548469044e-06,4.50062802391303e-08
0.9535814325730292,-5.197768027967776e-07,-1.422122453754988e-06,-5.789292733152764e-07,-6.392818132453133e-10
0.9539815926370548,-2.13410216690082e-05,-3.514620744914535e-06,3.009557909497851e-07,1.578082240017599e-07
0.9543817527010804,-2.281530455104724e-05,-3.478472157893636e-06,7.203452859294542e-07,9.223832743181089e-08
0.954781912765106,3.870877680068494e-06,2.627152273995088e-07,1.149710971947935e-07,3.387540998228465e-09
0.9551820728291317,-2.267792407041085e-06,-1.262677340107162e-07,-2.572634412072096e-07,-2.426503453878689e-08
0.9555822328931572,-8.069270899169908e-06,-1.529325017685509e-06,-1.032044177301254e-07,-1.134347142926709e-07
0.9559823929571829,-5.533513174496107e-06,-1.454341582230632e-06,-4.346135140298877e-07,-1.411817554371355e-07
0.9563825530212084,6.197920857703438e-05,6.480078329850757e-07,-2.383363861649399e-06,-3.484405065602709e-08
0.9567827130852341,6.500865845388899e-06,2.294361540867747e-07,-2.654832509907732e-06,-5.937004998206099e-08
0.9571828731492596,3.876937933505216e-06,2.623470085443062e-07,1.135148627226147e-07,2.143060521061999e-09
0.9575830332132853,-2.529404049399612e-06,-1.515012584717863e-07,-2.625241230376462e-07,-2.494702158107926e-08
0.957983193277311,3.663608572102733e-06,2.248863284956151e-07,9.926210518737992e-08,-1.292918688323206e-09
0.9583833533413365,-2.783625082654845e-06,-2.120470877944608e-07,-2.662391889158481e-07,-2.644566393300875e-08
0.9587835134053622,3.827145561222594e-06,2.723446079389164e-07,1.257245457067655e-07,6.369152206611845e-09
0.9591836734693877,-2.004461136477448e-06,-5.679843073905844e-08,-2.508376560732272e-07,-2.344830929377365e-08
0.9595838335334134,-1.614205035065423e-08,-2.58818166156306e-08,-3.348787787455107e-09,-6.444955506939892e-10
0.959983993597439,1.77584124303229e-07,-8.079608982692354e-10,-1.056986961716747e-08,-1.857069721808676e-09
0.9603841536614646,3.685763099526334e-07,1.800678257137121e-08,-2.151850131447629e-08,-3.473116776073596e-09
0.9607843137254902,4.267519624899353e-07,2.555876826239322e-08,-3.033337023586133e-08,-4.504950533632844e-09
0.9611844737895158,2.474525152367479e-07,3.425337362318709e-09,-1.822567573645685e-08,-2.288453558536295e-09
0.9615846338535414,2.72334982629638e-08,-1.924353756986575e-08,-1.595195489293393e-09,-1.84865023732683e-10
0.961984793917567,-2.289457760169668e-08,-1.889450004695149e-08,-8.889137728942245e-10,-4.129398290321657e-10
0.9623849539815926,5.038860880940429e-08,-9.443855902982354e-09,-6.977553737788533e-09,-1.38786060586673e-09
0.9627851140456183,3.998040680020162e-08,3.844398790927811e-08,3.503842127509248e-09,5.23825344801991e-10
0.9631852741096438,-1.939604478671075e-07,1.056793268439451e-08,1.14327792802677e-08,1.388211428094667e-09
0.9635854341736695,-4.668022521633384e-07,-1.207683689632146e-08,2.69332203777997e-08,3.099837372757825e-09
0.963985594237695,-6.426004120214752e-07,-3.184059096985284e-08,4.553055650206266e-08,5.340652257064362e-09
0.9643857543017207,-4.90077370790028e-07,-1.631063275452664e-08,3.377190285952612e-08,4.065702102034543e-09
0.9647859143657463,-1.352213165661765e-07,1.882822851846669e-08,5.082765875963044e-09,6.965550346375804e-10
0.9651860744297719,6.533048002624484e-08,2.986471687559665e-08,-3.51641944090512e-10,9.431562583116535e-11
0.9655862344937975,1.771992596539873e-07,1.034168312892046e-09,-1.299796350278761e-08,-2.270751466001221e-09
0.9659863945578231,9.649306066455155e-08,2.709985122838408e-08,6.927141696070939e-09,8.338846273418267e-10
0.9663865546218487,-3.217995264139138e-07,-7.152627706939838e-09,1.353331724241981e-08,1.581155351183502e-09
0.9667867146858744,-4.1064867968025e-07,9.278610337799374e-09,1.977649351385839e-08,2.423577514730092e-09
0.9671868747498999,-2.681426774602624e-07,-3.481240356357273e-09,2.348606991031203e-08,2.806660943772187e-09
0.9675870348139256,2.374924521448888e-07,2.309065386952255e-09,-1.682728919397685e-08,-2.77177018707747e-09
0.9679871948779512,-3.06394044971176e-07,-2.605123002401524e-09,2.354099836638768e-08,2.900781681850774e-09
0.9683873549419768,-3.211908698431423e-07,1.335843476615159e-09,2.182419534123124e-08,2.738070758613011e-09
0.9687875150060024,-2.893309858564057e-07,5.164378262419243e-09,1.934366862124061e-08,2.457308906033242e-09
0.969187675070028,2.300683348770697e-07,2.420483452575264e-09,-1.785373308186003e-08,-2.800510881777867e-09
0.9695878351340537,-2.349080992693969e-07,7.538172702531454e-09,1.694660747975943e-08,2.196914954312589e-09
0.9699879951980792,-2.046434960864604e-07,9.057647740743699e-09,1.565121782630499e-08,2.037634765432534e-09
0.9703881552621049,-2.086224891081604e-07,9.380092362494837e-09,1.571528813654545e-08,2.026141313758176e-09
0.9707883153261304,2.046137235032335e-07,-9.527474382124522e-10,-1.653343630808536e-08,-2.506881815635269e-09
0.9711884753901561,-2.79318150068789e-07,1.014932621090558e-08,1.685947136277907e-08,2.166634736120997e-09
0.9715886354541817,-2.845187998187022e-07,5.805339616476035e-09,1.882128280708128e-08,2.41200458185572e-09
0.9719887955182073,1.609565375312263e-07,-5.044270113728835e-09,-1.408731214709391e-08,-2.101481000025705e-09
0.9723889555822329,-2.693901149171654e-07,6.064249277841471e-09,2.100790672939441e-08,2.711792387162423e-09
0.9727891156462585,-3.286950990775731e-07,4.295982722712878e-09,2.282232190332235e-08,2.993907181827105e-09
0.9731892757102841,-3.545511537582036e-07,3.557626211345337e-09,2.400285811719904e-08,3.20774527568065e-09
0.9735894357743097,1.215438156615071e-07,-8.447391072068617e-09,-1.176024342576267e-08,-1.785107402845626e-09
0.9739895958383353,-3.465264415980139e-07,4.249540219339744e-09,2.438447584564214e-08,3.322017392568506e-09
0.974389755902361,3.506473534255577e-06,1.773134453670111e-07,2.005138583789798e-08,-1.849525466910475e-08
0.9747899159663865,-3.61375443705177e-06,-4.181300574185919e-07,-2.977947875214544e-07,-3.39522461815357e-08
0.9751900760304122,-3.257691481235735e-07,6.066060548737405e-09,2.405528938332008e-08,3.336546731313748e-09
0.9755902360944377,1.069258796267967e-07,-1.08236997581045e-08,-1.054752440146291e-08,-1.672568235131378e-09
0.9759903961584634,-3.183573917009895e-07,8.132521444382302e-09,2.342189174292832e-08,3.286348092835476e-09
0.976390556222489,-3.228178140749393e-07,1.02676141868174e-08,2.293118462970955e-08,3.230130162309017e-09
0.9767907162865146,1.111568832750331e-07,-1.153972248309611e-08,-1.068853114391807e-08,-1.79059636193953e-09
0.9771908763505402,-3.604004484038843e-07,1.092346657088731e-08,2.298753884355743e-08,3.237257787688523e-09
0.9775910364145658,-3.341785406523973e-07,1.452619381555063e-08,2.405918523489942e-08,3.379864024877011e-09
0.9779911964785915,1.242938958727285e-07,-1.087221988680434e-08,-1.198656323230897e-08,-2.077171697400979e-09
0.978391356542617,-3.287819270452702e-07,1.065035840384406e-08,2.625682305200044e-08,3.688079557210249e-09
0.9787915166066427,-4.497108969183829e-07,1.131482344415905e-08,2.93118111199127e-08,4.17328206955524e-09
0.9791916766706683,-4.853113798666794e-07,9.776494576007826e-09,3.30255100153175e-08,4.770081646554762e-09
0.9795918367346939,1.06254895363941e-07,-8.360801990022712e-09,-1.397153093087729e-08,-2.415512634054759e-09
0.9799919967987195,-4.889449936755474e-07,7.656972390786237e-09,3.65531159125926e-08,5.381815378284556e-09
0.9803921568627451,-5.089919012115164e-07,7.259772617590403e-09,3.9014593469462e-08,5.882972224290958e-09
0.9807923169267707,1.414019182532632e-07,-9.477049189511808e-09,-1.582972270492411e-08,-2.694807054759132e-09
0.9811924769907964,-5.554209535325001e-07,1.061597634150662e-08,4.019001583369021e-08,6.139917239704451e-09
0.9815926370548219,-5.766055756374636e-07,1.610381201390106e-08,3.972255921364991e-08,6.124610665224997e-09
0.9819927971188476,1.826404339983771e-07,-8.090132090820773e-09,-1.701152970658555e-08,-2.825853090628468e-09
0.9823929571828731,-5.553338011327334e-07,2.294808756125823e-08,3.830034131972477e-08,5.932543319087055e-09
0.9827931172468988,1.511094569497158e-07,-9.926651628002549e-09,-1.728343657799454e-08,-2.791662269159887e-09
0.9831932773109243,-5.00882779100035e-07,2.74911988777111e-08,3.829089070167618e-08,5.822250390240947e-09
0.98359343737495,-5.539832168138866e-07,3.481489206719576e-08,4.218896042855138e-08,6.283596531923623e-09
0.9839935974389756,1.263033544202995e-07,-1.27967678481583e-08,-1.66435777960572e-08,-2.62999186600813e-09
0.9843937575030012,-7.180642014189978e-07,2.988697709234182e-08,5.207042893100824e-08,7.708429386352163e-09
0.9847939175670268,-9.307782048176747e-07,2.040930405651753e-08,6.79253085607626e-08,1.033201309808409e-08
0.9851940776310524,1.13567840211888e-07,-1.591347033142118e-08,-1.551227327705411e-08,-2.42727231464406e-09
0.985594237695078,-1.208149231877814e-06,8.124070595355099e-09,8.022967452278121e-08,1.242347674420935e-08
0.9859943977591037,-1.420558076891077e-06,-2.075628376660811e-08,1.07528869702721e-07,1.635598912422134e-08
0.9863945578231292,1.062493910263319e-07,-1.860962655068515e-08,-1.4483731103831e-08,-2.284383812796092e-09
0.9867947178871549,-9.857672381619867e-07,1.10017229511166e-08,8.792956188516874e-08,1.614392480520421e-08
0.9871948779511804,1.614048856722722e-07,1.875572244553488e-07,-2.314651116184119e-09,2.045553423341596e-09
0.9875950380152061,9.08024654423412e-08,-2.072385240124216e-08,-1.402118643506647e-08,-2.27792996042293e-09
0.9879951980792316,5.055449917844112e-07,2.075923616310645e-07,-2.634754626254563e-08,-3.65041020754756e-09
0.9883953581432573,5.860138455163119e-07,2.557881137595238e-07,-5.348277923316913e-09,-7.64097153901714e-10
0.988795518207283,7.740056403507735e-08,-2.160837811596885e-08,-1.44590811261939e-08,-2.437125260471808e-09
0.9891956782713085,-5.074723517682246e-06,-4.558016259808028e-07,3.373015056363821e-07,4.96848824246025e-08
0.9895958383353342,-6.475985391215779e-06,-4.963965276847479e-07,3.27531899149314e-07,4.884897726655048e-08
0.9899959983993597,4.628436547316796e-08,-2.25601233099571e-08,-1.58782489908386e-08,-2.732773608746802e-09
0.9903961584633854,1.101099977422179e-07,-1.850632095237773e-08,-1.783536261491576e-08,-3.073814504961304e-09
0.990796318527411,1.673953728445245e-07,-2.200904806616288e-08,-1.981452576755863e-08,-3.362782524280248e-09
0.9911964785914366,8.724551269385224e-08,-2.027589619789997e-08,-2.134985036218317e-08,-3.487169601622629e-09
0.9915966386554622,9.942612934035868e-08,-2.2188244467408e-08,-2.170258409923358e-08,-3.412211230271728e-09
0.9919967987194878,1.315671415974959e-07,-2.68786782008683e-08,-2.09346628903132e-08,-3.157765505442299e-09
0.9923969587835134,1.233757552872035e-07,-3.246438891941424e-08,-1.954811183759172e-08,-2.817528265196286e-09
0.992797118847539,5.172070156828013e-08,-3.591389359345201e-08,-1.774320328269277e-08,-2.568258519221666e-09
0.9931972789115646,-4.024335996216103e-08,-5.44629645164917e-09,7.865012908096373e-09,5.8686392708948e-10
0.9935974389755903,-1.299304426263343e-07,-8.395708086154551e-09,2.780065423578601e-09,5.521654620384868e-10
0.9939975990396158,-2.923408769848218e-09,-3.915967751120487e-08,-1.677552247509762e-08,-2.556934267403206e-09
0.9943977591036415,-6.408767906071979e-08,-3.414017949683867e-08,-1.825797658266762e-08,-2.832525954587157e-09
0.994797919167667,2.095826188838896e-07,-5.724898328837821e-08,-2.083392866705014e-08,-3.57726352709307e-09
0.9951980792316927,2.454199230325671e-07,-2.614704636173683e-09,-2.515639920756161e-08,-4.103142550769973e-09
0.9955982392957183,-2.799836061362916e-07,-5.602707268067099e-08,-3.319016293088016e-08,-5.008236192369515e-09
0.9959983993597439,3.231385996430707e-07,-3.376676870355257e-08,-3.290211270632291e-08,-4.714198100772287e-09
0.9963985594237695,5.347128061197914e-07,-2.519068385519064e-08,-3.168717616708096e-08,-3.824722400937078e-09
0.9967987194877951,2.14202687541241e-07,-4.170492225406892e-08,-3.921558208809107e-08,-4.274423157168268e-09
0.9971988795518207,-3.58250409062681e-07,-9.628812907523102e-08,-1.279232816194696e-08,-5.084867268136835e-12
0.9975990396158463,-6.094957691047338e-07,-1.251110196266764e-07,1.332435482024357e-08,9.226769242976697e-10
0.9979991996798719,-3.549467637749455e-07,-8.181700491555836e-08,-8.336238778350408e-10,-2.923075595774962e-09
0.9983993597438976,-2.949153929701126e-07,-8.777533541845679e-08,-1.22763223819175e-08,-4.16037130028179e-09
0.9987995198079231,1.601740414381583e-06,6.235743621701518e-08,-1.08578852564852e-07,-9.584830412376005e-09
0.9991996798719488,1.447366369467998e-06,6.117828675299643e-08,-1.083664408878937e-07,-9.531677900671061e-09
0.9995998399359743,9.001566593939201e-08,6.084346478235079e-09,1.041677552682393e-09,-1.730514786331516e-10
1,-4.706760008044867e-08,-4.299241615389822e-09,-6.306131272022579e-09,-6.769037497914223e-10


==> 2018_igasurrogates copy/Results/PoissonStatic2D/omega_p2.csv <==
1,46.54,46.54,46.54,46.54,46.54
2,68.765,68.766,68.766,68.766,68.765
3,104.71,104.71,104.71,104.71,104.71
4,152.94,152.94,152.94,152.94,152.94
5,165.52,165.52,165.52,165.52,165.52
6,189.45,189.45,189.45,189.45,189.45
7,212.3,212.3,212.3,212.3,212.3
8,229.79,229.8,229.79,229.79,229.79
9,280.85,280.85,280.85,280.85,280.85
10,286.43,286.43,286.43,286.43,286.43
11,356.3,356.3,356.3,356.3,356.3
12,360.07,360.07,360.07,360.07,360.07
13,363.05,363.05,363.05,363.05,363.05
14,388.23,388.24,388.23,388.23,388.23
15,426.53,426.53,426.53,426.53,426.53
16,442.62,442.62,442.62,442.62,442.62
17,449.44,449.44,449.44,449.44,449.44
18,485.54,485.55,485.54,485.54,485.54
19,539.58,539.58,539.58,539.58,539.58
20,544.88,544.88,544.88,544.88,544.88
21,560.87,560.87,560.87,560.87,560.87
22,638.41,638.42,638.41,638.41,638.41
23,646.39,646.4,646.39,646.39,646.39
24,648.11,648.11,648.11,648.11,648.11
25,655.23,655.24,655.23,655.23,655.23
26,664.39,664.4,664.39,664.39,664.39
27,707.33,707.34,707.33,707.33,707.33
28,749.85,749.86,749.85,749.85,749.85
29,760.83,760.83,760.83,760.83,760.83
30,763.69,763.69,763.69,763.69,763.69
31,780.37,780.38,780.37,780.37,780.37
32,834.77,834.78,834.78,834.77,834.77
33,878.76,878.77,878.76,878.76,878.76
34,889.47,889.47,889.47,889.47,889.47
35,899.01,899.02,899.02,899.01,899.01
36,929.49,929.5,929.49,929.49,929.49
37,994.87,994.88,994.87,994.87,994.87
38,1008.6,1008.6,1008.6,1008.6,1008.6
39,1016.3,1016.3,1016.3,1016.3,1016.3
40,1026.9,1026.9,1026.9,1026.9,1026.9
41,1033.4,1033.4,1033.4,1033.4,1033.4
42,1042.5,1042.5,1042.5,1042.5,1042.5
43,1061.2,1061.2,1061.2,1061.2,1061.2
44,1122,1122,1122,1122,1122
45,1150.7,1150.7,1150.7,1150.7,1150.7
46,1157,1157,1157,1157,1157
47,1172.9,1172.9,1172.9,1172.9,1172.9
48,1180,1180,1180,1180,1180
49,1208,1208,1208,1208,1208
50,1271.3,1271.4,1271.3,1271.3,1271.3
51,1304.9,1304.9,1304.9,1304.9,1304.9
52,1316.3,1316.3,1316.3,1316.3,1316.3
53,1333.6,1333.6,1333.6,1333.6,1333.6
54,1338.7,1338.7,1338.7,1338.7,1338.7
55,1389.7,1389.7,1389.7,1389.7,1389.7
56,1428.6,1428.6,1428.6,1428.6,1428.6
57,1454,1454,1454,1454,1454
58,1456.9,1456.9,1456.9,1456.9,1456.9
59,1475.4,1475.4,1475.4,1475.4,1475.4
60,1487.9,1487.9,1487.9,1487.9,1487.9
61,1499.2,1499.2,1499.2,1499.2,1499.2
62,1507.1,1507.1,1507.1,1507.1,1507.1
63,1523.7,1523.7,1523.7,1523.7,1523.7
64,1552.5,1552.6,1552.5,1552.5,1552.5
65,1626.9,1626.9,1626.9,1626.9,1626.9
66,1630.7,1630.7,1630.7,1630.7,1630.7
67,1641.7,1641.7,1641.7,1641.7,1641.7
68,1659.9,1659.9,1659.9,1659.9,1659.9
69,1672,1672,1672,1672,1672
70,1684.8,1684.8,1684.8,1684.8,1684.8
71,1734.5,1734.5,1734.5,1734.5,1734.5
72,1787.4,1787.4,1787.4,1787.4,1787.4
73,1810.2,1810.2,1810.2,1810.2,1810.2
74,1831.1,1831.1,1831.1,1831.1,1831.1
75,1851.2,1851.2,1851.2,1851.2,1851.2
76,1860.4,1860.5,1860.4,1860.4,1860.4
77,1875.8,1875.8,1875.8,1875.8,1875.8
78,1935.9,1935.9,1935.9,1935.9,1935.9
79,1942.6,1942.7,1942.6,1942.6,1942.6
80,1965.2,1965.2,1965.2,1965.2,1965.2
81,1994.6,1994.6,1994.6,1994.6,1994.6
82,2007,2007,2007,2007,2007
83,2013.1,2013.1,2013.1,2013.1,2013.1
84,2031,2031,2031,2031,2031
85,2042.8,2042.9,2042.8,2042.8,2042.8
86,2063.6,2063.6,2063.6,2063.6,2063.6
87,2079.4,2079.5,2079.4,2079.4,2079.4
88,2093.4,2093.5,2093.4,2093.4,2093.4
89,2135.9,2135.9,2135.9,2135.9,2135.9
90,2191.1,2191.1,2191.1,2191.1,2191.1
91,2209.9,2210,2210,2209.9,2209.9
92,2222.8,2222.8,2222.8,2222.8,2222.8
93,2234.2,2234.2,2234.2,2234.2,2234.2
94,2241.2,2241.3,2241.2,2241.2,2241.2
95,2270.1,2270.1,2270.1,2270.1,2270.1
96,2276.6,2276.6,2276.6,2276.6,2276.6
97,2355.5,2355.5,2355.5,2355.5,2355.5
98,2383.6,2383.6,2383.6,2383.6,2383.6
99,2399.2,2399.2,2399.2,2399.2,2399.2
100,2427.6,2427.6,2427.6,2427.6,2427.6
101,2445.1,2445.1,2445.1,2445.1,2445.1
102,2466.9,2466.9,2466.9,2466.9,2466.9
103,2486.4,2486.4,2486.4,2486.4,2486.4
104,2506.4,2506.4,2506.4,2506.4,2506.4
105,2534.5,2534.5,2534.5,2534.5,2534.5
106,2560.9,2560.9,2560.9,2560.9,2560.9
107,2565,2565.1,2565,2565,2565
108,2595.2,2595.2,2595.2,2595.2,2595.2
109,2611,2611,2611,2611,2611
110,2634.7,2634.8,2634.7,2634.7,2634.7
111,2653.5,2653.5,2653.5,2653.5,2653.5
112,2667.6,2667.7,2667.7,2667.7,2667.7
113,2673.6,2673.6,2673.6,2673.6,2673.6
114,2694.6,2694.6,2694.6,2694.6,2694.6
115,2712.3,2712.3,2712.3,2712.3,2712.3
116,2748,2748,2748,2748,2748
117,2750.3,2750.3,2750.3,2750.3,2750.3
118,2806.3,2806.4,2806.3,2806.3,2806.3
119,2838.1,2838.2,2838.1,2838.1,2838.1
120,2866.1,2866.1,2866.1,2866.1,2866.1
121,2876.3,2876.3,2876.3,2876.3,2876.3
122,2895.5,2895.5,2895.5,2895.5,2895.5
123,2912.5,2912.6,2912.5,2912.5,2912.5
124,2935.2,2935.2,2935.2,2935.2,2935.2
125,2948.3,2948.3,2948.3,2948.3,2948.3
126,2964.3,2964.3,2964.3,2964.3,2964.3
127,3062.7,3062.8,3062.7,3062.7,3062.7
128,3065.2,3065.2,3065.2,3065.2,3065.2
129,3079,3079,3079,3079,3079
130,3106.8,3106.9,3106.8,3106.8,3106.8
131,3112.9,3112.9,3112.9,3112.9,3112.9
132,3155.4,3155.4,3155.4,3155.4,3155.4
133,3175.1,3175.1,3175.1,3175.1,3175.1
134,3197,3197,3197,3197,3197
135,3206.5,3206.5,3206.5,3206.5,3206.5
136,3229.7,3229.7,3229.7,3229.7,3229.7
137,3236.2,3236.2,3236.2,3236.2,3236.2
138,3274.9,3274.9,3274.9,3274.9,3274.9
139,3278,3278.1,3278,3278,3278
140,3306.2,3306.3,3306.2,3306.2,3306.2
141,3319.1,3319.1,3319.1,3319.1,3319.1
142,3350.5,3350.5,3350.5,3350.5,3350.5
143,3360.7,3360.7,3360.7,3360.7,3360.7
144,3381,3381,3381,3381,3381
145,3414.1,3414.1,3414.1,3414.1,3414.1
146,3420.9,3420.9,3420.9,3420.9,3420.9
147,3434.7,3434.7,3434.7,3434.7,3434.7
148,3453.1,3453.1,3453.1,3453.1,3453.1
149,3489.9,3490,3490,3490,3490
150,3510.4,3510.4,3510.4,3510.4,3510.4
151,3556.3,3556.3,3556.3,3556.3,3556.3
152,3563.8,3563.9,3563.9,3563.9,3563.9
153,3610.9,3610.9,3610.9,3610.9,3610.9
154,3616.4,3616.5,3616.5,3616.5,3616.5
155,3645,3645,3645,3645,3645
156,3660,3660,3660,3660,3660
157,3690.3,3690.3,3690.3,3690.3,3690.3
158,3701.5,3701.6,3701.6,3701.5,3701.5
159,3719.5,3719.5,3719.5,3719.5,3719.5
160,3746.6,3746.6,3746.6,3746.6,3746.6
161,3817.8,3817.8,3817.8,3817.8,3817.8
162,3844.6,3844.7,3844.6,3844.6,3844.6
163,3855.7,3855.7,3855.7,3855.7,3855.7
164,3870.3,3870.3,3870.3,3870.3,3870.3
165,3881,3881.1,3881,3881,3881
166,3921.1,3921.1,3921.1,3921.1,3921.1
167,3955.1,3955.1,3955.1,3955.1,3955.1
168,3961.6,3961.7,3961.6,3961.6,3961.6
169,3963.7,3963.8,3963.8,3963.7,3963.7
170,3985.3,3985.3,3985.3,3985.3,3985.3
171,3994.7,3994.8,3994.7,3994.7,3994.7
172,4023,4023,4023,4023,4023
173,4051.4,4051.4,4051.4,4051.4,4051.4
174,4076.2,4076.2,4076.2,4076.2,4076.2
175,4080.2,4080.2,4080.2,4080.2,4080.2
176,4098.8,4098.8,4098.8,4098.8,4098.8
177,4118.4,4118.4,4118.4,4118.4,4118.4
178,4137.2,4137.2,4137.2,4137.2,4137.2
179,4160.2,4160.2,4160.2,4160.2,4160.2
180,4186,4186,4186,4186,4186
181,4220.8,4220.8,4220.8,4220.8,4220.8
182,4245,4245,4245,4245,4245
183,4257.9,4257.9,4257.9,4257.9,4257.9
184,4270.9,4270.9,4270.9,4270.9,4270.9
185,4280.8,4280.8,4280.8,4280.8,4280.8
186,4315.8,4315.8,4315.8,4315.8,4315.8
187,4351.9,4351.9,4351.9,4351.9,4351.9
188,4381.8,4381.8,4381.8,4381.8,4381.8
189,4393.6,4393.7,4393.6,4393.6,4393.6
190,4416.9,4416.9,4416.9,4416.9,4416.9
191,4438.6,4438.6,4438.6,4438.6,4438.6
192,4490.3,4490.3,4490.3,4490.3,4490.3
193,4505.2,4505.2,4505.2,4505.2,4505.2
194,4532.3,4532.3,4532.3,4532.3,4532.3
195,4543.7,4543.7,4543.7,4543.7,4543.7
196,4551.6,4551.6,4551.6,4551.6,4551.6
197,4577.1,4577.2,4577.1,4577.1,4577.1
198,4621.9,4622,4622,4621.9,4621.9
199,4651.7,4651.8,4651.7,4651.7,4651.7
200,4699.3,4699.4,4699.3,4699.3,4699.3
201,4701.9,4701.9,4701.9,4701.9,4701.9
202,4725.7,4725.7,4725.7,4725.7,4725.7
203,4746.8,4746.8,4746.8,4746.8,4746.8
204,4783.1,4783.1,4783.1,4783.1,4783.1
205,4789.3,4789.3,4789.3,4789.3,4789.3
206,4809.2,4809.2,4809.2,4809.2,4809.2
207,4812.6,4812.6,4812.6,4812.6,4812.6
208,4837.9,4838,4837.9,4837.9,4837.9
209,4850.4,4850.4,4850.4,4850.4,4850.4
210,4862.8,4862.8,4862.8,4862.8,4862.8
211,4883.5,4883.6,4883.5,4883.5,4883.5
212,4910.5,4910.5,4910.5,4910.5,4910.5
213,4934.8,4934.8,4934.8,4934.8,4934.8
214,4962.7,4962.7,4962.7,4962.7,4962.7
215,4964.5,4964.5,4964.5,4964.5,4964.5
216,4990,4990.1,4990,4990,4990
217,4999.8,4999.8,4999.8,4999.8,4999.8
218,5015.6,5015.6,5015.6,5015.6,5015.6
219,5061.4,5061.5,5061.4,5061.4,5061.4
220,5077.7,5077.8,5077.7,5077.7,5077.7
221,5116.4,5116.4,5116.4,5116.4,5116.4
222,5130.1,5130.2,5130.1,5130.1,5130.1
223,5158.8,5158.9,5158.9,5158.8,5158.8
224,5181.1,5181.1,5181.1,5181.1,5181.1
225,5194.7,5194.8,5194.7,5194.7,5194.7
226,5200.1,5200.1,5200.1,5200.1,5200.1
227,5236.7,5236.7,5236.7,5236.7,5236.7
228,5254.2,5254.2,5254.2,5254.2,5254.2
229,5292.8,5292.8,5292.8,5292.8,5292.8
230,5308.4,5308.5,5308.4,5308.4,5308.4
231,5324.4,5324.5,5324.5,5324.5,5324.4
232,5361,5361,5361,5361,5361
233,5398.3,5398.3,5398.3,5398.3,5398.3
234,5435.9,5435.9,5435.9,5435.9,5435.9
235,5462.3,5462.4,5462.3,5462.3,5462.3
236,5475.2,5475.2,5475.2,5475.2,5475.2
237,5486.7,5486.8,5486.8,5486.7,5486.7
238,5494.6,5494.7,5494.6,5494.6,5494.6
239,5525.3,5525.4,5525.3,5525.3,5525.3
240,5569.9,5570,5569.9,5569.9,5569.9
241,5585.2,5585.3,5585.2,5585.2,5585.2
242,5612.4,5612.4,5612.4,5612.4,5612.4
243,5634.2,5634.2,5634.2,5634.2,5634.2
244,5685,5685,5685,5685,5685
245,5693,5693,5693,5693,5693
246,5707.2,5707.3,5707.3,5707.3,5707.2
247,5717.1,5717.1,5717.1,5717.1,5717.1
248,5731.1,5731.1,5731.1,5731.1,5731.1
249,5751.4,5751.5,5751.4,5751.4,5751.4
250,5765.5,5765.5,5765.6,5765.6,5765.5
251,5784.9,5785,5785,5785,5785
252,5809.8,5809.9,5809.8,5809.8,5809.8
253,5824.1,5824.1,5824.1,5824.1,5824.1
254,5841.6,5841.6,5841.6,5841.6,5841.6
255,5860.6,5860.7,5860.6,5860.6,5860.6
256,5880.6,5880.7,5880.6,5880.6,5880.6
257,5898.2,5898.2,5898.2,5898.2,5898.2
258,5927.8,5927.8,5927.8,5927.8,5927.8
259,5933.8,5933.8,5933.8,5933.8,5933.8
260,5957.2,5957.2,5957.2,5957.2,5957.2
261,5976,5976,5976,5976,5976
262,6011.6,6011.6,6011.6,6011.6,6011.6
263,6039.7,6039.8,6039.7,6039.7,6039.7
264,6068,6068.1,6068,6068,6068
265,6079.3,6079.3,6079.3,6079.3,6079.3
266,6120,6120,6120,6120,6120
267,6137.5,6137.5,6137.5,6137.5,6137.5
268,6164.6,6164.7,6164.7,6164.6,6164.6
269,6187.8,6187.9,6187.8,6187.8,6187.8
270,6194.6,6194.6,6194.6,6194.6,6194.6
271,6206.5,6206.6,6206.5,6206.5,6206.5
272,6232.5,6232.5,6232.5,6232.5,6232.5
273,6264.2,6264.2,6264.2,6264.2,6264.2
274,6283.3,6283.4,6283.3,6283.3,6283.3
275,6293.3,6293.3,6293.3,6293.3,6293.3
276,6348.6,6348.6,6348.6,6348.6,6348.6
277,6377.2,6377.2,6377.2,6377.2,6377.2
278,6390.4,6390.4,6390.4,6390.4,6390.4
279,6433.6,6433.7,6433.6,6433.6,6433.6
280,6467.8,6467.8,6467.8,6467.8,6467.8
281,6489.3,6489.3,6489.3,6489.3,6489.3
282,6503.7,6503.8,6503.8,6503.7,6503.7
283,6523.7,6523.8,6523.7,6523.7,6523.7
284,6535.4,6535.4,6535.4,6535.4,6535.4
285,6562.5,6562.6,6562.5,6562.5,6562.5
286,6581.2,6581.3,6581.2,6581.2,6581.2
287,6614,6614,6614,6614,6614
288,6633.7,6633.8,6633.7,6633.7,6633.7
289,6659.9,6660,6659.9,6659.9,6659.9
290,6680.7,6680.7,6680.7,6680.7,6680.7
291,6706.1,6706.1,6706.1,6706.1,6706.1
292,6708.7,6708.7,6708.7,6708.7,6708.7
293,6741.7,6741.7,6741.7,6741.7,6741.7
294,6753.2,6753.2,6753.2,6753.2,6753.2
295,6770.6,6770.6,6770.6,6770.6,6770.6
296,6793.3,6793.3,6793.3,6793.3,6793.3
297,6802.3,6802.4,6802.4,6802.3,6802.3
298,6822.4,6822.5,6822.4,6822.4,6822.4
299,6835.4,6835.5,6835.4,6835.4,6835.4
300,6880,6880.1,6880,6880,6880
301,6885.8,6885.9,6885.8,6885.8,6885.8
302,6910.9,6911,6910.9,6910.9,6910.9
303,6918.4,6918.4,6918.4,6918.4,6918.4
304,6933.6,6933.7,6933.6,6933.6,6933.6
305,6957.1,6957.2,6957.2,6957.1,6957.1
306,6971.3,6971.4,6971.3,6971.3,6971.3
307,6999.4,6999.4,6999.4,6999.4,6999.4
308,7022.6,7022.7,7022.7,7022.6,7022.6
309,7047.7,7047.7,7047.7,7047.7,7047.7
310,7085.1,7085.2,7085.2,7085.2,7085.2
311,7101.3,7101.4,7101.3,7101.3,7101.3
312,7122.8,7122.9,7122.9,7122.9,7122.9
313,7162.7,7162.7,7162.7,7162.7,7162.7
314,7176.6,7176.7,7176.6,7176.6,7176.6
315,7216.9,7217,7216.9,7216.9,7216.9
316,7237.9,7237.9,7237.9,7237.9,7237.9
317,7255.1,7255.3,7255.2,7255.1,7255.1
318,7265.4,7265.5,7265.4,7265.4,7265.4
319,7286.1,7286.1,7286.1,7286.1,7286.1
320,7301.1,7301.2,7301.1,7301.1,7301.1
321,7308.1,7308.3,7308.2,7308.2,7308.2
322,7357.8,7357.8,7357.8,7357.8,7357.8
323,7367.2,7367.3,7367.2,7367.2,7367.2
324,7396.7,7396.7,7396.7,7396.7,7396.7
325,7443.6,7443.7,7443.6,7443.6,7443.6
326,7468.1,7468.1,7468.1,7468.1,7468.1
327,7482,7482.1,7482,7482,7482
328,7512.5,7512.6,7512.6,7512.5,7512.5
329,7571.2,7571.2,7571.2,7571.2,7571.2
330,7578.4,7578.5,7578.4,7578.4,7578.4
331,7605.9,7606,7605.9,7605.9,7605.9
332,7629.2,7629.3,7629.2,7629.2,7629.2
333,7638.2,7638.2,7638.2,7638.2,7638.2
334,7655.3,7655.4,7655.3,7655.3,7655.3
335,7685.4,7685.5,7685.4,7685.4,7685.4
336,7694.5,7694.6,7694.5,7694.5,7694.5
337,7715,7715.1,7715,7715,7715
338,7746.1,7746.1,7746.2,7746.1,7746.1
339,7757.6,7757.6,7757.6,7757.6,7757.6
340,7772.8,7772.8,7772.8,7772.8,7772.8
341,7789.9,7790,7789.9,7789.9,7789.9
342,7807.9,7808,7807.9,7807.9,7807.9
343,7817.3,7817.2,7817.3,7817.3,7817.3
344,7852.4,7852.5,7852.4,7852.4,7852.4
345,7878.5,7878.5,7878.5,7878.5,7878.5
346,7898.7,7898.8,7898.7,7898.7,7898.7
347,7910.9,7911,7910.9,7910.9,7910.9
348,7930.4,7930.4,7930.4,7930.4,7930.4
349,7956.5,7956.6,7956.6,7956.6,7956.5
350,7980.4,7980.5,7980.4,7980.4,7980.4
351,7995,7995.2,7995.1,7995,7995
352,8016,8016.1,8016,8016,8016
353,8038.6,8038.7,8038.6,8038.6,8038.6
354,8056,8056.1,8056,8056,8056
355,8062.6,8062.7,8062.6,8062.6,8062.6
356,8090.2,8090.3,8090.2,8090.2,8090.2
357,8104.1,8104.1,8104.1,8104.1,8104.1
358,8114.1,8114.2,8114.2,8114.1,8114.1
359,8163,8163.1,8163,8163,8163
360,8172.8,8172.9,8172.8,8172.8,8172.8
361,8201.9,8202,8201.9,8201.9,8201.9
362,8231.1,8231.2,8231.2,8231.2,8231.1
363,8262.1,8262.2,8262.1,8262.1,8262.1
364,8263.8,8263.8,8263.8,8263.8,8263.8
365,8305.1,8305.2,8305.2,8305.2,8305.2
366,8349.9,8349.9,8349.9,8349.9,8349.9
367,8378.3,8378.3,8378.3,8378.3,8378.3
368,8392.6,8392.8,8392.7,8392.6,8392.6
369,8412.9,8413,8412.9,8412.9,8412.9
370,8435.4,8435.5,8435.4,8435.4,8435.4
371,8447.1,8447.2,8447.1,8447.1,8447.1
372,8457.9,8458,8457.9,8457.9,8457.9
373,8469.5,8469.6,8469.5,8469.5,8469.5
374,8498.8,8499,8498.9,8498.8,8498.8
375,8527.8,8527.9,8527.8,8527.8,8527.8
376,8547.3,8547.4,8547.3,8547.3,8547.3
377,8598.5,8598.6,8598.5,8598.5,8598.5
378,8606.3,8606.3,8606.3,8606.3,8606.3
379,8634.4,8634.5,8634.5,8634.4,8634.4
380,8670.7,8670.8,8670.8,8670.7,8670.7
381,8694,8694,8694,8694,8694
382,8740.9,8741,8740.9,8740.9,8740.9
383,8766.7,8766.8,8766.8,8766.7,8766.7
384,8789.7,8789.9,8789.8,8789.7,8789.7
385,8807.6,8807.8,8807.6,8807.6,8807.6
386,8838.3,8838.4,8838.3,8838.3,8838.3
387,8857.2,8857.2,8857.2,8857.2,8857.2
388,8867,8867.2,8867,8867,8867
389,8883,8883.1,8883,8883,8883
390,8893,8893,8893,8893,8893
391,8896.3,8896.4,8896.3,8896.3,8896.3
392,8916.6,8916.8,8916.7,8916.6,8916.6
393,8920.1,8920.1,8920.1,8920.1,8920.1
394,8958.1,8958.1,8958.1,8958.1,8958.1
395,8973.3,8973.4,8973.3,8973.3,8973.3
396,8995.6,8995.7,8995.6,8995.6,8995.6
397,9011.2,9011.2,9011.2,9011.2,9011.2
398,9023.1,9023.1,9023.1,9023.1,9023.1
399,9042.2,9042.3,9042.2,9042.2,9042.2
400,9103.4,9103.4,9103.4,9103.4,9103.4
401,9110.7,9110.8,9110.8,9110.7,9110.7
402,9119.2,9119.3,9119.2,9119.2,9119.2
403,9152.6,9152.6,9152.6,9152.6,9152.6
404,9169,9169.1,9169,9169,9169
405,9195.3,9195.4,9195.3,9195.3,9195.3
406,9223.7,9223.8,9223.8,9223.8,9223.7
407,9230.8,9230.9,9230.9,9230.8,9230.8
408,9250.9,9251.1,9251,9251,9251
409,9278.6,9278.7,9278.6,9278.6,9278.6
410,9287.4,9287.6,9287.4,9287.4,9287.4
411,9300.3,9300.3,9300.3,9300.3,9300.3
412,9341.4,9341.6,9341.4,9341.4,9341.4
413,9348,9348.1,9348,9348,9348
414,9355.6,9355.7,9355.6,9355.6,9355.6
415,9377.6,9377.6,9377.6,9377.6,9377.6
416,9421.5,9421.6,9421.6,9421.5,9421.5
417,9458,9458,9458,9458,9458
418,9475.8,9475.9,9475.8,9475.8,9475.8
419,9488,9488.1,9488,9488,9488
420,9508.9,9509,9509,9508.9,9508.9
421,9541.5,9541.6,9541.6,9541.5,9541.5
422,9599.3,9599.4,9599.4,9599.3,9599.3
423,9619,9619.1,9619,9619,9619
424,9645.2,9645.3,9645.2,9645.2,9645.2
425,9659.7,9659.8,9659.7,9659.7,9659.7
426,9673.1,9673.2,9673.1,9673.1,9673.1
427,9701.1,9701.2,9701.1,9701.1,9701.1
428,9716.5,9716.7,9716.6,9716.5,9716.5
429,9730.6,9730.8,9730.6,9730.6,9730.6
430,9741.1,9741.2,9741.1,9741.1,9741.1
431,9780.9,9781.2,9781,9780.9,9780.9
432,9792.9,9793,9792.9,9792.9,9792.9
433,9807,9807.1,9807.1,9807,9807
434,9858.9,9859,9858.9,9858.9,9858.9
435,9873.3,9873.5,9873.4,9873.4,9873.4
436,9894.3,9894.4,9894.4,9894.3,9894.3
437,9947.7,9947.7,9947.7,9947.7,9947.7
438,9974.8,9974.9,9974.8,9974.8,9974.8
439,10005,10005,10005,10005,10005
440,10036,10036,10036,10036,10036
441,10063,10063,10063,10063,10063
442,10080,10080,10080,10080,10080
443,10094,10094,10094,10094,10094
444,10117,10117,10117,10117,10117
445,10133,10134,10134,10134,10133
446,10143,10143,10143,10143,10143
447,10162,10162,10162,10162,10162
448,10163,10163,10163,10163,10163
449,10185,10185,10185,10185,10185
450,10192,10192,10192,10192,10192
451,10195,10195,10195,10195,10195
452,10229,10230,10229,10229,10229
453,10243,10243,10243,10243,10243
454,10261,10261,10261,10261,10261
455,10269,10269,10269,10269,10269
456,10308,10308,10308,10308,10308
457,10320,10320,10320,10320,10320
458,10347,10347,10347,10347,10347
459,10394,10394,10394,10394,10394
460,10417,10417,10417,10417,10417
461,10436,10436,10436,10436,10436
462,10453,10453,10453,10453,10453
463,10479,10480,10479,10479,10479
464,10491,10491,10491,10491,10491
465,10542,10542,10542,10542,10542
466,10546,10546,10546,10546,10546
467,10560,10560,10560,10560,10560
468,10572,10572,10572,10572,10572
469,10596,10596,10596,10596,10596
470,10617,10617,10617,10617,10617
471,10643,10643,10643,10643,10643
472,10666,10666,10666,10666,10666
473,10688,10688,10688,10688,10688
474,10690,10691,10691,10690,10690
475,10700,10700,10700,10700,10700
476,10733,10733,10733,10733,10733
477,10810,10810,10810,10810,10810
478,10820,10820,10820,10820,10820
479,10822,10822,10822,10822,10822
480,10850,10850,10850,10850,10850
481,10854,10855,10854,10854,10854
482,10904,10904,10904,10904,10904
483,10953,10953,10953,10953,10953
484,10985,10985,10985,10985,10985
485,10996,10996,10996,10996,10996
486,11023,11023,11023,11023,11023
487,11039,11039,11039,11039,11039
488,11056,11056,11056,11056,11056
489,11076,11076,11076,11076,11076
490,11090,11090,11090,11090,11090
491,11108,11108,11108,11108,11108
492,11130,11130,11130,11130,11130
493,11160,11160,11160,11160,11160
494,11174,11174,11174,11174,11174
495,11203,11203,11203,11203,11203
496,11241,11241,11241,11241,11241
497,11259,11259,11259,11259,11259
498,11297,11297,11297,11297,11297
499,11335,11335,11335,11335,11335
500,11366,11366,11366,11366,11366
501,11389,11389,11389,11389,11389
502,11420,11420,11420,11420,11420
503,11423,11423,11423,11423,11423
504,11439,11439,11439,11439,11439
505,11446,11446,11446,11446,11446
506,11453,11453,11453,11453,11453
507,11490,11490,11490,11490,11490
508,11498,11498,11498,11498,11498
509,11527,11527,11527,11527,11527
510,11539,11539,11539,11539,11539
511,11547,11548,11548,11548,11547
512,11561,11561,11561,11561,11561
513,11587,11588,11587,11587,11587
514,11597,11597,11597,11597,11597
515,11620,11620,11620,11620,11620
516,11639,11639,11639,11639,11639
517,11640,11640,11640,11640,11640
518,11646,11646,11646,11646,11646
519,11701,11701,11701,11701,11701
520,11709,11709,11709,11709,11709
521,11733,11734,11733,11733,11733
522,11777,11777,11777,11777,11777
523,11804,11804,11804,11804,11804
524,11833,11833,11833,11833,11833
525,11852,11852,11852,11852,11852
526,11874,11874,11874,11874,11874
527,11903,11903,11903,11903,11903
528,11919,11919,11919,11919,11919
529,11947,11947,11947,11947,11947
530,11962,11962,11962,11962,11962
531,11970,11970,11970,11970,11970
532,12007,12007,12007,12007,12007
533,12019,12020,12019,12019,12019
534,12037,12037,12037,12037,12037
535,12062,12062,12062,12062,12062
536,12078,12079,12079,12079,12078
537,12108,12108,12108,12108,12108
538,12130,12130,12130,12130,12130
539,12132,12132,12132,12132,12132
540,12157,12157,12157,12157,12157
541,12207,12207,12207,12207,12207
542,12248,12248,12248,12248,12248
543,12263,12263,12263,12263,12263
544,12273,12273,12273,12273,12273
545,12298,12298,12298,12298,12298
546,12310,12311,12310,12310,12310
547,12369,12369,12369,12369,12369
548,12393,12394,12393,12393,12393
549,12415,12415,12415,12415,12415
550,12437,12437,12437,12437,12437
551,12480,12481,12480,12480,12480
552,12508,12509,12508,12508,12508
553,12512,12512,12512,12512,12512
554,12525,12525,12525,12525,12525
555,12537,12537,12537,12537,12537
556,12564,12565,12564,12564,12564
557,12584,12584,12584,12584,12584
558,12629,12629,12629,12629,12629
559,12637,12637,12637,12637,12637
560,12655,12655,12655,12655,12655
561,12681,12681,12681,12681,12681
562,12714,12714,12714,12714,12714
563,12733,12733,12733,12733,12733
564,12779,12779,12779,12779,12779
565,12800,12800,12800,12800,12800
566,12805,12805,12805,12805,12805
567,12827,12827,12827,12827,12827
568,12842,12842,12842,12842,12842
569,12870,12870,12870,12870,12870
570,12876,12876,12876,12876,12876
571,12900,12901,12900,12900,12900
572,12923,12923,12923,12923,12923
573,12937,12937,12937,12937,12937
574,12943,12943,12943,12943,12943
575,12972,12972,12972,12972,12972
576,12993,12994,12994,12994,12994
577,13019,13019,13019,13019,13019
578,13030,13031,13031,13030,13030
579,13039,13040,13039,13039,13039
580,13067,13067,13067,13067,13067
581,13093,13093,13093,13093,13093
582,13107,13107,13107,13107,13107
583,13117,13118,13118,13118,13117
584,13139,13139,13139,13139,13139
585,13148,13149,13149,13148,13148
586,13168,13168,13168,13168,13168
587,13185,13185,13185,13185,13185
588,13209,13209,13209,13209,13209
589,13256,13256,13256,13256,13256
590,13280,13280,13280,13280,13280
591,13304,13304,13304,13304,13304
592,13341,13342,13341,13341,13341
593,13353,13353,13353,13353,13353
594,13392,13392,13392,13392,13392
595,13428,13428,13428,13428,13428
596,13448,13448,13448,13448,13448
597,13462,13462,13462,13462,13462
598,13464,13464,13464,13464,13464
599,13477,13477,13477,13477,13477
600,13523,13523,13523,13523,13523
601,13536,13536,13536,13536,13536
602,13556,13557,13557,13556,13556
603,13561,13562,13561,13561,13561
604,13614,13614,13614,13614,13614
605,13625,13626,13625,13625,13625
606,13645,13645,13645,13645,13645
607,13668,13669,13668,13668,13668
608,13680,13680,13680,13680,13680
609,13703,13703,13703,13703,13703
610,13759,13759,13759,13759,13759
611,13774,13774,13774,13774,13774
612,13792,13792,13792,13792,13792
613,13821,13822,13822,13822,13821
614,13845,13845,13845,13845,13845
615,13862,13862,13862,13862,13862
616,13900,13900,13900,13900,13900
617,13933,13933,13933,13933,13933
618,13953,13953,13953,13953,13953
619,13995,13995,13995,13995,13995
620,14014,14014,14014,14014,14014
621,14037,14037,14037,14037,14037
622,14071,14071,14071,14071,14071
623,14085,14086,14085,14085,14085
624,14102,14103,14103,14102,14102
625,14123,14123,14123,14123,14123
626,14144,14145,14144,14144,14144
627,14159,14159,14159,14159,14159
628,14189,14189,14189,14189,14189
629,14210,14211,14210,14210,14210
630,14228,14228,14228,14228,14228
631,14240,14240,14240,14240,14240
632,14265,14265,14265,14265,14265
633,14284,14284,14284,14284,14284
634,14290,14290,14290,14290,14290
635,14315,14315,14315,14315,14315
636,14339,14339,14339,14339,14339
637,14350,14350,14350,14350,14350
638,14355,14355,14355,14355,14355
639,14397,14397,14397,14397,14397
640,14418,14419,14418,14418,14418
641,14454,14454,14454,14454,14454
642,14471,14471,14471,14471,14471
643,14487,14487,14487,14487,14487
644,14508,14508,14508,14508,14508
645,14511,14511,14511,14511,14511
646,14531,14531,14531,14531,14531
647,14580,14580,14580,14580,14580
648,14591,14591,14591,14591,14591
649,14610,14610,14610,14610,14610
650,14626,14627,14626,14626,14626
651,14647,14647,14647,14647,14647
652,14687,14687,14687,14687,14687
653,14690,14690,14690,14690,14690
654,14698,14698,14698,14698,14698
655,14701,14702,14702,14701,14701
656,14728,14728,14728,14728,14728
657,14754,14754,14754,14754,14754
658,14758,14759,14759,14758,14758
659,14786,14786,14786,14786,14786
660,14815,14815,14815,14815,14815
661,14859,14859,14859,14859,14859
662,14893,14894,14893,14893,14893
663,14905,14905,14905,14905,14905
664,14936,14936,14936,14936,14936
665,14988,14989,14989,14988,14988
666,15007,15008,15008,15008,15008
667,15015,15015,15015,15015,15015
668,15037,15038,15038,15037,15037
669,15062,15063,15062,15062,15062
670,15085,15085,15085,15085,15085
671,15109,15109,15109,15109,15109
672,15118,15118,15118,15118,15118
673,15154,15154,15154,15154,15154
674,15172,15173,15173,15172,15172
675,15189,15189,15189,15189,15189
676,15207,15207,15207,15207,15207
677,15252,15252,15252,15252,15252
678,15260,15260,15260,15260,15260
679,15271,15271,15271,15271,15271
680,15314,15314,15314,15314,15314
681,15321,15322,15321,15321,15321
682,15352,15353,15352,15352,15352
683,15386,15387,15386,15386,15386
684,15405,15405,15405,15405,15405
685,15420,15420,15420,15420,15420
686,15459,15459,15459,15459,15459
687,15502,15502,15502,15502,15502
688,15506,15507,15506,15506,15506
689,15551,15551,15551,15551,15551
690,15551,15552,15551,15551,15551
691,15577,15577,15577,15577,15577
692,15627,15627,15627,15627,15627
693,15655,15655,15655,15655,15655
694,15699,15700,15699,15699,15699
695,15722,15722,15722,15722,15722
696,15735,15736,15735,15735,15735
697,15759,15760,15759,15759,15759
698,15774,15775,15774,15774,15774
699,15778,15779,15778,15778,15778
700,15806,15806,15806,15806,15806
701,15819,15819,15819,15819,15819
702,15825,15825,15825,15825,15825
703,15831,15832,15831,15831,15831
704,15837,15837,15837,15837,15837
705,15874,15874,15874,15874,15874
706,15889,15890,15889,15889,15889
707,15892,15893,15893,15893,15893
708,15908,15908,15908,15908,15908
709,15949,15949,15949,15949,15949
710,15954,15954,15954,15954,15954
711,15979,15979,15979,15979,15979
712,16015,16015,16015,16015,16015
713,16022,16023,16022,16022,16022
714,16048,16049,16049,16048,16048
715,16074,16074,16074,16074,16074
716,16116,16116,16116,16116,16116
717,16130,16130,16130,16130,16130
718,16142,16143,16142,16142,16142
719,16170,16170,16170,16170,16170
720,16191,16191,16191,16191,16191
721,16219,16219,16219,16219,16219
722,16257,16257,16257,16257,16257
723,16267,16267,16267,16267,16267
724,16286,16286,16286,16286,16286
725,16299,16300,16299,16299,16299
726,16330,16330,16330,16330,16330
727,16348,16348,16348,16348,16348
728,16359,16359,16359,16359,16359
729,16369,16370,16369,16369,16369
730,16392,16393,16392,16392,16392
731,16409,16410,16409,16409,16409
732,16419,16420,16419,16419,16419
733,16456,16456,16456,16456,16456
734,16475,16476,16475,16475,16475
735,16498,16498,16498,16498,16498
736,16543,16543,16543,16543,16543
737,16561,16562,16562,16561,16561
738,16581,16581,16581,16581,16581
739,16610,16610,16610,16610,16610
740,16625,16625,16625,16625,16625
741,16679,16680,16679,16679,16679
742,16714,16714,16714,16714,16714
743,16737,16738,16737,16737,16737
744,16749,16750,16749,16749,16749
745,16765,16765,16765,16765,16765
746,16783,16784,16783,16783,16783
747,16822,16822,16822,16822,16822
748,16833,16833,16833,16833,16833
749,16863,16863,16863,16863,16863
750,16874,16875,16874,16874,16874
751,16895,16896,16895,16895,16895
752,16931,16932,16932,16931,16931
753,16950,16951,16951,16951,16951
754,16981,16982,16981,16981,16981
755,17003,17004,17004,17003,17003
756,17012,17013,17013,17012,17012
757,17066,17066,17066,17066,17066
758,17074,17075,17074,17074,17074
759,17099,17100,17099,17099,17099
760,17122,17122,17122,17122,17122
761,17126,17126,17126,17126,17126
762,17151,17152,17151,17151,17151
763,17177,17177,17177,17177,17177
764,17238,17239,17238,17238,17238
765,17251,17251,17251,17251,17251
766,17264,17264,17264,17264,17264
767,17286,17287,17287,17287,17286
768,17352,17353,17352,17352,17352
769,17363,17363,17363,17363,17363
770,17396,17396,17396,17396,17396
771,17423,17423,17423,17423,17423
772,17431,17431,17431,17431,17431
773,17453,17453,17453,17453,17453
774,17467,17468,17467,17467,17467
775,17479,17479,17479,17479,17479
776,17497,17497,17497,17497,17497
777,17502,17503,17502,17502,17502
778,17525,17526,17525,17525,17525
779,17537,17537,17537,17537,17537
780,17552,17552,17552,17552,17552
781,17557,17558,17557,17557,17557
782,17576,17576,17576,17576,17576
783,17618,17619,17619,17618,17618
784,17621,17621,17621,17621,17621
785,17633,17633,17633,17633,17633
786,17655,17655,17655,17655,17655
787,17664,17664,17664,17664,17664
788,17684,17685,17684,17684,17684
789,17729,17729,17729,17729,17729
790,17736,17736,17736,17736,17736
791,17761,17762,17761,17761,17761
792,17793,17793,17793,17793,17793
793,17819,17820,17820,17819,17819
794,17850,17850,17850,17850,17850
795,17861,17861,17861,17861,17861
796,17875,17875,17875,17875,17875
797,17908,17908,17908,17908,17908
798,17947,17947,17947,17947,17947
799,17976,17977,17977,17977,17976
800,17990,17990,17990,17990,17990
801,18024,18024,18024,18024,18024
802,18038,18038,18038,18038,18038
803,18051,18051,18051,18051,18051
804,18060,18061,18061,18060,18060
805,18114,18114,18114,18114,18114
806,18117,18118,18117,18117,18117
807,18140,18140,18140,18140,18140
808,18159,18159,18159,18159,18159
809,18176,18177,18177,18177,18177
810,18183,18184,18183,18183,18183
811,18231,18231,18231,18231,18231
812,18246,18247,18246,18246,18246
813,18269,18270,18269,18269,18269
814,18299,18299,18299,18299,18299
815,18309,18311,18310,18309,18309
816,18338,18338,18338,18338,18338
817,18345,18345,18345,18345,18345
818,18385,18385,18385,18385,18385
819,18400,18400,18400,18400,18400
820,18438,18438,18438,18438,18438
821,18470,18470,18470,18470,18470
822,18530,18531,18530,18530,18530
823,18542,18542,18542,18542,18542
824,18553,18554,18553,18553,18553
825,18569,18570,18570,18570,18570
826,18592,18592,18592,18592,18592
827,18613,18613,18613,18613,18613
828,18638,18638,18638,18638,18638
829,18675,18676,18675,18675,18675
830,18683,18683,18683,18683,18683
831,18706,18706,18706,18706,18706
832,18753,18754,18753,18753,18753
833,18800,18800,18800,18800,18800
834,18818,18819,18818,18818,18818
835,18825,18825,18825,18825,18825
836,18846,18846,18846,18846,18846
837,18876,18876,18876,18876,18876
838,18884,18885,18884,18884,18884
839,18905,18905,18905,18905,18905
840,18932,18933,18933,18933,18932
841,18949,18950,18949,18949,18949
842,18955,18956,18955,18955,18955
843,19005,19005,19005,19005,19005
844,19018,19019,19018,19018,19018
845,19061,19062,19061,19061,19061
846,19071,19071,19071,19071,19071
847,19110,19110,19110,19110,19110
848,19128,19127,19128,19128,19128
849,19139,19139,19139,19139,19139
850,19153,19153,19153,19153,19153
851,19188,19188,19188,19188,19188
852,19203,19203,19203,19203,19203
853,19222,19222,19222,19222,19222
854,19236,19237,19237,19237,19236
855,19257,19257,19257,19257,19257
856,19275,19275,19275,19275,19275
857,19306,19306,19306,19306,19306
858,19317,19317,19317,19317,19317
859,19346,19346,19346,19346,19346
860,19356,19356,19356,19356,19356
861,19367,19368,19367,19367,19367
862,19396,19396,19396,19396,19396
863,19412,19412,19412,19412,19412
864,19418,19419,19418,19418,19418
865,19435,19436,19436,19436,19435
866,19455,19455,19455,19455,19455
867,19469,19470,19469,19469,19469
868,19499,19500,19499,19499,19499
869,19536,19538,19537,19536,19536
870,19550,19551,19551,19550,19550
871,19559,19559,19559,19559,19559
872,19593,19594,19594,19594,19593
873,19604,19606,19604,19604,19604
874,19641,19641,19641,19641,19641
875,19647,19648,19648,19647,19647
876,19698,19698,19698,19698,19698
877,19721,19721,19721,19721,19721
878,19730,19730,19730,19730,19730
879,19737,19737,19737,19737,19737
880,19784,19784,19784,19784,19784
881,19815,19816,19816,19815,19815
882,19833,19834,19833,19833,19833
883,19858,19858,19858,19858,19858
884,19904,19904,19904,19904,19904
885,19909,19909,19909,19909,19909
886,19930,19931,19930,19930,19930
887,19938,19938,19938,19938,19938
888,19973,19974,19973,19973,19973
889,19998,19998,19998,19998,19998
890,20024,20025,20025,20025,20024
891,20040,20040,20040,20040,20040
892,20064,20065,20064,20064,20064
893,20076,20076,20076,20076,20076
894,20127,20127,20127,20127,20127
895,20133,20135,20134,20134,20134
896,20160,20160,20160,20160,20160
897,20200,20200,20200,20200,20200
898,20205,20207,20205,20205,20205
899,20234,20234,20234,20234,20234
900,20258,20258,20258,20258,20258
901,20273,20274,20273,20273,20273
902,20276,20278,20276,20276,20276
903,20325,20326,20325,20325,20325
904,20348,20349,20348,20348,20348
905,20378,20378,20378,20378,20378
906,20406,20407,20406,20406,20406
907,20442,20442,20442,20442,20442
908,20455,20455,20455,20455,20455
909,20482,20482,20482,20482,20482
910,20495,20495,20495,20495,20495
911,20525,20525,20525,20525,20525
912,20554,20555,20555,20555,20554
913,20572,20573,20572,20572,20572
914,20617,20617,20617,20617,20617
915,20652,20653,20652,20652,20652
916,20685,20686,20685,20685,20685
917,20708,20709,20708,20708,20708
918,20724,20725,20724,20724,20724
919,20741,20742,20741,20741,20741
920,20777,20778,20777,20777,20777
921,20793,20794,20793,20793,20793
922,20815,20816,20815,20815,20815
923,20826,20827,20826,20826,20826
924,20865,20865,20865,20865,20865
925,20889,20891,20890,20890,20889
926,20902,20902,20902,20902,20902
927,20909,20909,20909,20909,20909
928,20932,20932,20932,20932,20932
929,20939,20939,20939,20939,20939
930,20963,20965,20964,20963,20963
931,20966,20966,20966,20966,20966
932,20969,20970,20969,20969,20969
933,20978,20978,20978,20978,20978
934,21016,21017,21017,21016,21016
935,21030,21030,21030,21030,21030
936,21046,21046,21046,21046,21046
937,21077,21077,21077,21077,21077
938,21131,21131,21131,21131,21131
939,21152,21152,21152,21152,21152
940,21188,21188,21188,21188,21188
941,21193,21194,21193,21193,21193
942,21210,21210,21210,21210,21210
943,21225,21226,21225,21225,21225
944,21263,21263,21263,21263,21263
945,21273,21273,21273,21273,21273
946,21302,21303,21303,21302,21302
947,21316,21316,21316,21316,21316
948,21330,21330,21330,21330,21330
949,21337,21337,21337,21337,21337
950,21352,21352,21352,21352,21352
951,21365,21365,21365,21365,21365
952,21413,21414,21413,21413,21413
953,21429,21430,21429,21429,21429
954,21457,21458,21458,21457,21457
955,21483,21483,21483,21483,21483
956,21511,21512,21511,21511,21511
957,21539,21539,21539,21539,21539
958,21572,21572,21572,21572,21572
959,21591,21593,21591,21591,21591
960,21597,21598,21597,21597,21597
961,21620,21620,21620,21620,21620
962,21646,21647,21646,21646,21646
963,21655,21655,21655,21655,21655
964,21670,21672,21670,21670,21670
965,21704,21704,21704,21704,21704
966,21730,21730,21730,21730,21730
967,21760,21761,21760,21760,21760
968,21797,21797,21797,21797,21797
969,21814,21814,21814,21814,21814
970,21849,21849,21849,21849,21849
971,21865,21866,21866,21865,21865
972,21877,21877,21877,21877,21877
973,21887,21887,21887,21887,21887
974,21937,21938,21937,21937,21937
975,21946,21947,21946,21946,21946
976,21983,21983,21983,21983,21983
977,21997,21997,21997,21997,21997
978,22030,22030,22030,22030,22030
979,22057,22058,22057,22057,22057
980,22083,22083,22083,22083,22083
981,22115,22115,22115,22115,22115
982,22137,22138,22137,22137,22137
983,22166,22167,22166,22166,22166
984,22194,22195,22194,22194,22194
985,22217,22218,22217,22217,22217
986,22224,22225,22224,22224,22224
987,22270,22271,22270,22270,22270
988,22298,22298,22298,22298,22298
989,22309,22311,22310,22309,22309
990,22322,22322,22322,22322,22322
991,22337,22337,22337,22337,22337
992,22366,22367,22366,22366,22366
993,22395,22397,22395,22395,22395
994,22430,22431,22430,22430,22430
995,22454,22455,22455,22454,22454
996,22462,22462,22462,22462,22462
997,22478,22478,22478,22478,22478
998,22516,22517,22516,22516,22516
999,22530,22531,22530,22530,22530
1000,22560,22560,22560,22560,22560
1001,22629,22630,22629,22629,22629
1002,22647,22648,22647,22647,22647
1003,22660,22661,22660,22660,22660
1004,22683,22684,22683,22683,22683
1005,22709,22710,22710,22710,22709
1006,22748,22749,22748,22748,22748
1007,22766,22767,22766,22766,22766
1008,22769,22769,22769,22769,22769
1009,22792,22792,22792,22792,22792
1010,22821,22822,22821,22821,22821
1011,22839,22839,22839,22839,22839
1012,22853,22854,22854,22853,22853
1013,22868,22869,22868,22868,22868
1014,22887,22887,22887,22887,22887
1015,22907,22907,22907,22907,22907
1016,22912,22913,22912,22912,22912
1017,22927,22928,22927,22927,22927
1018,22940,22940,22940,22940,22940
1019,22954,22955,22954,22954,22954
1020,22967,22968,22968,22967,22967
1021,22987,22987,22987,22987,22987
1022,22992,22992,22992,22992,22992
1023,23031,23032,23031,23031,23031
1024,23048,23050,23049,23048,23048
1025,23079,23079,23079,23079,23079
1026,23127,23127,23127,23127,23127
1027,23139,23141,23139,23139,23139
1028,23145,23146,23146,23146,23145
1029,23179,23179,23179,23179,23179
1030,23201,23202,23202,23202,23201
1031,23223,23223,23223,23223,23223
1032,23249,23249,23249,23249,23249
1033,23271,23272,23271,23271,23271
1034,23302,23302,23302,23302,23302
1035,23313,23313,23313,23313,23313
1036,23345,23345,23345,23345,23345
1037,23359,23360,23360,23359,23359
1038,23370,23371,23371,23370,23370
1039,23396,23396,23396,23396,23396
1040,23421,23421,23421,23421,23421
1041,23449,23449,23449,23449,23449
1042,23476,23476,23476,23476,23476
1043,23493,23494,23493,23493,23493
1044,23527,23528,23527,23527,23527
1045,23548,23548,23548,23548,23548
1046,23585,23586,23586,23586,23585
1047,23593,23595,23594,23594,23593
1048,23624,23625,23625,23624,23624
1049,23639,23640,23639,23639,23639
1050,23677,23677,23677,23677,23677
1051,23701,23703,23701,23701,23701
1052,23716,23717,23716,23716,23716
1053,23735,23736,23735,23735,23735
1054,23783,23784,23783,23783,23783
1055,23796,23797,23797,23796,23796
1056,23805,23807,23805,23805,23805
1057,23818,23818,23818,23818,23818
1058,23838,23839,23839,23839,23838
1059,23874,23874,23874,23874,23874
1060,23890,23890,23890,23890,23890
1061,23906,23909,23907,23906,23906
1062,23946,23946,23946,23946,23946
1063,23982,23983,23983,23983,23983
1064,24001,24001,24001,24001,24001
1065,24040,24041,24041,24040,24040
1066,24057,24058,24057,24057,24057
1067,24086,24086,24086,24086,24086
1068,24106,24107,24106,24106,24106
1069,24139,24139,24139,24139,24139
1070,24174,24175,24174,24174,24174
1071,24186,24187,24186,24186,24186
1072,24196,24196,24196,24196,24196
1073,24240,24241,24241,24240,24240
1074,24245,24246,24245,24245,24245
1075,24282,24282,24282,24282,24282
1076,24309,24310,24310,24310,24309
1077,24351,24352,24351,24351,24351
1078,24369,24369,24369,24369,24369
1079,24395,24396,24396,24395,24395
1080,24414,24415,24414,24414,24414
1081,24442,24442,24442,24442,24442
1082,24466,24468,24467,24466,24466
1083,24479,24479,24479,24479,24479
1084,24505,24506,24506,24505,24505
1085,24533,24533,24533,24533,24533
1086,24577,24578,24577,24577,24577
1087,24584,24586,24585,24584,24584
1088,24602,24603,24603,24602,24602
1089,24627,24628,24627,24627,24627
1090,24673,24674,24674,24673,24673
1091,24694,24697,24695,24694,24694
1092,24708,24708,24708,24708,24708
1093,24716,24716,24716,24716,24716
1094,24732,24732,24732,24732,24732
1095,24745,24745,24745,24745,24745
1096,24757,24758,24758,24758,24757
1097,24777,24777,24777,24777,24777
1098,24801,24801,24801,24801,24801
1099,24839,24839,24839,24839,24839
1100,24850,24850,24850,24850,24850
1101,24858,24859,24858,24858,24858
1102,24886,24887,24886,24886,24886
1103,24903,24903,24903,24903,24903
1104,24928,24929,24928,24928,24928
1105,24966,24966,24966,24966,24966
1106,24969,24969,24969,24969,24969
1107,24982,24983,24983,24982,24982
1108,25007,25008,25007,25007,25007
1109,25016,25016,25016,25016,25016
1110,25052,25053,25052,25052,25052
1111,25056,25057,25057,25056,25056
1112,25082,25083,25082,25082,25082
1113,25124,25125,25124,25124,25124
1114,25124,25126,25125,25124,25124
1115,25134,25135,25134,25134,25134
1116,25170,25170,25170,25170,25170
1117,25210,25210,25210,25210,25210
1118,25222,25223,25223,25222,25222
1119,25248,25250,25248,25248,25248
1120,25268,25268,25268,25268,25268
1121,25287,25288,25287,25287,25287
1122,25328,25328,25328,25328,25328
1123,25361,25362,25361,25361,25361
1124,25377,25379,25378,25377,25377
1125,25387,25388,25388,25388,25387
1126,25409,25409,25409,25409,25409
1127,25440,25440,25440,25440,25440
1128,25464,25464,25464,25464,25464
1129,25480,25481,25480,25480,25480
1130,25507,25510,25507,25507,25507
1131,25519,25519,25519,25519,25519
1132,25565,25566,25565,25565,25565
1133,25575,25575,25575,25575,25575
1134,25590,25591,25590,25590,25590
1135,25636,25636,25636,25636,25636
1136,25647,25647,25647,25647,25647
1137,25665,25666,25665,25665,25665
1138,25686,25687,25686,25686,25686
1139,25737,25737,25737,25737,25737
1140,25746,25747,25746,25746,25746
1141,25773,25774,25773,25773,25773
1142,25786,25786,25786,25786,25786
1143,25826,25827,25826,25826,25826
1144,25856,25857,25856,25856,25856
1145,25859,25860,25859,25859,25859
1146,25879,25880,25879,25879,25879
1147,25919,25920,25919,25919,25919
1148,25950,25951,25950,25950,25950
1149,25967,25967,25967,25967,25967
1150,25979,25979,25979,25979,25979
1151,26010,26010,26010,26010,26010
1152,26025,26025,26025,26025,26025
1153,26059,26061,26060,26059,26059
1154,26095,26096,26096,26095,26095
1155,26110,26111,26110,26110,26110
1156,26160,26160,26160,26160,26160
1157,26198,26201,26199,26199,26198
1158,26224,26225,26224,26224,26224
1159,26226,26226,26226,26226,26226
1160,26253,26254,26253,26253,26253
1161,26289,26290,26289,26289,26289
1162,26316,26317,26317,26317,26316
1163,26338,26341,26339,26338,26338
1164,26353,26354,26353,26353,26353
1165,26375,26376,26376,26375,26375
1166,26407,26408,26408,26408,26407
1167,26424,26424,26424,26424,26424
1168,26432,26433,26433,26432,26432
1169,26460,26460,26460,26460,26460
1170,26497,26497,26497,26497,26497
1171,26532,26533,26532,26532,26532
1172,26557,26557,26557,26557,26557
1173,26576,26576,26576,26576,26576
1174,26589,26590,26590,26590,26590
1175,26623,26624,26623,26623,26623
1176,26659,26659,26659,26659,26659
1177,26676,26677,26676,26676,26676
1178,26701,26702,26701,26701,26701
1179,26728,26728,26728,26728,26728
1180,26730,26731,26731,26730,26730
1181,26740,26741,26740,26740,26740
1182,26755,26755,26755,26755,26755
1183,26769,26770,26769,26769,26769
1184,26799,26799,26799,26799,26799
1185,26836,26837,26837,26836,26836
1186,26862,26862,26862,26862,26862
1187,26871,26871,26871,26871,26871
1188,26883,26885,26883,26883,26883
1189,26910,26911,26910,26910,26910
1190,26937,26937,26937,26937,26937
1191,26946,26946,26946,26946,26946
1192,26971,26972,26971,26971,26971
1193,26990,26990,26990,26990,26990
1194,27026,27026,27026,27026,27026
1195,27041,27042,27042,27041,27041
1196,27044,27046,27044,27044,27044
1197,27074,27075,27074,27074,27074
1198,27108,27109,27109,27108,27108
1199,27116,27116,27116,27116,27116
1200,27131,27131,27131,27131,27131
1201,27182,27183,27182,27182,27182
1202,27197,27198,27197,27197,27197
1203,27201,27201,27201,27201,27201
1204,27202,27206,27203,27203,27203
1205,27220,27221,27220,27220,27220
1206,27254,27254,27254,27254,27254
1207,27266,27267,27267,27267,27267
1208,27301,27301,27301,27301,27301
1209,27316,27316,27316,27316,27316
1210,27364,27365,27364,27364,27364
1211,27385,27386,27385,27385,27385
1212,27417,27417,27417,27417,27417
1213,27421,27421,27421,27421,27421
1214,27457,27457,27457,27457,27457
1215,27485,27485,27485,27485,27485
1216,27504,27505,27504,27504,27504
1217,27525,27526,27525,27525,27525
1218,27545,27546,27545,27545,27545
1219,27572,27574,27573,27572,27572
1220,27601,27602,27601,27601,27601
1221,27627,27628,27627,27627,27627
1222,27656,27656,27656,27656,27656
1223,27667,27668,27667,27667,27667
1224,27685,27685,27685,27685,27685
1225,27735,27737,27735,27735,27735
1226,27749,27750,27750,27749,27749
1227,27786,27786,27786,27786,27786
1228,27792,27793,27792,27792,27792
1229,27835,27835,27835,27835,27835
1230,27851,27852,27851,27851,27851
1231,27892,27893,27892,27892,27892
1232,27893,27895,27893,27893,27893
1233,27926,27927,27926,27926,27926
1234,27926,27928,27927,27927,27926
1235,27979,27980,27980,27980,27979
1236,27989,27989,27989,27989,27989
1237,28030,28031,28030,28030,28030
1238,28060,28061,28060,28060,28060
1239,28086,28089,28087,28086,28086
1240,28090,28091,28090,28090,28090
1241,28108,28109,28108,28108,28108
1242,28128,28129,28128,28128,28128
1243,28167,28168,28167,28167,28167
1244,28189,28190,28189,28189,28189
1245,28226,28227,28226,28226,28226
1246,28240,28241,28240,28240,28240
1247,28267,28268,28268,28268,28267
1248,28305,28305,28305,28305,28305
1249,28313,28313,28313,28313,28313
1250,28350,28350,28350,28350,28350
1251,28351,28352,28351,28351,28351
1252,28363,28364,28364,28364,28363
1253,28407,28409,28408,28408,28407
1254,28476,28477,28476,28476,28476
1255,28482,28483,28483,28482,28482
1256,28523,28523,28523,28523,28523
1257,28550,28550,28550,28550,28550
1258,28568,28569,28568,28568,28568
1259,28583,28584,28584,28583,28583
1260,28605,28606,28605,28605,28605
1261,28630,28631,28631,28630,28630
1262,28640,28641,28640,28640,28640
1263,28710,28711,28710,28710,28710
1264,28714,28715,28714,28714,28714
1265,28746,28747,28746,28746,28746
1266,28789,28791,28790,28789,28789
1267,28806,28807,28806,28806,28806
1268,28829,28829,28829,28829,28829
1269,28832,28832,28832,28832,28832
1270,28847,28848,28848,28848,28848
1271,28857,28857,28857,28857,28857
1272,28871,28871,28871,28871,28871
1273,28905,28905,28905,28905,28905
1274,28916,28917,28916,28916,28916
1275,28946,28947,28946,28946,28946
1276,28963,28963,28963,28963,28963
1277,28976,28976,28976,28976,28976
1278,28986,28987,28987,28986,28986
1279,28998,29000,28999,28998,28998
1280,29006,29008,29006,29006,29006
1281,29023,29024,29024,29023,29023
1282,29057,29057,29057,29057,29057
1283,29073,29074,29073,29073,29073
1284,29105,29106,29106,29105,29105
1285,29136,29137,29136,29136,29136
1286,29150,29151,29150,29150,29150
1287,29170,29171,29170,29170,29170
1288,29183,29184,29184,29183,29183
1289,29227,29228,29227,29227,29227
1290,29242,29243,29242,29242,29242
1291,29281,29282,29281,29281,29281
1292,29288,29288,29288,29288,29288
1293,29299,29300,29299,29299,29299
1294,29344,29345,29344,29344,29344
1295,29358,29359,29358,29358,29358
1296,29372,29372,29372,29372,29372
1297,29397,29398,29397,29397,29397
1298,29408,29409,29408,29408,29408
1299,29448,29449,29448,29448,29448
1300,29484,29485,29484,29484,29484
1301,29509,29510,29509,29509,29509
1302,29515,29516,29515,29515,29515
1303,29520,29521,29521,29520,29520
1304,29558,29559,29559,29559,29559
1305,29583,29584,29583,29583,29583
1306,29594,29594,29594,29594,29594
1307,29660,29661,29660,29660,29660
1308,29687,29688,29688,29687,29687
1309,29705,29706,29705,29705,29705
1310,29710,29711,29710,29710,29710
1311,29730,29732,29731,29730,29730
1312,29763,29763,29763,29763,29763
1313,29817,29818,29818,29817,29817
1314,29848,29849,29848,29848,29848
1315,29864,29864,29864,29864,29864
1316,29884,29884,29884,29884,29884
1317,29890,29891,29890,29890,29890
1318,29919,29920,29919,29919,29919
1319,29932,29934,29933,29933,29932
1320,29939,29942,29940,29939,29939
1321,29968,29970,29968,29968,29968
1322,29971,29972,29971,29971,29971
1323,30049,30050,30050,30050,30050
1324,30056,30056,30056,30056,30056
1325,30069,30070,30069,30069,30069
1326,30088,30089,30088,30088,30088
1327,30135,30136,30135,30135,30135
1328,30162,30163,30163,30163,30162
1329,30176,30178,30177,30176,30176
1330,30193,30194,30193,30193,30193
1331,30227,30228,30227,30227,30227
1332,30240,30242,30241,30240,30240
1333,30258,30258,30258,30258,30258
1334,30284,30285,30285,30284,30284
1335,30304,30305,30305,30304,30304
1336,30355,30356,30355,30355,30355
1337,30414,30415,30414,30414,30414
1338,30417,30419,30417,30417,30417
1339,30454,30455,30454,30454,30454
1340,30466,30467,30466,30466,30466
1341,30470,30471,30470,30470,30470
1342,30537,30538,30538,30538,30537
1343,30558,30560,30559,30559,30558
1344,30596,30597,30597,30596,30596
1345,30622,30623,30623,30623,30622
1346,30651,30653,30651,30651,30651
1347,30660,30661,30661,30660,30660
1348,30687,30688,30687,30687,30687
1349,30716,30717,30716,30716,30716
1350,30741,30742,30741,30741,30741
1351,30753,30754,30754,30753,30753
1352,30799,30800,30799,30799,30799
1353,30818,30819,30819,30818,30818
1354,30861,30863,30862,30861,30861
1355,30869,30869,30869,30869,30869
1356,30900,30901,30900,30900,30900
1357,30912,30915,30913,30912,30912
1358,30921,30923,30922,30922,30922
1359,30937,30938,30938,30938,30938
1360,30964,30966,30965,30965,30964
1361,30985,30985,30985,30985,30985
1362,31010,31010,31010,31010,31010
1363,31013,31013,31013,31013,31013
1364,31035,31035,31035,31035,31035
1365,31060,31062,31061,31060,31060
1366,31074,31075,31075,31074,31074
1367,31085,31085,31085,31085,31085
1368,31110,31111,31110,31110,31110
1369,31137,31137,31137,31137,31137
1370,31160,31160,31160,31160,31160
1371,31172,31173,31173,31172,31172
1372,31188,31189,31188,31188,31188
1373,31225,31225,31225,31225,31225
1374,31243,31244,31244,31243,31243
1375,31271,31272,31271,31271,31271
1376,31291,31291,31291,31291,31291
1377,31295,31296,31295,31295,31295
1378,31317,31318,31317,31317,31317
1379,31366,31367,31366,31366,31366
1380,31381,31382,31381,31381,31381
1381,31389,31391,31390,31390,31390
1382,31413,31414,31413,31413,31413
1383,31438,31439,31439,31438,31438
1384,31471,31473,31472,31472,31471
1385,31507,31508,31507,31507,31507
1386,31529,31530,31529,31529,31529
1387,31557,31558,31557,31557,31557
1388,31581,31582,31582,31581,31581
1389,31623,31623,31623,31623,31623
1390,31625,31627,31626,31625,31625
1391,31634,31634,31634,31634,31634
1392,31661,31662,31662,31661,31661
1393,31695,31695,31695,31695,31695
1394,31699,31700,31699,31699,31699
1395,31738,31739,31738,31738,31738
1396,31745,31746,31745,31745,31745
1397,31766,31767,31767,31766,31766
1398,31788,31789,31788,31788,31788
1399,31792,31793,31792,31792,31792
1400,31852,31853,31853,31852,31852
1401,31862,31863,31862,31862,31862
1402,31874,31875,31874,31874,31874
1403,31905,31909,31906,31905,31905
1404,31930,31930,31930,31930,31930
1405,31952,31953,31952,31952,31952
1406,31963,31964,31963,31963,31963
1407,32001,32002,32001,32001,32001
1408,32020,32021,32020,32020,32020
1409,32051,32053,32052,32051,32051
1410,32085,32086,32085,32085,32085
1411,32091,32093,32092,32091,32091
1412,32114,32115,32114,32114,32114
1413,32139,32140,32140,32139,32139
1414,32167,32168,32167,32167,32167
1415,32217,32218,32218,32217,32217
1416,32253,32254,32253,32253,32253
1417,32259,32260,32259,32259,32259
1418,32283,32284,32283,32283,32283
1419,32343,32344,32343,32343,32343
1420,32368,32369,32368,32368,32368
1421,32376,32377,32376,32376,32376
1422,32395,32396,32396,32395,32395
1423,32415,32417,32416,32415,32415
1424,32452,32453,32452,32452,32452
1425,32483,32484,32483,32483,32483
1426,32514,32515,32515,32515,32514
1427,32541,32542,32541,32541,32541
1428,32560,32562,32561,32561,32560
1429,32600,32601,32600,32600,32600
1430,32605,32606,32605,32605,32605
1431,32623,32623,32623,32623,32623
1432,32656,32658,32657,32656,32656
1433,32658,32659,32658,32658,32658
1434,32689,32690,32689,32689,32689
1435,32720,32722,32721,32720,32720
1436,32738,32739,32738,32738,32738
1437,32767,32768,32767,32767,32767
1438,32811,32812,32811,32811,32811
1439,32826,32827,32826,32826,32826
1440,32880,32881,32880,32880,32880
1441,32901,32903,32902,32901,32901
1442,32909,32911,32910,32909,32909
1443,32938,32939,32938,32938,32938
1444,32950,32951,32950,32950,32950
1445,32955,32956,32955,32955,32955
1446,33002,33003,33002,33002,33002
1447,33030,33031,33030,33030,33030
1448,33040,33042,33041,33040,33040
1449,33085,33086,33086,33085,33085
1450,33117,33119,33118,33117,33117
1451,33133,33134,33134,33133,33133
1452,33190,33191,33191,33190,33190
1453,33208,33209,33208,33208,33208
1454,33246,33247,33246,33246,33246
1455,33273,33274,33273,33273,33273
1456,33276,33277,33276,33276,33276
1457,33294,33295,33294,33294,33294
1458,33300,33300,33300,33300,33300
1459,33323,33325,33324,33324,33323
1460,33339,33339,33339,33339,33339
1461,33351,33352,33352,33351,33351
1462,33370,33371,33371,33371,33371
1463,33379,33381,33380,33379,33379
1464,33409,33409,33409,33409,33409
1465,33425,33426,33425,33425,33425
1466,33448,33449,33449,33449,33449
1467,33461,33462,33461,33461,33461
1468,33488,33489,33488,33488,33488
1469,33506,33508,33507,33507,33507
1470,33517,33518,33517,33517,33517
1471,33580,33581,33580,33580,33580
1472,33593,33593,33593,33593,33593
1473,33603,33604,33603,33603,33603
1474,33641,33642,33641,33641,33641
1475,33665,33666,33665,33665,33665
1476,33668,33669,33669,33669,33669
1477,33707,33707,33707,33707,33707
1478,33720,33721,33720,33720,33720
1479,33730,33731,33730,33730,33730
1480,33746,33747,33746,33746,33746
1481,33785,33787,33786,33785,33785
1482,33793,33794,33793,33793,33793
1483,33818,33819,33818,33818,33818
1484,33835,33835,33835,33835,33835
1485,33863,33864,33863,33863,33863
1486,33885,33886,33885,33885,33885
1487,33906,33907,33906,33906,33906
1488,33945,33947,33946,33945,33945
1489,33974,33974,33974,33974,33974
1490,33991,33992,33991,33991,33991
1491,34004,34005,34004,34004,34004
1492,34044,34046,34045,34045,34044
1493,34073,34074,34073,34073,34073
1494,34075,34077,34076,34076,34075
1495,34105,34106,34105,34105,34105
1496,34146,34146,34146,34146,34146
1497,34159,34161,34160,34160,34159
1498,34173,34174,34173,34173,34173
1499,34207,34208,34208,34207,34207
1500,34226,34228,34227,34227,34226
1501,34254,34255,34254,34254,34254
1502,34293,34294,34293,34293,34293
1503,34309,34310,34309,34309,34309
1504,34340,34342,34341,34340,34340
1505,34347,34348,34347,34347,34347
1506,34353,34354,34353,34353,34353
1507,34403,34405,34403,34403,34403
1508,34440,34441,34441,34440,34440
1509,34470,34472,34471,34471,34470
1510,34477,34478,34477,34477,34477
1511,34521,34522,34521,34521,34521
1512,34576,34577,34576,34576,34576
1513,34600,34601,34601,34600,34600
1514,34607,34607,34607,34607,34607
1515,34650,34651,34650,34650,34650
1516,34663,34665,34664,34663,34663
1517,34673,34674,34673,34673,34673
1518,34691,34692,34692,34691,34691
1519,34715,34717,34716,34715,34715
1520,34729,34731,34730,34729,34729
1521,34739,34740,34739,34739,34739
1522,34771,34771,34771,34771,34771
1523,34794,34796,34794,34794,34794
1524,34880,34881,34880,34880,34880
1525,34886,34887,34886,34886,34886
1526,34910,34912,34911,34910,34910
1527,34930,34931,34930,34930,34930
1528,34962,34964,34963,34962,34962
1529,34974,34976,34975,34975,34975
1530,34981,34982,34981,34981,34981
1531,35018,35021,35019,35019,35018
1532,35032,35033,35032,35032,35032
1533,35049,35050,35049,35049,35049
1534,35112,35114,35113,35112,35112
1535,35129,35130,35130,35129,35129
1536,35169,35171,35170,35170,35169
1537,35186,35187,35186,35186,35186
1538,35219,35220,35219,35219,35219
1539,35246,35248,35246,35246,35246
1540,35247,35248,35247,35247,35247
1541,35284,35285,35284,35284,35284
1542,35317,35318,35318,35318,35317
1543,35359,35361,35360,35359,35359
1544,35366,35368,35366,35366,35366
1545,35396,35397,35396,35396,35396
1546,35412,35414,35413,35413,35412
1547,35478,35479,35478,35478,35478
1548,35508,35509,35509,35508,35508
1549,35533,35534,35533,35533,35533
1550,35538,35539,35539,35539,35538
1551,35586,35588,35587,35586,35586
1552,35620,35620,35620,35620,35620
1553,35626,35627,35626,35626,35626
1554,35641,35641,35641,35641,35641
1555,35643,35644,35644,35643,35643
1556,35663,35665,35664,35663,35663
1557,35670,35671,35671,35671,35670
1558,35685,35686,35685,35685,35685
1559,35691,35691,35691,35691,35691
1560,35712,35713,35712,35712,35712
1561,35753,35754,35754,35754,35753
1562,35779,35780,35779,35779,35779
1563,35798,35799,35798,35798,35798
1564,35813,35813,35813,35813,35813
1565,35825,35828,35826,35826,35825
1566,35843,35845,35844,35844,35844
1567,35862,35863,35862,35862,35862
1568,35886,35887,35887,35886,35886
1569,35904,35904,35904,35904,35904
1570,35924,35925,35924,35924,35924
1571,35949,35950,35949,35949,35949
1572,35979,35980,35980,35979,35979
1573,35992,35993,35992,35992,35992
1574,36018,36019,36019,36018,36018
1575,36039,36040,36039,36039,36039
1576,36042,36044,36043,36043,36042
1577,36072,36073,36073,36072,36072
1578,36123,36124,36123,36123,36123
1579,36126,36128,36127,36127,36126
1580,36167,36168,36167,36167,36167
1581,36194,36195,36195,36194,36194
1582,36209,36211,36209,36209,36209
1583,36241,36242,36241,36241,36241
1584,36275,36277,36275,36275,36275
1585,36288,36290,36288,36288,36288
1586,36300,36302,36301,36301,36300
1587,36335,36336,36335,36335,36335
1588,36363,36364,36364,36363,36363
1589,36390,36392,36390,36390,36390
1590,36417,36418,36417,36417,36417
1591,36433,36434,36433,36433,36433
1592,36460,36461,36460,36460,36460
1593,36496,36498,36497,36496,36496
1594,36508,36510,36509,36509,36508
1595,36547,36548,36547,36547,36547
1596,36570,36570,36570,36570,36570
1597,36575,36576,36575,36575,36575
1598,36614,36615,36614,36614,36614
1599,36618,36619,36619,36619,36618
1600,36652,36653,36653,36652,36652
1601,36684,36685,36684,36684,36684
1602,36694,36694,36694,36694,36694
1603,36722,36723,36722,36722,36722
1604,36745,36747,36745,36745,36745
1605,36764,36766,36765,36764,36764
1606,36814,36815,36814,36814,36814
1607,36843,36845,36844,36843,36843
1608,36872,36873,36872,36872,36872
1609,36882,36883,36882,36882,36882
1610,36902,36903,36902,36902,36902
1611,36919,36921,36920,36919,36919
1612,36941,36942,36941,36941,36941
1613,36965,36966,36965,36965,36965
1614,36979,36981,36980,36980,36979
1615,37011,37013,37011,37011,37011
1616,37041,37042,37042,37041,37041
1617,37099,37100,37099,37099,37099
1618,37120,37121,37120,37120,37120
1619,37128,37129,37128,37128,37128
1620,37144,37145,37144,37144,37144
1621,37209,37210,37209,37209,37209
1622,37234,37236,37234,37234,37234
1623,37269,37271,37270,37269,37269
1624,37290,37291,37290,37290,37290
1625,37311,37312,37311,37311,37311
1626,37354,37355,37354,37354,37354
1627,37362,37363,37362,37362,37362
1628,37370,37371,37371,37370,37370
1629,37391,37392,37391,37391,37391
1630,37427,37428,37427,37427,37427
1631,37438,37440,37439,37438,37438
1632,37494,37496,37495,37494,37494
1633,37508,37510,37509,37508,37508
1634,37536,37537,37536,37536,37536
1635,37566,37569,37567,37566,37566
1636,37587,37588,37588,37587,37587
1637,37631,37632,37631,37631,37631
1638,37658,37660,37659,37658,37658
1639,37669,37670,37669,37669,37669
1640,37698,37700,37699,37698,37698
1641,37706,37708,37707,37707,37707
1642,37756,37756,37756,37756,37756
1643,37774,37775,37774,37774,37774
1644,37793,37794,37793,37793,37793
1645,37837,37838,37838,37837,37837
1646,37869,37871,37870,37870,37870
1647,37890,37891,37891,37890,37890
1648,37920,37922,37920,37920,37920
1649,37934,37935,37934,37934,37934
1650,37962,37963,37962,37962,37962
1651,38004,38006,38005,38004,38004
1652,38018,38019,38018,38018,38018
1653,38022,38024,38023,38022,38022
1654,38047,38047,38047,38047,38047
1655,38062,38063,38062,38062,38062
1656,38072,38072,38072,38072,38072
1657,38093,38094,38093,38093,38093
1658,38113,38113,38113,38113,38113
1659,38138,38140,38139,38138,38138
1660,38142,38144,38143,38142,38142
1661,38171,38172,38171,38171,38171
1662,38190,38191,38190,38190,38190
1663,38212,38213,38212,38212,38212
1664,38221,38223,38222,38221,38221
1665,38242,38243,38243,38243,38242
1666,38269,38270,38269,38269,38269
1667,38337,38339,38338,38337,38337
1668,38348,38349,38348,38348,38348
1669,38368,38368,38368,38368,38368
1670,38382,38383,38382,38382,38382
1671,38390,38392,38391,38390,38390
1672,38428,38429,38428,38428,38428
1673,38466,38466,38466,38466,38466
1674,38472,38473,38473,38472,38472
1675,38494,38495,38494,38494,38494
1676,38512,38514,38513,38513,38512
1677,38535,38536,38535,38535,38535
1678,38561,38563,38562,38561,38561
1679,38591,38593,38592,38592,38591
1680,38609,38610,38609,38609,38609
1681,38619,38619,38619,38619,38619
1682,38630,38632,38631,38630,38630
1683,38666,38667,38666,38666,38666
1684,38692,38694,38693,38692,38692
1685,38701,38702,38701,38701,38701
1686,38752,38753,38752,38752,38752
1687,38768,38769,38768,38768,38768
1688,38797,38797,38797,38797,38797
1689,38805,38806,38805,38805,38805
1690,38815,38816,38815,38815,38815
1691,38846,38847,38846,38846,38846
1692,38887,38888,38887,38887,38887
1693,38907,38908,38907,38907,38907
1694,38925,38926,38925,38925,38925
1695,38936,38936,38936,38936,38936
1696,38992,38993,38992,38992,38992
1697,39029,39031,39029,39029,39029
1698,39058,39060,39059,39058,39058
1699,39086,39087,39086,39086,39086
1700,39117,39118,39117,39117,39117
1701,39120,39121,39120,39120,39120
1702,39134,39135,39134,39134,39134
1703,39179,39181,39180,39180,39180
1704,39184,39186,39185,39184,39184
1705,39223,39224,39223,39223,39223
1706,39253,39254,39253,39253,39253
1707,39260,39261,39260,39260,39260
1708,39272,39275,39273,39273,39272
1709,39312,39312,39312,39312,39312
1710,39331,39333,39332,39332,39331
1711,39362,39363,39362,39362,39362
1712,39408,39409,39408,39408,39408
1713,39413,39415,39414,39413,39413
1714,39471,39472,39471,39471,39471
1715,39492,39494,39493,39492,39492
1716,39506,39507,39506,39506,39506
1717,39532,39533,39532,39532,39532
1718,39555,39556,39555,39555,39555
1719,39568,39569,39568,39568,39568
1720,39615,39617,39616,39616,39616
1721,39624,39625,39624,39624,39624
1722,39665,39667,39666,39665,39665
1723,39688,39689,39689,39688,39688
1724,39724,39726,39725,39724,39724
1725,39744,39746,39744,39744,39744
1726,39765,39766,39765,39765,39765
1727,39817,39819,39817,39817,39817
1728,39854,39856,39855,39855,39854
1729,39857,39858,39857,39857,39857
1730,39882,39883,39882,39882,39882
1731,39897,39898,39897,39897,39897
1732,39919,39921,39920,39919,39919
1733,39962,39963,39962,39962,39962
1734,39967,39968,39967,39967,39967
1735,39990,39990,39990,39990,39990
1736,39999,40001,40000,39999,39999
1737,40062,40064,40063,40063,40062
1738,40070,40072,40071,40070,40070
1739,40102,40103,40102,40102,40102
1740,40138,40139,40138,40138,40138
1741,40168,40169,40168,40168,40168
1742,40177,40179,40177,40177,40177
1743,40222,40224,40223,40222,40222
1744,40245,40246,40245,40245,40245
1745,40305,40306,40305,40305,40305
1746,40321,40322,40321,40321,40321
1747,40341,40343,40342,40342,40341
1748,40373,40375,40374,40373,40373
1749,40385,40387,40386,40386,40385
1750,40410,40411,40410,40410,40410
1751,40443,40446,40444,40443,40443
1752,40452,40454,40453,40453,40452
1753,40509,40510,40509,40509,40509
1754,40520,40521,40520,40520,40520
1755,40552,40553,40552,40552,40552
1756,40557,40557,40557,40557,40557
1757,40575,40575,40575,40575,40575
1758,40598,40599,40598,40598,40598
1759,40623,40624,40623,40623,40623
1760,40636,40637,40636,40636,40636
1761,40639,40640,40639,40639,40639
1762,40675,40676,40675,40675,40675
1763,40682,40683,40682,40682,40682
1764,40701,40702,40701,40701,40701
1765,40704,40705,40704,40704,40704
1766,40736,40738,40736,40736,40736
1767,40757,40758,40757,40757,40757
1768,40775,40776,40775,40775,40775
1769,40787,40788,40787,40787,40787
1770,40840,40841,40841,40840,40840
1771,40865,40865,40865,40865,40865
1772,40878,40879,40879,40878,40878
1773,40899,40900,40899,40899,40899
1774,40922,40923,40922,40922,40922
1775,40942,40945,40943,40942,40942
1776,40955,40956,40955,40955,40955
1777,40994,40994,40994,40994,40994
1778,41010,41012,41011,41010,41010
1779,41026,41027,41026,41026,41026
1780,41042,41044,41043,41042,41042
1781,41091,41093,41092,41092,41091
1782,41107,41109,41108,41108,41107
1783,41142,41144,41142,41142,41142
1784,41182,41184,41183,41182,41182
1785,41202,41205,41203,41202,41202
1786,41210,41212,41210,41210,41210
1787,41249,41250,41249,41249,41249
1788,41261,41262,41261,41261,41261
1789,41278,41279,41279,41278,41278
1790,41309,41310,41310,41309,41309
1791,41324,41326,41325,41324,41324
1792,41336,41338,41337,41337,41337
1793,41363,41365,41364,41363,41363
1794,41375,41376,41375,41375,41375
1795,41421,41423,41422,41422,41421
1796,41451,41452,41451,41451,41451
1797,41464,41465,41464,41464,41464
1798,41476,41477,41476,41476,41476
1799,41518,41520,41519,41518,41518
1800,41536,41537,41536,41536,41536
1801,41566,41568,41567,41567,41566
1802,41614,41616,41614,41614,41614
1803,41630,41631,41630,41630,41630
1804,41648,41649,41649,41648,41648
1805,41675,41676,41675,41675,41675
1806,41688,41690,41688,41688,41688
1807,41706,41707,41706,41706,41706
1808,41752,41753,41752,41752,41752
1809,41771,41772,41771,41771,41771
1810,41826,41828,41827,41826,41826
1811,41846,41847,41846,41846,41846
1812,41872,41873,41872,41872,41872
1813,41883,41884,41883,41883,41883
1814,41917,41919,41918,41917,41917
1815,41928,41930,41929,41929,41929
1816,41973,41975,41974,41973,41973
1817,41987,41988,41987,41987,41987
1818,42027,42028,42027,42027,42027
1819,42059,42061,42059,42059,42059
1820,42094,42095,42094,42094,42094
1821,42101,42101,42101,42101,42101
1822,42114,42116,42114,42114,42114
1823,42138,42140,42139,42138,42138
1824,42184,42186,42185,42185,42185
1825,42206,42207,42206,42206,42206
1826,42222,42224,42223,42223,42223
1827,42270,42272,42270,42270,42270
1828,42282,42284,42283,42282,42282
1829,42299,42301,42300,42299,42299
1830,42315,42316,42315,42315,42315
1831,42362,42364,42363,42363,42362
1832,42370,42371,42370,42370,42370
1833,42389,42390,42390,42389,42389
1834,42442,42443,42442,42442,42442
1835,42457,42460,42458,42458,42458
1836,42482,42483,42482,42482,42482
1837,42521,42523,42522,42521,42521
1838,42551,42552,42551,42551,42551
1839,42593,42594,42593,42593,42593
1840,42607,42609,42608,42607,42607
1841,42632,42633,42633,42632,42632
1842,42655,42657,42656,42655,42655
1843,42677,42679,42678,42677,42677
1844,42731,42733,42732,42731,42731
1845,42741,42742,42741,42741,42741
1846,42767,42770,42768,42768,42767
1847,42803,42804,42803,42803,42803
1848,42813,42814,42814,42813,42813
1849,42829,42830,42829,42829,42829
1850,42891,42892,42891,42891,42891
1851,42897,42899,42898,42897,42897
1852,42940,42942,42941,42940,42940
1853,42942,42943,42942,42942,42942
1854,42994,42995,42994,42994,42994
1855,43008,43010,43008,43008,43008
1856,43030,43032,43031,43030,43030
1857,43059,43060,43059,43059,43059
1858,43110,43111,43110,43110,43110
1859,43134,43135,43134,43134,43134
1860,43148,43149,43149,43148,43148
1861,43166,43167,43166,43166,43166
1862,43171,43172,43171,43171,43171
1863,43200,43201,43200,43200,43200
1864,43215,43215,43215,43215,43215
1865,43220,43222,43221,43221,43220
1866,43248,43249,43248,43248,43248
1867,43272,43273,43272,43272,43272
1868,43284,43285,43284,43284,43284
1869,43290,43292,43290,43290,43290
1870,43326,43327,43326,43326,43326
1871,43363,43363,43363,43363,43363
1872,43375,43377,43376,43376,43375
1873,43397,43399,43398,43398,43397
1874,43414,43416,43414,43414,43414
1875,43444,43446,43445,43444,43444
1876,43452,43453,43452,43452,43452
1877,43475,43476,43475,43475,43475
1878,43485,43487,43486,43486,43485
1879,43493,43494,43493,43493,43493
1880,43511,43513,43512,43511,43511
1881,43558,43560,43559,43559,43559
1882,43590,43590,43590,43590,43590
1883,43611,43612,43611,43611,43611
1884,43628,43630,43629,43628,43628
1885,43638,43639,43638,43638,43638
1886,43684,43685,43684,43684,43684
1887,43716,43718,43717,43716,43716
1888,43726,43726,43726,43726,43726
1889,43750,43752,43751,43750,43750
1890,43787,43790,43788,43788,43787
1891,43821,43823,43821,43821,43821
1892,43836,43838,43837,43837,43837
1893,43847,43848,43847,43847,43847
1894,43877,43878,43877,43877,43877
1895,43912,43913,43912,43912,43912
1896,43934,43936,43935,43935,43935
1897,43972,43973,43972,43972,43972
1898,43983,43985,43984,43983,43983
1899,44017,44019,44017,44017,44017
1900,44032,44034,44033,44032,44032
1901,44046,44049,44047,44046,44046
1902,44088,44090,44088,44088,44088
1903,44115,44116,44115,44115,44115
1904,44156,44158,44156,44156,44156
1905,44177,44179,44178,44177,44177
1906,44207,44209,44207,44207,44207
1907,44220,44221,44220,44220,44220
1908,44251,44252,44251,44251,44251
1909,44256,44258,44257,44256,44256
1910,44293,44295,44294,44294,44294
1911,44295,44297,44296,44296,44295
1912,44316,44317,44317,44316,44316
1913,44342,44344,44343,44342,44342
1914,44360,44362,44361,44360,44360
1915,44375,44376,44375,44375,44375
1916,44413,44415,44414,44414,44413
1917,44462,44464,44463,44463,44462
1918,44482,44484,44483,44483,44482
1919,44490,44491,44490,44490,44490
1920,44542,44544,44543,44542,44542
1921,44580,44581,44580,44580,44580
1922,44618,44619,44618,44618,44618
1923,44640,44642,44641,44641,44640
1924,44650,44652,44651,44650,44650
1925,44686,44689,44687,44687,44687
1926,44715,44717,44716,44715,44715
1927,44725,44726,44725,44725,44725
1928,44763,44764,44763,44763,44763
1929,44764,44766,44765,44764,44764
1930,44810,44811,44810,44810,44810
1931,44834,44836,44835,44834,44834
1932,44865,44867,44865,44865,44865
1933,44898,44900,44899,44899,44898
1934,44912,44915,44913,44913,44913
1935,44962,44963,44962,44962,44962
1936,44973,44974,44973,44973,44973
1937,45015,45016,45015,45015,45015
1938,45035,45037,45035,45035,45035
1939,45046,45048,45047,45047,45046
1940,45081,45083,45081,45081,45081
1941,45124,45126,45124,45124,45124
1942,45153,45155,45154,45153,45153
1943,45169,45170,45169,45169,45169
1944,45200,45202,45200,45200,45200
1945,45209,45210,45209,45209,45209
1946,45213,45215,45214,45214,45213
1947,45244,45247,45245,45245,45244
1948,45275,45276,45275,45275,45275
1949,45325,45327,45326,45325,45325
1950,45356,45358,45357,45356,45356
1951,45371,45373,45371,45371,45371
1952,45426,45428,45427,45426,45426
1953,45444,45446,45444,45444,45444
1954,45469,45471,45469,45469,45469
1955,45480,45482,45481,45480,45480
1956,45502,45503,45503,45502,45502
1957,45546,45547,45546,45546,45546
1958,45581,45582,45581,45581,45581
1959,45606,45607,45606,45606,45606
1960,45623,45625,45624,45624,45623
1961,45668,45670,45669,45668,45668
1962,45681,45682,45681,45681,45681
1963,45735,45737,45735,45735,45735
1964,45756,45758,45757,45756,45756
1965,45773,45774,45774,45773,45773
1966,45797,45798,45797,45797,45797
1967,45823,45824,45823,45823,45823
1968,45825,45826,45825,45825,45825
1969,45845,45846,45845,45845,45845
1970,45849,45850,45850,45850,45850
1971,45871,45873,45872,45871,45871
1972,45883,45884,45883,45883,45883
1973,45901,45902,45901,45901,45901
1974,45910,45912,45911,45910,45910
1975,45950,45951,45950,45950,45950
1976,45972,45974,45972,45972,45972
1977,45988,45990,45989,45989,45988
1978,46002,46004,46003,46002,46002
1979,46036,46036,46036,46036,46036
1980,46055,46057,46056,46055,46055
1981,46098,46100,46098,46098,46098
1982,46111,46112,46112,46111,46111
1983,46127,46128,46128,46127,46127
1984,46149,46150,46149,46149,46149
1985,46182,46184,46182,46182,46182
1986,46190,46191,46190,46190,46190
1987,46245,46246,46245,46245,46245
1988,46250,46251,46250,46250,46250
1989,46268,46269,46268,46268,46268
1990,46296,46298,46296,46296,46296
1991,46308,46309,46308,46308,46308
1992,46335,46337,46336,46336,46335
1993,46370,46371,46370,46370,46370
1994,46396,46398,46397,46396,46396
1995,46424,46426,46425,46424,46424
1996,46444,46446,46445,46444,46444
1997,46457,46458,46457,46457,46457
1998,46459,46462,46460,46460,46459
1999,46505,46506,46505,46505,46505
2000,46537,46539,46537,46537,46537
2001,46550,46551,46550,46550,46550
2002,46553,46554,46553,46553,46553
2003,46588,46589,46588,46588,46588
2004,46616,46618,46616,46616,46616
2005,46649,46652,46650,46649,46649
2006,46677,46679,46678,46678,46678
2007,46699,46700,46699,46699,46699
2008,46714,46715,46714,46714,46714
2009,46763,46764,46763,46763,46763
2010,46766,46767,46766,46766,46766
2011,46830,46832,46830,46830,46830
2012,46849,46851,46849,46849,46849
2013,46862,46864,46863,46862,46862
2014,46898,46899,46898,46898,46898
2015,46915,46916,46915,46915,46915
2016,46938,46939,46938,46938,46938
2017,46974,46976,46974,46974,46974
2018,47002,47004,47002,47002,47002
2019,47020,47021,47020,47020,47020
2020,47053,47054,47053,47053,47053
2021,47091,47093,47092,47091,47091
2022,47109,47111,47109,47109,47109
2023,47124,47125,47124,47124,47124
2024,47144,47146,47144,47144,47144
2025,47166,47167,47166,47166,47166
2026,47192,47194,47193,47192,47192
2027,47227,47228,47228,47227,47227
2028,47233,47234,47233,47233,47233
2029,47250,47251,47250,47250,47250
2030,47282,47284,47282,47282,47282
2031,47291,47292,47291,47291,47291
2032,47329,47332,47330,47330,47329
2033,47347,47349,47348,47347,47347
2034,47416,47417,47416,47416,47416
2035,47430,47432,47431,47430,47430
2036,47439,47440,47439,47439,47439
2037,47474,47475,47475,47474,47474
2038,47510,47511,47510,47510,47510
2039,47529,47532,47530,47529,47529
2040,47576,47577,47576,47576,47576
2041,47630,47631,47630,47630,47630
2042,47657,47658,47657,47657,47657
2043,47659,47661,47660,47659,47659
2044,47695,47697,47696,47695,47695
2045,47729,47730,47729,47729,47729
2046,47739,47741,47739,47739,47739
2047,47762,47764,47762,47762,47762
2048,47797,47799,47798,47798,47797
2049,47820,47822,47820,47820,47820
2050,47846,47847,47846,47846,47846
2051,47880,47882,47881,47880,47880
2052,47905,47906,47905,47905,47905
2053,47922,47924,47922,47922,47922
2054,47945,47947,47945,47945,47945
2055,47958,47959,47958,47958,47958
2056,48015,48017,48016,48015,48015
2057,48020,48021,48020,48020,48020
2058,48036,48038,48037,48036,48036
2059,48074,48076,48075,48074,48074
2060,48145,48147,48146,48145,48145
2061,48150,48151,48150,48150,48150
2062,48185,48187,48185,48185,48185
2063,48189,48191,48190,48190,48189
2064,48220,48222,48221,48220,48220
2065,48233,48236,48234,48234,48234
2066,48271,48272,48271,48271,48271
2067,48282,48284,48283,48282,48282
2068,48324,48325,48324,48324,48324
2069,48366,48367,48366,48366,48366
2070,48402,48403,48402,48402,48402
2071,48440,48442,48441,48441,48440
2072,48473,48475,48474,48474,48473
2073,48513,48515,48513,48513,48513
2074,48521,48524,48522,48521,48521
2075,48537,48540,48538,48538,48537
2076,48567,48568,48567,48567,48567
2077,48588,48588,48588,48588,48588
2078,48598,48599,48598,48598,48598
2079,48604,48604,48604,48604,48604
2080,48614,48615,48614,48614,48614
2081,48632,48633,48632,48632,48632
2082,48647,48649,48648,48648,48647
2083,48653,48653,48653,48653,48653
2084,48690,48692,48691,48691,48691
2085,48708,48709,48708,48708,48708
2086,48728,48729,48728,48728,48728
2087,48757,48758,48757,48757,48757
2088,48789,48790,48789,48789,48789
2089,48798,48799,48798,48798,48798
2090,48827,48830,48828,48827,48827
2091,48845,48847,48846,48846,48845
2092,48859,48860,48859,48859,48859
2093,48874,48875,48874,48874,48874
2094,48908,48909,48908,48908,48908
2095,48932,48933,48933,48932,48932
2096,48972,48974,48973,48972,48972
2097,48999,49000,48999,48999,48999
2098,49012,49014,49012,49012,49012
2099,49036,49038,49037,49037,49036
2100,49053,49054,49053,49053,49053
2101,49099,49101,49099,49099,49099
2102,49111,49113,49112,49111,49111
2103,49148,49150,49149,49148,49148
2104,49162,49162,49162,49162,49162
2105,49163,49165,49163,49163,49163
2106,49195,49197,49196,49195,49195
2107,49208,49210,49208,49208,49208
2108,49246,49249,49247,49246,49246
2109,49271,49272,49271,49271,49271
2110,49325,49327,49325,49325,49325
2111,49334,49336,49335,49334,49334
2112,49347,49348,49347,49347,49347
2113,49369,49371,49370,49370,49370
2114,49387,49388,49387,49387,49387
2115,49439,49441,49439,49439,49439
2116,49457,49458,49457,49457,49457
2117,49472,49473,49472,49472,49472
2118,49509,49511,49509,49509,49509
2119,49526,49527,49526,49526,49526
2120,49540,49542,49541,49540,49540
2121,49566,49568,49567,49567,49566
2122,49598,49600,49598,49598,49598
2123,49616,49617,49616,49616,49616
2124,49622,49624,49623,49623,49622
2125,49644,49645,49644,49644,49644
2126,49698,49700,49699,49698,49698
2127,49721,49722,49721,49721,49721
2128,49732,49734,49732,49732,49732
2129,49770,49772,49770,49770,49770
2130,49832,49833,49832,49832,49832
2131,49866,49867,49866,49866,49866
2132,49880,49882,49881,49881,49880
2133,49913,49914,49913,49913,49913
2134,49936,49939,49937,49936,49936
2135,49951,49953,49952,49951,49951
2136,49991,49994,49992,49992,49992
2137,50001,50003,50001,50001,50001
2138,50037,50038,50037,50037,50037
2139,50064,50065,50064,50064,50064
2140,50083,50085,50084,50084,50083
2141,50096,50098,50097,50096,50096
2142,50102,50103,50102,50102,50102
2143,50138,50140,50139,50138,50138
2144,50166,50167,50166,50166,50166
2145,50170,50172,50170,50170,50170
2146,50196,50198,50196,50196,50196
2147,50238,50240,50239,50239,50238
2148,50276,50278,50276,50276,50276
2149,50295,50296,50295,50295,50295
2150,50315,50318,50316,50315,50315
2151,50338,50339,50338,50338,50338
2152,50415,50417,50415,50415,50415
2153,50426,50428,50427,50426,50426
2154,50434,50436,50435,50434,50434
2155,50482,50483,50482,50482,50482
2156,50504,50505,50504,50504,50504
2157,50530,50532,50530,50530,50530
2158,50571,50572,50571,50571,50571
2159,50603,50604,50603,50603,50603
2160,50629,50633,50630,50629,50629
2161,50646,50648,50646,50646,50646
2162,50677,50678,50677,50677,50677
2163,50681,50682,50681,50681,50681
2164,50726,50727,50726,50726,50726
2165,50737,50738,50737,50737,50737
2166,50769,50771,50770,50769,50769
2167,50820,50822,50821,50821,50821
2168,50841,50842,50841,50841,50841
2169,50856,50858,50857,50857,50856
2170,50892,50895,50893,50892,50892
2171,50921,50923,50922,50921,50921
2172,50932,50934,50932,50932,50932
2173,50973,50974,50973,50973,50973
2174,51019,51022,51020,51020,51020
2175,51034,51035,51034,51034,51034
2176,51058,51060,51058,51058,51058
2177,51069,51071,51069,51069,51069
2178,51120,51123,51121,51120,51120
2179,51126,51128,51127,51126,51126
2180,51149,51150,51149,51149,51149
2181,51194,51195,51194,51194,51194
2182,51203,51204,51203,51203,51203
2183,51250,51252,51251,51251,51251
2184,51259,51261,51260,51259,51259
2185,51282,51284,51282,51282,51282
2186,51336,51339,51337,51336,51336
2187,51351,51353,51351,51351,51351
2188,51377,51380,51378,51378,51377
2189,51418,51419,51418,51418,51418
2190,51429,51430,51430,51429,51429
2191,51444,51445,51445,51445,51445
2192,51460,51461,51461,51460,51460
2193,51469,51471,51470,51469,51469
2194,51493,51494,51493,51493,51493
2195,51516,51518,51517,51516,51516
2196,51539,51540,51539,51539,51539
2197,51566,51566,51566,51566,51566
2198,51574,51575,51574,51574,51574
2199,51603,51604,51604,51603,51603
2200,51609,51611,51610,51610,51609
2201,51640,51641,51640,51640,51640
2202,51644,51646,51644,51644,51644
2203,51657,51658,51657,51657,51657
2204,51706,51709,51707,51706,51706
2205,51718,51719,51718,51718,51718
2206,51746,51747,51746,51746,51746
2207,51766,51767,51766,51766,51766
2208,51776,51777,51776,51776,51776
2209,51813,51815,51814,51813,51813
2210,51827,51829,51827,51827,51827
2211,51872,51873,51872,51872,51872
2212,51877,51879,51877,51877,51877
2213,51912,51913,51912,51912,51912
2214,51954,51957,51955,51954,51954
2215,51966,51968,51966,51966,51966
2216,51990,51992,51991,51990,51990
2217,52001,52003,52002,52001,52001
2218,52016,52017,52016,52016,52016
2219,52031,52033,52031,52031,52031
2220,52052,52053,52052,52052,52052
2221,52086,52087,52086,52086,52086
2222,52133,52134,52133,52133,52133
2223,52152,52154,52153,52152,52152
2224,52191,52192,52191,52191,52191
2225,52222,52225,52223,52223,52222
2226,52229,52231,52230,52230,52229
2227,52281,52283,52282,52281,52281
2228,52286,52287,52286,52286,52286
2229,52328,52330,52328,52328,52328
2230,52336,52338,52336,52336,52336
2231,52353,52355,52354,52353,52353
2232,52382,52384,52383,52382,52382
2233,52396,52397,52396,52396,52396
2234,52406,52408,52406,52406,52406
2235,52457,52460,52458,52458,52458
2236,52469,52471,52470,52469,52469
2237,52484,52486,52485,52484,52484
2238,52515,52517,52515,52515,52515
2239,52553,52554,52553,52553,52553
2240,52575,52576,52576,52575,52575
2241,52608,52611,52609,52609,52608
2242,52642,52644,52643,52643,52642
2243,52663,52664,52663,52663,52663
2244,52685,52687,52686,52685,52685
2245,52709,52711,52710,52709,52709
2246,52728,52730,52728,52728,52728
2247,52761,52763,52762,52761,52761
2248,52771,52773,52772,52771,52771
2249,52786,52787,52786,52786,52786
2250,52843,52845,52843,52843,52843
2251,52861,52863,52862,52862,52861
2252,52889,52892,52890,52889,52889
2253,52940,52942,52941,52941,52940
2254,52947,52948,52948,52947,52947
2255,52983,52984,52983,52983,52983
2256,53019,53020,53019,53019,53019
2257,53053,53054,53053,53053,53053
2258,53066,53068,53067,53066,53066
2259,53105,53106,53105,53105,53105
2260,53112,53113,53112,53112,53112
2261,53151,53153,53151,53151,53151
2262,53187,53189,53188,53187,53187
2263,53194,53196,53194,53194,53194
2264,53208,53209,53208,53208,53208
2265,53235,53237,53236,53235,53235
2266,53266,53268,53266,53266,53266
2267,53293,53294,53293,53293,53293
2268,53327,53330,53328,53327,53327
2269,53344,53347,53345,53345,53345
2270,53364,53366,53365,53365,53364
2271,53374,53376,53375,53374,53374
2272,53394,53396,53395,53394,53394
2273,53450,53451,53450,53450,53450
2274,53472,53474,53472,53472,53472
2275,53490,53492,53491,53490,53490
2276,53554,53555,53554,53554,53554
2277,53576,53579,53577,53576,53576
2278,53603,53605,53604,53604,53604
2279,53612,53615,53613,53613,53612
2280,53672,53673,53672,53672,53672
2281,53679,53681,53680,53679,53679
2282,53713,53715,53713,53713,53713
2283,53765,53766,53765,53765,53765
2284,53778,53780,53779,53778,53778
2285,53787,53789,53788,53787,53787
2286,53814,53815,53814,53814,53814
2287,53822,53825,53823,53822,53822
2288,53872,53874,53873,53873,53872
2289,53899,53901,53899,53899,53899
2290,53923,53925,53924,53924,53923
2291,53927,53929,53927,53927,53927
2292,53975,53977,53976,53976,53976
2293,54034,54036,54035,54034,54034
2294,54043,54044,54043,54043,54043
2295,54056,54058,54057,54056,54056
2296,54071,54072,54071,54071,54071
2297,54118,54120,54119,54118,54118
2298,54135,54136,54135,54135,54135
2299,54185,54187,54185,54185,54185
2300,54201,54203,54202,54201,54201
2301,54220,54221,54220,54220,54220
2302,54265,54267,54265,54265,54265
2303,54290,54292,54291,54291,54290
2304,54304,54307,54305,54304,54304
2305,54350,54352,54351,54350,54350
2306,54363,54364,54364,54364,54364
2307,54372,54374,54373,54372,54372
2308,54378,54380,54379,54378,54378
2309,54386,54386,54386,54386,54386
2310,54422,54423,54422,54422,54422
2311,54428,54430,54429,54428,54428
2312,54437,54438,54437,54437,54437
2313,54474,54476,54475,54474,54474
2314,54496,54496,54496,54496,54496
2315,54519,54520,54519,54519,54519
2316,54536,54538,54537,54537,54536
2317,54568,54569,54568,54568,54568
2318,54583,54585,54583,54583,54583
2319,54599,54601,54599,54599,54599
2320,54629,54631,54630,54629,54629
2321,54644,54646,54645,54644,54644
2322,54662,54663,54662,54662,54662
2323,54677,54678,54678,54677,54677
2324,54695,54698,54696,54696,54696
2325,54720,54722,54720,54720,54720
2326,54770,54772,54771,54770,54770
2327,54791,54793,54792,54792,54791
2328,54799,54800,54800,54799,54799
2329,54832,54833,54832,54832,54832
2330,54852,54853,54852,54852,54852
2331,54871,54873,54872,54871,54871
2332,54903,54905,54903,54903,54903
2333,54928,54929,54928,54928,54928
2334,54938,54940,54938,54938,54938
2335,54957,54959,54958,54958,54957
2336,54994,54996,54994,54994,54994
2337,55021,55023,55022,55022,55022
2338,55038,55041,55039,55039,55038
2339,55081,55082,55081,55081,55081
2340,55096,55096,55096,55096,55096
2341,55108,55110,55109,55108,55108
2342,55136,55138,55136,55136,55136
2343,55192,55195,55193,55192,55192
2344,55196,55198,55196,55196,55196
2345,55206,55208,55207,55206,55206
2346,55234,55235,55234,55234,55234
2347,55251,55253,55252,55252,55251
2348,55270,55273,55271,55270,55270
2349,55303,55304,55303,55303,55303
2350,55348,55350,55348,55348,55348
2351,55370,55372,55371,55370,55370
2352,55391,55393,55392,55391,55391
2353,55413,55415,55414,55414,55413
2354,55456,55458,55457,55456,55456
2355,55476,55478,55477,55476,55476
2356,55486,55489,55487,55486,55486
2357,55514,55516,55515,55514,55514
2358,55522,55524,55523,55522,55522
2359,55574,55576,55575,55575,55574
2360,55592,55593,55592,55592,55592
2361,55610,55612,55610,55610,55610
2362,55658,55660,55658,55658,55658
2363,55674,55676,55675,55674,55674
2364,55684,55686,55684,55684,55684
2365,55697,55699,55698,55697,55697
2366,55719,55721,55720,55719,55719
2367,55728,55730,55729,55728,55728
2368,55819,55821,55820,55820,55819
2369,55833,55835,55833,55833,55833
2370,55862,55864,55863,55862,55862
2371,55871,55873,55871,55871,55871
2372,55905,55908,55906,55906,55906
2373,55949,55951,55949,55949,55949
2374,55964,55966,55965,55964,55964
2375,55976,55977,55976,55976,55976
2376,55999,56000,55999,55999,55999
2377,56002,56003,56002,56002,56002
2378,56016,56018,56016,56016,56016
2379,56081,56083,56082,56081,56081
2380,56097,56099,56097,56097,56097
2381,56154,56155,56154,56154,56154
2382,56156,56157,56156,56156,56156
2383,56180,56182,56181,56180,56180
2384,56206,56209,56207,56206,56206
2385,56239,56241,56240,56240,56239
2386,56294,56296,56294,56294,56294
2387,56307,56309,56307,56307,56307
2388,56349,56350,56349,56349,56349
2389,56356,56357,56357,56356,56356
2390,56399,56400,56399,56399,56399
2391,56413,56414,56413,56413,56413
2392,56456,56458,56456,56456,56456
2393,56476,56478,56476,56476,56476
2394,56494,56496,56495,56495,56495
2395,56533,56535,56533,56533,56533
2396,56545,56547,56545,56545,56545
2397,56578,56581,56579,56579,56578
2398,56603,56606,56604,56603,56603
2399,56616,56619,56617,56617,56616
2400,56639,56640,56639,56639,56639
2401,56672,56675,56672,56672,56672
2402,56692,56693,56692,56692,56692
2403,56738,56740,56738,56738,56738
2404,56785,56786,56785,56785,56785
2405,56792,56794,56792,56792,56792
2406,56825,56828,56826,56825,56825
2407,56839,56841,56840,56839,56839
2408,56864,56866,56865,56864,56864
2409,56885,56888,56886,56885,56885
2410,56906,56907,56906,56906,56906
2411,56923,56924,56923,56923,56923
2412,56970,56972,56970,56970,56970
2413,56980,56982,56980,56980,56980
2414,57004,57007,57005,57004,57004
2415,57044,57046,57044,57044,57044
2416,57094,57095,57094,57094,57094
2417,57117,57119,57118,57117,57117
2418,57152,57153,57152,57152,57152
2419,57172,57173,57172,57172,57172
2420,57209,57212,57210,57209,57209
2421,57221,57223,57222,57222,57222
2422,57252,57253,57252,57252,57252
2423,57268,57271,57269,57269,57268
2424,57302,57305,57303,57302,57302
2425,57327,57328,57327,57327,57327
2426,57349,57351,57349,57349,57349
2427,57368,57369,57368,57368,57368
2428,57379,57380,57379,57379,57379
2429,57392,57393,57393,57392,57392
2430,57409,57409,57409,57409,57409
2431,57438,57440,57438,57438,57438
2432,57449,57450,57449,57449,57449
2433,57499,57502,57500,57499,57499
2434,57504,57505,57504,57504,57504
2435,57516,57518,57516,57516,57516
2436,57533,57535,57533,57533,57533
2437,57541,57543,57542,57542,57541
2438,57566,57568,57567,57567,57566
2439,57597,57598,57597,57597,57597
2440,57624,57625,57624,57624,57624
2441,57651,57654,57652,57652,57652
2442,57676,57678,57676,57676,57676
2443,57690,57691,57690,57690,57690
2444,57723,57724,57723,57723,57723
2445,57748,57750,57748,57748,57748
2446,57758,57761,57759,57759,57759
2447,57786,57788,57787,57787,57786
2448,57806,57807,57806,57806,57806
2449,57825,57825,57825,57825,57825
2450,57859,57861,57859,57859,57859
2451,57883,57884,57883,57883,57883
2452,57905,57906,57905,57905,57905
2453,57921,57923,57922,57921,57921
2454,57942,57943,57942,57942,57942
2455,57972,57974,57973,57972,57972
2456,57993,57994,57993,57993,57993
2457,58028,58030,58029,58028,58028
2458,58038,58039,58038,58038,58038
2459,58066,58069,58067,58067,58066
2460,58091,58093,58092,58092,58092
2461,58099,58100,58100,58099,58099
2462,58157,58159,58157,58157,58157
2463,58172,58174,58173,58173,58172
2464,58189,58191,58189,58189,58189
2465,58200,58202,58201,58201,58200
2466,58235,58236,58235,58235,58235
2467,58264,58267,58265,58265,58264
2468,58282,58283,58282,58282,58282
2469,58318,58320,58318,58318,58318
2470,58323,58325,58324,58323,58323
2471,58335,58337,58336,58335,58335
2472,58383,58385,58384,58383,58383
2473,58396,58397,58396,58396,58396
2474,58437,58439,58437,58437,58437
2475,58464,58465,58464,58464,58464
2476,58500,58502,58501,58500,58500
2477,58509,58511,58509,58509,58509
2478,58531,58534,58532,58532,58531
2479,58564,58566,58564,58564,58564
2480,58581,58583,58581,58581,58581
2481,58611,58612,58611,58611,58611
2482,58641,58643,58641,58641,58641
2483,58662,58664,58663,58662,58662
2484,58677,58679,58678,58677,58677
2485,58689,58691,58690,58689,58689
2486,58733,58734,58733,58733,58733
2487,58775,58778,58776,58775,58775
2488,58800,58803,58801,58800,58800
2489,58824,58825,58824,58824,58824
2490,58827,58829,58828,58827,58827
2491,58857,58859,58857,58857,58857
2492,58887,58889,58887,58887,58887
2493,58928,58929,58928,58928,58928
2494,58951,58953,58951,58951,58951
2495,58976,58977,58976,58976,58976
2496,58987,58988,58987,58987,58987
2497,59011,59012,59011,59011,59011
2498,59053,59055,59054,59054,59053
2499,59087,59090,59088,59087,59087
2500,59116,59118,59117,59117,59116
2501,59132,59135,59133,59133,59132
2502,59174,59176,59175,59174,59174
2503,59174,59177,59175,59175,59175
2504,59232,59233,59232,59232,59232
2505,59253,59255,59254,59253,59253
2506,59272,59274,59273,59272,59272
2507,59292,59294,59293,59292,59292
2508,59324,59326,59324,59324,59324
2509,59328,59329,59328,59328,59328
2510,59377,59378,59377,59377,59377
2511,59397,59399,59397,59397,59397
2512,59420,59422,59420,59420,59420
2513,59432,59434,59433,59433,59432
2514,59465,59467,59465,59465,59465
2515,59476,59478,59477,59476,59476
2516,59552,59554,59553,59552,59552
2517,59593,59594,59593,59593,59593
2518,59606,59607,59606,59606,59606
2519,59614,59617,59615,59614,59614
2520,59646,59647,59646,59646,59646
2521,59662,59663,59662,59662,59662
2522,59707,59709,59708,59707,59707
2523,59724,59725,59724,59724,59724
2524,59757,59757,59757,59757,59757
2525,59815,59817,59816,59815,59815
2526,59831,59833,59831,59831,59831
2527,59853,59856,59854,59853,59853
2528,59885,59888,59886,59885,59885
2529,59906,59907,59906,59906,59906
2530,59931,59932,59931,59931,59931
2531,59941,59943,59942,59942,59942
2532,59975,59978,59976,59976,59976
2533,60005,60008,60006,60005,60005
2534,60033,60035,60034,60033,60033
2535,60064,60066,60065,60064,60064
2536,60094,60097,60095,60095,60095
2537,60110,60112,60110,60110,60110
2538,60149,60151,60149,60149,60149
2539,60180,60183,60181,60180,60180
2540,60225,60228,60226,60226,60225
2541,60235,60237,60236,60235,60235
2542,60257,60259,60258,60257,60257
2543,60270,60274,60271,60271,60270
2544,60289,60291,60289,60289,60289
2545,60342,60345,60343,60343,60343
2546,60375,60376,60375,60375,60375
2547,60381,60382,60381,60381,60381
2548,60411,60412,60411,60411,60411
2549,60420,60422,60421,60420,60420
2550,60482,60483,60482,60482,60482
2551,60486,60487,60487,60487,60486
2552,60491,60493,60492,60492,60491
2553,60498,60500,60499,60498,60498
2554,60514,60515,60514,60514,60514
2555,60561,60561,60561,60561,60561
2556,60569,60571,60570,60570,60570
2557,60589,60591,60590,60590,60589
2558,60609,60611,60610,60609,60609
2559,60621,60622,60621,60621,60621
2560,60626,60627,60626,60626,60626
2561,60670,60672,60670,60670,60670
2562,60676,60680,60677,60676,60676
2563,60682,60684,60683,60683,60682
2564,60712,60713,60712,60712,60712
2565,60755,60757,60755,60755,60755
2566,60770,60771,60770,60770,60770
2567,60791,60793,60792,60791,60791
2568,60810,60811,60810,60810,60810
2569,60874,60875,60874,60874,60874
2570,60884,60886,60884,60884,60884
2571,60908,60909,60909,60909,60908
2572,60925,60927,60925,60925,60925
2573,60939,60942,60940,60940,60940
2574,60986,60988,60987,60986,60986
2575,61009,61011,61010,61009,61009
2576,61019,61020,61019,61019,61019
2577,61044,61045,61044,61044,61044
2578,61067,61070,61068,61067,61067
2579,61093,61094,61093,61093,61093
2580,61118,61119,61118,61118,61118
2581,61146,61148,61147,61146,61146
2582,61175,61177,61176,61175,61175
2583,61202,61204,61202,61202,61202
2584,61226,61228,61227,61227,61227
2585,61247,61248,61247,61247,61247
2586,61262,61265,61263,61262,61262
2587,61308,61309,61308,61308,61308
2588,61322,61323,61322,61322,61322
2589,61333,61335,61334,61333,61333
2590,61354,61356,61355,61354,61354
2591,61392,61393,61393,61393,61392
2592,61399,61402,61400,61400,61400
2593,61419,61421,61419,61419,61419
2594,61457,61459,61457,61457,61457
2595,61476,61478,61476,61476,61476
2596,61539,61541,61540,61539,61539
2597,61564,61566,61564,61564,61564
2598,61568,61570,61569,61568,61568
2599,61593,61594,61593,61593,61593
2600,61633,61634,61633,61633,61633
2601,61643,61646,61644,61644,61644
2602,61685,61687,61685,61685,61685
2603,61704,61706,61704,61704,61704
2604,61713,61715,61714,61713,61713
2605,61733,61735,61734,61733,61733
2606,61747,61749,61748,61747,61747
2607,61761,61762,61761,61761,61761
2608,61794,61798,61795,61795,61794
2609,61810,61812,61811,61810,61810
2610,61841,61843,61842,61841,61841
2611,61878,61880,61878,61878,61878
2612,61893,61896,61894,61893,61893
2613,61927,61929,61927,61927,61927
2614,61958,61960,61959,61959,61958
2615,61986,61987,61987,61986,61986
2616,62008,62010,62008,62008,62008
2617,62050,62051,62050,62050,62050
2618,62086,62088,62087,62087,62087
2619,62114,62117,62115,62114,62114
2620,62153,62155,62154,62153,62153
2621,62155,62157,62155,62155,62155
2622,62201,62202,62201,62201,62201
2623,62212,62215,62213,62213,62212
2624,62251,62253,62252,62251,62251
2625,62260,62262,62261,62260,62260
2626,62291,62294,62292,62292,62292
2627,62329,62331,62330,62330,62329
2628,62337,62339,62337,62337,62337
2629,62383,62384,62383,62383,62383
2630,62412,62415,62413,62412,62412
2631,62437,62439,62438,62438,62438
2632,62444,62445,62445,62444,62444
2633,62462,62464,62462,62462,62462
2634,62499,62503,62500,62500,62500
2635,62520,62522,62520,62520,62520
2636,62556,62558,62557,62557,62557
2637,62576,62577,62576,62576,62576
2638,62605,62607,62606,62605,62605
2639,62630,62632,62631,62630,62630
2640,62657,62659,62658,62657,62657
2641,62684,62685,62684,62684,62684
2642,62711,62713,62712,62712,62712
2643,62748,62750,62748,62748,62748
2644,62762,62765,62763,62762,62762
2645,62819,62821,62819,62819,62819
2646,62843,62845,62844,62843,62843
2647,62864,62867,62865,62865,62864
2648,62881,62883,62882,62881,62881
2649,62910,62912,62910,62910,62910
2650,62938,62940,62938,62938,62938
2651,62961,62963,62962,62961,62961
2652,62995,62997,62996,62995,62995
2653,63038,63039,63039,63038,63038
2654,63067,63069,63068,63067,63067
2655,63117,63118,63117,63117,63117
2656,63156,63158,63157,63156,63156
2657,63165,63168,63166,63166,63165
2658,63208,63209,63208,63208,63208
2659,63230,63231,63230,63230,63230
2660,63250,63251,63250,63250,63250
2661,63274,63276,63275,63274,63274
2662,63309,63311,63309,63309,63309
2663,63323,63325,63323,63323,63323
2664,63347,63349,63347,63347,63347
2665,63389,63390,63389,63389,63389
2666,63399,63401,63399,63399,63399
2667,63433,63434,63433,63433,63433
2668,63474,63475,63474,63474,63474
2669,63481,63484,63482,63481,63481
2670,63503,63505,63504,63503,63503
2671,63545,63547,63545,63545,63545
2672,63570,63572,63570,63570,63570
2673,63586,63588,63587,63587,63587
2674,63622,63624,63623,63622,63622
2675,63642,63643,63642,63642,63642
2676,63657,63660,63658,63657,63657
2677,63676,63677,63676,63676,63676
2678,63691,63692,63691,63691,63691
2679,63703,63704,63703,63703,63703
2680,63712,63714,63713,63713,63713
2681,63736,63736,63736,63736,63736
2682,63751,63755,63752,63752,63751
2683,63762,63763,63763,63763,63763
2684,63793,63795,63794,63794,63794
2685,63810,63812,63811,63810,63810
2686,63828,63829,63828,63828,63828
2687,63858,63860,63858,63858,63858
2688,63885,63887,63885,63885,63885
2689,63889,63893,63890,63890,63889
2690,63910,63911,63910,63910,63910
2691,63921,63923,63922,63921,63921
2692,63969,63971,63969,63969,63969
2693,63975,63976,63975,63975,63975
2694,64011,64012,64011,64011,64011
2695,64039,64041,64040,64039,64039
2696,64042,64044,64043,64042,64042
2697,64050,64053,64051,64051,64051
2698,64108,64109,64108,64108,64108
2699,64121,64122,64121,64121,64121
2700,64165,64169,64166,64165,64165
2701,64171,64172,64171,64171,64171
2702,64214,64216,64214,64214,64214
2703,64236,64238,64237,64237,64237
2704,64256,64257,64256,64256,64256
2705,64297,64299,64298,64298,64297
2706,64315,64316,64315,64315,64315
2707,64349,64350,64349,64349,64349
2708,64368,64370,64368,64368,64368
2709,64392,64394,64393,64392,64392
2710,64406,64407,64406,64406,64406
2711,64433,64435,64434,64433,64433
2712,64453,64454,64453,64453,64453
2713,64475,64477,64476,64476,64475
2714,64503,64504,64503,64503,64503
2715,64558,64560,64559,64558,64558
2716,64586,64588,64587,64586,64586
2717,64608,64610,64609,64608,64608
2718,64624,64625,64624,64624,64624
2719,64634,64636,64634,64634,64634
2720,64656,64657,64656,64656,64656
2721,64688,64691,64689,64688,64688
2722,64711,64714,64712,64711,64711
2723,64746,64748,64746,64746,64746
2724,64767,64769,64767,64767,64767
2725,64798,64800,64798,64798,64798
2726,64806,64808,64807,64806,64806
2727,64836,64838,64837,64837,64836
2728,64906,64908,64906,64906,64906
2729,64912,64914,64913,64912,64912
2730,64938,64939,64938,64938,64938
2731,64950,64953,64951,64950,64950
2732,64981,64983,64982,64981,64981
2733,65024,65026,65024,65024,65024
2734,65050,65051,65050,65050,65050
2735,65067,65070,65068,65068,65067
2736,65095,65098,65096,65095,65095
2737,65143,65144,65143,65143,65143
2738,65172,65174,65172,65172,65172
2739,65208,65211,65209,65208,65208
2740,65218,65220,65219,65219,65219
2741,65237,65240,65238,65238,65237
2742,65273,65277,65274,65273,65273
2743,65293,65295,65293,65293,65293
2744,65320,65322,65321,65321,65320
2745,65328,65330,65328,65328,65328
2746,65379,65382,65380,65379,65379
2747,65400,65402,65400,65400,65400
2748,65428,65431,65429,65429,65429
2749,65451,65452,65451,65451,65451
2750,65486,65487,65486,65486,65486
2751,65502,65505,65503,65502,65502
2752,65543,65545,65544,65544,65544
2753,65579,65580,65579,65579,65579
2754,65594,65596,65595,65594,65594
2755,65615,65617,65615,65615,65615
2756,65640,65642,65641,65640,65640
2757,65673,65676,65674,65673,65673
2758,65694,65695,65694,65694,65694
2759,65722,65723,65722,65722,65722
2760,65749,65751,65749,65749,65749
2761,65772,65773,65772,65772,65772
2762,65778,65780,65779,65778,65778
2763,65832,65834,65833,65832,65832
2764,65871,65875,65872,65872,65871
2765,65876,65878,65876,65876,65876
2766,65888,65890,65889,65888,65888
2767,65912,65915,65912,65912,65912
2768,65936,65939,65936,65936,65936
2769,65975,65977,65975,65975,65975
2770,66038,66041,66039,66039,66039
2771,66048,66050,66048,66048,66048
2772,66089,66092,66090,66089,66089
2773,66103,66104,66103,66103,66103
2774,66112,66114,66112,66112,66112
2775,66135,66137,66136,66135,66135
2776,66145,66146,66145,66145,66145
2777,66216,66220,66217,66217,66216
2778,66248,66250,66249,66249,66249
2779,66290,66292,66291,66290,66290
2780,66309,66311,66310,66309,66309
2781,66312,66313,66312,66312,66312
2782,66339,66341,66340,66339,66339
2783,66351,66353,66351,66351,66351
2784,66385,66388,66386,66385,66385
2785,66419,66423,66420,66419,66419
2786,66459,66461,66459,66459,66459
2787,66497,66500,66498,66498,66498
2788,66539,66541,66540,66539,66539
2789,66542,66545,66543,66542,66542
2790,66593,66594,66593,66593,66593
2791,66646,66647,66646,66646,66646
2792,66657,66658,66657,66657,66657
2793,66708,66709,66708,66708,66708
2794,66714,66715,66714,66714,66714
2795,66780,66782,66780,66780,66780
2796,66796,66798,66796,66796,66796
2797,66816,66819,66816,66816,66816
2798,66829,66831,66830,66830,66829
2799,66856,66858,66857,66856,66856
2800,66893,66896,66894,66893,66893
2801,66934,66936,66935,66934,66934
2802,66951,66953,66952,66951,66951
2803,66961,66962,66961,66961,66961
2804,66992,66993,66993,66992,66992
2805,67007,67009,67007,67007,67007
2806,67027,67029,67027,67027,67027
2807,67053,67054,67053,67053,67053
2808,67063,67065,67063,67063,67063
2809,67090,67093,67091,67090,67090
2810,67105,67106,67105,67105,67105
2811,67128,67131,67129,67129,67128
2812,67136,67138,67137,67136,67136
2813,67162,67163,67162,67162,67162
2814,67182,67184,67182,67182,67182
2815,67204,67205,67204,67204,67204
2816,67230,67231,67230,67230,67230
2817,67246,67249,67247,67247,67246
2818,67292,67293,67292,67292,67292
2819,67306,67308,67306,67306,67306
2820,67336,67339,67337,67336,67336
2821,67372,67377,67374,67373,67373
2822,67379,67382,67380,67379,67379
2823,67397,67399,67398,67397,67397
2824,67425,67426,67425,67425,67425
2825,67444,67446,67444,67444,67444
2826,67456,67458,67457,67456,67456
2827,67498,67499,67498,67498,67498
2828,67500,67503,67501,67500,67500
2829,67541,67543,67542,67541,67541
2830,67561,67563,67562,67561,67561
2831,67564,67566,67565,67564,67564
2832,67609,67610,67609,67609,67609
2833,67626,67629,67627,67626,67626
2834,67634,67635,67634,67634,67634
2835,67676,67679,67677,67676,67676
2836,67710,67711,67710,67710,67710
2837,67719,67721,67720,67720,67719
2838,67781,67783,67782,67781,67781
2839,67797,67799,67798,67798,67797
2840,67822,67824,67823,67822,67822
2841,67843,67844,67843,67843,67843
2842,67871,67873,67872,67871,67871
2843,67897,67899,67897,67897,67897
2844,67912,67915,67913,67913,67912
2845,67946,67947,67946,67946,67946
2846,67989,67991,67989,67989,67989
2847,68006,68008,68007,68006,68006
2848,68028,68030,68028,68028,68028
2849,68041,68043,68042,68042,68041
2850,68059,68060,68059,68059,68059
2851,68081,68083,68082,68081,68081
2852,68115,68118,68116,68115,68115
2853,68171,68172,68171,68171,68171
2854,68205,68207,68206,68205,68205
2855,68224,68226,68224,68224,68224
2856,68243,68245,68243,68243,68243
2857,68268,68270,68268,68268,68268
2858,68287,68288,68288,68287,68287
2859,68315,68318,68316,68316,68315
2860,68330,68331,68330,68330,68330
2861,68364,68367,68365,68364,68364
2862,68394,68396,68394,68394,68394
2863,68430,68432,68431,68430,68430
2864,68457,68458,68457,68457,68457
2865,68475,68476,68475,68475,68475
2866,68487,68489,68488,68487,68487
2867,68498,68501,68499,68498,68498
2868,68522,68523,68522,68522,68522
2869,68560,68560,68560,68560,68560
2870,68568,68570,68568,68568,68568
2871,68615,68617,68616,68615,68615
2872,68635,68637,68636,68635,68635
2873,68662,68665,68663,68663,68663
2874,68668,68670,68668,68668,68668
2875,68715,68716,68715,68715,68715
2876,68723,68725,68724,68723,68723
2877,68748,68750,68749,68749,68748
2878,68799,68801,68799,68799,68799
2879,68838,68841,68839,68838,68838
2880,68869,68871,68870,68869,68869
2881,68898,68901,68898,68898,68898
2882,68929,68932,68930,68929,68929
2883,68955,68957,68955,68955,68955
2884,68984,68987,68985,68984,68984
2885,69011,69012,69011,69011,69011
2886,69023,69027,69024,69023,69023
2887,69051,69053,69051,69051,69051
2888,69098,69099,69098,69098,69098
2889,69110,69113,69111,69111,69111
2890,69184,69186,69184,69184,69184
2891,69198,69200,69198,69198,69198
2892,69225,69227,69225,69225,69225
2893,69268,69269,69268,69268,69268
2894,69304,69306,69304,69304,69304
2895,69331,69334,69331,69331,69331
2896,69341,69343,69342,69341,69341
2897,69375,69379,69376,69376,69375
2898,69411,69413,69411,69411,69411
2899,69432,69435,69433,69432,69432
2900,69454,69457,69455,69454,69454
2901,69459,69462,69460,69459,69459
2902,69519,69521,69520,69519,69519
2903,69539,69541,69539,69539,69539
2904,69561,69563,69561,69561,69561
2905,69565,69567,69566,69566,69565
2906,69603,69605,69603,69603,69603
2907,69641,69644,69642,69641,69641
2908,69664,69666,69664,69664,69664
2909,69677,69678,69677,69677,69677
2910,69711,69712,69711,69711,69711
2911,69733,69735,69734,69733,69733
2912,69791,69793,69792,69792,69791
2913,69795,69798,69796,69795,69795
2914,69840,69842,69841,69841,69841
2915,69886,69889,69887,69886,69886
2916,69912,69914,69913,69912,69912
2917,69947,69949,69948,69948,69947
2918,69972,69974,69973,69972,69972
2919,69988,69990,69989,69988,69988
2920,70017,70018,70017,70017,70017
2921,70040,70043,70041,70041,70040
2922,70049,70052,70050,70049,70049
2923,70102,70104,70103,70102,70102
2924,70127,70128,70127,70127,70127
2925,70175,70178,70176,70175,70175
2926,70210,70212,70210,70210,70210
2927,70236,70239,70236,70236,70236
2928,70278,70279,70278,70278,70278
2929,70288,70291,70289,70289,70288
2930,70307,70309,70307,70307,70307
2931,70335,70336,70335,70335,70335
2932,70364,70365,70364,70364,70364
2933,70383,70384,70383,70383,70383
2934,70388,70390,70389,70389,70388
2935,70407,70410,70408,70408,70408
2936,70425,70426,70425,70425,70425
2937,70435,70436,70435,70435,70435
2938,70450,70451,70450,70450,70450
2939,70486,70488,70486,70486,70486
2940,70495,70496,70495,70495,70495
2941,70536,70537,70536,70536,70536
2942,70561,70563,70562,70561,70561
2943,70567,70569,70568,70568,70567
2944,70589,70592,70590,70589,70589
2945,70604,70606,70605,70604,70604
2946,70619,70622,70620,70619,70619
2947,70641,70643,70641,70641,70641
2948,70662,70663,70662,70662,70662
2949,70716,70718,70716,70716,70716
2950,70742,70743,70742,70742,70742
2951,70757,70760,70758,70757,70757
2952,70787,70790,70788,70787,70787
2953,70802,70803,70802,70802,70802
2954,70807,70809,70808,70807,70807
2955,70834,70836,70834,70834,70834
2956,70855,70856,70855,70855,70855
2957,70882,70885,70883,70882,70882
2958,70906,70908,70906,70906,70906
2959,70942,70943,70942,70942,70942
2960,70944,70946,70945,70945,70944
2961,71002,71005,71003,71002,71002
2962,71036,71038,71037,71036,71036
2963,71045,71048,71046,71045,71045
2964,71066,71068,71067,71066,71066
2965,71094,71097,71095,71095,71094
2966,71126,71129,71127,71127,71127
2967,71138,71142,71140,71139,71139
2968,71171,71172,71171,71171,71171
2969,71195,71197,71196,71195,71195
2970,71252,71254,71252,71252,71252
2971,71287,71289,71287,71287,71287
2972,71304,71306,71304,71304,71304
2973,71314,71316,71314,71314,71314
2974,71337,71340,71338,71338,71338
2975,71367,71371,71368,71368,71368
2976,71404,71405,71404,71404,71404
2977,71431,71434,71432,71432,71432
2978,71454,71457,71455,71455,71454
2979,71486,71488,71486,71486,71486
2980,71497,71500,71498,71498,71497
2981,71550,71553,71551,71550,71550
2982,71571,71573,71571,71571,71571
2983,71587,71590,71588,71587,71587
2984,71616,71617,71616,71616,71616
2985,71664,71665,71665,71664,71664
2986,71665,71667,71666,71665,71665
2987,71709,71711,71710,71709,71709
2988,71721,71723,71722,71721,71721
2989,71767,71769,71768,71767,71767
2990,71792,71793,71792,71792,71792
2991,71806,71809,71807,71806,71806
2992,71849,71850,71849,71849,71849
2993,71866,71868,71866,71866,71866
2994,71907,71909,71908,71907,71907
2995,71931,71933,71932,71931,71931
2996,71946,71948,71946,71946,71946
2997,71969,71971,71969,71969,71969
2998,71994,71996,71994,71994,71994
2999,72014,72016,72015,72014,72014
3000,72067,72069,72068,72067,72067
3001,72116,72118,72116,72116,72116
3002,72125,72127,72125,72125,72125
3003,72140,72142,72140,72140,72140
3004,72167,72168,72167,72167,72167
3005,72187,72191,72188,72188,72187
3006,72227,72230,72228,72227,72227
3007,72267,72270,72268,72267,72267
3008,72288,72290,72288,72288,72288
3009,72312,72314,72313,72312,72312
3010,72322,72323,72322,72322,72322
3011,72367,72369,72368,72368,72368
3012,72379,72382,72380,72379,72379
3013,72414,72416,72414,72414,72414
3014,72456,72458,72457,72457,72456
3015,72483,72485,72483,72483,72483
3016,72537,72540,72538,72538,72537
3017,72549,72552,72550,72549,72549
3018,72589,72590,72589,72589,72589
3019,72626,72628,72627,72627,72627
3020,72646,72651,72648,72647,72647
3021,72659,72661,72659,72659,72659
3022,72690,72693,72691,72690,72690
3023,72695,72697,72696,72695,72695
3024,72716,72719,72717,72716,72716
3025,72768,72769,72769,72769,72768
3026,72810,72812,72810,72810,72810
3027,72830,72833,72831,72831,72830
3028,72865,72868,72866,72865,72865
3029,72924,72926,72924,72924,72924
3030,72932,72935,72933,72932,72932
3031,72943,72947,72944,72943,72943
3032,72988,72990,72989,72988,72988
3033,73024,73025,73024,73024,73024
3034,73036,73038,73037,73036,73036
3035,73052,73056,73053,73053,73053
3036,73107,73111,73108,73108,73107
3037,73126,73130,73127,73126,73126
3038,73170,73174,73172,73171,73171
3039,73190,73192,73190,73190,73190
3040,73222,73226,73223,73223,73222
3041,73237,73239,73237,73237,73237
3042,73267,73269,73267,73267,73267
3043,73307,73309,73307,73307,73307
3044,73335,73337,73336,73335,73335
3045,73347,73349,73347,73347,73347
3046,73365,73367,73365,73365,73365
3047,73436,73438,73436,73436,73436
3048,73455,73457,73456,73456,73455
3049,73501,73503,73501,73501,73501
3050,73545,73547,73546,73545,73545
3051,73582,73586,73583,73583,73582
3052,73603,73606,73604,73603,73603
3053,73624,73626,73625,73625,73624
3054,73633,73635,73634,73633,73633
3055,73691,73693,73692,73691,73691
3056,73717,73719,73717,73717,73717
3057,73730,73731,73730,73730,73730
3058,73731,73733,73732,73731,73731
3059,73789,73790,73789,73789,73789
3060,73798,73800,73798,73798,73798
3061,73829,73830,73830,73829,73829
3062,73840,73843,73841,73841,73841
3063,73852,73854,73853,73853,73852
3064,73877,73881,73878,73878,73877
3065,73912,73913,73912,73912,73912
3066,73938,73940,73939,73938,73938
3067,73963,73965,73963,73963,73963
3068,73971,73972,73971,73971,73971
3069,74003,74004,74003,74003,74003
3070,74021,74024,74022,74021,74021
3071,74032,74033,74033,74032,74032
3072,74068,74069,74068,74068,74068
3073,74093,74095,74093,74093,74093
3074,74100,74101,74100,74100,74100
3075,74109,74111,74109,74109,74109
3076,74141,74142,74141,74141,74141
3077,74171,74174,74172,74172,74172
3078,74244,74247,74245,74244,74244
3079,74254,74255,74254,74254,74254
3080,74285,74286,74286,74285,74285
3081,74289,74292,74290,74289,74289
3082,74299,74301,74299,74299,74299
3083,74332,74334,74332,74332,74332
3084,74341,74344,74342,74341,74341
3085,74362,74363,74362,74362,74362
3086,74400,74401,74400,74400,74400
3087,74419,74421,74420,74419,74419
3088,74448,74450,74449,74449,74448
3089,74471,74473,74472,74472,74471
3090,74478,74480,74478,74478,74478
3091,74523,74525,74524,74524,74524
3092,74547,74549,74547,74547,74547
3093,74596,74598,74597,74596,74596
3094,74606,74609,74607,74607,74606
3095,74634,74639,74636,74635,74635
3096,74671,74673,74672,74671,74671
3097,74682,74685,74683,74682,74682
3098,74735,74737,74735,74735,74735
3099,74758,74760,74759,74758,74758
3100,74773,74777,74774,74774,74774
3101,74818,74821,74819,74818,74818
3102,74843,74845,74843,74843,74843
3103,74865,74866,74865,74865,74865
3104,74878,74880,74878,74878,74878
3105,74903,74906,74904,74904,74903
3106,74938,74940,74939,74938,74938
3107,74957,74959,74957,74957,74957
3108,74974,74977,74975,74974,74974
3109,75014,75018,75015,75014,75014
3110,75047,75050,75048,75047,75047
3111,75051,75054,75052,75051,75051
3112,75108,75110,75109,75109,75108
3113,75134,75135,75134,75134,75134
3114,75174,75177,75175,75174,75174
3115,75197,75200,75198,75198,75198
3116,75221,75223,75222,75221,75221
3117,75252,75254,75253,75253,75252
3118,75276,75280,75277,75277,75277
3119,75294,75297,75295,75295,75294
3120,75335,75337,75335,75335,75335
3121,75355,75356,75355,75355,75355
3122,75395,75399,75396,75395,75395
3123,75419,75420,75419,75419,75419
3124,75464,75465,75464,75464,75464
3125,75488,75490,75488,75488,75488
3126,75505,75507,75506,75506,75505
3127,75522,75525,75522,75522,75522
3128,75560,75563,75561,75560,75560
3129,75607,75609,75607,75607,75607
3130,75642,75644,75643,75642,75642
3131,75676,75678,75676,75676,75676
3132,75685,75687,75685,75685,75685
3133,75688,75690,75688,75688,75688
3134,75731,75734,75732,75731,75731
3135,75813,75815,75813,75813,75813
3136,75836,75838,75836,75836,75836
3137,75852,75854,75852,75852,75852
3138,75872,75874,75872,75872,75872
3139,75912,75913,75912,75912,75912
3140,75938,75940,75938,75938,75938
3141,75954,75957,75954,75954,75954
3142,75978,75981,75979,75978,75978
3143,76028,76031,76029,76029,76028
3144,76053,76054,76053,76053,76053
3145,76077,76081,76078,76078,76077
3146,76094,76097,76095,76095,76095
3147,76150,76152,76151,76150,76150
3148,76183,76186,76184,76184,76184
3149,76220,76222,76221,76221,76221
3150,76243,76245,76243,76243,76243
3151,76261,76263,76262,76261,76261
3152,76280,76282,76281,76280,76280
3153,76308,76311,76309,76309,76308
3154,76318,76319,76318,76318,76318
3155,76344,76346,76344,76344,76344
3156,76353,76357,76354,76354,76353
3157,76429,76431,76430,76429,76429
3158,76450,76453,76451,76451,76450
3159,76477,76480,76478,76478,76478
3160,76493,76494,76493,76493,76493
3161,76575,76578,76576,76575,76575
3162,76584,76586,76584,76584,76584
3163,76637,76640,76638,76637,76637
3164,76665,76667,76666,76665,76665
3165,76676,76679,76677,76676,76676
3166,76707,76710,76708,76707,76707
3167,76720,76722,76720,76720,76720
3168,76776,76779,76777,76776,76776
3169,76805,76809,76807,76806,76806
3170,76826,76829,76827,76826,76826
3171,76841,76847,76843,76841,76841
3172,76892,76893,76892,76892,76892
3173,76906,76909,76907,76906,76906
3174,76952,76956,76953,76952,76952
3175,77015,77018,77015,77015,77015
3176,77056,77060,77057,77057,77057
3177,77073,77076,77073,77073,77073
3178,77098,77100,77099,77098,77098
3179,77120,77124,77121,77120,77120
3180,77139,77142,77140,77139,77139
3181,77177,77179,77177,77177,77177
3182,77198,77199,77199,77198,77198
3183,77203,77206,77204,77203,77203
3184,77242,77245,77243,77243,77242
3185,77265,77269,77266,77266,77265
3186,77328,77330,77328,77328,77328
3187,77335,77337,77335,77335,77335
3188,77360,77361,77360,77360,77360
3189,77381,77382,77381,77381,77381
3190,77399,77400,77399,77399,77399
3191,77422,77423,77422,77422,77422
3192,77454,77455,77454,77454,77454
3193,77473,77475,77473,77473,77473
3194,77494,77495,77494,77494,77494
3195,77512,77515,77513,77512,77512
3196,77531,77534,77531,77531,77531
3197,77552,77552,77552,77552,77552
3198,77560,77562,77560,77560,77560
3199,77580,77582,77580,77580,77580
3200,77624,77624,77624,77624,77624
3201,77633,77635,77633,77633,77633
3202,77652,77654,77652,77652,77652
3203,77672,77674,77673,77672,77672
3204,77715,77716,77715,77715,77715
3205,77748,77751,77749,77748,77748
3206,77788,77791,77788,77788,77788
3207,77817,77819,77817,77817,77817
3208,77839,77840,77839,77839,77839
3209,77871,77873,77871,77871,77871
3210,77908,77912,77909,77909,77908
3211,77918,77920,77918,77918,77918
3212,77975,77976,77975,77975,77975
3213,77984,77986,77984,77984,77984
3214,77996,77998,77996,77996,77996
3215,78044,78048,78045,78045,78045
3216,78090,78092,78090,78090,78090
3217,78101,78103,78102,78101,78101
3218,78117,78120,78118,78117,78117
3219,78146,78148,78147,78146,78146
3220,78190,78192,78190,78190,78190
3221,78218,78221,78219,78218,78218
3222,78248,78250,78248,78248,78248
3223,78276,78278,78277,78276,78276
3224,78282,78284,78282,78282,78282
3225,78296,78297,78296,78296,78296
3226,78309,78312,78310,78309,78309
3227,78364,78366,78364,78364,78364
3228,78369,78371,78370,78369,78369
3229,78401,78402,78401,78401,78401
3230,78439,78441,78439,78439,78439
3231,78475,78477,78476,78475,78475
3232,78493,78495,78493,78493,78493
3233,78501,78503,78501,78501,78501
3234,78520,78522,78521,78521,78520
3235,78552,78555,78553,78552,78552
3236,78571,78575,78572,78571,78571
3237,78603,78604,78603,78603,78603
3238,78642,78645,78642,78642,78642
3239,78681,78683,78681,78681,78681
3240,78688,78689,78688,78688,78688
3241,78719,78723,78720,78719,78719
3242,78762,78763,78762,78762,78762
3243,78788,78791,78789,78788,78788
3244,78807,78809,78807,78807,78807
3245,78849,78852,78850,78850,78849
3246,78877,78882,78879,78878,78877
3247,78934,78936,78935,78934,78934
3248,78950,78953,78951,78951,78951
3249,78984,78985,78984,78984,78984
3250,79011,79018,79013,79012,79012
3251,79026,79028,79027,79027,79027
3252,79070,79072,79070,79070,79070
3253,79087,79089,79087,79087,79087
3254,79097,79099,79097,79097,79097
3255,79171,79174,79172,79171,79171
3256,79196,79198,79197,79196,79196
3257,79231,79233,79232,79231,79231
3258,79288,79290,79288,79288,79288
3259,79299,79304,79301,79300,79300
3260,79310,79312,79310,79310,79310
3261,79340,79344,79341,79341,79340
3262,79355,79359,79356,79356,79355
3263,79414,79415,79414,79414,79414
3264,79442,79445,79443,79442,79442
3265,79486,79488,79487,79487,79486
3266,79494,79496,79494,79494,79494
3267,79510,79511,79510,79510,79510
3268,79565,79567,79565,79565,79565
3269,79577,79580,79578,79578,79577
3270,79603,79605,79604,79604,79603
3271,79640,79642,79640,79640,79640
3272,79665,79669,79666,79665,79665
3273,79680,79682,79680,79680,79680
3274,79755,79758,79756,79755,79755
3275,79759,79761,79760,79759,79759
3276,79793,79795,79794,79793,79793
3277,79823,79825,79823,79823,79823
3278,79848,79850,79848,79848,79848
3279,79904,79907,79905,79905,79905
3280,79930,79932,79930,79930,79930
3281,79941,79943,79941,79941,79941
3282,79982,79984,79983,79982,79982
3283,80028,80031,80028,80028,80028
3284,80063,80065,80063,80063,80063
3285,80075,80078,80076,80075,80075
3286,80144,80146,80144,80144,80144
3287,80183,80185,80183,80183,80183
3288,80194,80197,80194,80194,80194
3289,80216,80219,80217,80216,80216
3290,80239,80242,80240,80240,80240
3291,80254,80257,80255,80254,80254
3292,80310,80312,80311,80310,80310
3293,80331,80335,80332,80332,80332
3294,80382,80384,80382,80382,80382
3295,80426,80429,80427,80426,80426
3296,80453,80455,80453,80453,80453
3297,80508,80511,80509,80509,80508
3298,80546,80548,80547,80546,80546
3299,80558,80561,80559,80559,80558
3300,80600,80602,80600,80600,80600
3301,80608,80610,80608,80608,80608
3302,80641,80643,80641,80641,80641
3303,80673,80676,80674,80673,80673
3304,80699,80701,80699,80699,80699
3305,80718,80720,80718,80718,80718
3306,80761,80763,80761,80761,80761
3307,80791,80793,80791,80791,80791
3308,80812,80814,80812,80812,80812
3309,80854,80860,80856,80854,80854
3310,80886,80888,80887,80886,80886
3311,80915,80919,80916,80916,80915
3312,80926,80930,80927,80927,80927
3313,80980,80982,80980,80980,80980
3314,81003,81005,81004,81003,81003
3315,81029,81031,81030,81029,81029
3316,81035,81040,81036,81035,81035
3317,81048,81049,81048,81048,81048
3318,81074,81076,81074,81074,81074
3319,81082,81086,81083,81082,81082
3320,81131,81134,81132,81131,81131
3321,81149,81151,81150,81149,81149
3322,81162,81164,81163,81162,81162
3323,81191,81194,81192,81191,81191
3324,81206,81209,81207,81207,81206
3325,81224,81225,81224,81224,81224
3326,81242,81243,81242,81242,81242
3327,81277,81279,81278,81277,81277
3328,81298,81298,81298,81298,81298
3329,81324,81329,81326,81324,81324
3330,81374,81376,81374,81374,81374
3331,81395,81398,81396,81396,81396
3332,81407,81411,81408,81408,81407
3333,81427,81430,81428,81427,81427
3334,81443,81444,81443,81443,81443
3335,81489,81491,81489,81489,81489
3336,81511,81512,81511,81511,81511
3337,81526,81528,81527,81526,81526
3338,81546,81549,81547,81547,81546
3339,81587,81589,81587,81587,81587
3340,81590,81592,81590,81590,81590
3341,81649,81650,81649,81649,81649
3342,81704,81707,81705,81705,81704
3343,81733,81736,81734,81734,81733
3344,81759,81761,81759,81759,81759
3345,81775,81777,81776,81776,81775
3346,81827,81828,81827,81827,81827
3347,81866,81867,81866,81866,81866
3348,81870,81872,81870,81870,81870
3349,81898,81900,81899,81898,81898
3350,81919,81921,81919,81919,81919
3351,81939,81943,81940,81940,81939
3352,81972,81974,81973,81973,81972
3353,81987,81989,81988,81987,81987
3354,82018,82020,82018,82018,82018
3355,82071,82072,82071,82071,82071
3356,82130,82133,82130,82130,82130
3357,82160,82164,82161,82161,82161
3358,82183,82186,82184,82183,82183
3359,82194,82197,82195,82194,82194
3360,82218,82220,82219,82218,82218
3361,82233,82237,82234,82233,82233
3362,82248,82250,82248,82248,82248
3363,82282,82284,82282,82282,82282
3364,82345,82347,82345,82345,82345
3365,82385,82386,82385,82385,82385
3366,82386,82387,82386,82386,82386
3367,82423,82426,82424,82423,82423
3368,82441,82443,82441,82441,82441
3369,82452,82453,82452,82452,82452
3370,82472,82475,82473,82473,82472
3371,82518,82520,82518,82518,82518
3372,82543,82545,82544,82543,82543
3373,82559,82562,82560,82559,82559
3374,82607,82610,82608,82607,82607
3375,82617,82619,82617,82617,82617
3376,82686,82689,82687,82686,82686
3377,82721,82723,82722,82721,82721
3378,82778,82780,82778,82778,82778
3379,82799,82802,82800,82799,82799
3380,82840,82845,82841,82840,82840
3381,82862,82863,82862,82862,82862
3382,82909,82912,82910,82910,82909
3383,82938,82941,82939,82938,82938
3384,82947,82949,82947,82947,82947
3385,82959,82963,82960,82960,82959
3386,82990,82994,82992,82991,82991
3387,83015,83018,83016,83015,83015
3388,83063,83064,83063,83063,83063
3389,83093,83095,83094,83093,83093
3390,83124,83128,83125,83125,83124
3391,83161,83165,83162,83161,83161
3392,83179,83183,83180,83179,83179
3393,83214,83216,83214,83214,83214
3394,83218,83221,83219,83218,83218
3395,83254,83257,83255,83254,83254
3396,83328,83332,83329,83329,83329
3397,83333,83336,83334,83334,83333
3398,83349,83353,83350,83350,83349
3399,83378,83382,83379,83379,83378
3400,83441,83443,83441,83441,83441
3401,83459,83462,83460,83459,83459
3402,83496,83499,83497,83496,83496
3403,83503,83505,83504,83503,83503
3404,83521,83525,83522,83521,83521
3405,83583,83585,83583,83583,83583
3406,83595,83597,83596,83595,83595
3407,83630,83633,83631,83630,83630
3408,83674,83677,83675,83674,83674
3409,83711,83714,83712,83712,83712
3410,83754,83758,83755,83754,83754
3411,83799,83801,83800,83800,83799
3412,83802,83806,83803,83802,83802
3413,83852,83855,83853,83853,83852
3414,83862,83864,83862,83862,83862
3415,83904,83906,83904,83904,83904
3416,83935,83937,83935,83935,83935
3417,83954,83958,83955,83955,83955
3418,83996,83998,83997,83996,83996
3419,84050,84051,84050,84050,84050
3420,84094,84098,84095,84094,84094
3421,84146,84149,84147,84147,84146
3422,84173,84176,84174,84173,84173
3423,84247,84250,84248,84248,84247
3424,84272,84273,84272,84272,84272
3425,84281,84285,84282,84281,84281
3426,84308,84310,84308,84308,84308
3427,84325,84327,84325,84325,84325
3428,84361,84364,84361,84361,84361
3429,84388,84392,84389,84388,84388
3430,84419,84421,84420,84419,84419
3431,84437,84440,84438,84437,84437
3432,84453,84455,84454,84453,84453
3433,84559,84562,84560,84559,84559
3434,84566,84567,84566,84566,84566
3435,84611,84613,84612,84611,84611
3436,84631,84633,84632,84632,84631
3437,84656,84658,84657,84656,84656
3438,84676,84678,84676,84676,84676
3439,84698,84701,84699,84698,84698
3440,84728,84730,84729,84729,84729
3441,84755,84756,84755,84755,84755
3442,84778,84781,84779,84778,84778
3443,84783,84786,84784,84783,84783
3444,84814,84815,84814,84814,84814
3445,84833,84835,84833,84833,84833
3446,84892,84895,84893,84892,84892
3447,84905,84907,84906,84905,84905
3448,84953,84957,84954,84954,84953
3449,84966,84969,84967,84966,84966
3450,84983,84985,84984,84983,84983
3451,85006,85007,85006,85006,85006
3452,85050,85053,85051,85050,85050
3453,85059,85061,85060,85059,85059
3454,85094,85095,85094,85094,85094
3455,85115,85117,85116,85115,85115
3456,85145,85154,85148,85146,85146
3457,85156,85158,85156,85156,85156
3458,85174,85178,85175,85174,85174
3459,85185,85189,85186,85185,85185
3460,85225,85227,85225,85225,85225
3461,85241,85244,85242,85241,85241
3462,85266,85269,85267,85267,85266
3463,85290,85292,85291,85290,85290
3464,85315,85318,85315,85315,85315
3465,85346,85350,85347,85347,85347
3466,85379,85382,85380,85379,85379
3467,85414,85416,85415,85415,85415
3468,85422,85425,85423,85422,85422
3469,85494,85496,85494,85494,85494
3470,85522,85524,85522,85522,85522
3471,85563,85567,85564,85564,85563
3472,85575,85579,85576,85575,85575
3473,85588,85589,85588,85588,85588
3474,85611,85613,85611,85611,85611
3475,85647,85649,85647,85647,85647
3476,85668,85670,85668,85668,85668
3477,85697,85699,85697,85697,85697
3478,85705,85708,85706,85705,85705
3479,85744,85746,85745,85745,85745
3480,85767,85768,85767,85767,85767
3481,85806,85808,85806,85806,85806
3482,85818,85820,85819,85818,85818
3483,85871,85875,85872,85872,85872
3484,85916,85918,85917,85916,85916
3485,85925,85927,85925,85925,85925
3486,85975,85976,85975,85975,85975
3487,85993,85995,85993,85993,85993
3488,86029,86033,86030,86029,86029
3489,86081,86084,86081,86081,86081
3490,86092,86094,86093,86092,86092
3491,86131,86134,86132,86131,86131
3492,86166,86168,86167,86166,86166
3493,86175,86177,86176,86176,86175
3494,86200,86201,86200,86200,86200
3495,86276,86279,86277,86276,86276
3496,86293,86295,86294,86294,86294
3497,86316,86319,86317,86316,86316
3498,86353,86356,86353,86353,86353
3499,86407,86409,86408,86407,86407
3500,86430,86433,86431,86430,86430
3501,86469,86472,86470,86469,86469
3502,86489,86493,86490,86490,86489
3503,86535,86537,86535,86535,86535
3504,86561,86564,86561,86561,86561
3505,86585,86589,86586,86585,86585
3506,86616,86618,86616,86616,86616
3507,86654,86656,86655,86654,86654
3508,86698,86700,86698,86698,86698
3509,86732,86734,86733,86733,86732
3510,86739,86741,86740,86739,86739
3511,86780,86782,86780,86780,86780
3512,86793,86796,86794,86793,86793
3513,86799,86803,86800,86800,86799
3514,86857,86860,86858,86857,86857
3515,86864,86867,86864,86864,86864
3516,86940,86943,86941,86940,86940
3517,86950,86952,86950,86950,86950
3518,86989,86991,86990,86989,86989
3519,86992,86996,86993,86993,86993
3520,87067,87070,87067,87067,87067
3521,87086,87090,87087,87086,87086
3522,87123,87124,87123,87123,87123
3523,87153,87155,87153,87153,87153
3524,87156,87161,87157,87156,87156
3525,87221,87226,87222,87221,87221
3526,87232,87236,87233,87232,87232
3527,87278,87282,87279,87278,87278
3528,87316,87319,87317,87316,87316
3529,87352,87356,87353,87352,87352
3530,87377,87383,87378,87377,87377
3531,87390,87392,87390,87390,87390
3532,87445,87448,87446,87445,87445
3533,87456,87461,87457,87456,87456
3534,87508,87511,87509,87508,87508
3535,87547,87549,87548,87548,87547
3536,87574,87577,87575,87574,87574
3537,87593,87596,87594,87593,87593
3538,87636,87639,87636,87636,87636
3539,87678,87681,87679,87678,87678
3540,87708,87712,87709,87709,87708
3541,87738,87739,87738,87738,87738
3542,87769,87771,87769,87769,87769
3543,87826,87828,87826,87826,87826
3544,87874,87878,87875,87874,87874
3545,87883,87887,87884,87884,87884
3546,87929,87932,87930,87929,87929
3547,87973,87975,87973,87973,87973
3548,87989,87992,87990,87989,87989
3549,88019,88024,88021,88020,88020
3550,88034,88036,88034,88034,88034
3551,88088,88090,88088,88088,88088
3552,88106,88108,88107,88107,88106
3553,88168,88170,88168,88168,88168
3554,88203,88205,88203,88203,88203
3555,88223,88225,88223,88223,88223
3556,88237,88239,88237,88237,88237
3557,88269,88271,88269,88269,88269
3558,88328,88330,88329,88328,88328
3559,88354,88359,88355,88355,88354
3560,88412,88414,88412,88412,88412
3561,88436,88439,88437,88436,88436
3562,88499,88503,88500,88500,88499
3563,88506,88509,88507,88506,88506
3564,88524,88528,88525,88524,88524
3565,88540,88543,88541,88541,88540
3566,88570,88573,88571,88570,88570
3567,88615,88617,88615,88615,88615
3568,88629,88632,88630,88630,88629
3569,88653,88655,88653,88653,88653
3570,88696,88698,88697,88697,88697
3571,88722,88724,88723,88722,88722
3572,88741,88743,88741,88741,88741
3573,88784,88785,88784,88784,88784
3574,88807,88810,88808,88808,88807
3575,88850,88853,88851,88850,88850
3576,88857,88859,88858,88857,88857
3577,88889,88890,88890,88890,88890
3578,88918,88920,88919,88919,88919
3579,88945,88947,88945,88945,88945
3580,88972,88974,88972,88972,88972
3581,88980,88984,88981,88980,88980
3582,89001,89003,89002,89001,89001
3583,89021,89023,89021,89021,89021
3584,89038,89040,89038,89038,89038
3585,89060,89062,89061,89061,89060
3586,89101,89104,89102,89101,89101
3587,89141,89144,89142,89141,89141
3588,89161,89162,89161,89161,89161
3589,89197,89199,89197,89197,89197
3590,89217,89219,89217,89217,89217
3591,89245,89247,89245,89245,89245
3592,89276,89279,89277,89276,89276
3593,89320,89322,89321,89320,89320
3594,89321,89325,89322,89322,89322
3595,89361,89365,89362,89361,89361
3596,89372,89377,89374,89373,89373
3597,89396,89400,89397,89396,89396
3598,89423,89426,89424,89423,89423
3599,89449,89454,89450,89449,89449
3600,89472,89475,89473,89472,89472
3601,89529,89534,89531,89530,89530
3602,89574,89577,89575,89574,89574
3603,89588,89591,89589,89588,89588
3604,89608,89611,89609,89608,89608
3605,89620,89622,89620,89620,89620
3606,89658,89664,89660,89659,89658
3607,89710,89712,89710,89710,89710
3608,89780,89783,89780,89780,89780
3609,89790,89792,89791,89790,89790
3610,89839,89843,89840,89839,89839
3611,89850,89852,89851,89850,89850
3612,89879,89881,89879,89879,89879
3613,89900,89904,89901,89900,89900
3614,89942,89945,89942,89942,89942
3615,89982,89986,89983,89982,89982
3616,89998,90002,89999,89999,89999
3617,90016,90019,90017,90016,90016
3618,90066,90069,90067,90066,90066
3619,90102,90105,90103,90103,90103
3620,90140,90143,90141,90140,90140
3621,90148,90150,90149,90148,90148
3622,90154,90156,90154,90154,90154
3623,90210,90213,90211,90210,90210
3624,90243,90245,90244,90243,90243
3625,90262,90266,90263,90262,90262
3626,90293,90296,90294,90294,90293
3627,90321,90323,90321,90321,90321
3628,90359,90362,90360,90359,90359
3629,90411,90414,90412,90411,90411
3630,90463,90466,90464,90463,90463
3631,90479,90481,90480,90479,90479
3632,90520,90523,90521,90520,90520
3633,90566,90568,90566,90566,90566
3634,90611,90614,90612,90612,90612
3635,90639,90641,90640,90639,90639
3636,90677,90681,90678,90678,90677
3637,90684,90686,90684,90684,90684
3638,90729,90732,90729,90729,90729
3639,90745,90747,90746,90745,90745
3640,90786,90788,90787,90786,90786
3641,90819,90821,90819,90819,90819
3642,90835,90837,90835,90835,90835
3643,90861,90865,90862,90861,90861
3644,90911,90915,90912,90911,90911
3645,90948,90951,90949,90948,90948
3646,90999,91001,90999,90999,90999
3647,91020,91022,91020,91020,91020
3648,91062,91064,91062,91062,91062
3649,91104,91108,91105,91104,91104
3650,91141,91145,91142,91142,91142
3651,91156,91160,91157,91156,91156
3652,91222,91225,91223,91222,91222
3653,91228,91231,91229,91228,91228
3654,91251,91255,91252,91251,91251
3655,91321,91325,91322,91321,91321
3656,91338,91340,91338,91338,91338
3657,91370,91372,91371,91371,91370
3658,91378,91381,91379,91379,91378
3659,91395,91397,91396,91395,91395
3660,91427,91432,91428,91427,91427
3661,91484,91490,91486,91485,91484
3662,91497,91501,91498,91497,91497
3663,91562,91564,91562,91562,91562
3664,91602,91605,91603,91602,91602
3665,91622,91626,91623,91622,91622
3666,91680,91684,91681,91681,91681
3667,91698,91700,91699,91698,91698
3668,91732,91738,91734,91733,91732
3669,91776,91779,91777,91777,91776
3670,91788,91792,91789,91788,91788
3671,91851,91856,91852,91852,91851
3672,91862,91866,91863,91862,91862
3673,91903,91906,91904,91904,91904
3674,91937,91940,91938,91937,91937
3675,91973,91977,91974,91973,91973
3676,91984,91989,91986,91985,91985
3677,92048,92050,92048,92048,92048
3678,92088,92091,92088,92088,92088
3679,92121,92125,92122,92122,92121
3680,92145,92148,92146,92145,92145
3681,92200,92203,92201,92200,92200
3682,92214,92216,92215,92214,92214
3683,92249,92251,92249,92249,92249
3684,92301,92304,92302,92302,92301
3685,92340,92343,92341,92340,92340
3686,92375,92378,92376,92375,92375
3687,92449,92453,92450,92450,92449
3688,92459,92461,92460,92459,92459
3689,92481,92484,92481,92481,92481
3690,92516,92520,92517,92516,92516
3691,92537,92540,92538,92537,92537
3692,92543,92546,92543,92543,92543
3693,92568,92570,92569,92568,92568
3694,92612,92613,92612,92612,92612
3695,92661,92663,92661,92661,92661
3696,92707,92710,92708,92708,92707
3697,92718,92721,92718,92718,92718
3698,92739,92741,92739,92739,92739
3699,92752,92755,92753,92753,92752
3700,92777,92779,92778,92777,92777
3701,92809,92812,92810,92810,92810
3702,92842,92847,92843,92843,92842
3703,92869,92871,92869,92869,92869
3704,92878,92879,92878,92878,92878
3705,92911,92913,92911,92911,92911
3706,92952,92955,92952,92952,92952
3707,92955,92957,92956,92955,92955
3708,92992,92995,92993,92993,92993
3709,93013,93016,93014,93013,93013
3710,93037,93041,93038,93037,93037
3711,93063,93065,93063,93063,93063
3712,93095,93096,93095,93095,93095
3713,93142,93145,93143,93142,93142
3714,93172,93174,93173,93172,93172
3715,93189,93192,93190,93190,93190
3716,93209,93210,93209,93209,93209
3717,93241,93245,93242,93241,93241
3718,93261,93264,93262,93261,93261
3719,93273,93275,93273,93273,93273
3720,93335,93337,93335,93335,93335
3721,93367,93370,93368,93367,93367
3722,93379,93383,93380,93379,93379
3723,93426,93429,93427,93427,93426
3724,93432,93434,93432,93432,93432
3725,93467,93470,93468,93468,93467
3726,93532,93537,93533,93533,93532
3727,93554,93556,93554,93554,93554
3728,93570,93572,93571,93571,93570
3729,93596,93601,93597,93596,93596
3730,93649,93651,93649,93649,93649
3731,93670,93673,93671,93670,93670
3732,93696,93699,93697,93696,93696
3733,93722,93726,93724,93723,93722
3734,93756,93760,93757,93757,93757
3735,93776,93781,93777,93776,93776
3736,93824,93827,93825,93824,93824
3737,93862,93864,93862,93862,93862
3738,93894,93898,93895,93894,93894
3739,93924,93926,93924,93924,93924
3740,93975,93979,93976,93975,93975
3741,93997,94002,93999,93998,93997
3742,94041,94043,94041,94041,94041
3743,94072,94075,94073,94072,94072
3744,94095,94097,94095,94095,94095
3745,94131,94134,94132,94131,94131
3746,94149,94153,94150,94149,94149
3747,94215,94218,94216,94216,94215
3748,94247,94249,94248,94247,94247
3749,94262,94266,94263,94262,94262
3750,94296,94298,94296,94296,94296
3751,94323,94327,94324,94323,94323
3752,94338,94341,94339,94338,94338
3753,94350,94352,94351,94350,94350
3754,94400,94403,94401,94400,94400
3755,94411,94416,94412,94412,94411
3756,94466,94470,94467,94467,94466
3757,94491,94496,94492,94491,94491
3758,94550,94552,94551,94550,94550
3759,94565,94568,94566,94565,94565
3760,94593,94597,94594,94594,94593
3761,94617,94621,94618,94617,94617
3762,94680,94683,94681,94680,94680
3763,94720,94725,94722,94721,94720
3764,94798,94800,94799,94798,94798
3765,94801,94804,94802,94801,94801
3766,94812,94815,94813,94812,94812
3767,94888,94890,94889,94888,94888
3768,94904,94906,94904,94904,94904
3769,94944,94948,94945,94945,94944
3770,94996,95000,94997,94997,94996
3771,95011,95013,95011,95011,95011
3772,95039,95043,95041,95040,95040
3773,95064,95067,95064,95064,95064
3774,95075,95078,95076,95075,95075
3775,95149,95151,95149,95149,95149
3776,95174,95179,95175,95174,95174
3777,95225,95227,95226,95225,95225
3778,95285,95288,95285,95285,95285
3779,95321,95323,95321,95321,95321
3780,95360,95364,95361,95360,95360
3781,95374,95377,95375,95374,95374
3782,95409,95411,95409,95409,95409
3783,95443,95446,95444,95443,95443
3784,95467,95471,95468,95467,95467
3785,95564,95569,95566,95565,95564
3786,95573,95576,95574,95573,95573
3787,95616,95621,95617,95617,95617
3788,95630,95632,95630,95630,95630
3789,95656,95660,95657,95657,95656
3790,95674,95677,95675,95675,95674
3791,95738,95742,95739,95738,95738
3792,95753,95757,95754,95753,95753
3793,95819,95822,95820,95819,95819
3794,95826,95829,95827,95826,95826
3795,95845,95849,95846,95845,95845
3796,95868,95872,95869,95869,95868
3797,95910,95915,95912,95911,95910
3798,95938,95942,95939,95939,95938
3799,95981,95987,95983,95982,95981
3800,95991,95996,95993,95992,95991
3801,96029,96034,96031,96030,96029
3802,96078,96081,96078,96078,96078
3803,96131,96134,96132,96131,96131
3804,96183,96185,96183,96183,96183
3805,96223,96225,96223,96223,96223
3806,96251,96255,96252,96251,96251
3807,96269,96274,96270,96269,96269
3808,96278,96285,96280,96279,96278
3809,96354,96358,96355,96355,96354
3810,96394,96396,96395,96394,96394
3811,96425,96428,96426,96425,96425
3812,96466,96470,96467,96466,96466
3813,96505,96509,96506,96506,96505
3814,96566,96570,96567,96567,96567
3815,96582,96584,96582,96582,96582
3816,96621,96623,96622,96622,96622
3817,96640,96641,96640,96640,96640
3818,96664,96666,96664,96664,96664
3819,96686,96689,96687,96686,96686
3820,96711,96713,96712,96711,96711
3821,96748,96752,96749,96749,96748
3822,96768,96774,96770,96768,96768
3823,96795,96796,96795,96795,96795
3824,96837,96839,96838,96837,96837
3825,96851,96853,96851,96851,96851
3826,96874,96877,96875,96875,96874
3827,96926,96928,96927,96927,96927
3828,96950,96953,96951,96951,96951
3829,96963,96964,96963,96963,96963
3830,96997,96998,96997,96997,96997
3831,97003,97007,97004,97003,97003
3832,97061,97065,97062,97062,97062
3833,97085,97089,97086,97086,97085
3834,97107,97108,97107,97107,97107
3835,97113,97115,97113,97113,97113
3836,97173,97178,97175,97174,97174
3837,97214,97216,97215,97214,97214
3838,97228,97233,97229,97228,97228
3839,97258,97262,97259,97259,97259
3840,97275,97278,97276,97275,97275
3841,97293,97295,97294,97293,97293
3842,97337,97339,97337,97337,97337
3843,97392,97395,97393,97392,97392
3844,97401,97402,97401,97401,97401
3845,97420,97426,97422,97421,97421
3846,97458,97460,97459,97458,97458
3847,97487,97494,97489,97488,97488
3848,97513,97514,97513,97513,97513
3849,97547,97550,97548,97547,97547
3850,97585,97588,97585,97585,97585
3851,97657,97661,97658,97658,97657
3852,97682,97685,97683,97682,97682
3853,97699,97703,97700,97700,97699
3854,97718,97720,97718,97718,97718
3855,97739,97743,97740,97740,97739
3856,97795,97797,97796,97795,97795
3857,97816,97819,97817,97816,97816
3858,97837,97840,97838,97838,97837
3859,97877,97879,97878,97877,97877
3860,97897,97901,97898,97897,97897
3861,97948,97952,97949,97948,97948
3862,97980,97983,97981,97980,97980
3863,98011,98014,98011,98011,98011
3864,98068,98071,98069,98068,98068
3865,98094,98096,98095,98095,98095
3866,98112,98115,98113,98112,98112
3867,98163,98166,98164,98163,98163
3868,98199,98203,98200,98199,98199
3869,98236,98239,98237,98236,98236
3870,98245,98252,98247,98246,98245
3871,98286,98289,98286,98286,98286
3872,98344,98349,98346,98345,98344
3873,98365,98370,98366,98365,98365
3874,98392,98396,98393,98392,98392
3875,98414,98417,98415,98414,98414
3876,98443,98446,98444,98443,98443
3877,98470,98473,98471,98470,98470
3878,98485,98489,98486,98485,98485
3879,98545,98550,98547,98545,98545
3880,98587,98590,98587,98587,98587
3881,98639,98643,98640,98640,98640
3882,98657,98661,98658,98657,98657
3883,98696,98699,98697,98696,98696
3884,98742,98744,98743,98742,98742
3885,98764,98767,98765,98765,98764
3886,98772,98777,98773,98772,98772
3887,98801,98805,98802,98801,98801
3888,98832,98835,98833,98832,98832
3889,98911,98914,98912,98911,98911
3890,98924,98927,98924,98924,98924
3891,98962,98966,98963,98962,98962
3892,98987,98991,98988,98988,98988
3893,99045,99047,99046,99045,99045
3894,99067,99071,99068,99067,99067
3895,99089,99094,99091,99090,99090
3896,99143,99146,99144,99143,99143
3897,99198,99201,99199,99198,99198
3898,99226,99229,99227,99226,99226
3899,99239,99241,99240,99239,99239
3900,99250,99258,99253,99251,99251
3901,99296,99300,99297,99297,99297
3902,99360,99363,99361,99361,99360
3903,99411,99415,99412,99411,99411
3904,99479,99484,99481,99480,99480
3905,99496,99500,99497,99497,99496
3906,99527,99530,99527,99527,99527
3907,99588,99591,99589,99588,99588
3908,99597,99601,99598,99598,99598
3909,99606,99610,99607,99606,99606
3910,99686,99689,99687,99687,99686
3911,99699,99702,99700,99699,99699
3912,99742,99747,99744,99743,99742
3913,99771,99775,99772,99772,99771
3914,99860,99863,99861,99860,99860
3915,99900,99903,99901,99900,99900
3916,99922,99927,99923,99922,99922
3917,99961,99963,99961,99961,99961
3918,99994,99999,99995,99995,99994
3919,1.0002e+05,1.0003e+05,1.0003e+05,1.0002e+05,1.0002e+05
3920,1.0005e+05,1.0006e+05,1.0005e+05,1.0005e+05,1.0005e+05
3921,1.0006e+05,1.0006e+05,1.0006e+05,1.0006e+05,1.0006e+05
3922,1.0011e+05,1.0012e+05,1.0011e+05,1.0011e+05,1.0011e+05
3923,1.0015e+05,1.0015e+05,1.0015e+05,1.0015e+05,1.0015e+05
3924,1.0019e+05,1.002e+05,1.0019e+05,1.0019e+05,1.0019e+05
3925,1.0023e+05,1.0023e+05,1.0023e+05,1.0023e+05,1.0023e+05
3926,1.0028e+05,1.0029e+05,1.0028e+05,1.0028e+05,1.0028e+05
3927,1.0029e+05,1.0029e+05,1.0029e+05,1.0029e+05,1.0029e+05
3928,1.0036e+05,1.0037e+05,1.0037e+05,1.0036e+05,1.0036e+05
3929,1.0039e+05,1.0039e+05,1.0039e+05,1.0039e+05,1.0039e+05
3930,1.0041e+05,1.0042e+05,1.0041e+05,1.0041e+05,1.0041e+05
3931,1.0042e+05,1.0043e+05,1.0042e+05,1.0042e+05,1.0042e+05
3932,1.0046e+05,1.0047e+05,1.0047e+05,1.0046e+05,1.0046e+05
3933,1.0052e+05,1.0052e+05,1.0052e+05,1.0052e+05,1.0052e+05
3934,1.0054e+05,1.0054e+05,1.0054e+05,1.0054e+05,1.0054e+05
3935,1.0057e+05,1.0057e+05,1.0057e+05,1.0057e+05,1.0057e+05
3936,1.0061e+05,1.0062e+05,1.0061e+05,1.0061e+05,1.0061e+05
3937,1.0067e+05,1.0068e+05,1.0067e+05,1.0067e+05,1.0067e+05
3938,1.0074e+05,1.0075e+05,1.0074e+05,1.0074e+05,1.0074e+05
3939,1.0078e+05,1.0078e+05,1.0078e+05,1.0078e+05,1.0078e+05
3940,1.008e+05,1.008e+05,1.008e+05,1.008e+05,1.008e+05
3941,1.0084e+05,1.0084e+05,1.0084e+05,1.0084e+05,1.0084e+05
3942,1.0085e+05,1.0086e+05,1.0085e+05,1.0085e+05,1.0085e+05
3943,1.0086e+05,1.0086e+05,1.0086e+05,1.0086e+05,1.0086e+05
3944,1.0089e+05,1.009e+05,1.0089e+05,1.0089e+05,1.0089e+05
3945,1.0092e+05,1.0092e+05,1.0092e+05,1.0092e+05,1.0092e+05
3946,1.0093e+05,1.0094e+05,1.0093e+05,1.0093e+05,1.0093e+05
3947,1.0098e+05,1.0099e+05,1.0098e+05,1.0098e+05,1.0098e+05
3948,1.0101e+05,1.0101e+05,1.0101e+05,1.0101e+05,1.0101e+05
3949,1.0103e+05,1.0104e+05,1.0103e+05,1.0103e+05,1.0103e+05
3950,1.0105e+05,1.0106e+05,1.0105e+05,1.0105e+05,1.0105e+05
3951,1.0108e+05,1.0109e+05,1.0108e+05,1.0108e+05,1.0108e+05
3952,1.0113e+05,1.0113e+05,1.0113e+05,1.0113e+05,1.0113e+05
3953,1.0116e+05,1.0116e+05,1.0116e+05,1.0116e+05,1.0116e+05
3954,1.0119e+05,1.012e+05,1.0119e+05,1.0119e+05,1.0119e+05
3955,1.0121e+05,1.0121e+05,1.0121e+05,1.0121e+05,1.0121e+05
3956,1.0124e+05,1.0125e+05,1.0124e+05,1.0124e+05,1.0124e+05
3957,1.0126e+05,1.0127e+05,1.0126e+05,1.0126e+05,1.0126e+05
3958,1.013e+05,1.013e+05,1.013e+05,1.013e+05,1.013e+05
3959,1.0131e+05,1.0131e+05,1.0131e+05,1.0131e+05,1.0131e+05
3960,1.0133e+05,1.0133e+05,1.0133e+05,1.0133e+05,1.0133e+05
3961,1.0138e+05,1.0139e+05,1.0139e+05,1.0138e+05,1.0138e+05
3962,1.0141e+05,1.0141e+05,1.0141e+05,1.0141e+05,1.0141e+05
3963,1.0143e+05,1.0143e+05,1.0143e+05,1.0143e+05,1.0143e+05
3964,1.0147e+05,1.0147e+05,1.0147e+05,1.0147e+05,1.0147e+05
3965,1.0151e+05,1.0151e+05,1.0151e+05,1.0151e+05,1.0151e+05
3966,1.0152e+05,1.0153e+05,1.0153e+05,1.0152e+05,1.0152e+05
3967,1.0158e+05,1.0158e+05,1.0158e+05,1.0158e+05,1.0158e+05
3968,1.016e+05,1.016e+05,1.016e+05,1.016e+05,1.016e+05
3969,1.0161e+05,1.0162e+05,1.0161e+05,1.0161e+05,1.0161e+05
3970,1.0164e+05,1.0165e+05,1.0164e+05,1.0164e+05,1.0164e+05
3971,1.0169e+05,1.0169e+05,1.0169e+05,1.0169e+05,1.0169e+05
3972,1.0172e+05,1.0172e+05,1.0172e+05,1.0172e+05,1.0172e+05
3973,1.0173e+05,1.0173e+05,1.0173e+05,1.0173e+05,1.0173e+05
3974,1.0178e+05,1.0178e+05,1.0178e+05,1.0178e+05,1.0178e+05
3975,1.0179e+05,1.018e+05,1.018e+05,1.0179e+05,1.0179e+05
3976,1.0186e+05,1.0186e+05,1.0186e+05,1.0186e+05,1.0186e+05
3977,1.0188e+05,1.0189e+05,1.0188e+05,1.0188e+05,1.0188e+05
3978,1.019e+05,1.019e+05,1.019e+05,1.019e+05,1.019e+05
3979,1.0198e+05,1.0199e+05,1.0198e+05,1.0198e+05,1.0198e+05
3980,1.02e+05,1.0201e+05,1.02e+05,1.02e+05,1.02e+05
3981,1.0204e+05,1.0205e+05,1.0205e+05,1.0204e+05,1.0204e+05
3982,1.0207e+05,1.0208e+05,1.0208e+05,1.0208e+05,1.0207e+05
3983,1.021e+05,1.021e+05,1.021e+05,1.021e+05,1.021e+05
3984,1.0213e+05,1.0214e+05,1.0213e+05,1.0213e+05,1.0213e+05
3985,1.0218e+05,1.0218e+05,1.0218e+05,1.0218e+05,1.0218e+05
3986,1.022e+05,1.022e+05,1.022e+05,1.022e+05,1.022e+05
3987,1.0223e+05,1.0224e+05,1.0223e+05,1.0223e+05,1.0223e+05
3988,1.0225e+05,1.0225e+05,1.0225e+05,1.0225e+05,1.0225e+05
3989,1.023e+05,1.023e+05,1.023e+05,1.023e+05,1.023e+05
3990,1.0231e+05,1.0232e+05,1.0231e+05,1.0231e+05,1.0231e+05
3991,1.0237e+05,1.0237e+05,1.0237e+05,1.0237e+05,1.0237e+05
3992,1.0239e+05,1.0239e+05,1.0239e+05,1.0239e+05,1.0239e+05
3993,1.0244e+05,1.0245e+05,1.0244e+05,1.0244e+05,1.0244e+05
3994,1.0245e+05,1.0246e+05,1.0245e+05,1.0245e+05,1.0245e+05
3995,1.0248e+05,1.0249e+05,1.0248e+05,1.0248e+05,1.0248e+05
3996,1.025e+05,1.025e+05,1.025e+05,1.025e+05,1.025e+05
3997,1.0256e+05,1.0257e+05,1.0257e+05,1.0257e+05,1.0257e+05
3998,1.0257e+05,1.0258e+05,1.0257e+05,1.0257e+05,1.0257e+05
3999,1.0259e+05,1.0259e+05,1.0259e+05,1.0259e+05,1.0259e+05
4000,1.0267e+05,1.0267e+05,1.0267e+05,1.0267e+05,1.0267e+05
4001,1.0271e+05,1.0272e+05,1.0272e+05,1.0271e+05,1.0271e+05
4002,1.0273e+05,1.0273e+05,1.0273e+05,1.0273e+05,1.0273e+05
4003,1.0278e+05,1.0278e+05,1.0278e+05,1.0278e+05,1.0278e+05
4004,1.0281e+05,1.0281e+05,1.0281e+05,1.0281e+05,1.0281e+05
4005,1.0283e+05,1.0283e+05,1.0283e+05,1.0283e+05,1.0283e+05
4006,1.0287e+05,1.0288e+05,1.0288e+05,1.0287e+05,1.0287e+05
4007,1.0295e+05,1.0295e+05,1.0295e+05,1.0295e+05,1.0295e+05
4008,1.0301e+05,1.0301e+05,1.0301e+05,1.0301e+05,1.0301e+05
4009,1.0302e+05,1.0302e+05,1.0302e+05,1.0302e+05,1.0302e+05
4010,1.0304e+05,1.0304e+05,1.0304e+05,1.0304e+05,1.0304e+05
4011,1.0309e+05,1.0309e+05,1.0309e+05,1.0309e+05,1.0309e+05
4012,1.0312e+05,1.0312e+05,1.0312e+05,1.0312e+05,1.0312e+05
4013,1.0317e+05,1.0317e+05,1.0317e+05,1.0317e+05,1.0317e+05
4014,1.0319e+05,1.032e+05,1.032e+05,1.0319e+05,1.0319e+05
4015,1.0327e+05,1.0327e+05,1.0327e+05,1.0327e+05,1.0327e+05
4016,1.0327e+05,1.0328e+05,1.0327e+05,1.0327e+05,1.0327e+05
4017,1.0328e+05,1.0328e+05,1.0328e+05,1.0328e+05,1.0328e+05
4018,1.0334e+05,1.0335e+05,1.0334e+05,1.0334e+05,1.0334e+05
4019,1.0336e+05,1.0336e+05,1.0336e+05,1.0336e+05,1.0336e+05
4020,1.0342e+05,1.0342e+05,1.0342e+05,1.0342e+05,1.0342e+05
4021,1.0344e+05,1.0345e+05,1.0344e+05,1.0344e+05,1.0344e+05
4022,1.0348e+05,1.0348e+05,1.0348e+05,1.0348e+05,1.0348e+05
4023,1.0353e+05,1.0354e+05,1.0353e+05,1.0353e+05,1.0353e+05
4024,1.0356e+05,1.0357e+05,1.0357e+05,1.0357e+05,1.0357e+05
4025,1.0362e+05,1.0362e+05,1.0362e+05,1.0362e+05,1.0362e+05
4026,1.0363e+05,1.0364e+05,1.0364e+05,1.0363e+05,1.0363e+05
4027,1.0367e+05,1.0367e+05,1.0367e+05,1.0367e+05,1.0367e+05
4028,1.037e+05,1.037e+05,1.037e+05,1.037e+05,1.037e+05
4029,1.0376e+05,1.0377e+05,1.0376e+05,1.0376e+05,1.0376e+05
4030,1.0379e+05,1.0379e+05,1.0379e+05,1.0379e+05,1.0379e+05
4031,1.0381e+05,1.0382e+05,1.0381e+05,1.0381e+05,1.0381e+05
4032,1.0384e+05,1.0384e+05,1.0384e+05,1.0384e+05,1.0384e+05
4033,1.0387e+05,1.0388e+05,1.0387e+05,1.0387e+05,1.0387e+05
4034,1.0391e+05,1.0391e+05,1.0391e+05,1.0391e+05,1.0391e+05
4035,1.0397e+05,1.0398e+05,1.0397e+05,1.0397e+05,1.0397e+05
4036,1.0403e+05,1.0404e+05,1.0403e+05,1.0403e+05,1.0403e+05
4037,1.0407e+05,1.0407e+05,1.0407e+05,1.0407e+05,1.0407e+05
4038,1.0408e+05,1.0408e+05,1.0408e+05,1.0408e+05,1.0408e+05
4039,1.041e+05,1.041e+05,1.041e+05,1.041e+05,1.041e+05
4040,1.042e+05,1.0421e+05,1.042e+05,1.042e+05,1.042e+05
4041,1.0422e+05,1.0423e+05,1.0422e+05,1.0422e+05,1.0422e+05
4042,1.0424e+05,1.0424e+05,1.0424e+05,1.0424e+05,1.0424e+05
4043,1.0429e+05,1.043e+05,1.0429e+05,1.0429e+05,1.0429e+05
4044,1.0431e+05,1.0431e+05,1.0431e+05,1.0431e+05,1.0431e+05
4045,1.0433e+05,1.0434e+05,1.0434e+05,1.0433e+05,1.0433e+05
4046,1.0442e+05,1.0442e+05,1.0442e+05,1.0442e+05,1.0442e+05
4047,1.0446e+05,1.0446e+05,1.0446e+05,1.0446e+05,1.0446e+05
4048,1.0449e+05,1.0449e+05,1.0449e+05,1.0449e+05,1.0449e+05
4049,1.0451e+05,1.0451e+05,1.0451e+05,1.0451e+05,1.0451e+05
4050,1.0455e+05,1.0455e+05,1.0455e+05,1.0455e+05,1.0455e+05
4051,1.046e+05,1.046e+05,1.046e+05,1.046e+05,1.046e+05
4052,1.0464e+05,1.0464e+05,1.0464e+05,1.0464e+05,1.0464e+05
4053,1.0466e+05,1.0466e+05,1.0466e+05,1.0466e+05,1.0466e+05
4054,1.0469e+05,1.0469e+05,1.0469e+05,1.0469e+05,1.0469e+05
4055,1.0474e+05,1.0474e+05,1.0474e+05,1.0474e+05,1.0474e+05
4056,1.0479e+05,1.048e+05,1.048e+05,1.048e+05,1.048e+05
4057,1.0482e+05,1.0482e+05,1.0482e+05,1.0482e+05,1.0482e+05
4058,1.0486e+05,1.0486e+05,1.0486e+05,1.0486e+05,1.0486e+05
4059,1.0493e+05,1.0493e+05,1.0493e+05,1.0493e+05,1.0493e+05
4060,1.0496e+05,1.0496e+05,1.0496e+05,1.0496e+05,1.0496e+05
4061,1.0497e+05,1.0498e+05,1.0498e+05,1.0497e+05,1.0497e+05
4062,1.0501e+05,1.0502e+05,1.0501e+05,1.0501e+05,1.0501e+05
4063,1.0504e+05,1.0504e+05,1.0504e+05,1.0504e+05,1.0504e+05
4064,1.0504e+05,1.0505e+05,1.0505e+05,1.0504e+05,1.0504e+05
4065,1.0508e+05,1.0509e+05,1.0508e+05,1.0508e+05,1.0508e+05
4066,1.0511e+05,1.0511e+05,1.0511e+05,1.0511e+05,1.0511e+05
4067,1.0512e+05,1.0513e+05,1.0513e+05,1.0512e+05,1.0512e+05
4068,1.0515e+05,1.0516e+05,1.0515e+05,1.0515e+05,1.0515e+05
4069,1.0516e+05,1.0516e+05,1.0516e+05,1.0516e+05,1.0516e+05
4070,1.052e+05,1.0521e+05,1.0521e+05,1.0521e+05,1.0521e+05
4071,1.0522e+05,1.0522e+05,1.0522e+05,1.0522e+05,1.0522e+05
4072,1.0528e+05,1.0528e+05,1.0528e+05,1.0528e+05,1.0528e+05
4073,1.0531e+05,1.0531e+05,1.0531e+05,1.0531e+05,1.0531e+05
4074,1.0534e+05,1.0534e+05,1.0534e+05,1.0534e+05,1.0534e+05
4075,1.0539e+05,1.0539e+05,1.0539e+05,1.0539e+05,1.0539e+05
4076,1.0545e+05,1.0545e+05,1.0545e+05,1.0545e+05,1.0545e+05
4077,1.0547e+05,1.0547e+05,1.0547e+05,1.0547e+05,1.0547e+05
4078,1.0551e+05,1.0552e+05,1.0552e+05,1.0552e+05,1.0551e+05
4079,1.0555e+05,1.0556e+05,1.0555e+05,1.0555e+05,1.0555e+05
4080,1.0556e+05,1.0557e+05,1.0556e+05,1.0556e+05,1.0556e+05
4081,1.0559e+05,1.056e+05,1.0559e+05,1.0559e+05,1.0559e+05
4082,1.0563e+05,1.0563e+05,1.0563e+05,1.0563e+05,1.0563e+05
4083,1.0565e+05,1.0565e+05,1.0565e+05,1.0565e+05,1.0565e+05
4084,1.0569e+05,1.0569e+05,1.0569e+05,1.0569e+05,1.0569e+05
4085,1.057e+05,1.0571e+05,1.057e+05,1.057e+05,1.057e+05
4086,1.0573e+05,1.0573e+05,1.0573e+05,1.0573e+05,1.0573e+05
4087,1.058e+05,1.058e+05,1.058e+05,1.058e+05,1.058e+05
4088,1.0582e+05,1.0582e+05,1.0582e+05,1.0582e+05,1.0582e+05
4089,1.0582e+05,1.0583e+05,1.0583e+05,1.0583e+05,1.0583e+05
4090,1.0585e+05,1.0585e+05,1.0585e+05,1.0585e+05,1.0585e+05
4091,1.0586e+05,1.0586e+05,1.0586e+05,1.0586e+05,1.0586e+05
4092,1.0593e+05,1.0593e+05,1.0593e+05,1.0593e+05,1.0593e+05
4093,1.0597e+05,1.0598e+05,1.0597e+05,1.0597e+05,1.0597e+05
4094,1.0599e+05,1.0599e+05,1.0599e+05,1.0599e+05,1.0599e+05
4095,1.0606e+05,1.0607e+05,1.0607e+05,1.0607e+05,1.0607e+05
4096,1.0607e+05,1.0608e+05,1.0608e+05,1.0607e+05,1.0607e+05
4097,1.061e+05,1.061e+05,1.061e+05,1.061e+05,1.061e+05
4098,1.0613e+05,1.0613e+05,1.0613e+05,1.0613e+05,1.0613e+05
4099,1.0617e+05,1.0617e+05,1.0617e+05,1.0617e+05,1.0617e+05
4100,1.0617e+05,1.0617e+05,1.0617e+05,1.0617e+05,1.0617e+05
4101,1.0619e+05,1.0619e+05,1.0619e+05,1.0619e+05,1.0619e+05
4102,1.0625e+05,1.0625e+05,1.0625e+05,1.0625e+05,1.0625e+05
4103,1.063e+05,1.063e+05,1.063e+05,1.063e+05,1.063e+05
4104,1.0633e+05,1.0634e+05,1.0633e+05,1.0633e+05,1.0633e+05
4105,1.0637e+05,1.0638e+05,1.0637e+05,1.0637e+05,1.0637e+05
4106,1.0641e+05,1.0641e+05,1.0641e+05,1.0641e+05,1.0641e+05
4107,1.0647e+05,1.0647e+05,1.0647e+05,1.0647e+05,1.0647e+05
4108,1.0647e+05,1.0648e+05,1.0648e+05,1.0648e+05,1.0648e+05
4109,1.065e+05,1.065e+05,1.065e+05,1.065e+05,1.065e+05
4110,1.0653e+05,1.0654e+05,1.0653e+05,1.0653e+05,1.0653e+05
4111,1.0659e+05,1.0659e+05,1.0659e+05,1.0659e+05,1.0659e+05
4112,1.0661e+05,1.0661e+05,1.0661e+05,1.0661e+05,1.0661e+05
4113,1.0662e+05,1.0662e+05,1.0662e+05,1.0662e+05,1.0662e+05
4114,1.0669e+05,1.067e+05,1.0669e+05,1.0669e+05,1.0669e+05
4115,1.0672e+05,1.0673e+05,1.0673e+05,1.0673e+05,1.0673e+05
4116,1.0678e+05,1.0678e+05,1.0678e+05,1.0678e+05,1.0678e+05
4117,1.0679e+05,1.068e+05,1.0679e+05,1.0679e+05,1.0679e+05
4118,1.0681e+05,1.0682e+05,1.0681e+05,1.0681e+05,1.0681e+05
4119,1.0688e+05,1.0688e+05,1.0688e+05,1.0688e+05,1.0688e+05
4120,1.0689e+05,1.0689e+05,1.0689e+05,1.0689e+05,1.0689e+05
4121,1.0694e+05,1.0694e+05,1.0694e+05,1.0694e+05,1.0694e+05
4122,1.0697e+05,1.0697e+05,1.0697e+05,1.0697e+05,1.0697e+05
4123,1.0703e+05,1.0703e+05,1.0703e+05,1.0703e+05,1.0703e+05
4124,1.0705e+05,1.0705e+05,1.0705e+05,1.0705e+05,1.0705e+05
4125,1.0711e+05,1.0712e+05,1.0712e+05,1.0712e+05,1.0712e+05
4126,1.0715e+05,1.0715e+05,1.0715e+05,1.0715e+05,1.0715e+05
4127,1.0717e+05,1.0718e+05,1.0718e+05,1.0717e+05,1.0717e+05
4128,1.072e+05,1.072e+05,1.072e+05,1.072e+05,1.072e+05
4129,1.0721e+05,1.0721e+05,1.0721e+05,1.0721e+05,1.0721e+05
4130,1.0722e+05,1.0723e+05,1.0722e+05,1.0722e+05,1.0722e+05
4131,1.0729e+05,1.073e+05,1.073e+05,1.0729e+05,1.0729e+05
4132,1.0735e+05,1.0735e+05,1.0735e+05,1.0735e+05,1.0735e+05
4133,1.0736e+05,1.0736e+05,1.0736e+05,1.0736e+05,1.0736e+05
4134,1.0738e+05,1.0738e+05,1.0738e+05,1.0738e+05,1.0738e+05
4135,1.0741e+05,1.0742e+05,1.0741e+05,1.0741e+05,1.0741e+05
4136,1.0745e+05,1.0746e+05,1.0745e+05,1.0745e+05,1.0745e+05
4137,1.0752e+05,1.0752e+05,1.0752e+05,1.0752e+05,1.0752e+05
4138,1.0755e+05,1.0756e+05,1.0755e+05,1.0755e+05,1.0755e+05
4139,1.0758e+05,1.0759e+05,1.0759e+05,1.0759e+05,1.0758e+05
4140,1.076e+05,1.0761e+05,1.076e+05,1.076e+05,1.076e+05
4141,1.0763e+05,1.0764e+05,1.0764e+05,1.0763e+05,1.0763e+05
4142,1.077e+05,1.0771e+05,1.077e+05,1.077e+05,1.077e+05
4143,1.0773e+05,1.0774e+05,1.0773e+05,1.0773e+05,1.0773e+05
4144,1.0778e+05,1.0779e+05,1.0778e+05,1.0778e+05,1.0778e+05
4145,1.0782e+05,1.0783e+05,1.0782e+05,1.0782e+05,1.0782e+05
4146,1.0786e+05,1.0787e+05,1.0786e+05,1.0786e+05,1.0786e+05
4147,1.0787e+05,1.0788e+05,1.0787e+05,1.0787e+05,1.0787e+05
4148,1.0791e+05,1.0792e+05,1.0791e+05,1.0791e+05,1.0791e+05
4149,1.0798e+05,1.0798e+05,1.0798e+05,1.0798e+05,1.0798e+05
4150,1.0801e+05,1.0802e+05,1.0801e+05,1.0801e+05,1.0801e+05
4151,1.0806e+05,1.0806e+05,1.0806e+05,1.0806e+05,1.0806e+05
4152,1.081e+05,1.081e+05,1.081e+05,1.081e+05,1.081e+05
4153,1.0816e+05,1.0816e+05,1.0816e+05,1.0816e+05,1.0816e+05
4154,1.0818e+05,1.0818e+05,1.0818e+05,1.0818e+05,1.0818e+05
4155,1.0821e+05,1.0822e+05,1.0821e+05,1.0821e+05,1.0821e+05
4156,1.0825e+05,1.0826e+05,1.0826e+05,1.0826e+05,1.0825e+05
4157,1.0827e+05,1.0828e+05,1.0827e+05,1.0827e+05,1.0827e+05
4158,1.0833e+05,1.0834e+05,1.0833e+05,1.0833e+05,1.0833e+05
4159,1.0839e+05,1.0839e+05,1.0839e+05,1.0839e+05,1.0839e+05
4160,1.0842e+05,1.0842e+05,1.0842e+05,1.0842e+05,1.0842e+05
4161,1.0842e+05,1.0843e+05,1.0843e+05,1.0842e+05,1.0842e+05
4162,1.0849e+05,1.0849e+05,1.0849e+05,1.0849e+05,1.0849e+05
4163,1.0851e+05,1.0852e+05,1.0851e+05,1.0851e+05,1.0851e+05
4164,1.0861e+05,1.0862e+05,1.0862e+05,1.0861e+05,1.0861e+05
4165,1.0865e+05,1.0866e+05,1.0865e+05,1.0865e+05,1.0865e+05
4166,1.0865e+05,1.0866e+05,1.0866e+05,1.0865e+05,1.0865e+05
4167,1.0868e+05,1.0869e+05,1.0869e+05,1.0869e+05,1.0868e+05
4168,1.0871e+05,1.0871e+05,1.0871e+05,1.0871e+05,1.0871e+05
4169,1.0877e+05,1.0877e+05,1.0877e+05,1.0877e+05,1.0877e+05
4170,1.0883e+05,1.0883e+05,1.0883e+05,1.0883e+05,1.0883e+05
4171,1.0887e+05,1.0887e+05,1.0887e+05,1.0887e+05,1.0887e+05
4172,1.0892e+05,1.0893e+05,1.0892e+05,1.0892e+05,1.0892e+05
4173,1.0894e+05,1.0895e+05,1.0894e+05,1.0894e+05,1.0894e+05
4174,1.0898e+05,1.0899e+05,1.0898e+05,1.0898e+05,1.0898e+05
4175,1.0901e+05,1.0902e+05,1.0902e+05,1.0901e+05,1.0901e+05
4176,1.0903e+05,1.0903e+05,1.0903e+05,1.0903e+05,1.0903e+05
4177,1.091e+05,1.091e+05,1.091e+05,1.091e+05,1.091e+05
4178,1.0914e+05,1.0915e+05,1.0915e+05,1.0914e+05,1.0914e+05
4179,1.092e+05,1.092e+05,1.092e+05,1.092e+05,1.092e+05
4180,1.0922e+05,1.0923e+05,1.0923e+05,1.0922e+05,1.0922e+05
4181,1.0928e+05,1.0928e+05,1.0928e+05,1.0928e+05,1.0928e+05
4182,1.0932e+05,1.0932e+05,1.0932e+05,1.0932e+05,1.0932e+05
4183,1.0936e+05,1.0937e+05,1.0936e+05,1.0936e+05,1.0936e+05
4184,1.0937e+05,1.0938e+05,1.0937e+05,1.0937e+05,1.0937e+05
4185,1.0942e+05,1.0943e+05,1.0942e+05,1.0942e+05,1.0942e+05
4186,1.0943e+05,1.0943e+05,1.0943e+05,1.0943e+05,1.0943e+05
4187,1.0944e+05,1.0945e+05,1.0944e+05,1.0944e+05,1.0944e+05
4188,1.0948e+05,1.0948e+05,1.0948e+05,1.0948e+05,1.0948e+05
4189,1.0952e+05,1.0953e+05,1.0953e+05,1.0953e+05,1.0952e+05
4190,1.0954e+05,1.0954e+05,1.0954e+05,1.0954e+05,1.0954e+05
4191,1.0958e+05,1.0958e+05,1.0958e+05,1.0958e+05,1.0958e+05
4192,1.0963e+05,1.0963e+05,1.0963e+05,1.0963e+05,1.0963e+05
4193,1.0965e+05,1.0965e+05,1.0965e+05,1.0965e+05,1.0965e+05
4194,1.0968e+05,1.0969e+05,1.0969e+05,1.0968e+05,1.0968e+05
4195,1.0974e+05,1.0975e+05,1.0974e+05,1.0974e+05,1.0974e+05
4196,1.0978e+05,1.0978e+05,1.0978e+05,1.0978e+05,1.0978e+05
4197,1.0982e+05,1.0982e+05,1.0982e+05,1.0982e+05,1.0982e+05
4198,1.0986e+05,1.0987e+05,1.0986e+05,1.0986e+05,1.0986e+05
4199,1.0988e+05,1.0988e+05,1.0988e+05,1.0988e+05,1.0988e+05
4200,1.0989e+05,1.0989e+05,1.0989e+05,1.0989e+05,1.0989e+05
4201,1.099e+05,1.099e+05,1.099e+05,1.099e+05,1.099e+05
4202,1.0995e+05,1.0996e+05,1.0995e+05,1.0995e+05,1.0995e+05
4203,1.0997e+05,1.0998e+05,1.0998e+05,1.0998e+05,1.0997e+05
4204,1.1003e+05,1.1003e+05,1.1003e+05,1.1003e+05,1.1003e+05
4205,1.1007e+05,1.1007e+05,1.1007e+05,1.1007e+05,1.1007e+05
4206,1.1007e+05,1.1008e+05,1.1007e+05,1.1007e+05,1.1007e+05
4207,1.101e+05,1.101e+05,1.101e+05,1.101e+05,1.101e+05
4208,1.1012e+05,1.1013e+05,1.1012e+05,1.1012e+05,1.1012e+05
4209,1.1014e+05,1.1014e+05,1.1014e+05,1.1014e+05,1.1014e+05
4210,1.1016e+05,1.1016e+05,1.1016e+05,1.1016e+05,1.1016e+05
4211,1.1019e+05,1.1019e+05,1.1019e+05,1.1019e+05,1.1019e+05
4212,1.1027e+05,1.1027e+05,1.1027e+05,1.1027e+05,1.1027e+05
4213,1.1028e+05,1.1028e+05,1.1028e+05,1.1028e+05,1.1028e+05
4214,1.1031e+05,1.1032e+05,1.1032e+05,1.1032e+05,1.1031e+05
4215,1.1033e+05,1.1034e+05,1.1033e+05,1.1033e+05,1.1033e+05
4216,1.1038e+05,1.1038e+05,1.1038e+05,1.1038e+05,1.1038e+05
4217,1.1041e+05,1.1042e+05,1.1041e+05,1.1041e+05,1.1041e+05
4218,1.1043e+05,1.1043e+05,1.1043e+05,1.1043e+05,1.1043e+05
4219,1.1044e+05,1.1044e+05,1.1044e+05,1.1044e+05,1.1044e+05
4220,1.1051e+05,1.1051e+05,1.1051e+05,1.1051e+05,1.1051e+05
4221,1.1055e+05,1.1055e+05,1.1055e+05,1.1055e+05,1.1055e+05
4222,1.1057e+05,1.1058e+05,1.1057e+05,1.1057e+05,1.1057e+05
4223,1.1062e+05,1.1062e+05,1.1062e+05,1.1062e+05,1.1062e+05
4224,1.1065e+05,1.1065e+05,1.1065e+05,1.1065e+05,1.1065e+05
4225,1.1068e+05,1.1069e+05,1.1068e+05,1.1068e+05,1.1068e+05
4226,1.1069e+05,1.1069e+05,1.1069e+05,1.1069e+05,1.1069e+05
4227,1.1078e+05,1.1079e+05,1.1078e+05,1.1078e+05,1.1078e+05
4228,1.1081e+05,1.1082e+05,1.1081e+05,1.1081e+05,1.1081e+05
4229,1.1086e+05,1.1086e+05,1.1086e+05,1.1086e+05,1.1086e+05
4230,1.1088e+05,1.1088e+05,1.1088e+05,1.1088e+05,1.1088e+05
4231,1.109e+05,1.1091e+05,1.109e+05,1.109e+05,1.109e+05
4232,1.1095e+05,1.1095e+05,1.1095e+05,1.1095e+05,1.1095e+05
4233,1.1096e+05,1.1097e+05,1.1097e+05,1.1097e+05,1.1096e+05
4234,1.11e+05,1.11e+05,1.11e+05,1.11e+05,1.11e+05
4235,1.1106e+05,1.1106e+05,1.1106e+05,1.1106e+05,1.1106e+05
4236,1.1108e+05,1.1108e+05,1.1108e+05,1.1108e+05,1.1108e+05
4237,1.1112e+05,1.1113e+05,1.1112e+05,1.1112e+05,1.1112e+05
4238,1.1113e+05,1.1113e+05,1.1113e+05,1.1113e+05,1.1113e+05
4239,1.1116e+05,1.1117e+05,1.1116e+05,1.1116e+05,1.1116e+05
4240,1.1119e+05,1.112e+05,1.1119e+05,1.1119e+05,1.1119e+05
4241,1.1127e+05,1.1127e+05,1.1127e+05,1.1127e+05,1.1127e+05
4242,1.113e+05,1.113e+05,1.113e+05,1.113e+05,1.113e+05
4243,1.1133e+05,1.1134e+05,1.1133e+05,1.1133e+05,1.1133e+05
4244,1.1135e+05,1.1135e+05,1.1135e+05,1.1135e+05,1.1135e+05
4245,1.1139e+05,1.1139e+05,1.1139e+05,1.1139e+05,1.1139e+05
4246,1.1143e+05,1.1144e+05,1.1143e+05,1.1143e+05,1.1143e+05
4247,1.1148e+05,1.1148e+05,1.1148e+05,1.1148e+05,1.1148e+05
4248,1.1157e+05,1.1157e+05,1.1157e+05,1.1157e+05,1.1157e+05
4249,1.1161e+05,1.1161e+05,1.1161e+05,1.1161e+05,1.1161e+05
4250,1.1163e+05,1.1164e+05,1.1163e+05,1.1163e+05,1.1163e+05
4251,1.1169e+05,1.1169e+05,1.1169e+05,1.1169e+05,1.1169e+05
4252,1.117e+05,1.117e+05,1.117e+05,1.117e+05,1.117e+05
4253,1.1173e+05,1.1174e+05,1.1173e+05,1.1173e+05,1.1173e+05
4254,1.1176e+05,1.1177e+05,1.1176e+05,1.1176e+05,1.1176e+05
4255,1.1185e+05,1.1186e+05,1.1185e+05,1.1185e+05,1.1185e+05
4256,1.1188e+05,1.1188e+05,1.1188e+05,1.1188e+05,1.1188e+05
4257,1.1192e+05,1.1193e+05,1.1192e+05,1.1192e+05,1.1192e+05
4258,1.1195e+05,1.1195e+05,1.1195e+05,1.1195e+05,1.1195e+05
4259,1.1197e+05,1.1198e+05,1.1197e+05,1.1197e+05,1.1197e+05
4260,1.12e+05,1.1201e+05,1.1201e+05,1.1201e+05,1.12e+05
4261,1.1203e+05,1.1203e+05,1.1203e+05,1.1203e+05,1.1203e+05
4262,1.1208e+05,1.1209e+05,1.1208e+05,1.1208e+05,1.1208e+05
4263,1.121e+05,1.1211e+05,1.121e+05,1.121e+05,1.121e+05
4264,1.1214e+05,1.1215e+05,1.1214e+05,1.1214e+05,1.1214e+05
4265,1.1218e+05,1.1219e+05,1.1218e+05,1.1218e+05,1.1218e+05
4266,1.1223e+05,1.1224e+05,1.1224e+05,1.1223e+05,1.1223e+05
4267,1.1227e+05,1.1227e+05,1.1227e+05,1.1227e+05,1.1227e+05
4268,1.1232e+05,1.1233e+05,1.1232e+05,1.1232e+05,1.1232e+05
4269,1.1234e+05,1.1235e+05,1.1234e+05,1.1234e+05,1.1234e+05
4270,1.1241e+05,1.1241e+05,1.1241e+05,1.1241e+05,1.1241e+05
4271,1.1244e+05,1.1244e+05,1.1244e+05,1.1244e+05,1.1244e+05
4272,1.1252e+05,1.1253e+05,1.1252e+05,1.1252e+05,1.1252e+05
4273,1.1255e+05,1.1255e+05,1.1255e+05,1.1255e+05,1.1255e+05
4274,1.1257e+05,1.1257e+05,1.1257e+05,1.1257e+05,1.1257e+05
4275,1.126e+05,1.126e+05,1.126e+05,1.126e+05,1.126e+05
4276,1.1265e+05,1.1265e+05,1.1265e+05,1.1265e+05,1.1265e+05
4277,1.1266e+05,1.1267e+05,1.1266e+05,1.1266e+05,1.1266e+05
4278,1.1268e+05,1.1268e+05,1.1268e+05,1.1268e+05,1.1268e+05
4279,1.1272e+05,1.1272e+05,1.1272e+05,1.1272e+05,1.1272e+05
4280,1.128e+05,1.128e+05,1.128e+05,1.128e+05,1.128e+05
4281,1.1285e+05,1.1286e+05,1.1286e+05,1.1285e+05,1.1285e+05
4282,1.1291e+05,1.1291e+05,1.1291e+05,1.1291e+05,1.1291e+05
4283,1.1294e+05,1.1294e+05,1.1294e+05,1.1294e+05,1.1294e+05
4284,1.1299e+05,1.13e+05,1.1299e+05,1.1299e+05,1.1299e+05
4285,1.1302e+05,1.1302e+05,1.1302e+05,1.1302e+05,1.1302e+05
4286,1.1306e+05,1.1307e+05,1.1307e+05,1.1306e+05,1.1306e+05
4287,1.131e+05,1.131e+05,1.131e+05,1.131e+05,1.131e+05
4288,1.1313e+05,1.1313e+05,1.1313e+05,1.1313e+05,1.1313e+05
4289,1.1315e+05,1.1315e+05,1.1315e+05,1.1315e+05,1.1315e+05
4290,1.1323e+05,1.1323e+05,1.1323e+05,1.1323e+05,1.1323e+05
4291,1.1328e+05,1.1328e+05,1.1328e+05,1.1328e+05,1.1328e+05
4292,1.1332e+05,1.1332e+05,1.1332e+05,1.1332e+05,1.1332e+05
4293,1.1334e+05,1.1335e+05,1.1334e+05,1.1334e+05,1.1334e+05
4294,1.134e+05,1.134e+05,1.134e+05,1.134e+05,1.134e+05
4295,1.1341e+05,1.1342e+05,1.1341e+05,1.1341e+05,1.1341e+05
4296,1.1343e+05,1.1343e+05,1.1343e+05,1.1343e+05,1.1343e+05
4297,1.1349e+05,1.135e+05,1.1349e+05,1.1349e+05,1.1349e+05
4298,1.1352e+05,1.1352e+05,1.1352e+05,1.1352e+05,1.1352e+05
4299,1.1355e+05,1.1355e+05,1.1355e+05,1.1355e+05,1.1355e+05
4300,1.1358e+05,1.1358e+05,1.1358e+05,1.1358e+05,1.1358e+05
4301,1.1363e+05,1.1363e+05,1.1363e+05,1.1363e+05,1.1363e+05
4302,1.1368e+05,1.1368e+05,1.1368e+05,1.1368e+05,1.1368e+05
4303,1.1371e+05,1.1371e+05,1.1371e+05,1.1371e+05,1.1371e+05
4304,1.1373e+05,1.1374e+05,1.1373e+05,1.1373e+05,1.1373e+05
4305,1.1381e+05,1.1381e+05,1.1381e+05,1.1381e+05,1.1381e+05
4306,1.1385e+05,1.1386e+05,1.1385e+05,1.1385e+05,1.1385e+05
4307,1.139e+05,1.139e+05,1.139e+05,1.139e+05,1.139e+05
4308,1.1395e+05,1.1395e+05,1.1395e+05,1.1395e+05,1.1395e+05
4309,1.1396e+05,1.1397e+05,1.1396e+05,1.1396e+05,1.1396e+05
4310,1.1398e+05,1.1398e+05,1.1398e+05,1.1398e+05,1.1398e+05
4311,1.1399e+05,1.1399e+05,1.1399e+05,1.1399e+05,1.1399e+05
4312,1.1403e+05,1.1404e+05,1.1404e+05,1.1403e+05,1.1403e+05
4313,1.1407e+05,1.1408e+05,1.1407e+05,1.1407e+05,1.1407e+05
4314,1.1411e+05,1.1411e+05,1.1411e+05,1.1411e+05,1.1411e+05
4315,1.1418e+05,1.1418e+05,1.1418e+05,1.1418e+05,1.1418e+05
4316,1.1419e+05,1.142e+05,1.1419e+05,1.1419e+05,1.1419e+05
4317,1.1422e+05,1.1423e+05,1.1422e+05,1.1422e+05,1.1422e+05
4318,1.1427e+05,1.1428e+05,1.1428e+05,1.1427e+05,1.1427e+05
4319,1.143e+05,1.143e+05,1.143e+05,1.143e+05,1.143e+05
4320,1.1432e+05,1.1433e+05,1.1433e+05,1.1432e+05,1.1432e+05
4321,1.1436e+05,1.1436e+05,1.1436e+05,1.1436e+05,1.1436e+05
4322,1.144e+05,1.144e+05,1.144e+05,1.144e+05,1.144e+05
4323,1.1444e+05,1.1445e+05,1.1444e+05,1.1444e+05,1.1444e+05
4324,1.1447e+05,1.1447e+05,1.1447e+05,1.1447e+05,1.1447e+05
4325,1.1448e+05,1.1449e+05,1.1448e+05,1.1448e+05,1.1448e+05
4326,1.145e+05,1.145e+05,1.145e+05,1.145e+05,1.145e+05
4327,1.1458e+05,1.1458e+05,1.1458e+05,1.1458e+05,1.1458e+05
4328,1.1459e+05,1.146e+05,1.1459e+05,1.1459e+05,1.1459e+05
4329,1.1463e+05,1.1463e+05,1.1463e+05,1.1463e+05,1.1463e+05
4330,1.1465e+05,1.1466e+05,1.1466e+05,1.1466e+05,1.1466e+05
4331,1.1469e+05,1.147e+05,1.1469e+05,1.1469e+05,1.1469e+05
4332,1.147e+05,1.1471e+05,1.147e+05,1.147e+05,1.147e+05
4333,1.1472e+05,1.1473e+05,1.1472e+05,1.1472e+05,1.1472e+05
4334,1.1478e+05,1.1478e+05,1.1478e+05,1.1478e+05,1.1478e+05
4335,1.1483e+05,1.1483e+05,1.1483e+05,1.1483e+05,1.1483e+05
4336,1.1484e+05,1.1484e+05,1.1484e+05,1.1484e+05,1.1484e+05
4337,1.1488e+05,1.1489e+05,1.1488e+05,1.1488e+05,1.1488e+05
4338,1.1492e+05,1.1493e+05,1.1492e+05,1.1492e+05,1.1492e+05
4339,1.1497e+05,1.1497e+05,1.1497e+05,1.1497e+05,1.1497e+05
4340,1.1498e+05,1.1498e+05,1.1498e+05,1.1498e+05,1.1498e+05
4341,1.15e+05,1.15e+05,1.15e+05,1.15e+05,1.15e+05
4342,1.151e+05,1.151e+05,1.151e+05,1.151e+05,1.151e+05
4343,1.1512e+05,1.1512e+05,1.1512e+05,1.1512e+05,1.1512e+05
4344,1.1513e+05,1.1514e+05,1.1513e+05,1.1513e+05,1.1513e+05
4345,1.1516e+05,1.1516e+05,1.1516e+05,1.1516e+05,1.1516e+05
4346,1.1521e+05,1.1521e+05,1.1521e+05,1.1521e+05,1.1521e+05
4347,1.1523e+05,1.1524e+05,1.1523e+05,1.1523e+05,1.1523e+05
4348,1.1527e+05,1.1527e+05,1.1527e+05,1.1527e+05,1.1527e+05
4349,1.1529e+05,1.1529e+05,1.1529e+05,1.1529e+05,1.1529e+05
4350,1.1537e+05,1.1538e+05,1.1537e+05,1.1537e+05,1.1537e+05
4351,1.1539e+05,1.1539e+05,1.1539e+05,1.1539e+05,1.1539e+05
4352,1.1541e+05,1.1541e+05,1.1541e+05,1.1541e+05,1.1541e+05
4353,1.1546e+05,1.1546e+05,1.1546e+05,1.1546e+05,1.1546e+05
4354,1.1551e+05,1.1551e+05,1.1551e+05,1.1551e+05,1.1551e+05
4355,1.1553e+05,1.1554e+05,1.1553e+05,1.1553e+05,1.1553e+05
4356,1.1558e+05,1.1558e+05,1.1558e+05,1.1558e+05,1.1558e+05
4357,1.156e+05,1.156e+05,1.156e+05,1.156e+05,1.156e+05
4358,1.1565e+05,1.1566e+05,1.1566e+05,1.1565e+05,1.1565e+05
4359,1.157e+05,1.1571e+05,1.157e+05,1.157e+05,1.157e+05
4360,1.1574e+05,1.1574e+05,1.1574e+05,1.1574e+05,1.1574e+05
4361,1.1578e+05,1.1578e+05,1.1578e+05,1.1578e+05,1.1578e+05
4362,1.1585e+05,1.1585e+05,1.1585e+05,1.1585e+05,1.1585e+05
4363,1.1586e+05,1.1586e+05,1.1586e+05,1.1586e+05,1.1586e+05
4364,1.1589e+05,1.159e+05,1.1589e+05,1.1589e+05,1.1589e+05
4365,1.1592e+05,1.1593e+05,1.1592e+05,1.1592e+05,1.1592e+05
4366,1.1593e+05,1.1593e+05,1.1593e+05,1.1593e+05,1.1593e+05
4367,1.1599e+05,1.1599e+05,1.1599e+05,1.1599e+05,1.1599e+05
4368,1.1603e+05,1.1604e+05,1.1603e+05,1.1603e+05,1.1603e+05
4369,1.1608e+05,1.1609e+05,1.1608e+05,1.1608e+05,1.1608e+05
4370,1.1611e+05,1.1612e+05,1.1611e+05,1.1611e+05,1.1611e+05
4371,1.1614e+05,1.1614e+05,1.1614e+05,1.1614e+05,1.1614e+05
4372,1.1616e+05,1.1616e+05,1.1616e+05,1.1616e+05,1.1616e+05
4373,1.1621e+05,1.1621e+05,1.1621e+05,1.1621e+05,1.1621e+05
4374,1.1623e+05,1.1624e+05,1.1623e+05,1.1623e+05,1.1623e+05
4375,1.1628e+05,1.1628e+05,1.1628e+05,1.1628e+05,1.1628e+05
4376,1.163e+05,1.1631e+05,1.1631e+05,1.163e+05,1.163e+05
4377,1.1636e+05,1.1636e+05,1.1636e+05,1.1636e+05,1.1636e+05
4378,1.1644e+05,1.1645e+05,1.1645e+05,1.1644e+05,1.1644e+05
4379,1.1646e+05,1.1646e+05,1.1646e+05,1.1646e+05,1.1646e+05
4380,1.1647e+05,1.1647e+05,1.1647e+05,1.1647e+05,1.1647e+05
4381,1.1652e+05,1.1652e+05,1.1652e+05,1.1652e+05,1.1652e+05
4382,1.1655e+05,1.1655e+05,1.1655e+05,1.1655e+05,1.1655e+05
4383,1.1656e+05,1.1657e+05,1.1657e+05,1.1656e+05,1.1656e+05
4384,1.1663e+05,1.1664e+05,1.1664e+05,1.1663e+05,1.1663e+05
4385,1.1667e+05,1.1667e+05,1.1667e+05,1.1667e+05,1.1667e+05
4386,1.1673e+05,1.1674e+05,1.1673e+05,1.1673e+05,1.1673e+05
4387,1.168e+05,1.1681e+05,1.168e+05,1.168e+05,1.168e+05
4388,1.1681e+05,1.1682e+05,1.1681e+05,1.1681e+05,1.1681e+05
4389,1.1687e+05,1.1687e+05,1.1687e+05,1.1687e+05,1.1687e+05
4390,1.169e+05,1.1691e+05,1.169e+05,1.169e+05,1.169e+05
4391,1.1697e+05,1.1697e+05,1.1697e+05,1.1697e+05,1.1697e+05
4392,1.1698e+05,1.1699e+05,1.1698e+05,1.1698e+05,1.1698e+05
4393,1.17e+05,1.17e+05,1.17e+05,1.17e+05,1.17e+05
4394,1.1705e+05,1.1705e+05,1.1705e+05,1.1705e+05,1.1705e+05
4395,1.1714e+05,1.1714e+05,1.1714e+05,1.1714e+05,1.1714e+05
4396,1.1716e+05,1.1717e+05,1.1716e+05,1.1716e+05,1.1716e+05
4397,1.172e+05,1.172e+05,1.172e+05,1.172e+05,1.172e+05
4398,1.1725e+05,1.1725e+05,1.1725e+05,1.1725e+05,1.1725e+05
4399,1.1728e+05,1.1728e+05,1.1728e+05,1.1728e+05,1.1728e+05
4400,1.1728e+05,1.1729e+05,1.1728e+05,1.1728e+05,1.1728e+05
4401,1.1733e+05,1.1733e+05,1.1733e+05,1.1733e+05,1.1733e+05
4402,1.1737e+05,1.1737e+05,1.1737e+05,1.1737e+05,1.1737e+05
4403,1.1743e+05,1.1743e+05,1.1743e+05,1.1743e+05,1.1743e+05
4404,1.1743e+05,1.1744e+05,1.1743e+05,1.1743e+05,1.1743e+05
4405,1.1751e+05,1.1752e+05,1.1752e+05,1.1752e+05,1.1751e+05
4406,1.1757e+05,1.1757e+05,1.1757e+05,1.1757e+05,1.1757e+05
4407,1.1759e+05,1.176e+05,1.1759e+05,1.1759e+05,1.1759e+05
4408,1.1762e+05,1.1762e+05,1.1762e+05,1.1762e+05,1.1762e+05
4409,1.1766e+05,1.1767e+05,1.1766e+05,1.1766e+05,1.1766e+05
4410,1.1775e+05,1.1775e+05,1.1775e+05,1.1775e+05,1.1775e+05
4411,1.1776e+05,1.1776e+05,1.1776e+05,1.1776e+05,1.1776e+05
4412,1.1779e+05,1.178e+05,1.1779e+05,1.1779e+05,1.1779e+05
4413,1.1787e+05,1.1787e+05,1.1787e+05,1.1787e+05,1.1787e+05
4414,1.1793e+05,1.1793e+05,1.1793e+05,1.1793e+05,1.1793e+05
4415,1.1798e+05,1.1798e+05,1.1798e+05,1.1798e+05,1.1798e+05
4416,1.18e+05,1.1801e+05,1.18e+05,1.18e+05,1.18e+05
4417,1.1803e+05,1.1804e+05,1.1804e+05,1.1804e+05,1.1803e+05
4418,1.1813e+05,1.1813e+05,1.1813e+05,1.1813e+05,1.1813e+05
4419,1.1814e+05,1.1814e+05,1.1814e+05,1.1814e+05,1.1814e+05
4420,1.1815e+05,1.1815e+05,1.1815e+05,1.1815e+05,1.1815e+05
4421,1.182e+05,1.182e+05,1.182e+05,1.182e+05,1.182e+05
4422,1.1824e+05,1.1824e+05,1.1824e+05,1.1824e+05,1.1824e+05
4423,1.1825e+05,1.1825e+05,1.1825e+05,1.1825e+05,1.1825e+05
4424,1.1831e+05,1.1831e+05,1.1831e+05,1.1831e+05,1.1831e+05
4425,1.1843e+05,1.1844e+05,1.1844e+05,1.1844e+05,1.1843e+05
4426,1.1846e+05,1.1847e+05,1.1846e+05,1.1846e+05,1.1846e+05
4427,1.1849e+05,1.185e+05,1.1849e+05,1.1849e+05,1.1849e+05
4428,1.1851e+05,1.1851e+05,1.1851e+05,1.1851e+05,1.1851e+05
4429,1.1854e+05,1.1855e+05,1.1854e+05,1.1854e+05,1.1854e+05
4430,1.1859e+05,1.1859e+05,1.1859e+05,1.1859e+05,1.1859e+05
4431,1.186e+05,1.1861e+05,1.186e+05,1.186e+05,1.186e+05
4432,1.1864e+05,1.1864e+05,1.1864e+05,1.1864e+05,1.1864e+05
4433,1.187e+05,1.187e+05,1.187e+05,1.187e+05,1.187e+05
4434,1.1871e+05,1.1871e+05,1.1871e+05,1.1871e+05,1.1871e+05
4435,1.1874e+05,1.1874e+05,1.1874e+05,1.1874e+05,1.1874e+05
4436,1.1878e+05,1.1878e+05,1.1878e+05,1.1878e+05,1.1878e+05
4437,1.188e+05,1.188e+05,1.188e+05,1.188e+05,1.188e+05
4438,1.1885e+05,1.1885e+05,1.1885e+05,1.1885e+05,1.1885e+05
4439,1.1889e+05,1.189e+05,1.1889e+05,1.1889e+05,1.1889e+05
4440,1.1895e+05,1.1895e+05,1.1895e+05,1.1895e+05,1.1895e+05
4441,1.1898e+05,1.1898e+05,1.1898e+05,1.1898e+05,1.1898e+05
4442,1.19e+05,1.19e+05,1.19e+05,1.19e+05,1.19e+05
4443,1.1901e+05,1.1902e+05,1.1901e+05,1.1901e+05,1.1901e+05
4444,1.1903e+05,1.1903e+05,1.1903e+05,1.1903e+05,1.1903e+05
4445,1.1906e+05,1.1906e+05,1.1906e+05,1.1906e+05,1.1906e+05
4446,1.1912e+05,1.1912e+05,1.1912e+05,1.1912e+05,1.1912e+05
4447,1.1915e+05,1.1916e+05,1.1915e+05,1.1915e+05,1.1915e+05
4448,1.1917e+05,1.1918e+05,1.1917e+05,1.1917e+05,1.1917e+05
4449,1.1921e+05,1.1922e+05,1.1922e+05,1.1921e+05,1.1921e+05
4450,1.1926e+05,1.1926e+05,1.1926e+05,1.1926e+05,1.1926e+05
4451,1.1931e+05,1.1932e+05,1.1931e+05,1.1931e+05,1.1931e+05
4452,1.1933e+05,1.1933e+05,1.1933e+05,1.1933e+05,1.1933e+05
4453,1.1935e+05,1.1935e+05,1.1935e+05,1.1935e+05,1.1935e+05
4454,1.1939e+05,1.194e+05,1.194e+05,1.1939e+05,1.1939e+05
4455,1.1942e+05,1.1942e+05,1.1942e+05,1.1942e+05,1.1942e+05
4456,1.1942e+05,1.1942e+05,1.1942e+05,1.1942e+05,1.1942e+05
4457,1.1947e+05,1.1947e+05,1.1947e+05,1.1947e+05,1.1947e+05
4458,1.1949e+05,1.1949e+05,1.1949e+05,1.1949e+05,1.1949e+05
4459,1.1956e+05,1.1957e+05,1.1956e+05,1.1956e+05,1.1956e+05
4460,1.1958e+05,1.1958e+05,1.1958e+05,1.1958e+05,1.1958e+05
4461,1.1962e+05,1.1962e+05,1.1962e+05,1.1962e+05,1.1962e+05
4462,1.1964e+05,1.1964e+05,1.1964e+05,1.1964e+05,1.1964e+05
4463,1.1968e+05,1.1969e+05,1.1969e+05,1.1968e+05,1.1968e+05
4464,1.1972e+05,1.1972e+05,1.1972e+05,1.1972e+05,1.1972e+05
4465,1.1975e+05,1.1975e+05,1.1975e+05,1.1975e+05,1.1975e+05
4466,1.198e+05,1.1981e+05,1.198e+05,1.198e+05,1.198e+05
4467,1.1981e+05,1.1982e+05,1.1981e+05,1.1981e+05,1.1981e+05
4468,1.1986e+05,1.1986e+05,1.1986e+05,1.1986e+05,1.1986e+05
4469,1.1987e+05,1.1988e+05,1.1987e+05,1.1987e+05,1.1987e+05
4470,1.1991e+05,1.1992e+05,1.1991e+05,1.1991e+05,1.1991e+05
4471,1.2001e+05,1.2001e+05,1.2001e+05,1.2001e+05,1.2001e+05
4472,1.2003e+05,1.2003e+05,1.2003e+05,1.2003e+05,1.2003e+05
4473,1.2006e+05,1.2007e+05,1.2006e+05,1.2006e+05,1.2006e+05
4474,1.2012e+05,1.2013e+05,1.2012e+05,1.2012e+05,1.2012e+05
4475,1.2014e+05,1.2015e+05,1.2014e+05,1.2014e+05,1.2014e+05
4476,1.2016e+05,1.2016e+05,1.2016e+05,1.2016e+05,1.2016e+05
4477,1.2019e+05,1.202e+05,1.2019e+05,1.2019e+05,1.2019e+05
4478,1.2024e+05,1.2025e+05,1.2025e+05,1.2024e+05,1.2024e+05
4479,1.2026e+05,1.2026e+05,1.2026e+05,1.2026e+05,1.2026e+05
4480,1.203e+05,1.2031e+05,1.203e+05,1.203e+05,1.203e+05
4481,1.2033e+05,1.2033e+05,1.2033e+05,1.2033e+05,1.2033e+05
4482,1.2041e+05,1.2041e+05,1.2041e+05,1.2041e+05,1.2041e+05
4483,1.2045e+05,1.2045e+05,1.2045e+05,1.2045e+05,1.2045e+05
4484,1.205e+05,1.2051e+05,1.205e+05,1.205e+05,1.205e+05
4485,1.2055e+05,1.2056e+05,1.2055e+05,1.2055e+05,1.2055e+05
4486,1.2059e+05,1.2059e+05,1.2059e+05,1.2059e+05,1.2059e+05
4487,1.2061e+05,1.2062e+05,1.2061e+05,1.2061e+05,1.2061e+05
4488,1.2065e+05,1.2065e+05,1.2065e+05,1.2065e+05,1.2065e+05
4489,1.2067e+05,1.2068e+05,1.2067e+05,1.2067e+05,1.2067e+05
4490,1.2072e+05,1.2072e+05,1.2072e+05,1.2072e+05,1.2072e+05
4491,1.2074e+05,1.2075e+05,1.2074e+05,1.2074e+05,1.2074e+05
4492,1.208e+05,1.208e+05,1.208e+05,1.208e+05,1.208e+05
4493,1.2083e+05,1.2083e+05,1.2083e+05,1.2083e+05,1.2083e+05
4494,1.2089e+05,1.2089e+05,1.2089e+05,1.2089e+05,1.2089e+05
4495,1.2092e+05,1.2092e+05,1.2092e+05,1.2092e+05,1.2092e+05
4496,1.21e+05,1.21e+05,1.21e+05,1.21e+05,1.21e+05
4497,1.2103e+05,1.2103e+05,1.2103e+05,1.2103e+05,1.2103e+05
4498,1.2107e+05,1.2108e+05,1.2107e+05,1.2107e+05,1.2107e+05
4499,1.2111e+05,1.2111e+05,1.2111e+05,1.2111e+05,1.2111e+05
4500,1.2116e+05,1.2116e+05,1.2116e+05,1.2116e+05,1.2116e+05
4501,1.2117e+05,1.2117e+05,1.2117e+05,1.2117e+05,1.2117e+05
4502,1.212e+05,1.2121e+05,1.212e+05,1.212e+05,1.212e+05
4503,1.2127e+05,1.2128e+05,1.2127e+05,1.2127e+05,1.2127e+05
4504,1.2133e+05,1.2133e+05,1.2133e+05,1.2133e+05,1.2133e+05
4505,1.2134e+05,1.2135e+05,1.2135e+05,1.2134e+05,1.2134e+05
4506,1.2138e+05,1.2139e+05,1.2138e+05,1.2138e+05,1.2138e+05
4507,1.2141e+05,1.2142e+05,1.2141e+05,1.2141e+05,1.2141e+05
4508,1.2142e+05,1.2142e+05,1.2142e+05,1.2142e+05,1.2142e+05
4509,1.2147e+05,1.2148e+05,1.2147e+05,1.2147e+05,1.2147e+05
4510,1.2154e+05,1.2155e+05,1.2154e+05,1.2154e+05,1.2154e+05
4511,1.2156e+05,1.2156e+05,1.2156e+05,1.2156e+05,1.2156e+05
4512,1.2163e+05,1.2163e+05,1.2163e+05,1.2163e+05,1.2163e+05
4513,1.2167e+05,1.2167e+05,1.2167e+05,1.2167e+05,1.2167e+05
4514,1.2173e+05,1.2174e+05,1.2173e+05,1.2173e+05,1.2173e+05
4515,1.2179e+05,1.218e+05,1.2179e+05,1.2179e+05,1.2179e+05
4516,1.2182e+05,1.2182e+05,1.2182e+05,1.2182e+05,1.2182e+05
4517,1.219e+05,1.219e+05,1.219e+05,1.219e+05,1.219e+05
4518,1.2194e+05,1.2195e+05,1.2194e+05,1.2194e+05,1.2194e+05
4519,1.2196e+05,1.2196e+05,1.2196e+05,1.2196e+05,1.2196e+05
4520,1.22e+05,1.22e+05,1.22e+05,1.22e+05,1.22e+05
4521,1.2202e+05,1.2203e+05,1.2203e+05,1.2202e+05,1.2202e+05
4522,1.2208e+05,1.2208e+05,1.2208e+05,1.2208e+05,1.2208e+05
4523,1.2212e+05,1.2212e+05,1.2212e+05,1.2212e+05,1.2212e+05
4524,1.2214e+05,1.2214e+05,1.2214e+05,1.2214e+05,1.2214e+05
4525,1.2224e+05,1.2224e+05,1.2224e+05,1.2224e+05,1.2224e+05
4526,1.2225e+05,1.2225e+05,1.2225e+05,1.2225e+05,1.2225e+05
4527,1.2231e+05,1.2231e+05,1.2231e+05,1.2231e+05,1.2231e+05
4528,1.2236e+05,1.2236e+05,1.2236e+05,1.2236e+05,1.2236e+05
4529,1.2238e+05,1.2238e+05,1.2238e+05,1.2238e+05,1.2238e+05
4530,1.2239e+05,1.224e+05,1.2239e+05,1.2239e+05,1.2239e+05
4531,1.2245e+05,1.2245e+05,1.2245e+05,1.2245e+05,1.2245e+05
4532,1.225e+05,1.2251e+05,1.2251e+05,1.225e+05,1.225e+05
4533,1.2255e+05,1.2255e+05,1.2255e+05,1.2255e+05,1.2255e+05
4534,1.2256e+05,1.2256e+05,1.2256e+05,1.2256e+05,1.2256e+05
4535,1.2261e+05,1.2262e+05,1.2261e+05,1.2261e+05,1.2261e+05
4536,1.2263e+05,1.2264e+05,1.2264e+05,1.2263e+05,1.2263e+05
4537,1.2269e+05,1.227e+05,1.227e+05,1.2269e+05,1.2269e+05
4538,1.2275e+05,1.2276e+05,1.2275e+05,1.2275e+05,1.2275e+05
4539,1.2278e+05,1.2278e+05,1.2278e+05,1.2278e+05,1.2278e+05
4540,1.2278e+05,1.2279e+05,1.2278e+05,1.2278e+05,1.2278e+05
4541,1.2284e+05,1.2284e+05,1.2284e+05,1.2284e+05,1.2284e+05
4542,1.229e+05,1.229e+05,1.229e+05,1.229e+05,1.229e+05
4543,1.2296e+05,1.2297e+05,1.2297e+05,1.2296e+05,1.2296e+05
4544,1.2302e+05,1.2302e+05,1.2302e+05,1.2302e+05,1.2302e+05
4545,1.2303e+05,1.2304e+05,1.2303e+05,1.2303e+05,1.2303e+05
4546,1.2305e+05,1.2305e+05,1.2305e+05,1.2305e+05,1.2305e+05
4547,1.2314e+05,1.2314e+05,1.2314e+05,1.2314e+05,1.2314e+05
4548,1.2317e+05,1.2318e+05,1.2318e+05,1.2317e+05,1.2317e+05
4549,1.2318e+05,1.2318e+05,1.2318e+05,1.2318e+05,1.2318e+05
4550,1.2324e+05,1.2324e+05,1.2324e+05,1.2324e+05,1.2324e+05
4551,1.233e+05,1.233e+05,1.233e+05,1.233e+05,1.233e+05
4552,1.2333e+05,1.2333e+05,1.2333e+05,1.2333e+05,1.2333e+05
4553,1.2336e+05,1.2336e+05,1.2336e+05,1.2336e+05,1.2336e+05
4554,1.234e+05,1.2341e+05,1.234e+05,1.234e+05,1.234e+05
4555,1.2346e+05,1.2347e+05,1.2346e+05,1.2346e+05,1.2346e+05
4556,1.2348e+05,1.2349e+05,1.2348e+05,1.2348e+05,1.2348e+05
4557,1.2352e+05,1.2352e+05,1.2352e+05,1.2352e+05,1.2352e+05
4558,1.2356e+05,1.2357e+05,1.2357e+05,1.2357e+05,1.2357e+05
4559,1.236e+05,1.236e+05,1.236e+05,1.236e+05,1.236e+05
4560,1.2365e+05,1.2365e+05,1.2365e+05,1.2365e+05,1.2365e+05
4561,1.2368e+05,1.2368e+05,1.2368e+05,1.2368e+05,1.2368e+05
4562,1.2373e+05,1.2373e+05,1.2373e+05,1.2373e+05,1.2373e+05
4563,1.2374e+05,1.2375e+05,1.2374e+05,1.2374e+05,1.2374e+05
4564,1.2377e+05,1.2378e+05,1.2377e+05,1.2377e+05,1.2377e+05
4565,1.2382e+05,1.2382e+05,1.2382e+05,1.2382e+05,1.2382e+05
4566,1.2383e+05,1.2383e+05,1.2383e+05,1.2383e+05,1.2383e+05
4567,1.2388e+05,1.2388e+05,1.2388e+05,1.2388e+05,1.2388e+05
4568,1.2393e+05,1.2393e+05,1.2393e+05,1.2393e+05,1.2393e+05
4569,1.2393e+05,1.2394e+05,1.2394e+05,1.2394e+05,1.2393e+05
4570,1.2397e+05,1.2398e+05,1.2398e+05,1.2398e+05,1.2398e+05
4571,1.2407e+05,1.2408e+05,1.2408e+05,1.2408e+05,1.2407e+05
4572,1.2411e+05,1.2411e+05,1.2411e+05,1.2411e+05,1.2411e+05
4573,1.2411e+05,1.2412e+05,1.2411e+05,1.2411e+05,1.2411e+05
4574,1.2414e+05,1.2414e+05,1.2414e+05,1.2414e+05,1.2414e+05
4575,1.2416e+05,1.2416e+05,1.2416e+05,1.2416e+05,1.2416e+05
4576,1.2418e+05,1.2418e+05,1.2418e+05,1.2418e+05,1.2418e+05
4577,1.2422e+05,1.2422e+05,1.2422e+05,1.2422e+05,1.2422e+05
4578,1.2424e+05,1.2425e+05,1.2424e+05,1.2424e+05,1.2424e+05
4579,1.2429e+05,1.2429e+05,1.2429e+05,1.2429e+05,1.2429e+05
4580,1.2431e+05,1.2432e+05,1.2431e+05,1.2431e+05,1.2431e+05
4581,1.2437e+05,1.2437e+05,1.2437e+05,1.2437e+05,1.2437e+05
4582,1.2441e+05,1.2442e+05,1.2441e+05,1.2441e+05,1.2441e+05
4583,1.2444e+05,1.2444e+05,1.2444e+05,1.2444e+05,1.2444e+05
4584,1.2451e+05,1.2451e+05,1.2451e+05,1.2451e+05,1.2451e+05
4585,1.2451e+05,1.2452e+05,1.2451e+05,1.2451e+05,1.2451e+05
4586,1.2455e+05,1.2455e+05,1.2455e+05,1.2455e+05,1.2455e+05
4587,1.246e+05,1.246e+05,1.246e+05,1.246e+05,1.246e+05
4588,1.2464e+05,1.2465e+05,1.2464e+05,1.2464e+05,1.2464e+05
4589,1.2466e+05,1.2466e+05,1.2466e+05,1.2466e+05,1.2466e+05
4590,1.247e+05,1.247e+05,1.247e+05,1.247e+05,1.247e+05
4591,1.2472e+05,1.2473e+05,1.2472e+05,1.2472e+05,1.2472e+05
4592,1.2477e+05,1.2478e+05,1.2477e+05,1.2477e+05,1.2477e+05
4593,1.2481e+05,1.2481e+05,1.2481e+05,1.2481e+05,1.2481e+05
4594,1.2483e+05,1.2484e+05,1.2483e+05,1.2483e+05,1.2483e+05
4595,1.2486e+05,1.2486e+05,1.2486e+05,1.2486e+05,1.2486e+05
4596,1.2493e+05,1.2494e+05,1.2493e+05,1.2493e+05,1.2493e+05
4597,1.2499e+05,1.25e+05,1.25e+05,1.2499e+05,1.2499e+05
4598,1.2503e+05,1.2504e+05,1.2503e+05,1.2503e+05,1.2503e+05
4599,1.2508e+05,1.2508e+05,1.2508e+05,1.2508e+05,1.2508e+05
4600,1.251e+05,1.251e+05,1.251e+05,1.251e+05,1.251e+05
4601,1.2511e+05,1.2513e+05,1.2512e+05,1.2512e+05,1.2511e+05
4602,1.2517e+05,1.2518e+05,1.2517e+05,1.2517e+05,1.2517e+05
4603,1.2523e+05,1.2523e+05,1.2523e+05,1.2523e+05,1.2523e+05
4604,1.2528e+05,1.2528e+05,1.2528e+05,1.2528e+05,1.2528e+05
4605,1.2531e+05,1.2531e+05,1.2531e+05,1.2531e+05,1.2531e+05
4606,1.2533e+05,1.2533e+05,1.2533e+05,1.2533e+05,1.2533e+05
4607,1.2536e+05,1.2537e+05,1.2536e+05,1.2536e+05,1.2536e+05
4608,1.2542e+05,1.2542e+05,1.2542e+05,1.2542e+05,1.2542e+05
4609,1.2546e+05,1.2546e+05,1.2546e+05,1.2546e+05,1.2546e+05
4610,1.2549e+05,1.255e+05,1.2549e+05,1.2549e+05,1.2549e+05
4611,1.2555e+05,1.2555e+05,1.2555e+05,1.2555e+05,1.2555e+05
4612,1.2559e+05,1.2559e+05,1.2559e+05,1.2559e+05,1.2559e+05
4613,1.2562e+05,1.2563e+05,1.2563e+05,1.2562e+05,1.2562e+05
4614,1.2565e+05,1.2565e+05,1.2565e+05,1.2565e+05,1.2565e+05
4615,1.2568e+05,1.2569e+05,1.2569e+05,1.2568e+05,1.2568e+05
4616,1.2571e+05,1.2572e+05,1.2571e+05,1.2571e+05,1.2571e+05
4617,1.2577e+05,1.2578e+05,1.2577e+05,1.2577e+05,1.2577e+05
4618,1.2585e+05,1.2586e+05,1.2585e+05,1.2585e+05,1.2585e+05
4619,1.259e+05,1.259e+05,1.259e+05,1.259e+05,1.259e+05
4620,1.2593e+05,1.2593e+05,1.2593e+05,1.2593e+05,1.2593e+05
4621,1.2596e+05,1.2596e+05,1.2596e+05,1.2596e+05,1.2596e+05
4622,1.2596e+05,1.2597e+05,1.2597e+05,1.2596e+05,1.2596e+05
4623,1.2601e+05,1.2601e+05,1.2601e+05,1.2601e+05,1.2601e+05
4624,1.2605e+05,1.2605e+05,1.2605e+05,1.2605e+05,1.2605e+05
4625,1.2613e+05,1.2613e+05,1.2613e+05,1.2613e+05,1.2613e+05
4626,1.2616e+05,1.2616e+05,1.2616e+05,1.2616e+05,1.2616e+05
4627,1.2618e+05,1.2618e+05,1.2618e+05,1.2618e+05,1.2618e+05
4628,1.2623e+05,1.2624e+05,1.2623e+05,1.2623e+05,1.2623e+05
4629,1.2627e+05,1.2627e+05,1.2627e+05,1.2627e+05,1.2627e+05
4630,1.2634e+05,1.2635e+05,1.2634e+05,1.2634e+05,1.2634e+05
4631,1.2637e+05,1.2637e+05,1.2637e+05,1.2637e+05,1.2637e+05
4632,1.264e+05,1.2641e+05,1.264e+05,1.264e+05,1.264e+05
4633,1.2642e+05,1.2643e+05,1.2643e+05,1.2642e+05,1.2642e+05
4634,1.2653e+05,1.2653e+05,1.2653e+05,1.2653e+05,1.2653e+05
4635,1.2657e+05,1.2657e+05,1.2657e+05,1.2657e+05,1.2657e+05
4636,1.2658e+05,1.2659e+05,1.2658e+05,1.2658e+05,1.2658e+05
4637,1.2663e+05,1.2663e+05,1.2663e+05,1.2663e+05,1.2663e+05
4638,1.2664e+05,1.2665e+05,1.2664e+05,1.2664e+05,1.2664e+05
4639,1.2672e+05,1.2672e+05,1.2672e+05,1.2672e+05,1.2672e+05
4640,1.2676e+05,1.2677e+05,1.2677e+05,1.2677e+05,1.2677e+05
4641,1.2683e+05,1.2683e+05,1.2683e+05,1.2683e+05,1.2683e+05
4642,1.2687e+05,1.2688e+05,1.2688e+05,1.2687e+05,1.2687e+05
4643,1.2688e+05,1.2689e+05,1.2688e+05,1.2688e+05,1.2688e+05
4644,1.2697e+05,1.2697e+05,1.2697e+05,1.2697e+05,1.2697e+05
4645,1.2704e+05,1.2704e+05,1.2704e+05,1.2704e+05,1.2704e+05
4646,1.2706e+05,1.2706e+05,1.2706e+05,1.2706e+05,1.2706e+05
4647,1.2707e+05,1.2708e+05,1.2707e+05,1.2707e+05,1.2707e+05
4648,1.271e+05,1.2711e+05,1.271e+05,1.271e+05,1.271e+05
4649,1.2716e+05,1.2716e+05,1.2716e+05,1.2716e+05,1.2716e+05
4650,1.2723e+05,1.2723e+05,1.2723e+05,1.2723e+05,1.2723e+05
4651,1.2727e+05,1.2727e+05,1.2727e+05,1.2727e+05,1.2727e+05
4652,1.2732e+05,1.2732e+05,1.2732e+05,1.2732e+05,1.2732e+05
4653,1.2735e+05,1.2735e+05,1.2735e+05,1.2735e+05,1.2735e+05
4654,1.2742e+05,1.2743e+05,1.2742e+05,1.2742e+05,1.2742e+05
4655,1.275e+05,1.275e+05,1.275e+05,1.275e+05,1.275e+05
4656,1.2751e+05,1.2751e+05,1.2751e+05,1.2751e+05,1.2751e+05
4657,1.2754e+05,1.2755e+05,1.2754e+05,1.2754e+05,1.2754e+05
4658,1.2763e+05,1.2763e+05,1.2763e+05,1.2763e+05,1.2763e+05
4659,1.2766e+05,1.2766e+05,1.2766e+05,1.2766e+05,1.2766e+05
4660,1.2771e+05,1.2771e+05,1.2771e+05,1.2771e+05,1.2771e+05
4661,1.2771e+05,1.2772e+05,1.2771e+05,1.2771e+05,1.2771e+05
4662,1.2777e+05,1.2777e+05,1.2777e+05,1.2777e+05,1.2777e+05
4663,1.2781e+05,1.2781e+05,1.2781e+05,1.2781e+05,1.2781e+05
4664,1.2788e+05,1.2789e+05,1.2788e+05,1.2788e+05,1.2788e+05
4665,1.2792e+05,1.2792e+05,1.2792e+05,1.2792e+05,1.2792e+05
4666,1.2797e+05,1.2797e+05,1.2797e+05,1.2797e+05,1.2797e+05
4667,1.2799e+05,1.2799e+05,1.2799e+05,1.2799e+05,1.2799e+05
4668,1.2803e+05,1.2803e+05,1.2803e+05,1.2803e+05,1.2803e+05
4669,1.2805e+05,1.2805e+05,1.2805e+05,1.2805e+05,1.2805e+05
4670,1.2811e+05,1.2811e+05,1.2811e+05,1.2811e+05,1.2811e+05
4671,1.2813e+05,1.2813e+05,1.2813e+05,1.2813e+05,1.2813e+05
4672,1.2816e+05,1.2817e+05,1.2816e+05,1.2816e+05,1.2816e+05
4673,1.2821e+05,1.2821e+05,1.2821e+05,1.2821e+05,1.2821e+05
4674,1.2825e+05,1.2826e+05,1.2826e+05,1.2825e+05,1.2825e+05
4675,1.2828e+05,1.2829e+05,1.2829e+05,1.2829e+05,1.2829e+05
4676,1.2831e+05,1.2832e+05,1.2832e+05,1.2831e+05,1.2831e+05
4677,1.2833e+05,1.2834e+05,1.2834e+05,1.2834e+05,1.2833e+05
4678,1.2842e+05,1.2843e+05,1.2842e+05,1.2842e+05,1.2842e+05
4679,1.2844e+05,1.2844e+05,1.2844e+05,1.2844e+05,1.2844e+05
4680,1.2849e+05,1.285e+05,1.2849e+05,1.2849e+05,1.2849e+05
4681,1.2854e+05,1.2854e+05,1.2854e+05,1.2854e+05,1.2854e+05
4682,1.2858e+05,1.2859e+05,1.2858e+05,1.2858e+05,1.2858e+05
4683,1.2862e+05,1.2862e+05,1.2862e+05,1.2862e+05,1.2862e+05
4684,1.2867e+05,1.2867e+05,1.2867e+05,1.2867e+05,1.2867e+05
4685,1.2869e+05,1.287e+05,1.2869e+05,1.2869e+05,1.2869e+05
4686,1.2872e+05,1.2872e+05,1.2872e+05,1.2872e+05,1.2872e+05
4687,1.2874e+05,1.2874e+05,1.2874e+05,1.2874e+05,1.2874e+05
4688,1.2877e+05,1.2878e+05,1.2877e+05,1.2877e+05,1.2877e+05
4689,1.288e+05,1.288e+05,1.288e+05,1.288e+05,1.288e+05
4690,1.2884e+05,1.2884e+05,1.2884e+05,1.2884e+05,1.2884e+05
4691,1.2886e+05,1.2886e+05,1.2886e+05,1.2886e+05,1.2886e+05
4692,1.2893e+05,1.2893e+05,1.2893e+05,1.2893e+05,1.2893e+05
4693,1.2895e+05,1.2895e+05,1.2895e+05,1.2895e+05,1.2895e+05
4694,1.2903e+05,1.2903e+05,1.2903e+05,1.2903e+05,1.2903e+05
4695,1.2905e+05,1.2906e+05,1.2905e+05,1.2905e+05,1.2905e+05
4696,1.2909e+05,1.291e+05,1.2909e+05,1.2909e+05,1.2909e+05
4697,1.2911e+05,1.2912e+05,1.2911e+05,1.2911e+05,1.2911e+05
4698,1.2916e+05,1.2917e+05,1.2916e+05,1.2916e+05,1.2916e+05
4699,1.2917e+05,1.2918e+05,1.2917e+05,1.2917e+05,1.2917e+05
4700,1.2925e+05,1.2925e+05,1.2925e+05,1.2925e+05,1.2925e+05
4701,1.2926e+05,1.2926e+05,1.2926e+05,1.2926e+05,1.2926e+05
4702,1.2931e+05,1.2932e+05,1.2931e+05,1.2931e+05,1.2931e+05
4703,1.2937e+05,1.2938e+05,1.2938e+05,1.2937e+05,1.2937e+05
4704,1.2938e+05,1.2938e+05,1.2938e+05,1.2938e+05,1.2938e+05
4705,1.2941e+05,1.2941e+05,1.2941e+05,1.2941e+05,1.2941e+05
4706,1.2942e+05,1.2943e+05,1.2942e+05,1.2942e+05,1.2942e+05
4707,1.2949e+05,1.2949e+05,1.2949e+05,1.2949e+05,1.2949e+05
4708,1.295e+05,1.2951e+05,1.295e+05,1.295e+05,1.295e+05
4709,1.2956e+05,1.2957e+05,1.2956e+05,1.2956e+05,1.2956e+05
4710,1.2958e+05,1.2958e+05,1.2958e+05,1.2958e+05,1.2958e+05
4711,1.296e+05,1.2961e+05,1.296e+05,1.296e+05,1.296e+05
4712,1.2962e+05,1.2963e+05,1.2962e+05,1.2962e+05,1.2962e+05
4713,1.2966e+05,1.2966e+05,1.2966e+05,1.2966e+05,1.2966e+05
4714,1.2975e+05,1.2975e+05,1.2975e+05,1.2975e+05,1.2975e+05
4715,1.2977e+05,1.2977e+05,1.2977e+05,1.2977e+05,1.2977e+05
4716,1.2985e+05,1.2985e+05,1.2985e+05,1.2985e+05,1.2985e+05
4717,1.2988e+05,1.2989e+05,1.2988e+05,1.2988e+05,1.2988e+05
4718,1.2991e+05,1.2991e+05,1.2991e+05,1.2991e+05,1.2991e+05
4719,1.2996e+05,1.2996e+05,1.2996e+05,1.2996e+05,1.2996e+05
4720,1.3001e+05,1.3001e+05,1.3001e+05,1.3001e+05,1.3001e+05
4721,1.3001e+05,1.3001e+05,1.3001e+05,1.3001e+05,1.3001e+05
4722,1.3007e+05,1.3007e+05,1.3007e+05,1.3007e+05,1.3007e+05
4723,1.3013e+05,1.3013e+05,1.3013e+05,1.3013e+05,1.3013e+05
4724,1.3014e+05,1.3015e+05,1.3014e+05,1.3014e+05,1.3014e+05
4725,1.3018e+05,1.3018e+05,1.3018e+05,1.3018e+05,1.3018e+05
4726,1.3021e+05,1.3022e+05,1.3022e+05,1.3021e+05,1.3021e+05
4727,1.3025e+05,1.3025e+05,1.3025e+05,1.3025e+05,1.3025e+05
4728,1.3026e+05,1.3026e+05,1.3026e+05,1.3026e+05,1.3026e+05
4729,1.3029e+05,1.303e+05,1.303e+05,1.3029e+05,1.3029e+05
4730,1.3041e+05,1.3042e+05,1.3041e+05,1.3041e+05,1.3041e+05
4731,1.3044e+05,1.3044e+05,1.3044e+05,1.3044e+05,1.3044e+05
4732,1.3046e+05,1.3047e+05,1.3046e+05,1.3046e+05,1.3046e+05
4733,1.3054e+05,1.3055e+05,1.3054e+05,1.3054e+05,1.3054e+05
4734,1.3058e+05,1.3059e+05,1.3058e+05,1.3058e+05,1.3058e+05
4735,1.3065e+05,1.3065e+05,1.3065e+05,1.3065e+05,1.3065e+05
4736,1.3068e+05,1.3069e+05,1.3068e+05,1.3068e+05,1.3068e+05
4737,1.3076e+05,1.3077e+05,1.3077e+05,1.3077e+05,1.3076e+05
4738,1.3081e+05,1.3081e+05,1.3081e+05,1.3081e+05,1.3081e+05
4739,1.3083e+05,1.3083e+05,1.3083e+05,1.3083e+05,1.3083e+05
4740,1.3086e+05,1.3087e+05,1.3086e+05,1.3086e+05,1.3086e+05
4741,1.3087e+05,1.3088e+05,1.3087e+05,1.3087e+05,1.3087e+05
4742,1.3092e+05,1.3092e+05,1.3092e+05,1.3092e+05,1.3092e+05
4743,1.3099e+05,1.3099e+05,1.3099e+05,1.3099e+05,1.3099e+05
4744,1.31e+05,1.3101e+05,1.3101e+05,1.3101e+05,1.3101e+05
4745,1.311e+05,1.3111e+05,1.311e+05,1.311e+05,1.311e+05
4746,1.3114e+05,1.3114e+05,1.3114e+05,1.3114e+05,1.3114e+05
4747,1.3116e+05,1.3116e+05,1.3116e+05,1.3116e+05,1.3116e+05
4748,1.3122e+05,1.3123e+05,1.3123e+05,1.3122e+05,1.3122e+05
4749,1.3124e+05,1.3124e+05,1.3124e+05,1.3124e+05,1.3124e+05
4750,1.3129e+05,1.313e+05,1.3129e+05,1.3129e+05,1.3129e+05
4751,1.3134e+05,1.3135e+05,1.3134e+05,1.3134e+05,1.3134e+05
4752,1.3139e+05,1.314e+05,1.3139e+05,1.3139e+05,1.3139e+05
4753,1.314e+05,1.314e+05,1.314e+05,1.314e+05,1.314e+05
4754,1.3144e+05,1.3144e+05,1.3144e+05,1.3144e+05,1.3144e+05
4755,1.315e+05,1.315e+05,1.315e+05,1.315e+05,1.315e+05
4756,1.3157e+05,1.3158e+05,1.3157e+05,1.3157e+05,1.3157e+05
4757,1.3158e+05,1.3158e+05,1.3158e+05,1.3158e+05,1.3158e+05
4758,1.3166e+05,1.3167e+05,1.3166e+05,1.3166e+05,1.3166e+05
4759,1.3174e+05,1.3174e+05,1.3174e+05,1.3174e+05,1.3174e+05
4760,1.3175e+05,1.3175e+05,1.3175e+05,1.3175e+05,1.3175e+05
4761,1.3175e+05,1.3176e+05,1.3175e+05,1.3175e+05,1.3175e+05
4762,1.3183e+05,1.3183e+05,1.3183e+05,1.3183e+05,1.3183e+05
4763,1.3187e+05,1.3187e+05,1.3187e+05,1.3187e+05,1.3187e+05
4764,1.3191e+05,1.3191e+05,1.3191e+05,1.3191e+05,1.3191e+05
4765,1.3195e+05,1.3195e+05,1.3195e+05,1.3195e+05,1.3195e+05
4766,1.3197e+05,1.3198e+05,1.3197e+05,1.3197e+05,1.3197e+05
4767,1.3203e+05,1.3204e+05,1.3203e+05,1.3203e+05,1.3203e+05
4768,1.3209e+05,1.3209e+05,1.3209e+05,1.3209e+05,1.3209e+05
4769,1.3211e+05,1.3212e+05,1.3211e+05,1.3211e+05,1.3211e+05
4770,1.3215e+05,1.3215e+05,1.3215e+05,1.3215e+05,1.3215e+05
4771,1.3223e+05,1.3223e+05,1.3223e+05,1.3223e+05,1.3223e+05
4772,1.3225e+05,1.3226e+05,1.3225e+05,1.3225e+05,1.3225e+05
4773,1.323e+05,1.3231e+05,1.323e+05,1.323e+05,1.323e+05
4774,1.3235e+05,1.3236e+05,1.3236e+05,1.3235e+05,1.3235e+05
4775,1.324e+05,1.3241e+05,1.3241e+05,1.3241e+05,1.3241e+05
4776,1.3246e+05,1.3246e+05,1.3246e+05,1.3246e+05,1.3246e+05
4777,1.3254e+05,1.3254e+05,1.3254e+05,1.3254e+05,1.3254e+05
4778,1.3256e+05,1.3256e+05,1.3256e+05,1.3256e+05,1.3256e+05
4779,1.3258e+05,1.3258e+05,1.3258e+05,1.3258e+05,1.3258e+05
4780,1.3261e+05,1.3262e+05,1.3262e+05,1.3261e+05,1.3261e+05
4781,1.3265e+05,1.3265e+05,1.3265e+05,1.3265e+05,1.3265e+05
4782,1.3275e+05,1.3276e+05,1.3275e+05,1.3275e+05,1.3275e+05
4783,1.3277e+05,1.3278e+05,1.3277e+05,1.3277e+05,1.3277e+05
4784,1.3283e+05,1.3283e+05,1.3283e+05,1.3283e+05,1.3283e+05
4785,1.3291e+05,1.3293e+05,1.3292e+05,1.3291e+05,1.3291e+05
4786,1.3294e+05,1.3295e+05,1.3294e+05,1.3294e+05,1.3294e+05
4787,1.3298e+05,1.3299e+05,1.3298e+05,1.3298e+05,1.3298e+05
4788,1.3303e+05,1.3303e+05,1.3303e+05,1.3303e+05,1.3303e+05
4789,1.3308e+05,1.3308e+05,1.3308e+05,1.3308e+05,1.3308e+05
4790,1.331e+05,1.3311e+05,1.3311e+05,1.331e+05,1.331e+05
4791,1.3315e+05,1.3315e+05,1.3315e+05,1.3315e+05,1.3315e+05
4792,1.3318e+05,1.3318e+05,1.3318e+05,1.3318e+05,1.3318e+05
4793,1.3322e+05,1.3322e+05,1.3322e+05,1.3322e+05,1.3322e+05
4794,1.3324e+05,1.3324e+05,1.3324e+05,1.3324e+05,1.3324e+05
4795,1.3327e+05,1.3327e+05,1.3327e+05,1.3327e+05,1.3327e+05
4796,1.3329e+05,1.3329e+05,1.3329e+05,1.3329e+05,1.3329e+05
4797,1.3337e+05,1.3337e+05,1.3337e+05,1.3337e+05,1.3337e+05
4798,1.3339e+05,1.334e+05,1.3339e+05,1.3339e+05,1.3339e+05
4799,1.3342e+05,1.3342e+05,1.3342e+05,1.3342e+05,1.3342e+05
4800,1.3346e+05,1.3346e+05,1.3346e+05,1.3346e+05,1.3346e+05
4801,1.3354e+05,1.3354e+05,1.3354e+05,1.3354e+05,1.3354e+05
4802,1.336e+05,1.336e+05,1.336e+05,1.336e+05,1.336e+05
4803,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05
4804,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05
4805,1.3366e+05,1.3366e+05,1.3366e+05,1.3366e+05,1.3366e+05
4806,1.3372e+05,1.3373e+05,1.3372e+05,1.3372e+05,1.3372e+05
4807,1.3375e+05,1.3375e+05,1.3375e+05,1.3375e+05,1.3375e+05
4808,1.3377e+05,1.3377e+05,1.3377e+05,1.3377e+05,1.3377e+05
4809,1.3382e+05,1.3382e+05,1.3382e+05,1.3382e+05,1.3382e+05
4810,1.3384e+05,1.3385e+05,1.3385e+05,1.3384e+05,1.3384e+05
4811,1.3397e+05,1.3397e+05,1.3397e+05,1.3397e+05,1.3397e+05
4812,1.3398e+05,1.3398e+05,1.3398e+05,1.3398e+05,1.3398e+05
4813,1.3402e+05,1.3403e+05,1.3403e+05,1.3402e+05,1.3402e+05
4814,1.3406e+05,1.3407e+05,1.3407e+05,1.3407e+05,1.3407e+05
4815,1.3409e+05,1.3409e+05,1.3409e+05,1.3409e+05,1.3409e+05
4816,1.3411e+05,1.3411e+05,1.3411e+05,1.3411e+05,1.3411e+05
4817,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05
4818,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05
4819,1.342e+05,1.342e+05,1.342e+05,1.342e+05,1.342e+05
4820,1.3426e+05,1.3426e+05,1.3426e+05,1.3426e+05,1.3426e+05
4821,1.343e+05,1.3431e+05,1.343e+05,1.343e+05,1.343e+05
4822,1.3434e+05,1.3434e+05,1.3434e+05,1.3434e+05,1.3434e+05
4823,1.344e+05,1.3441e+05,1.344e+05,1.344e+05,1.344e+05
4824,1.3442e+05,1.3443e+05,1.3442e+05,1.3442e+05,1.3442e+05
4825,1.3445e+05,1.3446e+05,1.3446e+05,1.3445e+05,1.3445e+05
4826,1.3454e+05,1.3454e+05,1.3454e+05,1.3454e+05,1.3454e+05
4827,1.3455e+05,1.3455e+05,1.3455e+05,1.3455e+05,1.3455e+05
4828,1.3457e+05,1.3458e+05,1.3457e+05,1.3457e+05,1.3457e+05
4829,1.3465e+05,1.3466e+05,1.3466e+05,1.3465e+05,1.3465e+05
4830,1.3469e+05,1.3469e+05,1.3469e+05,1.3469e+05,1.3469e+05
4831,1.3471e+05,1.3472e+05,1.3471e+05,1.3471e+05,1.3471e+05
4832,1.3474e+05,1.3474e+05,1.3474e+05,1.3474e+05,1.3474e+05
4833,1.3477e+05,1.3477e+05,1.3477e+05,1.3477e+05,1.3477e+05
4834,1.3481e+05,1.3481e+05,1.3481e+05,1.3481e+05,1.3481e+05
4835,1.3487e+05,1.3487e+05,1.3487e+05,1.3487e+05,1.3487e+05
4836,1.3489e+05,1.3489e+05,1.3489e+05,1.3489e+05,1.3489e+05
4837,1.3493e+05,1.3493e+05,1.3493e+05,1.3493e+05,1.3493e+05
4838,1.3497e+05,1.3498e+05,1.3497e+05,1.3497e+05,1.3497e+05
4839,1.3503e+05,1.3503e+05,1.3503e+05,1.3503e+05,1.3503e+05
4840,1.3506e+05,1.3506e+05,1.3506e+05,1.3506e+05,1.3506e+05
4841,1.3507e+05,1.3508e+05,1.3507e+05,1.3507e+05,1.3507e+05
4842,1.3514e+05,1.3514e+05,1.3514e+05,1.3514e+05,1.3514e+05
4843,1.3518e+05,1.3518e+05,1.3518e+05,1.3518e+05,1.3518e+05
4844,1.3524e+05,1.3524e+05,1.3524e+05,1.3524e+05,1.3524e+05
4845,1.3525e+05,1.3525e+05,1.3525e+05,1.3525e+05,1.3525e+05
4846,1.3527e+05,1.3527e+05,1.3527e+05,1.3527e+05,1.3527e+05
4847,1.353e+05,1.3531e+05,1.353e+05,1.353e+05,1.353e+05
4848,1.3538e+05,1.3538e+05,1.3538e+05,1.3538e+05,1.3538e+05
4849,1.354e+05,1.354e+05,1.354e+05,1.354e+05,1.354e+05
4850,1.3545e+05,1.3546e+05,1.3545e+05,1.3545e+05,1.3545e+05
4851,1.3549e+05,1.3549e+05,1.3549e+05,1.3549e+05,1.3549e+05
4852,1.3552e+05,1.3552e+05,1.3552e+05,1.3552e+05,1.3552e+05
4853,1.3559e+05,1.3559e+05,1.3559e+05,1.3559e+05,1.3559e+05
4854,1.356e+05,1.356e+05,1.356e+05,1.356e+05,1.356e+05
4855,1.3566e+05,1.3566e+05,1.3566e+05,1.3566e+05,1.3566e+05
4856,1.3571e+05,1.3572e+05,1.3571e+05,1.3571e+05,1.3571e+05
4857,1.3577e+05,1.3577e+05,1.3577e+05,1.3577e+05,1.3577e+05
4858,1.3582e+05,1.3582e+05,1.3582e+05,1.3582e+05,1.3582e+05
4859,1.3585e+05,1.3586e+05,1.3585e+05,1.3585e+05,1.3585e+05
4860,1.3592e+05,1.3592e+05,1.3592e+05,1.3592e+05,1.3592e+05
4861,1.3596e+05,1.3597e+05,1.3596e+05,1.3596e+05,1.3596e+05
4862,1.3602e+05,1.3603e+05,1.3603e+05,1.3603e+05,1.3602e+05
4863,1.3604e+05,1.3604e+05,1.3604e+05,1.3604e+05,1.3604e+05
4864,1.361e+05,1.3611e+05,1.361e+05,1.361e+05,1.361e+05
4865,1.3614e+05,1.3615e+05,1.3614e+05,1.3614e+05,1.3614e+05
4866,1.3614e+05,1.3615e+05,1.3614e+05,1.3614e+05,1.3614e+05
4867,1.3624e+05,1.3624e+05,1.3624e+05,1.3624e+05,1.3624e+05
4868,1.3627e+05,1.3627e+05,1.3627e+05,1.3627e+05,1.3627e+05
4869,1.3635e+05,1.3636e+05,1.3635e+05,1.3635e+05,1.3635e+05
4870,1.3638e+05,1.3638e+05,1.3638e+05,1.3638e+05,1.3638e+05
4871,1.3643e+05,1.3643e+05,1.3643e+05,1.3643e+05,1.3643e+05
4872,1.3646e+05,1.3647e+05,1.3646e+05,1.3646e+05,1.3646e+05
4873,1.3649e+05,1.365e+05,1.3649e+05,1.3649e+05,1.3649e+05
4874,1.3655e+05,1.3655e+05,1.3655e+05,1.3655e+05,1.3655e+05
4875,1.3659e+05,1.3659e+05,1.3659e+05,1.3659e+05,1.3659e+05
4876,1.3662e+05,1.3662e+05,1.3662e+05,1.3662e+05,1.3662e+05
4877,1.3669e+05,1.3669e+05,1.3669e+05,1.3669e+05,1.3669e+05
4878,1.3673e+05,1.3673e+05,1.3673e+05,1.3673e+05,1.3673e+05
4879,1.3677e+05,1.3678e+05,1.3677e+05,1.3677e+05,1.3677e+05
4880,1.3679e+05,1.368e+05,1.3679e+05,1.3679e+05,1.3679e+05
4881,1.3688e+05,1.3688e+05,1.3688e+05,1.3688e+05,1.3688e+05
4882,1.3693e+05,1.3694e+05,1.3693e+05,1.3693e+05,1.3693e+05
4883,1.3701e+05,1.3701e+05,1.3701e+05,1.3701e+05,1.3701e+05
4884,1.3705e+05,1.3706e+05,1.3705e+05,1.3705e+05,1.3705e+05
4885,1.3709e+05,1.371e+05,1.3709e+05,1.3709e+05,1.3709e+05
4886,1.3711e+05,1.3712e+05,1.3712e+05,1.3711e+05,1.3711e+05
4887,1.3715e+05,1.3715e+05,1.3715e+05,1.3715e+05,1.3715e+05
4888,1.3719e+05,1.3719e+05,1.3719e+05,1.3719e+05,1.3719e+05
4889,1.3725e+05,1.3726e+05,1.3725e+05,1.3725e+05,1.3725e+05
4890,1.3732e+05,1.3732e+05,1.3732e+05,1.3732e+05,1.3732e+05
4891,1.3739e+05,1.3739e+05,1.3739e+05,1.3739e+05,1.3739e+05
4892,1.3743e+05,1.3744e+05,1.3744e+05,1.3743e+05,1.3743e+05
4893,1.3745e+05,1.3745e+05,1.3745e+05,1.3745e+05,1.3745e+05
4894,1.3752e+05,1.3752e+05,1.3752e+05,1.3752e+05,1.3752e+05
4895,1.3754e+05,1.3754e+05,1.3754e+05,1.3754e+05,1.3754e+05
4896,1.3761e+05,1.3762e+05,1.3761e+05,1.3761e+05,1.3761e+05
4897,1.3769e+05,1.3769e+05,1.3769e+05,1.3769e+05,1.3769e+05
4898,1.3771e+05,1.3771e+05,1.3771e+05,1.3771e+05,1.3771e+05
4899,1.3776e+05,1.3776e+05,1.3776e+05,1.3776e+05,1.3776e+05
4900,1.3781e+05,1.3781e+05,1.3781e+05,1.3781e+05,1.3781e+05
4901,1.3787e+05,1.3787e+05,1.3787e+05,1.3787e+05,1.3787e+05
4902,1.3791e+05,1.3791e+05,1.3791e+05,1.3791e+05,1.3791e+05
4903,1.3793e+05,1.3794e+05,1.3793e+05,1.3793e+05,1.3793e+05
4904,1.3798e+05,1.3799e+05,1.3798e+05,1.3798e+05,1.3798e+05
4905,1.3804e+05,1.3805e+05,1.3804e+05,1.3804e+05,1.3804e+05
4906,1.3808e+05,1.3808e+05,1.3808e+05,1.3808e+05,1.3808e+05
4907,1.3811e+05,1.3812e+05,1.3811e+05,1.3811e+05,1.3811e+05
4908,1.3814e+05,1.3814e+05,1.3814e+05,1.3814e+05,1.3814e+05
4909,1.382e+05,1.382e+05,1.382e+05,1.382e+05,1.382e+05
4910,1.3825e+05,1.3825e+05,1.3825e+05,1.3825e+05,1.3825e+05
4911,1.3828e+05,1.3829e+05,1.3828e+05,1.3828e+05,1.3828e+05
4912,1.3831e+05,1.3832e+05,1.3831e+05,1.3831e+05,1.3831e+05
4913,1.3835e+05,1.3835e+05,1.3835e+05,1.3835e+05,1.3835e+05
4914,1.3841e+05,1.3841e+05,1.3841e+05,1.3841e+05,1.3841e+05
4915,1.3845e+05,1.3846e+05,1.3845e+05,1.3845e+05,1.3845e+05
4916,1.3848e+05,1.3848e+05,1.3848e+05,1.3848e+05,1.3848e+05
4917,1.3855e+05,1.3855e+05,1.3855e+05,1.3855e+05,1.3855e+05
4918,1.3859e+05,1.3859e+05,1.3859e+05,1.3859e+05,1.3859e+05
4919,1.3862e+05,1.3863e+05,1.3863e+05,1.3862e+05,1.3862e+05
4920,1.3865e+05,1.3865e+05,1.3865e+05,1.3865e+05,1.3865e+05
4921,1.3867e+05,1.3867e+05,1.3867e+05,1.3867e+05,1.3867e+05
4922,1.3871e+05,1.3871e+05,1.3871e+05,1.3871e+05,1.3871e+05
4923,1.3874e+05,1.3874e+05,1.3874e+05,1.3874e+05,1.3874e+05
4924,1.3878e+05,1.3878e+05,1.3878e+05,1.3878e+05,1.3878e+05
4925,1.3881e+05,1.3882e+05,1.3881e+05,1.3881e+05,1.3881e+05
4926,1.3886e+05,1.3886e+05,1.3886e+05,1.3886e+05,1.3886e+05
4927,1.3892e+05,1.3892e+05,1.3892e+05,1.3892e+05,1.3892e+05
4928,1.3894e+05,1.3894e+05,1.3894e+05,1.3894e+05,1.3894e+05
4929,1.3902e+05,1.3902e+05,1.3902e+05,1.3902e+05,1.3902e+05
4930,1.3907e+05,1.3907e+05,1.3907e+05,1.3907e+05,1.3907e+05
4931,1.3912e+05,1.3913e+05,1.3912e+05,1.3912e+05,1.3912e+05
4932,1.3914e+05,1.3914e+05,1.3914e+05,1.3914e+05,1.3914e+05
4933,1.3921e+05,1.3922e+05,1.3921e+05,1.3921e+05,1.3921e+05
4934,1.3922e+05,1.3923e+05,1.3922e+05,1.3922e+05,1.3922e+05
4935,1.3927e+05,1.3928e+05,1.3927e+05,1.3927e+05,1.3927e+05
4936,1.3929e+05,1.3929e+05,1.3929e+05,1.3929e+05,1.3929e+05
4937,1.3933e+05,1.3933e+05,1.3933e+05,1.3933e+05,1.3933e+05
4938,1.3934e+05,1.3934e+05,1.3934e+05,1.3934e+05,1.3934e+05
4939,1.3941e+05,1.3941e+05,1.3941e+05,1.3941e+05,1.3941e+05
4940,1.3943e+05,1.3944e+05,1.3943e+05,1.3943e+05,1.3943e+05
4941,1.3944e+05,1.3944e+05,1.3944e+05,1.3944e+05,1.3944e+05
4942,1.3952e+05,1.3952e+05,1.3952e+05,1.3952e+05,1.3952e+05
4943,1.3955e+05,1.3955e+05,1.3955e+05,1.3955e+05,1.3955e+05
4944,1.3961e+05,1.3961e+05,1.3961e+05,1.3961e+05,1.3961e+05
4945,1.3962e+05,1.3963e+05,1.3962e+05,1.3962e+05,1.3962e+05
4946,1.3967e+05,1.3967e+05,1.3967e+05,1.3967e+05,1.3967e+05
4947,1.3968e+05,1.3969e+05,1.3968e+05,1.3968e+05,1.3968e+05
4948,1.3976e+05,1.3976e+05,1.3976e+05,1.3976e+05,1.3976e+05
4949,1.3978e+05,1.3979e+05,1.3978e+05,1.3978e+05,1.3978e+05
4950,1.3983e+05,1.3984e+05,1.3983e+05,1.3983e+05,1.3983e+05
4951,1.3987e+05,1.3988e+05,1.3988e+05,1.3987e+05,1.3987e+05
4952,1.3996e+05,1.3997e+05,1.3996e+05,1.3996e+05,1.3996e+05
4953,1.3999e+05,1.4e+05,1.3999e+05,1.3999e+05,1.3999e+05
4954,1.4001e+05,1.4002e+05,1.4001e+05,1.4001e+05,1.4001e+05
4955,1.4004e+05,1.4004e+05,1.4004e+05,1.4004e+05,1.4004e+05
4956,1.4008e+05,1.4009e+05,1.4008e+05,1.4008e+05,1.4008e+05
4957,1.401e+05,1.4011e+05,1.401e+05,1.401e+05,1.401e+05
4958,1.4012e+05,1.4012e+05,1.4012e+05,1.4012e+05,1.4012e+05
4959,1.4019e+05,1.4019e+05,1.4019e+05,1.4019e+05,1.4019e+05
4960,1.4024e+05,1.4024e+05,1.4024e+05,1.4024e+05,1.4024e+05
4961,1.4026e+05,1.4026e+05,1.4026e+05,1.4026e+05,1.4026e+05
4962,1.4031e+05,1.4031e+05,1.4031e+05,1.4031e+05,1.4031e+05
4963,1.4036e+05,1.4037e+05,1.4036e+05,1.4036e+05,1.4036e+05
4964,1.4043e+05,1.4043e+05,1.4043e+05,1.4043e+05,1.4043e+05
4965,1.4048e+05,1.4048e+05,1.4048e+05,1.4048e+05,1.4048e+05
4966,1.4055e+05,1.4056e+05,1.4055e+05,1.4055e+05,1.4055e+05
4967,1.4061e+05,1.4061e+05,1.4061e+05,1.4061e+05,1.4061e+05
4968,1.4062e+05,1.4063e+05,1.4062e+05,1.4062e+05,1.4062e+05
4969,1.4066e+05,1.4067e+05,1.4066e+05,1.4066e+05,1.4066e+05
4970,1.4074e+05,1.4074e+05,1.4074e+05,1.4074e+05,1.4074e+05
4971,1.4076e+05,1.4076e+05,1.4076e+05,1.4076e+05,1.4076e+05
4972,1.4083e+05,1.4084e+05,1.4083e+05,1.4083e+05,1.4083e+05
4973,1.4084e+05,1.4085e+05,1.4084e+05,1.4084e+05,1.4084e+05
4974,1.4088e+05,1.4088e+05,1.4088e+05,1.4088e+05,1.4088e+05
4975,1.4094e+05,1.4094e+05,1.4094e+05,1.4094e+05,1.4094e+05
4976,1.4096e+05,1.4097e+05,1.4096e+05,1.4096e+05,1.4096e+05
4977,1.4099e+05,1.4099e+05,1.4099e+05,1.4099e+05,1.4099e+05
4978,1.4108e+05,1.4108e+05,1.4108e+05,1.4108e+05,1.4108e+05
4979,1.4115e+05,1.4115e+05,1.4115e+05,1.4115e+05,1.4115e+05
4980,1.4118e+05,1.4119e+05,1.4118e+05,1.4118e+05,1.4118e+05
4981,1.4121e+05,1.4122e+05,1.4121e+05,1.4121e+05,1.4121e+05
4982,1.4126e+05,1.4126e+05,1.4126e+05,1.4126e+05,1.4126e+05
4983,1.4129e+05,1.4129e+05,1.4129e+05,1.4129e+05,1.4129e+05
4984,1.4133e+05,1.4133e+05,1.4133e+05,1.4133e+05,1.4133e+05
4985,1.4135e+05,1.4135e+05,1.4135e+05,1.4135e+05,1.4135e+05
4986,1.415e+05,1.415e+05,1.415e+05,1.415e+05,1.415e+05
4987,1.4151e+05,1.4151e+05,1.4151e+05,1.4151e+05,1.4151e+05
4988,1.4155e+05,1.4155e+05,1.4155e+05,1.4155e+05,1.4155e+05
4989,1.4161e+05,1.4161e+05,1.4161e+05,1.4161e+05,1.4161e+05
4990,1.4164e+05,1.4164e+05,1.4164e+05,1.4164e+05,1.4164e+05
4991,1.4166e+05,1.4166e+05,1.4166e+05,1.4166e+05,1.4166e+05
4992,1.417e+05,1.417e+05,1.417e+05,1.417e+05,1.417e+05
4993,1.4173e+05,1.4173e+05,1.4173e+05,1.4173e+05,1.4173e+05
4994,1.4178e+05,1.4178e+05,1.4178e+05,1.4178e+05,1.4178e+05
4995,1.4185e+05,1.4185e+05,1.4185e+05,1.4185e+05,1.4185e+05
4996,1.4193e+05,1.4193e+05,1.4193e+05,1.4193e+05,1.4193e+05
4997,1.4197e+05,1.4198e+05,1.4197e+05,1.4197e+05,1.4197e+05
4998,1.4199e+05,1.42e+05,1.4199e+05,1.4199e+05,1.4199e+05
4999,1.4206e+05,1.4206e+05,1.4206e+05,1.4206e+05,1.4206e+05
5000,1.4214e+05,1.4215e+05,1.4214e+05,1.4214e+05,1.4214e+05
5001,1.4218e+05,1.4218e+05,1.4218e+05,1.4218e+05,1.4218e+05
5002,1.4219e+05,1.4219e+05,1.4219e+05,1.4219e+05,1.4219e+05
5003,1.4221e+05,1.4221e+05,1.4221e+05,1.4221e+05,1.4221e+05
5004,1.4228e+05,1.4229e+05,1.4228e+05,1.4228e+05,1.4228e+05
5005,1.4231e+05,1.4231e+05,1.4231e+05,1.4231e+05,1.4231e+05
5006,1.4236e+05,1.4237e+05,1.4236e+05,1.4236e+05,1.4236e+05
5007,1.4241e+05,1.4241e+05,1.4241e+05,1.4241e+05,1.4241e+05
5008,1.4247e+05,1.4247e+05,1.4247e+05,1.4247e+05,1.4247e+05
5009,1.4249e+05,1.425e+05,1.425e+05,1.4249e+05,1.4249e+05
5010,1.4256e+05,1.4256e+05,1.4256e+05,1.4256e+05,1.4256e+05
5011,1.4266e+05,1.4267e+05,1.4267e+05,1.4266e+05,1.4266e+05
5012,1.4269e+05,1.427e+05,1.4269e+05,1.4269e+05,1.4269e+05
5013,1.4273e+05,1.4274e+05,1.4273e+05,1.4273e+05,1.4273e+05
5014,1.4276e+05,1.4277e+05,1.4276e+05,1.4276e+05,1.4276e+05
5015,1.4282e+05,1.4283e+05,1.4282e+05,1.4282e+05,1.4282e+05
5016,1.4289e+05,1.429e+05,1.4289e+05,1.4289e+05,1.4289e+05
5017,1.4294e+05,1.4294e+05,1.4294e+05,1.4294e+05,1.4294e+05
5018,1.4298e+05,1.4298e+05,1.4298e+05,1.4298e+05,1.4298e+05
5019,1.4302e+05,1.4303e+05,1.4302e+05,1.4302e+05,1.4302e+05
5020,1.4304e+05,1.4304e+05,1.4304e+05,1.4304e+05,1.4304e+05
5021,1.4312e+05,1.4313e+05,1.4312e+05,1.4312e+05,1.4312e+05
5022,1.4318e+05,1.4318e+05,1.4318e+05,1.4318e+05,1.4318e+05
5023,1.4321e+05,1.4322e+05,1.4321e+05,1.4321e+05,1.4321e+05
5024,1.4325e+05,1.4325e+05,1.4325e+05,1.4325e+05,1.4325e+05
5025,1.4335e+05,1.4335e+05,1.4335e+05,1.4335e+05,1.4335e+05
5026,1.4338e+05,1.4338e+05,1.4338e+05,1.4338e+05,1.4338e+05
5027,1.4342e+05,1.4342e+05,1.4342e+05,1.4342e+05,1.4342e+05
5028,1.4345e+05,1.4345e+05,1.4345e+05,1.4345e+05,1.4345e+05
5029,1.4348e+05,1.4349e+05,1.4348e+05,1.4348e+05,1.4348e+05
5030,1.435e+05,1.435e+05,1.435e+05,1.435e+05,1.435e+05
5031,1.4355e+05,1.4355e+05,1.4355e+05,1.4355e+05,1.4355e+05
5032,1.4364e+05,1.4365e+05,1.4365e+05,1.4365e+05,1.4364e+05
5033,1.4365e+05,1.4366e+05,1.4365e+05,1.4365e+05,1.4365e+05
5034,1.437e+05,1.4371e+05,1.437e+05,1.437e+05,1.437e+05
5035,1.4375e+05,1.4376e+05,1.4376e+05,1.4376e+05,1.4376e+05
5036,1.4378e+05,1.4378e+05,1.4378e+05,1.4378e+05,1.4378e+05
5037,1.438e+05,1.4381e+05,1.4381e+05,1.438e+05,1.438e+05
5038,1.4385e+05,1.4385e+05,1.4385e+05,1.4385e+05,1.4385e+05
5039,1.4394e+05,1.4394e+05,1.4394e+05,1.4394e+05,1.4394e+05
5040,1.4396e+05,1.4396e+05,1.4396e+05,1.4396e+05,1.4396e+05
5041,1.4404e+05,1.4405e+05,1.4404e+05,1.4404e+05,1.4404e+05
5042,1.4406e+05,1.4407e+05,1.4407e+05,1.4406e+05,1.4406e+05
5043,1.441e+05,1.441e+05,1.441e+05,1.441e+05,1.441e+05
5044,1.4414e+05,1.4414e+05,1.4414e+05,1.4414e+05,1.4414e+05
5045,1.4417e+05,1.4417e+05,1.4417e+05,1.4417e+05,1.4417e+05
5046,1.4423e+05,1.4423e+05,1.4423e+05,1.4423e+05,1.4423e+05
5047,1.4426e+05,1.4427e+05,1.4426e+05,1.4426e+05,1.4426e+05
5048,1.4431e+05,1.4432e+05,1.4431e+05,1.4431e+05,1.4431e+05
5049,1.4435e+05,1.4436e+05,1.4435e+05,1.4435e+05,1.4435e+05
5050,1.4441e+05,1.4441e+05,1.4441e+05,1.4441e+05,1.4441e+05
5051,1.4444e+05,1.4444e+05,1.4444e+05,1.4444e+05,1.4444e+05
5052,1.4445e+05,1.4446e+05,1.4445e+05,1.4445e+05,1.4445e+05
5053,1.4451e+05,1.4451e+05,1.4451e+05,1.4451e+05,1.4451e+05
5054,1.4457e+05,1.4457e+05,1.4457e+05,1.4457e+05,1.4457e+05
5055,1.4458e+05,1.4458e+05,1.4458e+05,1.4458e+05,1.4458e+05
5056,1.4466e+05,1.4467e+05,1.4466e+05,1.4466e+05,1.4466e+05
5057,1.447e+05,1.447e+05,1.447e+05,1.447e+05,1.447e+05
5058,1.447e+05,1.4471e+05,1.447e+05,1.447e+05,1.447e+05
5059,1.4473e+05,1.4474e+05,1.4473e+05,1.4473e+05,1.4473e+05
5060,1.4481e+05,1.4482e+05,1.4481e+05,1.4481e+05,1.4481e+05
5061,1.4489e+05,1.4489e+05,1.4489e+05,1.4489e+05,1.4489e+05
5062,1.4491e+05,1.4492e+05,1.4491e+05,1.4491e+05,1.4491e+05
5063,1.4497e+05,1.4497e+05,1.4497e+05,1.4497e+05,1.4497e+05
5064,1.4499e+05,1.45e+05,1.4499e+05,1.4499e+05,1.4499e+05
5065,1.4502e+05,1.4502e+05,1.4502e+05,1.4502e+05,1.4502e+05
5066,1.4503e+05,1.4504e+05,1.4504e+05,1.4503e+05,1.4503e+05
5067,1.4506e+05,1.4507e+05,1.4507e+05,1.4506e+05,1.4506e+05
5068,1.4511e+05,1.4511e+05,1.4511e+05,1.4511e+05,1.4511e+05
5069,1.4517e+05,1.4517e+05,1.4517e+05,1.4517e+05,1.4517e+05
5070,1.4519e+05,1.4519e+05,1.4519e+05,1.4519e+05,1.4519e+05
5071,1.4523e+05,1.4524e+05,1.4523e+05,1.4523e+05,1.4523e+05
5072,1.4527e+05,1.4528e+05,1.4527e+05,1.4527e+05,1.4527e+05
5073,1.4535e+05,1.4535e+05,1.4535e+05,1.4535e+05,1.4535e+05
5074,1.4537e+05,1.4537e+05,1.4537e+05,1.4537e+05,1.4537e+05
5075,1.4538e+05,1.4538e+05,1.4538e+05,1.4538e+05,1.4538e+05
5076,1.4544e+05,1.4545e+05,1.4544e+05,1.4544e+05,1.4544e+05
5077,1.4549e+05,1.4549e+05,1.4549e+05,1.4549e+05,1.4549e+05
5078,1.4556e+05,1.4557e+05,1.4557e+05,1.4556e+05,1.4556e+05
5079,1.456e+05,1.4561e+05,1.456e+05,1.456e+05,1.456e+05
5080,1.4563e+05,1.4564e+05,1.4563e+05,1.4563e+05,1.4563e+05
5081,1.4567e+05,1.4568e+05,1.4567e+05,1.4567e+05,1.4567e+05
5082,1.4571e+05,1.4571e+05,1.4571e+05,1.4571e+05,1.4571e+05
5083,1.4577e+05,1.4577e+05,1.4577e+05,1.4577e+05,1.4577e+05
5084,1.4578e+05,1.4579e+05,1.4578e+05,1.4578e+05,1.4578e+05
5085,1.4581e+05,1.4582e+05,1.4581e+05,1.4581e+05,1.4581e+05
5086,1.4584e+05,1.4584e+05,1.4584e+05,1.4584e+05,1.4584e+05
5087,1.4591e+05,1.4591e+05,1.4591e+05,1.4591e+05,1.4591e+05
5088,1.4596e+05,1.4596e+05,1.4596e+05,1.4596e+05,1.4596e+05
5089,1.46e+05,1.46e+05,1.46e+05,1.46e+05,1.46e+05
5090,1.4605e+05,1.4605e+05,1.4605e+05,1.4605e+05,1.4605e+05
5091,1.461e+05,1.4611e+05,1.461e+05,1.461e+05,1.461e+05
5092,1.4612e+05,1.4613e+05,1.4612e+05,1.4612e+05,1.4612e+05
5093,1.4624e+05,1.4624e+05,1.4624e+05,1.4624e+05,1.4624e+05
5094,1.4627e+05,1.4628e+05,1.4628e+05,1.4627e+05,1.4627e+05
5095,1.463e+05,1.4631e+05,1.463e+05,1.463e+05,1.463e+05
5096,1.4635e+05,1.4635e+05,1.4635e+05,1.4635e+05,1.4635e+05
5097,1.4638e+05,1.4638e+05,1.4638e+05,1.4638e+05,1.4638e+05
5098,1.464e+05,1.464e+05,1.464e+05,1.464e+05,1.464e+05
5099,1.4651e+05,1.4651e+05,1.4651e+05,1.4651e+05,1.4651e+05
5100,1.4654e+05,1.4655e+05,1.4655e+05,1.4654e+05,1.4654e+05
5101,1.466e+05,1.4661e+05,1.466e+05,1.466e+05,1.466e+05
5102,1.4667e+05,1.4668e+05,1.4668e+05,1.4668e+05,1.4667e+05
5103,1.4672e+05,1.4672e+05,1.4672e+05,1.4672e+05,1.4672e+05
5104,1.4676e+05,1.4677e+05,1.4676e+05,1.4676e+05,1.4676e+05
5105,1.4679e+05,1.4679e+05,1.4679e+05,1.4679e+05,1.4679e+05
5106,1.4685e+05,1.4686e+05,1.4685e+05,1.4685e+05,1.4685e+05
5107,1.4689e+05,1.469e+05,1.469e+05,1.469e+05,1.4689e+05
5108,1.4696e+05,1.4697e+05,1.4697e+05,1.4697e+05,1.4696e+05
5109,1.47e+05,1.47e+05,1.47e+05,1.47e+05,1.47e+05
5110,1.4702e+05,1.4702e+05,1.4702e+05,1.4702e+05,1.4702e+05
5111,1.4709e+05,1.471e+05,1.4709e+05,1.4709e+05,1.4709e+05
5112,1.4711e+05,1.4712e+05,1.4711e+05,1.4711e+05,1.4711e+05
5113,1.4717e+05,1.4717e+05,1.4717e+05,1.4717e+05,1.4717e+05
5114,1.4724e+05,1.4725e+05,1.4724e+05,1.4724e+05,1.4724e+05
5115,1.4732e+05,1.4732e+05,1.4732e+05,1.4732e+05,1.4732e+05
5116,1.4737e+05,1.4737e+05,1.4737e+05,1.4737e+05,1.4737e+05
5117,1.4739e+05,1.4739e+05,1.4739e+05,1.4739e+05,1.4739e+05
5118,1.4741e+05,1.4742e+05,1.4741e+05,1.4741e+05,1.4741e+05
5119,1.4747e+05,1.4748e+05,1.4747e+05,1.4747e+05,1.4747e+05
5120,1.4749e+05,1.4749e+05,1.4749e+05,1.4749e+05,1.4749e+05
5121,1.4756e+05,1.4757e+05,1.4756e+05,1.4756e+05,1.4756e+05
5122,1.4766e+05,1.4766e+05,1.4766e+05,1.4766e+05,1.4766e+05
5123,1.4767e+05,1.4768e+05,1.4767e+05,1.4767e+05,1.4767e+05
5124,1.4774e+05,1.4775e+05,1.4774e+05,1.4774e+05,1.4774e+05
5125,1.4777e+05,1.4777e+05,1.4777e+05,1.4777e+05,1.4777e+05
5126,1.4785e+05,1.4786e+05,1.4785e+05,1.4785e+05,1.4785e+05
5127,1.4788e+05,1.4789e+05,1.4788e+05,1.4788e+05,1.4788e+05
5128,1.4792e+05,1.4792e+05,1.4792e+05,1.4792e+05,1.4792e+05
5129,1.4795e+05,1.4795e+05,1.4795e+05,1.4795e+05,1.4795e+05
5130,1.4807e+05,1.4808e+05,1.4807e+05,1.4807e+05,1.4807e+05
5131,1.4808e+05,1.4809e+05,1.4808e+05,1.4808e+05,1.4808e+05
5132,1.4818e+05,1.4818e+05,1.4818e+05,1.4818e+05,1.4818e+05
5133,1.4821e+05,1.4821e+05,1.4821e+05,1.4821e+05,1.4821e+05
5134,1.4829e+05,1.4829e+05,1.4829e+05,1.4829e+05,1.4829e+05
5135,1.4833e+05,1.4834e+05,1.4833e+05,1.4833e+05,1.4833e+05
5136,1.4836e+05,1.4836e+05,1.4836e+05,1.4836e+05,1.4836e+05
5137,1.4839e+05,1.4839e+05,1.4839e+05,1.4839e+05,1.4839e+05
5138,1.4846e+05,1.4847e+05,1.4846e+05,1.4846e+05,1.4846e+05
5139,1.485e+05,1.4851e+05,1.485e+05,1.485e+05,1.485e+05
5140,1.4855e+05,1.4856e+05,1.4855e+05,1.4855e+05,1.4855e+05
5141,1.4862e+05,1.4863e+05,1.4862e+05,1.4862e+05,1.4862e+05
5142,1.4864e+05,1.4864e+05,1.4864e+05,1.4864e+05,1.4864e+05
5143,1.4867e+05,1.4867e+05,1.4867e+05,1.4867e+05,1.4867e+05
5144,1.4875e+05,1.4875e+05,1.4875e+05,1.4875e+05,1.4875e+05
5145,1.4877e+05,1.4878e+05,1.4877e+05,1.4877e+05,1.4877e+05
5146,1.488e+05,1.488e+05,1.488e+05,1.488e+05,1.488e+05
5147,1.4888e+05,1.4888e+05,1.4888e+05,1.4888e+05,1.4888e+05
5148,1.4889e+05,1.489e+05,1.4889e+05,1.4889e+05,1.4889e+05
5149,1.4894e+05,1.4894e+05,1.4894e+05,1.4894e+05,1.4894e+05
5150,1.4894e+05,1.4895e+05,1.4895e+05,1.4894e+05,1.4894e+05
5151,1.4904e+05,1.4904e+05,1.4904e+05,1.4904e+05,1.4904e+05
5152,1.4904e+05,1.4905e+05,1.4905e+05,1.4904e+05,1.4904e+05
5153,1.4911e+05,1.4911e+05,1.4911e+05,1.4911e+05,1.4911e+05
5154,1.4912e+05,1.4913e+05,1.4913e+05,1.4913e+05,1.4913e+05
5155,1.4923e+05,1.4924e+05,1.4923e+05,1.4923e+05,1.4923e+05
5156,1.4926e+05,1.4927e+05,1.4926e+05,1.4926e+05,1.4926e+05
5157,1.4931e+05,1.4932e+05,1.4931e+05,1.4931e+05,1.4931e+05
5158,1.4934e+05,1.4934e+05,1.4934e+05,1.4934e+05,1.4934e+05
5159,1.4938e+05,1.4938e+05,1.4938e+05,1.4938e+05,1.4938e+05
5160,1.4947e+05,1.4947e+05,1.4947e+05,1.4947e+05,1.4947e+05
5161,1.4951e+05,1.4952e+05,1.4951e+05,1.4951e+05,1.4951e+05
5162,1.4954e+05,1.4955e+05,1.4955e+05,1.4954e+05,1.4954e+05
5163,1.4957e+05,1.4958e+05,1.4957e+05,1.4957e+05,1.4957e+05
5164,1.4961e+05,1.4961e+05,1.4961e+05,1.4961e+05,1.4961e+05
5165,1.4966e+05,1.4966e+05,1.4966e+05,1.4966e+05,1.4966e+05
5166,1.4968e+05,1.4968e+05,1.4968e+05,1.4968e+05,1.4968e+05
5167,1.4969e+05,1.497e+05,1.497e+05,1.497e+05,1.4969e+05
5168,1.4975e+05,1.4975e+05,1.4975e+05,1.4975e+05,1.4975e+05
5169,1.498e+05,1.498e+05,1.498e+05,1.498e+05,1.498e+05
5170,1.4987e+05,1.4988e+05,1.4988e+05,1.4988e+05,1.4987e+05
5171,1.4994e+05,1.4994e+05,1.4994e+05,1.4994e+05,1.4994e+05
5172,1.4998e+05,1.4998e+05,1.4998e+05,1.4998e+05,1.4998e+05
5173,1.5e+05,1.5e+05,1.5e+05,1.5e+05,1.5e+05
5174,1.5005e+05,1.5005e+05,1.5005e+05,1.5005e+05,1.5005e+05
5175,1.5011e+05,1.5011e+05,1.5011e+05,1.5011e+05,1.5011e+05
5176,1.5013e+05,1.5013e+05,1.5013e+05,1.5013e+05,1.5013e+05
5177,1.5018e+05,1.5019e+05,1.5018e+05,1.5018e+05,1.5018e+05
5178,1.5021e+05,1.5021e+05,1.5021e+05,1.5021e+05,1.5021e+05
5179,1.5027e+05,1.5027e+05,1.5027e+05,1.5027e+05,1.5027e+05
5180,1.5029e+05,1.503e+05,1.5029e+05,1.5029e+05,1.5029e+05
5181,1.5036e+05,1.5036e+05,1.5036e+05,1.5036e+05,1.5036e+05
5182,1.5039e+05,1.5039e+05,1.5039e+05,1.5039e+05,1.5039e+05
5183,1.5043e+05,1.5043e+05,1.5043e+05,1.5043e+05,1.5043e+05
5184,1.5045e+05,1.5045e+05,1.5045e+05,1.5045e+05,1.5045e+05
5185,1.505e+05,1.5051e+05,1.505e+05,1.505e+05,1.505e+05
5186,1.5051e+05,1.5052e+05,1.5052e+05,1.5051e+05,1.5051e+05
5187,1.5057e+05,1.5057e+05,1.5057e+05,1.5057e+05,1.5057e+05
5188,1.5062e+05,1.5062e+05,1.5062e+05,1.5062e+05,1.5062e+05
5189,1.5064e+05,1.5064e+05,1.5064e+05,1.5064e+05,1.5064e+05
5190,1.5071e+05,1.5072e+05,1.5071e+05,1.5071e+05,1.5071e+05
5191,1.5074e+05,1.5074e+05,1.5074e+05,1.5074e+05,1.5074e+05
5192,1.5085e+05,1.5085e+05,1.5085e+05,1.5085e+05,1.5085e+05
5193,1.5089e+05,1.5089e+05,1.5089e+05,1.5089e+05,1.5089e+05
5194,1.5094e+05,1.5094e+05,1.5094e+05,1.5094e+05,1.5094e+05
5195,1.5095e+05,1.5096e+05,1.5095e+05,1.5095e+05,1.5095e+05
5196,1.5103e+05,1.5104e+05,1.5103e+05,1.5103e+05,1.5103e+05
5197,1.5106e+05,1.5106e+05,1.5106e+05,1.5106e+05,1.5106e+05
5198,1.5108e+05,1.5108e+05,1.5108e+05,1.5108e+05,1.5108e+05
5199,1.511e+05,1.5111e+05,1.5111e+05,1.511e+05,1.511e+05
5200,1.5117e+05,1.5117e+05,1.5117e+05,1.5117e+05,1.5117e+05
5201,1.5124e+05,1.5124e+05,1.5124e+05,1.5124e+05,1.5124e+05
5202,1.5126e+05,1.5126e+05,1.5126e+05,1.5126e+05,1.5126e+05
5203,1.5133e+05,1.5133e+05,1.5133e+05,1.5133e+05,1.5133e+05
5204,1.5138e+05,1.5138e+05,1.5138e+05,1.5138e+05,1.5138e+05
5205,1.5141e+05,1.5141e+05,1.5141e+05,1.5141e+05,1.5141e+05
5206,1.5143e+05,1.5144e+05,1.5143e+05,1.5143e+05,1.5143e+05
5207,1.5149e+05,1.5149e+05,1.5149e+05,1.5149e+05,1.5149e+05
5208,1.515e+05,1.5151e+05,1.515e+05,1.515e+05,1.515e+05
5209,1.5157e+05,1.5157e+05,1.5157e+05,1.5157e+05,1.5157e+05
5210,1.5161e+05,1.5162e+05,1.5161e+05,1.5161e+05,1.5161e+05
5211,1.5167e+05,1.5167e+05,1.5167e+05,1.5167e+05,1.5167e+05
5212,1.5173e+05,1.5174e+05,1.5174e+05,1.5174e+05,1.5173e+05
5213,1.5176e+05,1.5176e+05,1.5176e+05,1.5176e+05,1.5176e+05
5214,1.5182e+05,1.5182e+05,1.5182e+05,1.5182e+05,1.5182e+05
5215,1.519e+05,1.5191e+05,1.519e+05,1.519e+05,1.519e+05
5216,1.5193e+05,1.5194e+05,1.5193e+05,1.5193e+05,1.5193e+05
5217,1.5197e+05,1.5198e+05,1.5197e+05,1.5197e+05,1.5197e+05
5218,1.52e+05,1.5201e+05,1.52e+05,1.52e+05,1.52e+05
5219,1.5205e+05,1.5205e+05,1.5205e+05,1.5205e+05,1.5205e+05
5220,1.521e+05,1.521e+05,1.521e+05,1.521e+05,1.521e+05
5221,1.5216e+05,1.5216e+05,1.5216e+05,1.5216e+05,1.5216e+05
5222,1.5221e+05,1.5221e+05,1.5221e+05,1.5221e+05,1.5221e+05
5223,1.523e+05,1.523e+05,1.523e+05,1.523e+05,1.523e+05
5224,1.5236e+05,1.5236e+05,1.5236e+05,1.5236e+05,1.5236e+05
5225,1.5238e+05,1.5238e+05,1.5238e+05,1.5238e+05,1.5238e+05
5226,1.5241e+05,1.5242e+05,1.5241e+05,1.5241e+05,1.5241e+05
5227,1.5245e+05,1.5245e+05,1.5245e+05,1.5245e+05,1.5245e+05
5228,1.5253e+05,1.5254e+05,1.5253e+05,1.5253e+05,1.5253e+05
5229,1.5259e+05,1.5259e+05,1.5259e+05,1.5259e+05,1.5259e+05
5230,1.5262e+05,1.5263e+05,1.5262e+05,1.5262e+05,1.5262e+05
5231,1.5268e+05,1.5268e+05,1.5268e+05,1.5268e+05,1.5268e+05
5232,1.5275e+05,1.5275e+05,1.5275e+05,1.5275e+05,1.5275e+05
5233,1.5276e+05,1.5276e+05,1.5276e+05,1.5276e+05,1.5276e+05
5234,1.528e+05,1.528e+05,1.528e+05,1.528e+05,1.528e+05
5235,1.5284e+05,1.5284e+05,1.5284e+05,1.5284e+05,1.5284e+05
5236,1.5288e+05,1.5288e+05,1.5288e+05,1.5288e+05,1.5288e+05
5237,1.5296e+05,1.5297e+05,1.5296e+05,1.5296e+05,1.5296e+05
5238,1.5303e+05,1.5304e+05,1.5303e+05,1.5303e+05,1.5303e+05
5239,1.5309e+05,1.531e+05,1.5309e+05,1.5309e+05,1.5309e+05
5240,1.531e+05,1.5311e+05,1.531e+05,1.531e+05,1.531e+05
5241,1.5314e+05,1.5315e+05,1.5314e+05,1.5314e+05,1.5314e+05
5242,1.5321e+05,1.5322e+05,1.5321e+05,1.5321e+05,1.5321e+05
5243,1.5329e+05,1.5329e+05,1.5329e+05,1.5329e+05,1.5329e+05
5244,1.5333e+05,1.5333e+05,1.5333e+05,1.5333e+05,1.5333e+05
5245,1.5338e+05,1.5339e+05,1.5339e+05,1.5338e+05,1.5338e+05
5246,1.5343e+05,1.5344e+05,1.5343e+05,1.5343e+05,1.5343e+05
5247,1.5348e+05,1.5348e+05,1.5348e+05,1.5348e+05,1.5348e+05
5248,1.5354e+05,1.5355e+05,1.5355e+05,1.5354e+05,1.5354e+05
5249,1.536e+05,1.536e+05,1.536e+05,1.536e+05,1.536e+05
5250,1.5366e+05,1.5366e+05,1.5366e+05,1.5366e+05,1.5366e+05
5251,1.5367e+05,1.5368e+05,1.5368e+05,1.5367e+05,1.5367e+05
5252,1.5372e+05,1.5372e+05,1.5372e+05,1.5372e+05,1.5372e+05
5253,1.5378e+05,1.5378e+05,1.5378e+05,1.5378e+05,1.5378e+05
5254,1.5387e+05,1.5388e+05,1.5388e+05,1.5388e+05,1.5388e+05
5255,1.5391e+05,1.5392e+05,1.5392e+05,1.5391e+05,1.5391e+05
5256,1.5395e+05,1.5395e+05,1.5395e+05,1.5395e+05,1.5395e+05
5257,1.5403e+05,1.5404e+05,1.5403e+05,1.5403e+05,1.5403e+05
5258,1.5411e+05,1.5411e+05,1.5411e+05,1.5411e+05,1.5411e+05
5259,1.5414e+05,1.5415e+05,1.5415e+05,1.5414e+05,1.5414e+05
5260,1.5418e+05,1.5419e+05,1.5418e+05,1.5418e+05,1.5418e+05
5261,1.5423e+05,1.5424e+05,1.5423e+05,1.5423e+05,1.5423e+05
5262,1.5428e+05,1.5428e+05,1.5428e+05,1.5428e+05,1.5428e+05
5263,1.543e+05,1.5431e+05,1.543e+05,1.543e+05,1.543e+05
5264,1.5433e+05,1.5434e+05,1.5433e+05,1.5433e+05,1.5433e+05
5265,1.5443e+05,1.5443e+05,1.5443e+05,1.5443e+05,1.5443e+05
5266,1.5447e+05,1.5447e+05,1.5447e+05,1.5447e+05,1.5447e+05
5267,1.5447e+05,1.5448e+05,1.5448e+05,1.5447e+05,1.5447e+05
5268,1.5451e+05,1.5451e+05,1.5451e+05,1.5451e+05,1.5451e+05
5269,1.5459e+05,1.5459e+05,1.5459e+05,1.5459e+05,1.5459e+05
5270,1.5465e+05,1.5465e+05,1.5465e+05,1.5465e+05,1.5465e+05
5271,1.5469e+05,1.5469e+05,1.5469e+05,1.5469e+05,1.5469e+05
5272,1.5471e+05,1.5472e+05,1.5471e+05,1.5471e+05,1.5471e+05
5273,1.5477e+05,1.5478e+05,1.5478e+05,1.5477e+05,1.5477e+05
5274,1.548e+05,1.5481e+05,1.548e+05,1.548e+05,1.548e+05
5275,1.5485e+05,1.5486e+05,1.5485e+05,1.5485e+05,1.5485e+05
5276,1.5491e+05,1.5492e+05,1.5491e+05,1.5491e+05,1.5491e+05
5277,1.5498e+05,1.5498e+05,1.5498e+05,1.5498e+05,1.5498e+05
5278,1.5502e+05,1.5503e+05,1.5502e+05,1.5502e+05,1.5502e+05
5279,1.5507e+05,1.5508e+05,1.5507e+05,1.5507e+05,1.5507e+05
5280,1.551e+05,1.551e+05,1.551e+05,1.551e+05,1.551e+05
5281,1.5513e+05,1.5513e+05,1.5513e+05,1.5513e+05,1.5513e+05
5282,1.5516e+05,1.5516e+05,1.5516e+05,1.5516e+05,1.5516e+05
5283,1.552e+05,1.552e+05,1.552e+05,1.552e+05,1.552e+05
5284,1.5527e+05,1.5528e+05,1.5527e+05,1.5527e+05,1.5527e+05
5285,1.5531e+05,1.5531e+05,1.5531e+05,1.5531e+05,1.5531e+05
5286,1.5534e+05,1.5535e+05,1.5534e+05,1.5534e+05,1.5534e+05
5287,1.5536e+05,1.5536e+05,1.5536e+05,1.5536e+05,1.5536e+05
5288,1.5542e+05,1.5543e+05,1.5542e+05,1.5542e+05,1.5542e+05
5289,1.5549e+05,1.5549e+05,1.5549e+05,1.5549e+05,1.5549e+05
5290,1.5552e+05,1.5552e+05,1.5552e+05,1.5552e+05,1.5552e+05
5291,1.556e+05,1.556e+05,1.556e+05,1.556e+05,1.556e+05
5292,1.5567e+05,1.5567e+05,1.5567e+05,1.5567e+05,1.5567e+05
5293,1.5569e+05,1.5569e+05,1.5569e+05,1.5569e+05,1.5569e+05
5294,1.5572e+05,1.5572e+05,1.5572e+05,1.5572e+05,1.5572e+05
5295,1.5581e+05,1.5582e+05,1.5581e+05,1.5581e+05,1.5581e+05
5296,1.5585e+05,1.5585e+05,1.5585e+05,1.5585e+05,1.5585e+05
5297,1.5586e+05,1.5586e+05,1.5586e+05,1.5586e+05,1.5586e+05
5298,1.5588e+05,1.5589e+05,1.5588e+05,1.5588e+05,1.5588e+05
5299,1.5592e+05,1.5592e+05,1.5592e+05,1.5592e+05,1.5592e+05
5300,1.5594e+05,1.5594e+05,1.5594e+05,1.5594e+05,1.5594e+05
5301,1.5603e+05,1.5603e+05,1.5603e+05,1.5603e+05,1.5603e+05
5302,1.5608e+05,1.5608e+05,1.5608e+05,1.5608e+05,1.5608e+05
5303,1.561e+05,1.561e+05,1.561e+05,1.561e+05,1.561e+05
5304,1.5614e+05,1.5615e+05,1.5614e+05,1.5614e+05,1.5614e+05
5305,1.5618e+05,1.5619e+05,1.5619e+05,1.5619e+05,1.5618e+05
5306,1.5623e+05,1.5623e+05,1.5623e+05,1.5623e+05,1.5623e+05
5307,1.563e+05,1.5631e+05,1.563e+05,1.563e+05,1.563e+05
5308,1.5631e+05,1.5632e+05,1.5631e+05,1.5631e+05,1.5631e+05
5309,1.5634e+05,1.5634e+05,1.5634e+05,1.5634e+05,1.5634e+05
5310,1.5638e+05,1.5639e+05,1.5638e+05,1.5638e+05,1.5638e+05
5311,1.5643e+05,1.5644e+05,1.5643e+05,1.5643e+05,1.5643e+05
5312,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05
5313,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05
5314,1.5657e+05,1.5657e+05,1.5657e+05,1.5657e+05,1.5657e+05
5315,1.5662e+05,1.5663e+05,1.5663e+05,1.5662e+05,1.5662e+05
5316,1.5666e+05,1.5667e+05,1.5666e+05,1.5666e+05,1.5666e+05
5317,1.5671e+05,1.5672e+05,1.5671e+05,1.5671e+05,1.5671e+05
5318,1.5677e+05,1.5677e+05,1.5677e+05,1.5677e+05,1.5677e+05
5319,1.568e+05,1.5681e+05,1.568e+05,1.568e+05,1.568e+05
5320,1.5686e+05,1.5686e+05,1.5686e+05,1.5686e+05,1.5686e+05
5321,1.5687e+05,1.5687e+05,1.5687e+05,1.5687e+05,1.5687e+05
5322,1.5695e+05,1.5696e+05,1.5695e+05,1.5695e+05,1.5695e+05
5323,1.5699e+05,1.57e+05,1.5699e+05,1.5699e+05,1.5699e+05
5324,1.5708e+05,1.5709e+05,1.5708e+05,1.5708e+05,1.5708e+05
5325,1.571e+05,1.571e+05,1.571e+05,1.571e+05,1.571e+05
5326,1.5715e+05,1.5715e+05,1.5715e+05,1.5715e+05,1.5715e+05
5327,1.572e+05,1.5721e+05,1.5721e+05,1.5721e+05,1.572e+05
5328,1.5725e+05,1.5725e+05,1.5725e+05,1.5725e+05,1.5725e+05
5329,1.5729e+05,1.5729e+05,1.5729e+05,1.5729e+05,1.5729e+05
5330,1.574e+05,1.574e+05,1.574e+05,1.574e+05,1.574e+05
5331,1.5742e+05,1.5742e+05,1.5742e+05,1.5742e+05,1.5742e+05
5332,1.5749e+05,1.5749e+05,1.5749e+05,1.5749e+05,1.5749e+05
5333,1.5751e+05,1.5751e+05,1.5751e+05,1.5751e+05,1.5751e+05
5334,1.5753e+05,1.5753e+05,1.5753e+05,1.5753e+05,1.5753e+05
5335,1.5759e+05,1.5759e+05,1.5759e+05,1.5759e+05,1.5759e+05
5336,1.5765e+05,1.5766e+05,1.5765e+05,1.5765e+05,1.5765e+05
5337,1.5769e+05,1.577e+05,1.577e+05,1.577e+05,1.5769e+05
5338,1.5776e+05,1.5777e+05,1.5776e+05,1.5776e+05,1.5776e+05
5339,1.5783e+05,1.5783e+05,1.5783e+05,1.5783e+05,1.5783e+05
5340,1.5788e+05,1.5788e+05,1.5788e+05,1.5788e+05,1.5788e+05
5341,1.5789e+05,1.579e+05,1.5789e+05,1.5789e+05,1.5789e+05
5342,1.5799e+05,1.5799e+05,1.5799e+05,1.5799e+05,1.5799e+05
5343,1.5803e+05,1.5804e+05,1.5803e+05,1.5803e+05,1.5803e+05
5344,1.5809e+05,1.581e+05,1.581e+05,1.581e+05,1.581e+05
5345,1.5811e+05,1.5811e+05,1.5811e+05,1.5811e+05,1.5811e+05
5346,1.5812e+05,1.5812e+05,1.5812e+05,1.5812e+05,1.5812e+05
5347,1.5821e+05,1.5821e+05,1.5821e+05,1.5821e+05,1.5821e+05
5348,1.5827e+05,1.5828e+05,1.5827e+05,1.5827e+05,1.5827e+05
5349,1.5829e+05,1.583e+05,1.583e+05,1.5829e+05,1.5829e+05
5350,1.5837e+05,1.5837e+05,1.5837e+05,1.5837e+05,1.5837e+05
5351,1.5848e+05,1.5849e+05,1.5849e+05,1.5849e+05,1.5848e+05
5352,1.5851e+05,1.5852e+05,1.5852e+05,1.5851e+05,1.5851e+05
5353,1.5853e+05,1.5853e+05,1.5853e+05,1.5853e+05,1.5853e+05
5354,1.586e+05,1.5861e+05,1.586e+05,1.586e+05,1.586e+05
5355,1.5869e+05,1.5869e+05,1.5869e+05,1.5869e+05,1.5869e+05
5356,1.5877e+05,1.5877e+05,1.5877e+05,1.5877e+05,1.5877e+05
5357,1.5881e+05,1.5882e+05,1.5882e+05,1.5881e+05,1.5881e+05
5358,1.5884e+05,1.5884e+05,1.5884e+05,1.5884e+05,1.5884e+05
5359,1.5886e+05,1.5886e+05,1.5886e+05,1.5886e+05,1.5886e+05
5360,1.5886e+05,1.5887e+05,1.5886e+05,1.5886e+05,1.5886e+05
5361,1.5898e+05,1.5899e+05,1.5898e+05,1.5898e+05,1.5898e+05
5362,1.5904e+05,1.5904e+05,1.5904e+05,1.5904e+05,1.5904e+05
5363,1.5905e+05,1.5906e+05,1.5905e+05,1.5905e+05,1.5905e+05
5364,1.5912e+05,1.5913e+05,1.5912e+05,1.5912e+05,1.5912e+05
5365,1.5915e+05,1.5916e+05,1.5915e+05,1.5915e+05,1.5915e+05
5366,1.5921e+05,1.5921e+05,1.5921e+05,1.5921e+05,1.5921e+05
5367,1.5925e+05,1.5925e+05,1.5925e+05,1.5925e+05,1.5925e+05
5368,1.5935e+05,1.5935e+05,1.5935e+05,1.5935e+05,1.5935e+05
5369,1.594e+05,1.594e+05,1.594e+05,1.594e+05,1.594e+05
5370,1.5943e+05,1.5944e+05,1.5943e+05,1.5943e+05,1.5943e+05
5371,1.5953e+05,1.5953e+05,1.5953e+05,1.5953e+05,1.5953e+05
5372,1.5956e+05,1.5956e+05,1.5956e+05,1.5956e+05,1.5956e+05
5373,1.5956e+05,1.5957e+05,1.5956e+05,1.5956e+05,1.5956e+05
5374,1.5965e+05,1.5966e+05,1.5965e+05,1.5965e+05,1.5965e+05
5375,1.5968e+05,1.5969e+05,1.5968e+05,1.5968e+05,1.5968e+05
5376,1.5972e+05,1.5972e+05,1.5972e+05,1.5972e+05,1.5972e+05
5377,1.5982e+05,1.5982e+05,1.5982e+05,1.5982e+05,1.5982e+05
5378,1.5987e+05,1.5987e+05,1.5987e+05,1.5987e+05,1.5987e+05
5379,1.599e+05,1.599e+05,1.599e+05,1.599e+05,1.599e+05
5380,1.5993e+05,1.5993e+05,1.5993e+05,1.5993e+05,1.5993e+05
5381,1.6e+05,1.6e+05,1.6e+05,1.6e+05,1.6e+05
5382,1.6002e+05,1.6003e+05,1.6002e+05,1.6002e+05,1.6002e+05
5383,1.6006e+05,1.6006e+05,1.6006e+05,1.6006e+05,1.6006e+05
5384,1.6009e+05,1.6009e+05,1.6009e+05,1.6009e+05,1.6009e+05
5385,1.6021e+05,1.6022e+05,1.6021e+05,1.6021e+05,1.6021e+05
5386,1.6024e+05,1.6024e+05,1.6024e+05,1.6024e+05,1.6024e+05
5387,1.6025e+05,1.6025e+05,1.6025e+05,1.6025e+05,1.6025e+05
5388,1.6032e+05,1.6033e+05,1.6033e+05,1.6033e+05,1.6032e+05
5389,1.6038e+05,1.6039e+05,1.6038e+05,1.6038e+05,1.6038e+05
5390,1.6044e+05,1.6044e+05,1.6044e+05,1.6044e+05,1.6044e+05
5391,1.6047e+05,1.6048e+05,1.6048e+05,1.6047e+05,1.6047e+05
5392,1.6052e+05,1.6052e+05,1.6052e+05,1.6052e+05,1.6052e+05
5393,1.6058e+05,1.6059e+05,1.6058e+05,1.6058e+05,1.6058e+05
5394,1.6063e+05,1.6063e+05,1.6063e+05,1.6063e+05,1.6063e+05
5395,1.607e+05,1.6071e+05,1.607e+05,1.607e+05,1.607e+05
5396,1.6072e+05,1.6072e+05,1.6072e+05,1.6072e+05,1.6072e+05
5397,1.608e+05,1.608e+05,1.608e+05,1.608e+05,1.608e+05
5398,1.6086e+05,1.6086e+05,1.6086e+05,1.6086e+05,1.6086e+05
5399,1.6087e+05,1.6088e+05,1.6087e+05,1.6087e+05,1.6087e+05
5400,1.6091e+05,1.6092e+05,1.6091e+05,1.6091e+05,1.6091e+05
5401,1.6094e+05,1.6095e+05,1.6094e+05,1.6094e+05,1.6094e+05
5402,1.6098e+05,1.6098e+05,1.6098e+05,1.6098e+05,1.6098e+05
5403,1.6107e+05,1.6107e+05,1.6107e+05,1.6107e+05,1.6107e+05
5404,1.6109e+05,1.6109e+05,1.6109e+05,1.6109e+05,1.6109e+05
5405,1.6113e+05,1.6114e+05,1.6113e+05,1.6113e+05,1.6113e+05
5406,1.6114e+05,1.6115e+05,1.6114e+05,1.6114e+05,1.6114e+05
5407,1.6123e+05,1.6123e+05,1.6123e+05,1.6123e+05,1.6123e+05
5408,1.6126e+05,1.6126e+05,1.6126e+05,1.6126e+05,1.6126e+05
5409,1.6129e+05,1.613e+05,1.6129e+05,1.6129e+05,1.6129e+05
5410,1.6135e+05,1.6135e+05,1.6135e+05,1.6135e+05,1.6135e+05
5411,1.614e+05,1.614e+05,1.614e+05,1.614e+05,1.614e+05
5412,1.6146e+05,1.6146e+05,1.6146e+05,1.6146e+05,1.6146e+05
5413,1.6149e+05,1.615e+05,1.6149e+05,1.6149e+05,1.6149e+05
5414,1.6152e+05,1.6153e+05,1.6152e+05,1.6152e+05,1.6152e+05
5415,1.6155e+05,1.6155e+05,1.6155e+05,1.6155e+05,1.6155e+05
5416,1.6162e+05,1.6162e+05,1.6162e+05,1.6162e+05,1.6162e+05
5417,1.6166e+05,1.6166e+05,1.6166e+05,1.6166e+05,1.6166e+05
5418,1.6175e+05,1.6176e+05,1.6175e+05,1.6175e+05,1.6175e+05
5419,1.618e+05,1.618e+05,1.618e+05,1.618e+05,1.618e+05
5420,1.6185e+05,1.6186e+05,1.6186e+05,1.6185e+05,1.6185e+05
5421,1.6191e+05,1.6192e+05,1.6191e+05,1.6191e+05,1.6191e+05
5422,1.6194e+05,1.6195e+05,1.6194e+05,1.6194e+05,1.6194e+05
5423,1.6195e+05,1.6195e+05,1.6195e+05,1.6195e+05,1.6195e+05
5424,1.6203e+05,1.6203e+05,1.6203e+05,1.6203e+05,1.6203e+05
5425,1.6206e+05,1.6207e+05,1.6207e+05,1.6206e+05,1.6206e+05
5426,1.6214e+05,1.6214e+05,1.6214e+05,1.6214e+05,1.6214e+05
5427,1.6217e+05,1.6218e+05,1.6217e+05,1.6217e+05,1.6217e+05
5428,1.6219e+05,1.6219e+05,1.6219e+05,1.6219e+05,1.6219e+05
5429,1.6223e+05,1.6223e+05,1.6223e+05,1.6223e+05,1.6223e+05
5430,1.6226e+05,1.6226e+05,1.6226e+05,1.6226e+05,1.6226e+05
5431,1.6233e+05,1.6234e+05,1.6233e+05,1.6233e+05,1.6233e+05
5432,1.6239e+05,1.624e+05,1.6239e+05,1.6239e+05,1.6239e+05
5433,1.6243e+05,1.6244e+05,1.6243e+05,1.6243e+05,1.6243e+05
5434,1.6252e+05,1.6252e+05,1.6252e+05,1.6252e+05,1.6252e+05
5435,1.6253e+05,1.6253e+05,1.6253e+05,1.6253e+05,1.6253e+05
5436,1.6255e+05,1.6256e+05,1.6255e+05,1.6255e+05,1.6255e+05
5437,1.6259e+05,1.6259e+05,1.6259e+05,1.6259e+05,1.6259e+05
5438,1.6263e+05,1.6263e+05,1.6263e+05,1.6263e+05,1.6263e+05
5439,1.6269e+05,1.6269e+05,1.6269e+05,1.6269e+05,1.6269e+05
5440,1.6272e+05,1.6273e+05,1.6272e+05,1.6272e+05,1.6272e+05
5441,1.6274e+05,1.6274e+05,1.6274e+05,1.6274e+05,1.6274e+05
5442,1.6279e+05,1.6279e+05,1.6279e+05,1.6279e+05,1.6279e+05
5443,1.629e+05,1.629e+05,1.629e+05,1.629e+05,1.629e+05
5444,1.6296e+05,1.6296e+05,1.6296e+05,1.6296e+05,1.6296e+05
5445,1.6301e+05,1.6301e+05,1.6301e+05,1.6301e+05,1.6301e+05
5446,1.6303e+05,1.6303e+05,1.6303e+05,1.6303e+05,1.6303e+05
5447,1.6311e+05,1.6311e+05,1.6311e+05,1.6311e+05,1.6311e+05
5448,1.6315e+05,1.6316e+05,1.6315e+05,1.6315e+05,1.6315e+05
5449,1.6319e+05,1.6319e+05,1.6319e+05,1.6319e+05,1.6319e+05
5450,1.6321e+05,1.6322e+05,1.6322e+05,1.6321e+05,1.6321e+05
5451,1.6324e+05,1.6325e+05,1.6325e+05,1.6325e+05,1.6325e+05
5452,1.6336e+05,1.6336e+05,1.6336e+05,1.6336e+05,1.6336e+05
5453,1.6343e+05,1.6344e+05,1.6343e+05,1.6343e+05,1.6343e+05
5454,1.6347e+05,1.6348e+05,1.6347e+05,1.6347e+05,1.6347e+05
5455,1.6354e+05,1.6355e+05,1.6354e+05,1.6354e+05,1.6354e+05
5456,1.636e+05,1.636e+05,1.636e+05,1.636e+05,1.636e+05
5457,1.6365e+05,1.6365e+05,1.6365e+05,1.6365e+05,1.6365e+05
5458,1.6367e+05,1.6367e+05,1.6367e+05,1.6367e+05,1.6367e+05
5459,1.6373e+05,1.6373e+05,1.6373e+05,1.6373e+05,1.6373e+05
5460,1.638e+05,1.638e+05,1.638e+05,1.638e+05,1.638e+05
5461,1.6382e+05,1.6383e+05,1.6382e+05,1.6382e+05,1.6382e+05
5462,1.6386e+05,1.6386e+05,1.6386e+05,1.6386e+05,1.6386e+05
5463,1.6391e+05,1.6392e+05,1.6391e+05,1.6391e+05,1.6391e+05
5464,1.6399e+05,1.6399e+05,1.6399e+05,1.6399e+05,1.6399e+05
5465,1.6404e+05,1.6404e+05,1.6404e+05,1.6404e+05,1.6404e+05
5466,1.6406e+05,1.6407e+05,1.6406e+05,1.6406e+05,1.6406e+05
5467,1.6411e+05,1.6411e+05,1.6411e+05,1.6411e+05,1.6411e+05
5468,1.6418e+05,1.6419e+05,1.6418e+05,1.6418e+05,1.6418e+05
5469,1.6424e+05,1.6425e+05,1.6424e+05,1.6424e+05,1.6424e+05
5470,1.6431e+05,1.6432e+05,1.6431e+05,1.6431e+05,1.6431e+05
5471,1.6437e+05,1.6437e+05,1.6437e+05,1.6437e+05,1.6437e+05
5472,1.6439e+05,1.644e+05,1.644e+05,1.644e+05,1.644e+05
5473,1.6447e+05,1.6447e+05,1.6447e+05,1.6447e+05,1.6447e+05
5474,1.6452e+05,1.6452e+05,1.6452e+05,1.6452e+05,1.6452e+05
5475,1.6455e+05,1.6456e+05,1.6455e+05,1.6455e+05,1.6455e+05
5476,1.6465e+05,1.6466e+05,1.6465e+05,1.6465e+05,1.6465e+05
5477,1.647e+05,1.6471e+05,1.647e+05,1.647e+05,1.647e+05
5478,1.6476e+05,1.6477e+05,1.6476e+05,1.6476e+05,1.6476e+05
5479,1.6483e+05,1.6484e+05,1.6484e+05,1.6484e+05,1.6484e+05
5480,1.6486e+05,1.6487e+05,1.6486e+05,1.6486e+05,1.6486e+05
5481,1.6494e+05,1.6494e+05,1.6494e+05,1.6494e+05,1.6494e+05
5482,1.6501e+05,1.6502e+05,1.6501e+05,1.6501e+05,1.6501e+05
5483,1.6506e+05,1.6506e+05,1.6506e+05,1.6506e+05,1.6506e+05
5484,1.6512e+05,1.6512e+05,1.6512e+05,1.6512e+05,1.6512e+05
5485,1.6515e+05,1.6516e+05,1.6515e+05,1.6515e+05,1.6515e+05
5486,1.6518e+05,1.6519e+05,1.6519e+05,1.6519e+05,1.6518e+05
5487,1.6524e+05,1.6524e+05,1.6524e+05,1.6524e+05,1.6524e+05
5488,1.6532e+05,1.6533e+05,1.6532e+05,1.6532e+05,1.6532e+05
5489,1.6536e+05,1.6536e+05,1.6536e+05,1.6536e+05,1.6536e+05
5490,1.6542e+05,1.6543e+05,1.6542e+05,1.6542e+05,1.6542e+05
5491,1.6547e+05,1.6547e+05,1.6547e+05,1.6547e+05,1.6547e+05
5492,1.6551e+05,1.6552e+05,1.6551e+05,1.6551e+05,1.6551e+05
5493,1.6558e+05,1.6559e+05,1.6558e+05,1.6558e+05,1.6558e+05
5494,1.6563e+05,1.6563e+05,1.6563e+05,1.6563e+05,1.6563e+05
5495,1.6569e+05,1.6569e+05,1.6569e+05,1.6569e+05,1.6569e+05
5496,1.6571e+05,1.6572e+05,1.6572e+05,1.6571e+05,1.6571e+05
5497,1.6575e+05,1.6576e+05,1.6576e+05,1.6575e+05,1.6575e+05
5498,1.658e+05,1.658e+05,1.658e+05,1.658e+05,1.658e+05
5499,1.6587e+05,1.6587e+05,1.6587e+05,1.6587e+05,1.6587e+05
5500,1.6594e+05,1.6595e+05,1.6594e+05,1.6594e+05,1.6594e+05
5501,1.6597e+05,1.6598e+05,1.6597e+05,1.6597e+05,1.6597e+05
5502,1.6605e+05,1.6606e+05,1.6606e+05,1.6606e+05,1.6605e+05
5503,1.661e+05,1.661e+05,1.661e+05,1.661e+05,1.661e+05
5504,1.6612e+05,1.6612e+05,1.6612e+05,1.6612e+05,1.6612e+05
5505,1.6616e+05,1.6616e+05,1.6616e+05,1.6616e+05,1.6616e+05
5506,1.6624e+05,1.6624e+05,1.6624e+05,1.6624e+05,1.6624e+05
5507,1.6627e+05,1.6628e+05,1.6627e+05,1.6627e+05,1.6627e+05
5508,1.6635e+05,1.6636e+05,1.6635e+05,1.6635e+05,1.6635e+05
5509,1.6636e+05,1.6637e+05,1.6637e+05,1.6637e+05,1.6636e+05
5510,1.6643e+05,1.6644e+05,1.6643e+05,1.6643e+05,1.6643e+05
5511,1.6648e+05,1.6648e+05,1.6648e+05,1.6648e+05,1.6648e+05
5512,1.665e+05,1.665e+05,1.665e+05,1.665e+05,1.665e+05
5513,1.6659e+05,1.6659e+05,1.6659e+05,1.6659e+05,1.6659e+05
5514,1.6662e+05,1.6662e+05,1.6662e+05,1.6662e+05,1.6662e+05
5515,1.6666e+05,1.6667e+05,1.6666e+05,1.6666e+05,1.6666e+05
5516,1.6668e+05,1.6668e+05,1.6668e+05,1.6668e+05,1.6668e+05
5517,1.6672e+05,1.6673e+05,1.6672e+05,1.6672e+05,1.6672e+05
5518,1.6681e+05,1.6681e+05,1.6681e+05,1.6681e+05,1.6681e+05
5519,1.6682e+05,1.6682e+05,1.6682e+05,1.6682e+05,1.6682e+05
5520,1.6689e+05,1.669e+05,1.6689e+05,1.6689e+05,1.6689e+05
5521,1.6693e+05,1.6694e+05,1.6693e+05,1.6693e+05,1.6693e+05
5522,1.6699e+05,1.67e+05,1.67e+05,1.6699e+05,1.6699e+05
5523,1.6703e+05,1.6703e+05,1.6703e+05,1.6703e+05,1.6703e+05
5524,1.6709e+05,1.671e+05,1.671e+05,1.671e+05,1.6709e+05
5525,1.6713e+05,1.6714e+05,1.6713e+05,1.6713e+05,1.6713e+05
5526,1.6721e+05,1.6721e+05,1.6721e+05,1.6721e+05,1.6721e+05
5527,1.6729e+05,1.673e+05,1.6729e+05,1.6729e+05,1.6729e+05
5528,1.6732e+05,1.6732e+05,1.6732e+05,1.6732e+05,1.6732e+05
5529,1.6736e+05,1.6737e+05,1.6737e+05,1.6737e+05,1.6737e+05
5530,1.674e+05,1.674e+05,1.674e+05,1.674e+05,1.674e+05
5531,1.6743e+05,1.6743e+05,1.6743e+05,1.6743e+05,1.6743e+05
5532,1.6744e+05,1.6744e+05,1.6744e+05,1.6744e+05,1.6744e+05
5533,1.6749e+05,1.6749e+05,1.6749e+05,1.6749e+05,1.6749e+05
5534,1.6756e+05,1.6757e+05,1.6757e+05,1.6756e+05,1.6756e+05
5535,1.6759e+05,1.676e+05,1.6759e+05,1.6759e+05,1.6759e+05
5536,1.6764e+05,1.6764e+05,1.6764e+05,1.6764e+05,1.6764e+05
5537,1.6765e+05,1.6766e+05,1.6765e+05,1.6765e+05,1.6765e+05
5538,1.6769e+05,1.677e+05,1.6769e+05,1.6769e+05,1.6769e+05
5539,1.6773e+05,1.6773e+05,1.6773e+05,1.6773e+05,1.6773e+05
5540,1.6782e+05,1.6783e+05,1.6782e+05,1.6782e+05,1.6782e+05
5541,1.6786e+05,1.6787e+05,1.6786e+05,1.6786e+05,1.6786e+05
5542,1.6791e+05,1.6791e+05,1.6791e+05,1.6791e+05,1.6791e+05
5543,1.6796e+05,1.6796e+05,1.6796e+05,1.6796e+05,1.6796e+05
5544,1.68e+05,1.6801e+05,1.68e+05,1.68e+05,1.68e+05
5545,1.6807e+05,1.6807e+05,1.6807e+05,1.6807e+05,1.6807e+05
5546,1.6813e+05,1.6814e+05,1.6813e+05,1.6813e+05,1.6813e+05
5547,1.6821e+05,1.6822e+05,1.6821e+05,1.6821e+05,1.6821e+05
5548,1.6825e+05,1.6825e+05,1.6825e+05,1.6825e+05,1.6825e+05
5549,1.6827e+05,1.6827e+05,1.6827e+05,1.6827e+05,1.6827e+05
5550,1.6832e+05,1.6832e+05,1.6832e+05,1.6832e+05,1.6832e+05
5551,1.6837e+05,1.6837e+05,1.6837e+05,1.6837e+05,1.6837e+05
5552,1.6844e+05,1.6844e+05,1.6844e+05,1.6844e+05,1.6844e+05
5553,1.6849e+05,1.685e+05,1.6849e+05,1.6849e+05,1.6849e+05
5554,1.6852e+05,1.6852e+05,1.6852e+05,1.6852e+05,1.6852e+05
5555,1.6855e+05,1.6855e+05,1.6855e+05,1.6855e+05,1.6855e+05
5556,1.6859e+05,1.6859e+05,1.6859e+05,1.6859e+05,1.6859e+05
5557,1.6862e+05,1.6863e+05,1.6862e+05,1.6862e+05,1.6862e+05
5558,1.6865e+05,1.6865e+05,1.6865e+05,1.6865e+05,1.6865e+05
5559,1.6869e+05,1.687e+05,1.6869e+05,1.6869e+05,1.6869e+05
5560,1.6876e+05,1.6876e+05,1.6876e+05,1.6876e+05,1.6876e+05
5561,1.6883e+05,1.6884e+05,1.6883e+05,1.6883e+05,1.6883e+05
5562,1.6892e+05,1.6893e+05,1.6892e+05,1.6892e+05,1.6892e+05
5563,1.6898e+05,1.6899e+05,1.6898e+05,1.6898e+05,1.6898e+05
5564,1.6902e+05,1.6903e+05,1.6902e+05,1.6902e+05,1.6902e+05
5565,1.6907e+05,1.6908e+05,1.6907e+05,1.6907e+05,1.6907e+05
5566,1.6915e+05,1.6915e+05,1.6915e+05,1.6915e+05,1.6915e+05
5567,1.6921e+05,1.6921e+05,1.6921e+05,1.6921e+05,1.6921e+05
5568,1.6925e+05,1.6925e+05,1.6925e+05,1.6925e+05,1.6925e+05
5569,1.6927e+05,1.6927e+05,1.6927e+05,1.6927e+05,1.6927e+05
5570,1.6933e+05,1.6934e+05,1.6933e+05,1.6933e+05,1.6933e+05
5571,1.6938e+05,1.6939e+05,1.6938e+05,1.6938e+05,1.6938e+05
5572,1.6944e+05,1.6944e+05,1.6944e+05,1.6944e+05,1.6944e+05
5573,1.6951e+05,1.6952e+05,1.6951e+05,1.6951e+05,1.6951e+05
5574,1.6952e+05,1.6952e+05,1.6952e+05,1.6952e+05,1.6952e+05
5575,1.6957e+05,1.6958e+05,1.6957e+05,1.6957e+05,1.6957e+05
5576,1.6966e+05,1.6966e+05,1.6966e+05,1.6966e+05,1.6966e+05
5577,1.6976e+05,1.6976e+05,1.6976e+05,1.6976e+05,1.6976e+05
5578,1.6981e+05,1.6982e+05,1.6981e+05,1.6981e+05,1.6981e+05
5579,1.6985e+05,1.6985e+05,1.6985e+05,1.6985e+05,1.6985e+05
5580,1.6988e+05,1.6989e+05,1.6988e+05,1.6988e+05,1.6988e+05
5581,1.6995e+05,1.6996e+05,1.6995e+05,1.6995e+05,1.6995e+05
5582,1.7003e+05,1.7003e+05,1.7003e+05,1.7003e+05,1.7003e+05
5583,1.7011e+05,1.7012e+05,1.7011e+05,1.7011e+05,1.7011e+05
5584,1.7013e+05,1.7013e+05,1.7013e+05,1.7013e+05,1.7013e+05
5585,1.7019e+05,1.702e+05,1.7019e+05,1.7019e+05,1.7019e+05
5586,1.7027e+05,1.7027e+05,1.7027e+05,1.7027e+05,1.7027e+05
5587,1.7031e+05,1.7031e+05,1.7031e+05,1.7031e+05,1.7031e+05
5588,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05
5589,1.7035e+05,1.7035e+05,1.7035e+05,1.7035e+05,1.7035e+05
5590,1.7038e+05,1.7039e+05,1.7038e+05,1.7038e+05,1.7038e+05
5591,1.7052e+05,1.7053e+05,1.7053e+05,1.7053e+05,1.7053e+05
5592,1.7055e+05,1.7055e+05,1.7055e+05,1.7055e+05,1.7055e+05
5593,1.7065e+05,1.7065e+05,1.7065e+05,1.7065e+05,1.7065e+05
5594,1.7065e+05,1.7066e+05,1.7065e+05,1.7065e+05,1.7065e+05
5595,1.7069e+05,1.7069e+05,1.7069e+05,1.7069e+05,1.7069e+05
5596,1.7077e+05,1.7077e+05,1.7077e+05,1.7077e+05,1.7077e+05
5597,1.7082e+05,1.7082e+05,1.7082e+05,1.7082e+05,1.7082e+05
5598,1.7089e+05,1.7089e+05,1.7089e+05,1.7089e+05,1.7089e+05
5599,1.7094e+05,1.7095e+05,1.7094e+05,1.7094e+05,1.7094e+05
5600,1.7098e+05,1.7099e+05,1.7098e+05,1.7098e+05,1.7098e+05
5601,1.7104e+05,1.7104e+05,1.7104e+05,1.7104e+05,1.7104e+05
5602,1.7107e+05,1.7108e+05,1.7108e+05,1.7108e+05,1.7108e+05
5603,1.7121e+05,1.7121e+05,1.7121e+05,1.7121e+05,1.7121e+05
5604,1.7125e+05,1.7125e+05,1.7125e+05,1.7125e+05,1.7125e+05
5605,1.7131e+05,1.7131e+05,1.7131e+05,1.7131e+05,1.7131e+05
5606,1.7135e+05,1.7135e+05,1.7135e+05,1.7135e+05,1.7135e+05
5607,1.7141e+05,1.7141e+05,1.7141e+05,1.7141e+05,1.7141e+05
5608,1.7146e+05,1.7146e+05,1.7146e+05,1.7146e+05,1.7146e+05
5609,1.715e+05,1.715e+05,1.715e+05,1.715e+05,1.715e+05
5610,1.7153e+05,1.7153e+05,1.7153e+05,1.7153e+05,1.7153e+05
5611,1.7162e+05,1.7162e+05,1.7162e+05,1.7162e+05,1.7162e+05
5612,1.7167e+05,1.7167e+05,1.7167e+05,1.7167e+05,1.7167e+05
5613,1.7171e+05,1.7171e+05,1.7171e+05,1.7171e+05,1.7171e+05
5614,1.7174e+05,1.7175e+05,1.7175e+05,1.7174e+05,1.7174e+05
5615,1.7178e+05,1.7178e+05,1.7178e+05,1.7178e+05,1.7178e+05
5616,1.7187e+05,1.7187e+05,1.7187e+05,1.7187e+05,1.7187e+05
5617,1.7192e+05,1.7192e+05,1.7192e+05,1.7192e+05,1.7192e+05
5618,1.7193e+05,1.7194e+05,1.7193e+05,1.7193e+05,1.7193e+05
5619,1.7198e+05,1.7198e+05,1.7198e+05,1.7198e+05,1.7198e+05
5620,1.7207e+05,1.7207e+05,1.7207e+05,1.7207e+05,1.7207e+05
5621,1.721e+05,1.721e+05,1.721e+05,1.721e+05,1.721e+05
5622,1.7221e+05,1.7221e+05,1.7221e+05,1.7221e+05,1.7221e+05
5623,1.7223e+05,1.7224e+05,1.7223e+05,1.7223e+05,1.7223e+05
5624,1.7232e+05,1.7232e+05,1.7232e+05,1.7232e+05,1.7232e+05
5625,1.7235e+05,1.7236e+05,1.7235e+05,1.7235e+05,1.7235e+05
5626,1.724e+05,1.724e+05,1.724e+05,1.724e+05,1.724e+05
5627,1.7245e+05,1.7246e+05,1.7245e+05,1.7245e+05,1.7245e+05
5628,1.7248e+05,1.7248e+05,1.7248e+05,1.7248e+05,1.7248e+05
5629,1.7251e+05,1.7251e+05,1.7251e+05,1.7251e+05,1.7251e+05
5630,1.7258e+05,1.7258e+05,1.7258e+05,1.7258e+05,1.7258e+05
5631,1.7261e+05,1.7261e+05,1.7261e+05,1.7261e+05,1.7261e+05
5632,1.7268e+05,1.7268e+05,1.7268e+05,1.7268e+05,1.7268e+05
5633,1.7272e+05,1.7272e+05,1.7272e+05,1.7272e+05,1.7272e+05
5634,1.7273e+05,1.7274e+05,1.7273e+05,1.7273e+05,1.7273e+05
5635,1.7281e+05,1.7281e+05,1.7281e+05,1.7281e+05,1.7281e+05
5636,1.729e+05,1.7291e+05,1.729e+05,1.729e+05,1.729e+05
5637,1.7297e+05,1.7298e+05,1.7297e+05,1.7297e+05,1.7297e+05
5638,1.7303e+05,1.7303e+05,1.7303e+05,1.7303e+05,1.7303e+05
5639,1.7305e+05,1.7305e+05,1.7305e+05,1.7305e+05,1.7305e+05
5640,1.7308e+05,1.7308e+05,1.7308e+05,1.7308e+05,1.7308e+05
5641,1.7313e+05,1.7313e+05,1.7313e+05,1.7313e+05,1.7313e+05
5642,1.7318e+05,1.7318e+05,1.7318e+05,1.7318e+05,1.7318e+05
5643,1.7323e+05,1.7324e+05,1.7323e+05,1.7323e+05,1.7323e+05
5644,1.7325e+05,1.7326e+05,1.7325e+05,1.7325e+05,1.7325e+05
5645,1.733e+05,1.7331e+05,1.733e+05,1.733e+05,1.733e+05
5646,1.7335e+05,1.7335e+05,1.7335e+05,1.7335e+05,1.7335e+05
5647,1.7342e+05,1.7342e+05,1.7342e+05,1.7342e+05,1.7342e+05
5648,1.7347e+05,1.7347e+05,1.7347e+05,1.7347e+05,1.7347e+05
5649,1.7351e+05,1.7351e+05,1.7351e+05,1.7351e+05,1.7351e+05
5650,1.7354e+05,1.7355e+05,1.7354e+05,1.7354e+05,1.7354e+05
5651,1.7361e+05,1.7361e+05,1.7361e+05,1.7361e+05,1.7361e+05
5652,1.7368e+05,1.7368e+05,1.7368e+05,1.7368e+05,1.7368e+05
5653,1.7374e+05,1.7374e+05,1.7374e+05,1.7374e+05,1.7374e+05
5654,1.7375e+05,1.7376e+05,1.7375e+05,1.7375e+05,1.7375e+05
5655,1.738e+05,1.7381e+05,1.738e+05,1.738e+05,1.738e+05
5656,1.7382e+05,1.7382e+05,1.7382e+05,1.7382e+05,1.7382e+05
5657,1.739e+05,1.7391e+05,1.739e+05,1.739e+05,1.739e+05
5658,1.7394e+05,1.7395e+05,1.7394e+05,1.7394e+05,1.7394e+05
5659,1.7401e+05,1.7401e+05,1.7401e+05,1.7401e+05,1.7401e+05
5660,1.7403e+05,1.7403e+05,1.7403e+05,1.7403e+05,1.7403e+05
5661,1.7409e+05,1.7409e+05,1.7409e+05,1.7409e+05,1.7409e+05
5662,1.7411e+05,1.7412e+05,1.7411e+05,1.7411e+05,1.7411e+05
5663,1.7419e+05,1.7419e+05,1.7419e+05,1.7419e+05,1.7419e+05
5664,1.7419e+05,1.742e+05,1.742e+05,1.7419e+05,1.7419e+05
5665,1.7427e+05,1.7428e+05,1.7427e+05,1.7427e+05,1.7427e+05
5666,1.7435e+05,1.7435e+05,1.7435e+05,1.7435e+05,1.7435e+05
5667,1.7439e+05,1.7439e+05,1.7439e+05,1.7439e+05,1.7439e+05
5668,1.7442e+05,1.7442e+05,1.7442e+05,1.7442e+05,1.7442e+05
5669,1.7449e+05,1.7449e+05,1.7449e+05,1.7449e+05,1.7449e+05
5670,1.7451e+05,1.7452e+05,1.7451e+05,1.7451e+05,1.7451e+05
5671,1.746e+05,1.746e+05,1.746e+05,1.746e+05,1.746e+05
5672,1.7464e+05,1.7465e+05,1.7464e+05,1.7464e+05,1.7464e+05
5673,1.7471e+05,1.7471e+05,1.7471e+05,1.7471e+05,1.7471e+05
5674,1.7476e+05,1.7476e+05,1.7476e+05,1.7476e+05,1.7476e+05
5675,1.748e+05,1.748e+05,1.748e+05,1.748e+05,1.748e+05
5676,1.7482e+05,1.7483e+05,1.7482e+05,1.7482e+05,1.7482e+05
5677,1.7492e+05,1.7492e+05,1.7492e+05,1.7492e+05,1.7492e+05
5678,1.7495e+05,1.7496e+05,1.7495e+05,1.7495e+05,1.7495e+05
5679,1.7499e+05,1.7499e+05,1.7499e+05,1.7499e+05,1.7499e+05
5680,1.7502e+05,1.7502e+05,1.7502e+05,1.7502e+05,1.7502e+05
5681,1.7508e+05,1.7508e+05,1.7508e+05,1.7508e+05,1.7508e+05
5682,1.7514e+05,1.7514e+05,1.7514e+05,1.7514e+05,1.7514e+05
5683,1.752e+05,1.7521e+05,1.752e+05,1.752e+05,1.752e+05
5684,1.7524e+05,1.7525e+05,1.7524e+05,1.7524e+05,1.7524e+05
5685,1.7526e+05,1.7527e+05,1.7526e+05,1.7526e+05,1.7526e+05
5686,1.7535e+05,1.7535e+05,1.7535e+05,1.7535e+05,1.7535e+05
5687,1.7545e+05,1.7545e+05,1.7545e+05,1.7545e+05,1.7545e+05
5688,1.7553e+05,1.7554e+05,1.7554e+05,1.7553e+05,1.7553e+05
5689,1.756e+05,1.7561e+05,1.7561e+05,1.7561e+05,1.7561e+05
5690,1.7562e+05,1.7563e+05,1.7562e+05,1.7562e+05,1.7562e+05
5691,1.7565e+05,1.7565e+05,1.7565e+05,1.7565e+05,1.7565e+05
5692,1.757e+05,1.7571e+05,1.7571e+05,1.757e+05,1.757e+05
5693,1.7576e+05,1.7577e+05,1.7576e+05,1.7576e+05,1.7576e+05
5694,1.7585e+05,1.7586e+05,1.7586e+05,1.7586e+05,1.7585e+05
5695,1.7588e+05,1.7588e+05,1.7588e+05,1.7588e+05,1.7588e+05
5696,1.7599e+05,1.7599e+05,1.7599e+05,1.7599e+05,1.7599e+05
5697,1.7601e+05,1.7602e+05,1.7601e+05,1.7601e+05,1.7601e+05
5698,1.7605e+05,1.7605e+05,1.7605e+05,1.7605e+05,1.7605e+05
5699,1.7614e+05,1.7614e+05,1.7614e+05,1.7614e+05,1.7614e+05
5700,1.7617e+05,1.7617e+05,1.7617e+05,1.7617e+05,1.7617e+05
5701,1.7624e+05,1.7624e+05,1.7624e+05,1.7624e+05,1.7624e+05
5702,1.7633e+05,1.7633e+05,1.7633e+05,1.7633e+05,1.7633e+05
5703,1.7636e+05,1.7636e+05,1.7636e+05,1.7636e+05,1.7636e+05
5704,1.7641e+05,1.7642e+05,1.7641e+05,1.7641e+05,1.7641e+05
5705,1.7644e+05,1.7644e+05,1.7644e+05,1.7644e+05,1.7644e+05
5706,1.7645e+05,1.7646e+05,1.7645e+05,1.7645e+05,1.7645e+05
5707,1.7652e+05,1.7653e+05,1.7652e+05,1.7652e+05,1.7652e+05
5708,1.767e+05,1.767e+05,1.767e+05,1.767e+05,1.767e+05
5709,1.7672e+05,1.7673e+05,1.7672e+05,1.7672e+05,1.7672e+05
5710,1.7673e+05,1.7673e+05,1.7673e+05,1.7673e+05,1.7673e+05
5711,1.7682e+05,1.7682e+05,1.7682e+05,1.7682e+05,1.7682e+05
5712,1.769e+05,1.769e+05,1.769e+05,1.769e+05,1.769e+05
5713,1.7695e+05,1.7696e+05,1.7695e+05,1.7695e+05,1.7695e+05
5714,1.7703e+05,1.7704e+05,1.7703e+05,1.7703e+05,1.7703e+05
5715,1.7706e+05,1.7707e+05,1.7706e+05,1.7706e+05,1.7706e+05
5716,1.7713e+05,1.7713e+05,1.7713e+05,1.7713e+05,1.7713e+05
5717,1.7718e+05,1.7719e+05,1.7718e+05,1.7718e+05,1.7718e+05
5718,1.7726e+05,1.7726e+05,1.7726e+05,1.7726e+05,1.7726e+05
5719,1.7733e+05,1.7733e+05,1.7733e+05,1.7733e+05,1.7733e+05
5720,1.7737e+05,1.7738e+05,1.7737e+05,1.7737e+05,1.7737e+05
5721,1.7744e+05,1.7745e+05,1.7745e+05,1.7745e+05,1.7744e+05
5722,1.7748e+05,1.7749e+05,1.7748e+05,1.7748e+05,1.7748e+05
5723,1.7753e+05,1.7753e+05,1.7753e+05,1.7753e+05,1.7753e+05
5724,1.7754e+05,1.7755e+05,1.7754e+05,1.7754e+05,1.7754e+05
5725,1.7761e+05,1.7761e+05,1.7761e+05,1.7761e+05,1.7761e+05
5726,1.7767e+05,1.7767e+05,1.7767e+05,1.7767e+05,1.7767e+05
5727,1.777e+05,1.7771e+05,1.777e+05,1.777e+05,1.777e+05
5728,1.7775e+05,1.7776e+05,1.7776e+05,1.7775e+05,1.7775e+05
5729,1.7781e+05,1.7781e+05,1.7781e+05,1.7781e+05,1.7781e+05
5730,1.7785e+05,1.7786e+05,1.7785e+05,1.7785e+05,1.7785e+05
5731,1.7787e+05,1.7788e+05,1.7788e+05,1.7787e+05,1.7787e+05
5732,1.7797e+05,1.7797e+05,1.7797e+05,1.7797e+05,1.7797e+05
5733,1.7801e+05,1.7801e+05,1.7801e+05,1.7801e+05,1.7801e+05
5734,1.7807e+05,1.7807e+05,1.7807e+05,1.7807e+05,1.7807e+05
5735,1.7811e+05,1.7811e+05,1.7811e+05,1.7811e+05,1.7811e+05
5736,1.7821e+05,1.7821e+05,1.7821e+05,1.7821e+05,1.7821e+05
5737,1.7824e+05,1.7825e+05,1.7824e+05,1.7824e+05,1.7824e+05
5738,1.7828e+05,1.7829e+05,1.7828e+05,1.7828e+05,1.7828e+05
5739,1.7835e+05,1.7835e+05,1.7835e+05,1.7835e+05,1.7835e+05
5740,1.7837e+05,1.7838e+05,1.7838e+05,1.7837e+05,1.7837e+05
5741,1.7844e+05,1.7844e+05,1.7844e+05,1.7844e+05,1.7844e+05
5742,1.785e+05,1.7851e+05,1.785e+05,1.785e+05,1.785e+05
5743,1.7854e+05,1.7855e+05,1.7855e+05,1.7855e+05,1.7855e+05
5744,1.7859e+05,1.786e+05,1.7859e+05,1.7859e+05,1.7859e+05
5745,1.7872e+05,1.7873e+05,1.7872e+05,1.7872e+05,1.7872e+05
5746,1.7874e+05,1.7874e+05,1.7874e+05,1.7874e+05,1.7874e+05
5747,1.7877e+05,1.7877e+05,1.7877e+05,1.7877e+05,1.7877e+05
5748,1.7881e+05,1.7881e+05,1.7881e+05,1.7881e+05,1.7881e+05
5749,1.7884e+05,1.7885e+05,1.7885e+05,1.7884e+05,1.7884e+05
5750,1.7891e+05,1.7891e+05,1.7891e+05,1.7891e+05,1.7891e+05
5751,1.7902e+05,1.7902e+05,1.7902e+05,1.7902e+05,1.7902e+05
5752,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05
5753,1.7908e+05,1.7909e+05,1.7908e+05,1.7908e+05,1.7908e+05
5754,1.7917e+05,1.7918e+05,1.7917e+05,1.7917e+05,1.7917e+05
5755,1.792e+05,1.792e+05,1.792e+05,1.792e+05,1.792e+05
5756,1.7927e+05,1.7928e+05,1.7927e+05,1.7927e+05,1.7927e+05
5757,1.793e+05,1.7931e+05,1.793e+05,1.793e+05,1.793e+05
5758,1.7938e+05,1.7938e+05,1.7938e+05,1.7938e+05,1.7938e+05
5759,1.7942e+05,1.7942e+05,1.7942e+05,1.7942e+05,1.7942e+05
5760,1.7946e+05,1.7947e+05,1.7946e+05,1.7946e+05,1.7946e+05
5761,1.7948e+05,1.7948e+05,1.7948e+05,1.7948e+05,1.7948e+05
5762,1.7954e+05,1.7955e+05,1.7955e+05,1.7954e+05,1.7954e+05
5763,1.7958e+05,1.7958e+05,1.7958e+05,1.7958e+05,1.7958e+05
5764,1.7966e+05,1.7967e+05,1.7966e+05,1.7966e+05,1.7966e+05
5765,1.7967e+05,1.7967e+05,1.7967e+05,1.7967e+05,1.7967e+05
5766,1.7972e+05,1.7972e+05,1.7972e+05,1.7972e+05,1.7972e+05
5767,1.7974e+05,1.7974e+05,1.7974e+05,1.7974e+05,1.7974e+05
5768,1.7977e+05,1.7978e+05,1.7977e+05,1.7977e+05,1.7977e+05
5769,1.7982e+05,1.7983e+05,1.7982e+05,1.7982e+05,1.7982e+05
5770,1.7991e+05,1.7991e+05,1.7991e+05,1.7991e+05,1.7991e+05
5771,1.7995e+05,1.7996e+05,1.7995e+05,1.7995e+05,1.7995e+05
5772,1.7998e+05,1.7999e+05,1.7998e+05,1.7998e+05,1.7998e+05
5773,1.8003e+05,1.8003e+05,1.8003e+05,1.8003e+05,1.8003e+05
5774,1.8008e+05,1.8009e+05,1.8008e+05,1.8008e+05,1.8008e+05
5775,1.8017e+05,1.8018e+05,1.8018e+05,1.8017e+05,1.8017e+05
5776,1.8019e+05,1.802e+05,1.8019e+05,1.8019e+05,1.8019e+05
5777,1.8025e+05,1.8025e+05,1.8025e+05,1.8025e+05,1.8025e+05
5778,1.8026e+05,1.8027e+05,1.8026e+05,1.8026e+05,1.8026e+05
5779,1.8035e+05,1.8035e+05,1.8035e+05,1.8035e+05,1.8035e+05
5780,1.8044e+05,1.8044e+05,1.8044e+05,1.8044e+05,1.8044e+05
5781,1.805e+05,1.8051e+05,1.805e+05,1.805e+05,1.805e+05
5782,1.8056e+05,1.8057e+05,1.8056e+05,1.8056e+05,1.8056e+05
5783,1.8059e+05,1.806e+05,1.8059e+05,1.8059e+05,1.8059e+05
5784,1.8065e+05,1.8065e+05,1.8065e+05,1.8065e+05,1.8065e+05
5785,1.807e+05,1.8071e+05,1.807e+05,1.807e+05,1.807e+05
5786,1.8073e+05,1.8074e+05,1.8073e+05,1.8073e+05,1.8073e+05
5787,1.8078e+05,1.8078e+05,1.8078e+05,1.8078e+05,1.8078e+05
5788,1.8081e+05,1.8081e+05,1.8081e+05,1.8081e+05,1.8081e+05
5789,1.8087e+05,1.8088e+05,1.8087e+05,1.8087e+05,1.8087e+05
5790,1.8101e+05,1.8101e+05,1.8101e+05,1.8101e+05,1.8101e+05
5791,1.8107e+05,1.8107e+05,1.8107e+05,1.8107e+05,1.8107e+05
5792,1.8109e+05,1.8109e+05,1.8109e+05,1.8109e+05,1.8109e+05
5793,1.8112e+05,1.8113e+05,1.8113e+05,1.8113e+05,1.8113e+05
5794,1.812e+05,1.812e+05,1.812e+05,1.812e+05,1.812e+05
5795,1.8123e+05,1.8124e+05,1.8123e+05,1.8123e+05,1.8123e+05
5796,1.8124e+05,1.8124e+05,1.8124e+05,1.8124e+05,1.8124e+05
5797,1.8127e+05,1.8127e+05,1.8127e+05,1.8127e+05,1.8127e+05
5798,1.8137e+05,1.8138e+05,1.8137e+05,1.8137e+05,1.8137e+05
5799,1.8144e+05,1.8145e+05,1.8144e+05,1.8144e+05,1.8144e+05
5800,1.8152e+05,1.8152e+05,1.8152e+05,1.8152e+05,1.8152e+05
5801,1.8158e+05,1.8159e+05,1.8159e+05,1.8158e+05,1.8158e+05
5802,1.8163e+05,1.8164e+05,1.8163e+05,1.8163e+05,1.8163e+05
5803,1.8168e+05,1.8168e+05,1.8168e+05,1.8168e+05,1.8168e+05
5804,1.8174e+05,1.8175e+05,1.8174e+05,1.8174e+05,1.8174e+05
5805,1.8177e+05,1.8177e+05,1.8177e+05,1.8177e+05,1.8177e+05
5806,1.8178e+05,1.8179e+05,1.8178e+05,1.8178e+05,1.8178e+05
5807,1.8184e+05,1.8184e+05,1.8184e+05,1.8184e+05,1.8184e+05
5808,1.8195e+05,1.8195e+05,1.8195e+05,1.8195e+05,1.8195e+05
5809,1.8201e+05,1.8201e+05,1.8201e+05,1.8201e+05,1.8201e+05
5810,1.8209e+05,1.821e+05,1.8209e+05,1.8209e+05,1.8209e+05
5811,1.8213e+05,1.8213e+05,1.8213e+05,1.8213e+05,1.8213e+05
5812,1.8219e+05,1.8219e+05,1.8219e+05,1.8219e+05,1.8219e+05
5813,1.8226e+05,1.8226e+05,1.8226e+05,1.8226e+05,1.8226e+05
5814,1.8232e+05,1.8233e+05,1.8232e+05,1.8232e+05,1.8232e+05
5815,1.8233e+05,1.8233e+05,1.8233e+05,1.8233e+05,1.8233e+05
5816,1.8241e+05,1.8242e+05,1.8241e+05,1.8241e+05,1.8241e+05
5817,1.8249e+05,1.825e+05,1.8249e+05,1.8249e+05,1.8249e+05
5818,1.8252e+05,1.8253e+05,1.8252e+05,1.8252e+05,1.8252e+05
5819,1.8266e+05,1.8266e+05,1.8266e+05,1.8266e+05,1.8266e+05
5820,1.827e+05,1.827e+05,1.827e+05,1.827e+05,1.827e+05
5821,1.8272e+05,1.8273e+05,1.8272e+05,1.8272e+05,1.8272e+05
5822,1.8277e+05,1.8278e+05,1.8277e+05,1.8277e+05,1.8277e+05
5823,1.8279e+05,1.8279e+05,1.8279e+05,1.8279e+05,1.8279e+05
5824,1.8289e+05,1.8289e+05,1.8289e+05,1.8289e+05,1.8289e+05
5825,1.83e+05,1.83e+05,1.83e+05,1.83e+05,1.83e+05
5826,1.8301e+05,1.8302e+05,1.8302e+05,1.8302e+05,1.8302e+05
5827,1.8305e+05,1.8305e+05,1.8305e+05,1.8305e+05,1.8305e+05
5828,1.8312e+05,1.8313e+05,1.8312e+05,1.8312e+05,1.8312e+05
5829,1.8319e+05,1.8319e+05,1.8319e+05,1.8319e+05,1.8319e+05
5830,1.8321e+05,1.8322e+05,1.8322e+05,1.8321e+05,1.8321e+05
5831,1.8329e+05,1.833e+05,1.833e+05,1.833e+05,1.8329e+05
5832,1.8336e+05,1.8337e+05,1.8336e+05,1.8336e+05,1.8336e+05
5833,1.8348e+05,1.8348e+05,1.8348e+05,1.8348e+05,1.8348e+05
5834,1.8353e+05,1.8353e+05,1.8353e+05,1.8353e+05,1.8353e+05
5835,1.8362e+05,1.8363e+05,1.8362e+05,1.8362e+05,1.8362e+05
5836,1.8366e+05,1.8367e+05,1.8366e+05,1.8366e+05,1.8366e+05
5837,1.8372e+05,1.8372e+05,1.8372e+05,1.8372e+05,1.8372e+05
5838,1.8374e+05,1.8374e+05,1.8374e+05,1.8374e+05,1.8374e+05
5839,1.8383e+05,1.8383e+05,1.8383e+05,1.8383e+05,1.8383e+05
5840,1.8385e+05,1.8386e+05,1.8385e+05,1.8385e+05,1.8385e+05
5841,1.8389e+05,1.8389e+05,1.8389e+05,1.8389e+05,1.8389e+05
5842,1.8396e+05,1.8396e+05,1.8396e+05,1.8396e+05,1.8396e+05
5843,1.8399e+05,1.8399e+05,1.8399e+05,1.8399e+05,1.8399e+05
5844,1.8405e+05,1.8406e+05,1.8405e+05,1.8405e+05,1.8405e+05
5845,1.8417e+05,1.8417e+05,1.8417e+05,1.8417e+05,1.8417e+05
5846,1.8419e+05,1.8419e+05,1.8419e+05,1.8419e+05,1.8419e+05
5847,1.8421e+05,1.8422e+05,1.8422e+05,1.8421e+05,1.8421e+05
5848,1.8427e+05,1.8427e+05,1.8427e+05,1.8427e+05,1.8427e+05
5849,1.8434e+05,1.8435e+05,1.8434e+05,1.8434e+05,1.8434e+05
5850,1.8437e+05,1.8437e+05,1.8437e+05,1.8437e+05,1.8437e+05
5851,1.8446e+05,1.8447e+05,1.8446e+05,1.8446e+05,1.8446e+05
5852,1.8449e+05,1.8449e+05,1.8449e+05,1.8449e+05,1.8449e+05
5853,1.8456e+05,1.8457e+05,1.8456e+05,1.8456e+05,1.8456e+05
5854,1.846e+05,1.8461e+05,1.846e+05,1.846e+05,1.846e+05
5855,1.8464e+05,1.8464e+05,1.8464e+05,1.8464e+05,1.8464e+05
5856,1.8467e+05,1.8467e+05,1.8467e+05,1.8467e+05,1.8467e+05
5857,1.8479e+05,1.848e+05,1.848e+05,1.8479e+05,1.8479e+05
5858,1.8482e+05,1.8482e+05,1.8482e+05,1.8482e+05,1.8482e+05
5859,1.849e+05,1.849e+05,1.849e+05,1.849e+05,1.849e+05
5860,1.8491e+05,1.8492e+05,1.8491e+05,1.8491e+05,1.8491e+05
5861,1.8499e+05,1.8499e+05,1.8499e+05,1.8499e+05,1.8499e+05
5862,1.8505e+05,1.8506e+05,1.8505e+05,1.8505e+05,1.8505e+05
5863,1.8508e+05,1.8509e+05,1.8508e+05,1.8508e+05,1.8508e+05
5864,1.8513e+05,1.8514e+05,1.8513e+05,1.8513e+05,1.8513e+05
5865,1.8519e+05,1.8519e+05,1.8519e+05,1.8519e+05,1.8519e+05
5866,1.8524e+05,1.8524e+05,1.8524e+05,1.8524e+05,1.8524e+05
5867,1.8532e+05,1.8532e+05,1.8532e+05,1.8532e+05,1.8532e+05
5868,1.8534e+05,1.8535e+05,1.8534e+05,1.8534e+05,1.8534e+05
5869,1.854e+05,1.8541e+05,1.854e+05,1.854e+05,1.854e+05
5870,1.8547e+05,1.8548e+05,1.8547e+05,1.8547e+05,1.8547e+05
5871,1.8555e+05,1.8555e+05,1.8555e+05,1.8555e+05,1.8555e+05
5872,1.8559e+05,1.8559e+05,1.8559e+05,1.8559e+05,1.8559e+05
5873,1.8562e+05,1.8563e+05,1.8563e+05,1.8563e+05,1.8562e+05
5874,1.8574e+05,1.8575e+05,1.8574e+05,1.8574e+05,1.8574e+05
5875,1.8578e+05,1.8578e+05,1.8578e+05,1.8578e+05,1.8578e+05
5876,1.858e+05,1.858e+05,1.858e+05,1.858e+05,1.858e+05
5877,1.8584e+05,1.8585e+05,1.8585e+05,1.8584e+05,1.8584e+05
5878,1.8591e+05,1.8591e+05,1.8591e+05,1.8591e+05,1.8591e+05
5879,1.8592e+05,1.8593e+05,1.8592e+05,1.8592e+05,1.8592e+05
5880,1.8596e+05,1.8597e+05,1.8596e+05,1.8596e+05,1.8596e+05
5881,1.8604e+05,1.8604e+05,1.8604e+05,1.8604e+05,1.8604e+05
5882,1.861e+05,1.861e+05,1.861e+05,1.861e+05,1.861e+05
5883,1.8611e+05,1.8611e+05,1.8611e+05,1.8611e+05,1.8611e+05
5884,1.8616e+05,1.8616e+05,1.8616e+05,1.8616e+05,1.8616e+05
5885,1.862e+05,1.862e+05,1.862e+05,1.862e+05,1.862e+05
5886,1.8621e+05,1.8622e+05,1.8621e+05,1.8621e+05,1.8621e+05
5887,1.8628e+05,1.8629e+05,1.8628e+05,1.8628e+05,1.8628e+05
5888,1.8634e+05,1.8635e+05,1.8634e+05,1.8634e+05,1.8634e+05
5889,1.8638e+05,1.8638e+05,1.8638e+05,1.8638e+05,1.8638e+05
5890,1.8643e+05,1.8643e+05,1.8643e+05,1.8643e+05,1.8643e+05
5891,1.8645e+05,1.8646e+05,1.8645e+05,1.8645e+05,1.8645e+05
5892,1.8656e+05,1.8657e+05,1.8657e+05,1.8657e+05,1.8657e+05
5893,1.8659e+05,1.866e+05,1.8659e+05,1.8659e+05,1.8659e+05
5894,1.8667e+05,1.8667e+05,1.8667e+05,1.8667e+05,1.8667e+05
5895,1.8673e+05,1.8674e+05,1.8673e+05,1.8673e+05,1.8673e+05
5896,1.8676e+05,1.8677e+05,1.8676e+05,1.8676e+05,1.8676e+05
5897,1.868e+05,1.868e+05,1.868e+05,1.868e+05,1.868e+05
5898,1.8683e+05,1.8684e+05,1.8683e+05,1.8683e+05,1.8683e+05
5899,1.8689e+05,1.869e+05,1.8689e+05,1.8689e+05,1.8689e+05
5900,1.8694e+05,1.8694e+05,1.8694e+05,1.8694e+05,1.8694e+05
5901,1.8703e+05,1.8704e+05,1.8703e+05,1.8703e+05,1.8703e+05
5902,1.8711e+05,1.8711e+05,1.8711e+05,1.8711e+05,1.8711e+05
5903,1.8711e+05,1.8712e+05,1.8711e+05,1.8711e+05,1.8711e+05
5904,1.8719e+05,1.872e+05,1.8719e+05,1.8719e+05,1.8719e+05
5905,1.8726e+05,1.8727e+05,1.8726e+05,1.8726e+05,1.8726e+05
5906,1.8734e+05,1.8735e+05,1.8734e+05,1.8734e+05,1.8734e+05
5907,1.8738e+05,1.8738e+05,1.8738e+05,1.8738e+05,1.8738e+05
5908,1.8741e+05,1.8741e+05,1.8741e+05,1.8741e+05,1.8741e+05
5909,1.8752e+05,1.8752e+05,1.8752e+05,1.8752e+05,1.8752e+05
5910,1.8758e+05,1.8759e+05,1.8759e+05,1.8759e+05,1.8758e+05
5911,1.8765e+05,1.8765e+05,1.8765e+05,1.8765e+05,1.8765e+05
5912,1.8768e+05,1.8768e+05,1.8768e+05,1.8768e+05,1.8768e+05
5913,1.8773e+05,1.8773e+05,1.8773e+05,1.8773e+05,1.8773e+05
5914,1.8778e+05,1.8779e+05,1.8778e+05,1.8778e+05,1.8778e+05
5915,1.8783e+05,1.8783e+05,1.8783e+05,1.8783e+05,1.8783e+05
5916,1.8792e+05,1.8792e+05,1.8792e+05,1.8792e+05,1.8792e+05
5917,1.8798e+05,1.8798e+05,1.8798e+05,1.8798e+05,1.8798e+05
5918,1.8803e+05,1.8803e+05,1.8803e+05,1.8803e+05,1.8803e+05
5919,1.8804e+05,1.8804e+05,1.8804e+05,1.8804e+05,1.8804e+05
5920,1.8812e+05,1.8812e+05,1.8812e+05,1.8812e+05,1.8812e+05
5921,1.8819e+05,1.882e+05,1.882e+05,1.8819e+05,1.8819e+05
5922,1.8822e+05,1.8823e+05,1.8822e+05,1.8822e+05,1.8822e+05
5923,1.8831e+05,1.8832e+05,1.8831e+05,1.8831e+05,1.8831e+05
5924,1.8838e+05,1.8839e+05,1.8839e+05,1.8839e+05,1.8839e+05
5925,1.8842e+05,1.8843e+05,1.8843e+05,1.8842e+05,1.8842e+05
5926,1.885e+05,1.885e+05,1.885e+05,1.885e+05,1.885e+05
5927,1.8853e+05,1.8854e+05,1.8853e+05,1.8853e+05,1.8853e+05
5928,1.8861e+05,1.8862e+05,1.8862e+05,1.8861e+05,1.8861e+05
5929,1.8868e+05,1.8869e+05,1.8868e+05,1.8868e+05,1.8868e+05
5930,1.8878e+05,1.8878e+05,1.8878e+05,1.8878e+05,1.8878e+05
5931,1.8882e+05,1.8883e+05,1.8883e+05,1.8882e+05,1.8882e+05
5932,1.8887e+05,1.8888e+05,1.8887e+05,1.8887e+05,1.8887e+05
5933,1.8893e+05,1.8894e+05,1.8893e+05,1.8893e+05,1.8893e+05
5934,1.8899e+05,1.89e+05,1.8899e+05,1.8899e+05,1.8899e+05
5935,1.8906e+05,1.8906e+05,1.8906e+05,1.8906e+05,1.8906e+05
5936,1.8909e+05,1.891e+05,1.8909e+05,1.8909e+05,1.8909e+05
5937,1.8912e+05,1.8912e+05,1.8912e+05,1.8912e+05,1.8912e+05
5938,1.8922e+05,1.8922e+05,1.8922e+05,1.8922e+05,1.8922e+05
5939,1.8934e+05,1.8935e+05,1.8934e+05,1.8934e+05,1.8934e+05
5940,1.8942e+05,1.8942e+05,1.8942e+05,1.8942e+05,1.8942e+05
5941,1.8945e+05,1.8945e+05,1.8945e+05,1.8945e+05,1.8945e+05
5942,1.8947e+05,1.8947e+05,1.8947e+05,1.8947e+05,1.8947e+05
5943,1.8958e+05,1.8958e+05,1.8958e+05,1.8958e+05,1.8958e+05
5944,1.8964e+05,1.8964e+05,1.8964e+05,1.8964e+05,1.8964e+05
5945,1.8972e+05,1.8972e+05,1.8972e+05,1.8972e+05,1.8972e+05
5946,1.898e+05,1.898e+05,1.898e+05,1.898e+05,1.898e+05
5947,1.8983e+05,1.8983e+05,1.8983e+05,1.8983e+05,1.8983e+05
5948,1.8993e+05,1.8993e+05,1.8993e+05,1.8993e+05,1.8993e+05
5949,1.8993e+05,1.8993e+05,1.8993e+05,1.8993e+05,1.8993e+05
5950,1.8996e+05,1.8997e+05,1.8996e+05,1.8996e+05,1.8996e+05
5951,1.9001e+05,1.9002e+05,1.9001e+05,1.9001e+05,1.9001e+05
5952,1.9006e+05,1.9007e+05,1.9006e+05,1.9006e+05,1.9006e+05
5953,1.9013e+05,1.9014e+05,1.9013e+05,1.9013e+05,1.9013e+05
5954,1.9017e+05,1.9017e+05,1.9017e+05,1.9017e+05,1.9017e+05
5955,1.9026e+05,1.9026e+05,1.9026e+05,1.9026e+05,1.9026e+05
5956,1.9029e+05,1.903e+05,1.9029e+05,1.9029e+05,1.9029e+05
5957,1.9038e+05,1.9039e+05,1.9039e+05,1.9039e+05,1.9038e+05
5958,1.9041e+05,1.9041e+05,1.9041e+05,1.9041e+05,1.9041e+05
5959,1.9043e+05,1.9043e+05,1.9043e+05,1.9043e+05,1.9043e+05
5960,1.9051e+05,1.9051e+05,1.9051e+05,1.9051e+05,1.9051e+05
5961,1.9054e+05,1.9054e+05,1.9054e+05,1.9054e+05,1.9054e+05
5962,1.9063e+05,1.9063e+05,1.9063e+05,1.9063e+05,1.9063e+05
5963,1.9066e+05,1.9067e+05,1.9066e+05,1.9066e+05,1.9066e+05
5964,1.9074e+05,1.9075e+05,1.9074e+05,1.9074e+05,1.9074e+05
5965,1.908e+05,1.9081e+05,1.908e+05,1.908e+05,1.908e+05
5966,1.9088e+05,1.9089e+05,1.9088e+05,1.9088e+05,1.9088e+05
5967,1.9091e+05,1.9092e+05,1.9091e+05,1.9091e+05,1.9091e+05
5968,1.9095e+05,1.9095e+05,1.9095e+05,1.9095e+05,1.9095e+05
5969,1.9105e+05,1.9105e+05,1.9105e+05,1.9105e+05,1.9105e+05
5970,1.9107e+05,1.9108e+05,1.9107e+05,1.9107e+05,1.9107e+05
5971,1.9115e+05,1.9115e+05,1.9115e+05,1.9115e+05,1.9115e+05
5972,1.9122e+05,1.9122e+05,1.9122e+05,1.9122e+05,1.9122e+05
5973,1.9124e+05,1.9125e+05,1.9124e+05,1.9124e+05,1.9124e+05
5974,1.9131e+05,1.9131e+05,1.9131e+05,1.9131e+05,1.9131e+05
5975,1.9138e+05,1.9138e+05,1.9138e+05,1.9138e+05,1.9138e+05
5976,1.9141e+05,1.9142e+05,1.9141e+05,1.9141e+05,1.9141e+05
5977,1.9145e+05,1.9145e+05,1.9145e+05,1.9145e+05,1.9145e+05
5978,1.915e+05,1.915e+05,1.915e+05,1.915e+05,1.915e+05
5979,1.9157e+05,1.9157e+05,1.9157e+05,1.9157e+05,1.9157e+05
5980,1.9161e+05,1.9161e+05,1.9161e+05,1.9161e+05,1.9161e+05
5981,1.9173e+05,1.9174e+05,1.9173e+05,1.9173e+05,1.9173e+05
5982,1.9175e+05,1.9176e+05,1.9175e+05,1.9175e+05,1.9175e+05
5983,1.9181e+05,1.9182e+05,1.9181e+05,1.9181e+05,1.9181e+05
5984,1.9182e+05,1.9183e+05,1.9182e+05,1.9182e+05,1.9182e+05
5985,1.9189e+05,1.919e+05,1.919e+05,1.919e+05,1.9189e+05
5986,1.9196e+05,1.9196e+05,1.9196e+05,1.9196e+05,1.9196e+05
5987,1.9198e+05,1.9198e+05,1.9198e+05,1.9198e+05,1.9198e+05
5988,1.9208e+05,1.9208e+05,1.9208e+05,1.9208e+05,1.9208e+05
5989,1.9209e+05,1.921e+05,1.9209e+05,1.9209e+05,1.9209e+05
5990,1.9213e+05,1.9214e+05,1.9213e+05,1.9213e+05,1.9213e+05
5991,1.9222e+05,1.9222e+05,1.9222e+05,1.9222e+05,1.9222e+05
5992,1.9224e+05,1.9224e+05,1.9224e+05,1.9224e+05,1.9224e+05
5993,1.9232e+05,1.9233e+05,1.9232e+05,1.9232e+05,1.9232e+05
5994,1.9239e+05,1.924e+05,1.9239e+05,1.9239e+05,1.9239e+05
5995,1.9245e+05,1.9246e+05,1.9245e+05,1.9245e+05,1.9245e+05
5996,1.9249e+05,1.9249e+05,1.9249e+05,1.9249e+05,1.9249e+05
5997,1.9251e+05,1.9251e+05,1.9251e+05,1.9251e+05,1.9251e+05
5998,1.9258e+05,1.9259e+05,1.9258e+05,1.9258e+05,1.9258e+05
5999,1.9262e+05,1.9262e+05,1.9262e+05,1.9262e+05,1.9262e+05
6000,1.9265e+05,1.9266e+05,1.9266e+05,1.9266e+05,1.9265e+05
6001,1.9271e+05,1.9271e+05,1.9271e+05,1.9271e+05,1.9271e+05
6002,1.9278e+05,1.9278e+05,1.9278e+05,1.9278e+05,1.9278e+05
6003,1.9283e+05,1.9283e+05,1.9283e+05,1.9283e+05,1.9283e+05
6004,1.9289e+05,1.9289e+05,1.9289e+05,1.9289e+05,1.9289e+05
6005,1.9294e+05,1.9295e+05,1.9294e+05,1.9294e+05,1.9294e+05
6006,1.9295e+05,1.9295e+05,1.9295e+05,1.9295e+05,1.9295e+05
6007,1.9298e+05,1.9298e+05,1.9298e+05,1.9298e+05,1.9298e+05
6008,1.9305e+05,1.9305e+05,1.9305e+05,1.9305e+05,1.9305e+05
6009,1.931e+05,1.931e+05,1.931e+05,1.931e+05,1.931e+05
6010,1.9318e+05,1.9319e+05,1.9318e+05,1.9318e+05,1.9318e+05
6011,1.9325e+05,1.9325e+05,1.9325e+05,1.9325e+05,1.9325e+05
6012,1.9335e+05,1.9336e+05,1.9335e+05,1.9335e+05,1.9335e+05
6013,1.9338e+05,1.9338e+05,1.9338e+05,1.9338e+05,1.9338e+05
6014,1.9345e+05,1.9345e+05,1.9345e+05,1.9345e+05,1.9345e+05
6015,1.9353e+05,1.9353e+05,1.9353e+05,1.9353e+05,1.9353e+05
6016,1.9359e+05,1.9359e+05,1.9359e+05,1.9359e+05,1.9359e+05
6017,1.9362e+05,1.9363e+05,1.9362e+05,1.9362e+05,1.9362e+05
6018,1.9367e+05,1.9367e+05,1.9367e+05,1.9367e+05,1.9367e+05
6019,1.9373e+05,1.9373e+05,1.9373e+05,1.9373e+05,1.9373e+05
6020,1.9377e+05,1.9377e+05,1.9377e+05,1.9377e+05,1.9377e+05
6021,1.938e+05,1.938e+05,1.938e+05,1.938e+05,1.938e+05
6022,1.9387e+05,1.9387e+05,1.9387e+05,1.9387e+05,1.9387e+05
6023,1.9391e+05,1.9392e+05,1.9391e+05,1.9391e+05,1.9391e+05
6024,1.94e+05,1.94e+05,1.94e+05,1.94e+05,1.94e+05
6025,1.9402e+05,1.9402e+05,1.9402e+05,1.9402e+05,1.9402e+05
6026,1.941e+05,1.9411e+05,1.941e+05,1.941e+05,1.941e+05
6027,1.9417e+05,1.9418e+05,1.9417e+05,1.9417e+05,1.9417e+05
6028,1.943e+05,1.9431e+05,1.943e+05,1.943e+05,1.943e+05
6029,1.9438e+05,1.9438e+05,1.9438e+05,1.9438e+05,1.9438e+05
6030,1.944e+05,1.9441e+05,1.944e+05,1.944e+05,1.944e+05
6031,1.9445e+05,1.9445e+05,1.9445e+05,1.9445e+05,1.9445e+05
6032,1.9451e+05,1.9451e+05,1.9451e+05,1.9451e+05,1.9451e+05
6033,1.946e+05,1.946e+05,1.946e+05,1.946e+05,1.946e+05
6034,1.9463e+05,1.9463e+05,1.9463e+05,1.9463e+05,1.9463e+05
6035,1.9465e+05,1.9465e+05,1.9465e+05,1.9465e+05,1.9465e+05
6036,1.9475e+05,1.9476e+05,1.9475e+05,1.9475e+05,1.9475e+05
6037,1.9483e+05,1.9484e+05,1.9483e+05,1.9483e+05,1.9483e+05
6038,1.9484e+05,1.9484e+05,1.9484e+05,1.9484e+05,1.9484e+05
6039,1.9487e+05,1.9488e+05,1.9488e+05,1.9488e+05,1.9487e+05
6040,1.9494e+05,1.9495e+05,1.9494e+05,1.9494e+05,1.9494e+05
6041,1.9497e+05,1.9497e+05,1.9497e+05,1.9497e+05,1.9497e+05
6042,1.951e+05,1.951e+05,1.951e+05,1.951e+05,1.951e+05
6043,1.9515e+05,1.9516e+05,1.9515e+05,1.9515e+05,1.9515e+05
6044,1.952e+05,1.9521e+05,1.952e+05,1.952e+05,1.952e+05
6045,1.9528e+05,1.9528e+05,1.9528e+05,1.9528e+05,1.9528e+05
6046,1.9535e+05,1.9536e+05,1.9536e+05,1.9535e+05,1.9535e+05
6047,1.954e+05,1.954e+05,1.954e+05,1.954e+05,1.954e+05
6048,1.9546e+05,1.9546e+05,1.9546e+05,1.9546e+05,1.9546e+05
6049,1.9554e+05,1.9555e+05,1.9554e+05,1.9554e+05,1.9554e+05
6050,1.9559e+05,1.9559e+05,1.9559e+05,1.9559e+05,1.9559e+05
6051,1.9569e+05,1.9569e+05,1.9569e+05,1.9569e+05,1.9569e+05
6052,1.9571e+05,1.9571e+05,1.9571e+05,1.9571e+05,1.9571e+05
6053,1.9577e+05,1.9577e+05,1.9577e+05,1.9577e+05,1.9577e+05
6054,1.9581e+05,1.9581e+05,1.9581e+05,1.9581e+05,1.9581e+05
6055,1.9593e+05,1.9593e+05,1.9593e+05,1.9593e+05,1.9593e+05
6056,1.96e+05,1.96e+05,1.96e+05,1.96e+05,1.96e+05
6057,1.9604e+05,1.9604e+05,1.9604e+05,1.9604e+05,1.9604e+05
6058,1.9607e+05,1.9608e+05,1.9607e+05,1.9607e+05,1.9607e+05
6059,1.9614e+05,1.9615e+05,1.9614e+05,1.9614e+05,1.9614e+05
6060,1.9621e+05,1.9621e+05,1.9621e+05,1.9621e+05,1.9621e+05
6061,1.9623e+05,1.9623e+05,1.9623e+05,1.9623e+05,1.9623e+05
6062,1.9641e+05,1.9641e+05,1.9641e+05,1.9641e+05,1.9641e+05
6063,1.9644e+05,1.9644e+05,1.9644e+05,1.9644e+05,1.9644e+05
6064,1.965e+05,1.965e+05,1.965e+05,1.965e+05,1.965e+05
6065,1.9652e+05,1.9653e+05,1.9652e+05,1.9652e+05,1.9652e+05
6066,1.9661e+05,1.9661e+05,1.9661e+05,1.9661e+05,1.9661e+05
6067,1.967e+05,1.9671e+05,1.967e+05,1.967e+05,1.967e+05
6068,1.9671e+05,1.9672e+05,1.9671e+05,1.9671e+05,1.9671e+05
6069,1.9683e+05,1.9683e+05,1.9683e+05,1.9683e+05,1.9683e+05
6070,1.9687e+05,1.9687e+05,1.9687e+05,1.9687e+05,1.9687e+05
6071,1.9689e+05,1.969e+05,1.969e+05,1.969e+05,1.969e+05
6072,1.9697e+05,1.9697e+05,1.9697e+05,1.9697e+05,1.9697e+05
6073,1.9699e+05,1.97e+05,1.9699e+05,1.9699e+05,1.9699e+05
6074,1.9711e+05,1.9711e+05,1.9711e+05,1.9711e+05,1.9711e+05
6075,1.9714e+05,1.9715e+05,1.9714e+05,1.9714e+05,1.9714e+05
6076,1.9722e+05,1.9723e+05,1.9722e+05,1.9722e+05,1.9722e+05
6077,1.9724e+05,1.9724e+05,1.9724e+05,1.9724e+05,1.9724e+05
6078,1.973e+05,1.9731e+05,1.973e+05,1.973e+05,1.973e+05
6079,1.9736e+05,1.9737e+05,1.9736e+05,1.9736e+05,1.9736e+05
6080,1.9741e+05,1.9741e+05,1.9741e+05,1.9741e+05,1.9741e+05
6081,1.9743e+05,1.9744e+05,1.9743e+05,1.9743e+05,1.9743e+05
6082,1.9749e+05,1.9749e+05,1.9749e+05,1.9749e+05,1.9749e+05
6083,1.9751e+05,1.9751e+05,1.9751e+05,1.9751e+05,1.9751e+05
6084,1.9756e+05,1.9756e+05,1.9756e+05,1.9756e+05,1.9756e+05
6085,1.9766e+05,1.9766e+05,1.9766e+05,1.9766e+05,1.9766e+05
6086,1.9774e+05,1.9774e+05,1.9774e+05,1.9774e+05,1.9774e+05
6087,1.978e+05,1.978e+05,1.978e+05,1.978e+05,1.978e+05
6088,1.9791e+05,1.9791e+05,1.9791e+05,1.9791e+05,1.9791e+05
6089,1.9792e+05,1.9793e+05,1.9792e+05,1.9792e+05,1.9792e+05
6090,1.9803e+05,1.9803e+05,1.9803e+05,1.9803e+05,1.9803e+05
6091,1.9806e+05,1.9806e+05,1.9806e+05,1.9806e+05,1.9806e+05
6092,1.9813e+05,1.9813e+05,1.9813e+05,1.9813e+05,1.9813e+05
6093,1.9815e+05,1.9815e+05,1.9815e+05,1.9815e+05,1.9815e+05
6094,1.9818e+05,1.9819e+05,1.9818e+05,1.9818e+05,1.9818e+05
6095,1.9825e+05,1.9826e+05,1.9825e+05,1.9825e+05,1.9825e+05
6096,1.9831e+05,1.9831e+05,1.9831e+05,1.9831e+05,1.9831e+05
6097,1.9841e+05,1.9841e+05,1.9841e+05,1.9841e+05,1.9841e+05
6098,1.9846e+05,1.9847e+05,1.9846e+05,1.9846e+05,1.9846e+05
6099,1.9849e+05,1.9849e+05,1.9849e+05,1.9849e+05,1.9849e+05
6100,1.9851e+05,1.9852e+05,1.9851e+05,1.9851e+05,1.9851e+05
6101,1.9857e+05,1.9857e+05,1.9857e+05,1.9857e+05,1.9857e+05
6102,1.9865e+05,1.9866e+05,1.9865e+05,1.9865e+05,1.9865e+05
6103,1.9866e+05,1.9867e+05,1.9867e+05,1.9866e+05,1.9866e+05
6104,1.9871e+05,1.9872e+05,1.9871e+05,1.9871e+05,1.9871e+05
6105,1.9878e+05,1.9878e+05,1.9878e+05,1.9878e+05,1.9878e+05
6106,1.988e+05,1.988e+05,1.988e+05,1.988e+05,1.988e+05
6107,1.9887e+05,1.9888e+05,1.9888e+05,1.9887e+05,1.9887e+05
6108,1.989e+05,1.989e+05,1.989e+05,1.989e+05,1.989e+05
6109,1.9897e+05,1.9897e+05,1.9897e+05,1.9897e+05,1.9897e+05
6110,1.9905e+05,1.9905e+05,1.9905e+05,1.9905e+05,1.9905e+05
6111,1.9911e+05,1.9911e+05,1.9911e+05,1.9911e+05,1.9911e+05
6112,1.9912e+05,1.9912e+05,1.9912e+05,1.9912e+05,1.9912e+05
6113,1.9913e+05,1.9913e+05,1.9913e+05,1.9913e+05,1.9913e+05
6114,1.9925e+05,1.9926e+05,1.9925e+05,1.9925e+05,1.9925e+05
6115,1.993e+05,1.993e+05,1.993e+05,1.993e+05,1.993e+05
6116,1.9941e+05,1.9941e+05,1.9941e+05,1.9941e+05,1.9941e+05
6117,1.9946e+05,1.9946e+05,1.9946e+05,1.9946e+05,1.9946e+05
6118,1.9947e+05,1.9947e+05,1.9947e+05,1.9947e+05,1.9947e+05
6119,1.9952e+05,1.9953e+05,1.9952e+05,1.9952e+05,1.9952e+05
6120,1.9955e+05,1.9956e+05,1.9955e+05,1.9955e+05,1.9955e+05
6121,1.9957e+05,1.9958e+05,1.9957e+05,1.9957e+05,1.9957e+05
6122,1.9961e+05,1.9962e+05,1.9961e+05,1.9961e+05,1.9961e+05
6123,1.9969e+05,1.9969e+05,1.9969e+05,1.9969e+05,1.9969e+05
6124,1.9978e+05,1.9978e+05,1.9978e+05,1.9978e+05,1.9978e+05
6125,1.9985e+05,1.9985e+05,1.9985e+05,1.9985e+05,1.9985e+05
6126,1.9985e+05,1.9986e+05,1.9985e+05,1.9985e+05,1.9985e+05
6127,1.999e+05,1.999e+05,1.999e+05,1.999e+05,1.999e+05
6128,1.9998e+05,1.9999e+05,1.9998e+05,1.9998e+05,1.9998e+05
6129,2.0002e+05,2.0003e+05,2.0002e+05,2.0002e+05,2.0002e+05
6130,2.0009e+05,2.001e+05,2.0009e+05,2.0009e+05,2.0009e+05
6131,2.0022e+05,2.0022e+05,2.0022e+05,2.0022e+05,2.0022e+05
6132,2.0027e+05,2.0028e+05,2.0027e+05,2.0027e+05,2.0027e+05
6133,2.0031e+05,2.0032e+05,2.0031e+05,2.0031e+05,2.0031e+05
6134,2.0035e+05,2.0035e+05,2.0035e+05,2.0035e+05,2.0035e+05
6135,2.0044e+05,2.0044e+05,2.0044e+05,2.0044e+05,2.0044e+05
6136,2.0044e+05,2.0045e+05,2.0044e+05,2.0044e+05,2.0044e+05
6137,2.0054e+05,2.0055e+05,2.0054e+05,2.0054e+05,2.0054e+05
6138,2.0067e+05,2.0068e+05,2.0067e+05,2.0067e+05,2.0067e+05
6139,2.0073e+05,2.0073e+05,2.0073e+05,2.0073e+05,2.0073e+05
6140,2.0077e+05,2.0078e+05,2.0077e+05,2.0077e+05,2.0077e+05
6141,2.008e+05,2.008e+05,2.008e+05,2.008e+05,2.008e+05
6142,2.0085e+05,2.0086e+05,2.0086e+05,2.0086e+05,2.0086e+05
6143,2.009e+05,2.0091e+05,2.009e+05,2.009e+05,2.009e+05
6144,2.0097e+05,2.0097e+05,2.0097e+05,2.0097e+05,2.0097e+05
6145,2.01e+05,2.01e+05,2.01e+05,2.01e+05,2.01e+05
6146,2.0105e+05,2.0105e+05,2.0105e+05,2.0105e+05,2.0105e+05
6147,2.0119e+05,2.0119e+05,2.0119e+05,2.0119e+05,2.0119e+05
6148,2.0122e+05,2.0123e+05,2.0122e+05,2.0122e+05,2.0122e+05
6149,2.0128e+05,2.0129e+05,2.0128e+05,2.0128e+05,2.0128e+05
6150,2.0136e+05,2.0137e+05,2.0136e+05,2.0136e+05,2.0136e+05
6151,2.0146e+05,2.0146e+05,2.0146e+05,2.0146e+05,2.0146e+05
6152,2.0156e+05,2.0156e+05,2.0156e+05,2.0156e+05,2.0156e+05
6153,2.0159e+05,2.016e+05,2.0159e+05,2.0159e+05,2.0159e+05
6154,2.0165e+05,2.0166e+05,2.0165e+05,2.0165e+05,2.0165e+05
6155,2.017e+05,2.017e+05,2.017e+05,2.017e+05,2.017e+05
6156,2.0171e+05,2.0172e+05,2.0171e+05,2.0171e+05,2.0171e+05
6157,2.018e+05,2.018e+05,2.018e+05,2.018e+05,2.018e+05
6158,2.0181e+05,2.0182e+05,2.0181e+05,2.0181e+05,2.0181e+05
6159,2.0192e+05,2.0192e+05,2.0192e+05,2.0192e+05,2.0192e+05
6160,2.0197e+05,2.0197e+05,2.0197e+05,2.0197e+05,2.0197e+05
6161,2.0208e+05,2.0209e+05,2.0208e+05,2.0208e+05,2.0208e+05
6162,2.022e+05,2.022e+05,2.022e+05,2.022e+05,2.022e+05
6163,2.0225e+05,2.0226e+05,2.0225e+05,2.0225e+05,2.0225e+05
6164,2.023e+05,2.0231e+05,2.023e+05,2.023e+05,2.023e+05
6165,2.0233e+05,2.0234e+05,2.0234e+05,2.0234e+05,2.0234e+05
6166,2.0242e+05,2.0243e+05,2.0242e+05,2.0242e+05,2.0242e+05
6167,2.0249e+05,2.025e+05,2.0249e+05,2.0249e+05,2.0249e+05
6168,2.0258e+05,2.0259e+05,2.0258e+05,2.0258e+05,2.0258e+05
6169,2.0269e+05,2.027e+05,2.0269e+05,2.0269e+05,2.0269e+05
6170,2.0272e+05,2.0273e+05,2.0272e+05,2.0272e+05,2.0272e+05
6171,2.0277e+05,2.0278e+05,2.0277e+05,2.0277e+05,2.0277e+05
6172,2.0282e+05,2.0282e+05,2.0282e+05,2.0282e+05,2.0282e+05
6173,2.0287e+05,2.0287e+05,2.0287e+05,2.0287e+05,2.0287e+05
6174,2.0293e+05,2.0293e+05,2.0293e+05,2.0293e+05,2.0293e+05
6175,2.0305e+05,2.0306e+05,2.0306e+05,2.0306e+05,2.0305e+05
6176,2.0309e+05,2.0309e+05,2.0309e+05,2.0309e+05,2.0309e+05
6177,2.0314e+05,2.0314e+05,2.0314e+05,2.0314e+05,2.0314e+05
6178,2.0319e+05,2.0319e+05,2.0319e+05,2.0319e+05,2.0319e+05
6179,2.0321e+05,2.0322e+05,2.0321e+05,2.0321e+05,2.0321e+05
6180,2.0333e+05,2.0333e+05,2.0333e+05,2.0333e+05,2.0333e+05
6181,2.0335e+05,2.0335e+05,2.0335e+05,2.0335e+05,2.0335e+05
6182,2.034e+05,2.0341e+05,2.0341e+05,2.034e+05,2.034e+05
6183,2.0341e+05,2.0342e+05,2.0341e+05,2.0341e+05,2.0341e+05
6184,2.0346e+05,2.0347e+05,2.0346e+05,2.0346e+05,2.0346e+05
6185,2.0358e+05,2.0359e+05,2.0358e+05,2.0358e+05,2.0358e+05
6186,2.0365e+05,2.0366e+05,2.0366e+05,2.0365e+05,2.0365e+05
6187,2.0367e+05,2.0367e+05,2.0367e+05,2.0367e+05,2.0367e+05
6188,2.0373e+05,2.0373e+05,2.0373e+05,2.0373e+05,2.0373e+05
6189,2.0378e+05,2.0378e+05,2.0378e+05,2.0378e+05,2.0378e+05
6190,2.0384e+05,2.0385e+05,2.0384e+05,2.0384e+05,2.0384e+05
6191,2.0389e+05,2.039e+05,2.0389e+05,2.0389e+05,2.0389e+05
6192,2.0402e+05,2.0402e+05,2.0402e+05,2.0402e+05,2.0402e+05
6193,2.0415e+05,2.0416e+05,2.0415e+05,2.0415e+05,2.0415e+05
6194,2.0422e+05,2.0422e+05,2.0422e+05,2.0422e+05,2.0422e+05
6195,2.0427e+05,2.0427e+05,2.0427e+05,2.0427e+05,2.0427e+05
6196,2.0431e+05,2.0431e+05,2.0431e+05,2.0431e+05,2.0431e+05
6197,2.0435e+05,2.0435e+05,2.0435e+05,2.0435e+05,2.0435e+05
6198,2.0438e+05,2.0439e+05,2.0438e+05,2.0438e+05,2.0438e+05
6199,2.0441e+05,2.0441e+05,2.0441e+05,2.0441e+05,2.0441e+05
6200,2.0444e+05,2.0444e+05,2.0444e+05,2.0444e+05,2.0444e+05
6201,2.0452e+05,2.0452e+05,2.0452e+05,2.0452e+05,2.0452e+05
6202,2.0453e+05,2.0454e+05,2.0454e+05,2.0454e+05,2.0454e+05
6203,2.0461e+05,2.0462e+05,2.0461e+05,2.0461e+05,2.0461e+05
6204,2.0465e+05,2.0466e+05,2.0465e+05,2.0465e+05,2.0465e+05
6205,2.0471e+05,2.0471e+05,2.0471e+05,2.0471e+05,2.0471e+05
6206,2.0478e+05,2.0478e+05,2.0478e+05,2.0478e+05,2.0478e+05
6207,2.0484e+05,2.0484e+05,2.0484e+05,2.0484e+05,2.0484e+05
6208,2.0484e+05,2.0485e+05,2.0484e+05,2.0484e+05,2.0484e+05
6209,2.0494e+05,2.0494e+05,2.0494e+05,2.0494e+05,2.0494e+05
6210,2.0498e+05,2.0499e+05,2.0498e+05,2.0498e+05,2.0498e+05
6211,2.0505e+05,2.0506e+05,2.0505e+05,2.0505e+05,2.0505e+05
6212,2.0508e+05,2.0509e+05,2.0509e+05,2.0508e+05,2.0508e+05
6213,2.0518e+05,2.0519e+05,2.0518e+05,2.0518e+05,2.0518e+05
6214,2.0519e+05,2.052e+05,2.0519e+05,2.0519e+05,2.0519e+05
6215,2.0523e+05,2.0524e+05,2.0523e+05,2.0523e+05,2.0523e+05
6216,2.0532e+05,2.0532e+05,2.0532e+05,2.0532e+05,2.0532e+05
6217,2.0534e+05,2.0534e+05,2.0534e+05,2.0534e+05,2.0534e+05
6218,2.0536e+05,2.0536e+05,2.0536e+05,2.0536e+05,2.0536e+05
6219,2.0545e+05,2.0545e+05,2.0545e+05,2.0545e+05,2.0545e+05
6220,2.0547e+05,2.0547e+05,2.0547e+05,2.0547e+05,2.0547e+05
6221,2.0553e+05,2.0553e+05,2.0553e+05,2.0553e+05,2.0553e+05
6222,2.0566e+05,2.0566e+05,2.0566e+05,2.0566e+05,2.0566e+05
6223,2.0569e+05,2.0569e+05,2.0569e+05,2.0569e+05,2.0569e+05
6224,2.0573e+05,2.0574e+05,2.0574e+05,2.0574e+05,2.0573e+05
6225,2.0579e+05,2.058e+05,2.0579e+05,2.0579e+05,2.0579e+05
6226,2.0589e+05,2.0589e+05,2.0589e+05,2.0589e+05,2.0589e+05
6227,2.0592e+05,2.0592e+05,2.0592e+05,2.0592e+05,2.0592e+05
6228,2.0593e+05,2.0593e+05,2.0593e+05,2.0593e+05,2.0593e+05
6229,2.06e+05,2.06e+05,2.06e+05,2.06e+05,2.06e+05
6230,2.0609e+05,2.061e+05,2.0609e+05,2.0609e+05,2.0609e+05
6231,2.0611e+05,2.0611e+05,2.0611e+05,2.0611e+05,2.0611e+05
6232,2.0619e+05,2.062e+05,2.0619e+05,2.0619e+05,2.0619e+05
6233,2.0622e+05,2.0622e+05,2.0622e+05,2.0622e+05,2.0622e+05
6234,2.0625e+05,2.0626e+05,2.0626e+05,2.0625e+05,2.0625e+05
6235,2.0632e+05,2.0633e+05,2.0632e+05,2.0632e+05,2.0632e+05
6236,2.0639e+05,2.0639e+05,2.0639e+05,2.0639e+05,2.0639e+05
6237,2.064e+05,2.0641e+05,2.064e+05,2.064e+05,2.064e+05
6238,2.0653e+05,2.0653e+05,2.0653e+05,2.0653e+05,2.0653e+05
6239,2.0661e+05,2.0661e+05,2.0661e+05,2.0661e+05,2.0661e+05
6240,2.0672e+05,2.0672e+05,2.0672e+05,2.0672e+05,2.0672e+05
6241,2.0678e+05,2.0679e+05,2.0679e+05,2.0678e+05,2.0678e+05
6242,2.068e+05,2.068e+05,2.068e+05,2.068e+05,2.068e+05
6243,2.0687e+05,2.0687e+05,2.0687e+05,2.0687e+05,2.0687e+05
6244,2.069e+05,2.069e+05,2.069e+05,2.069e+05,2.069e+05
6245,2.0695e+05,2.0695e+05,2.0695e+05,2.0695e+05,2.0695e+05
6246,2.0699e+05,2.07e+05,2.0699e+05,2.0699e+05,2.0699e+05
6247,2.0707e+05,2.0708e+05,2.0707e+05,2.0707e+05,2.0707e+05
6248,2.0716e+05,2.0716e+05,2.0716e+05,2.0716e+05,2.0716e+05
6249,2.0725e+05,2.0725e+05,2.0725e+05,2.0725e+05,2.0725e+05
6250,2.0729e+05,2.0729e+05,2.0729e+05,2.0729e+05,2.0729e+05
6251,2.0732e+05,2.0732e+05,2.0732e+05,2.0732e+05,2.0732e+05
6252,2.0737e+05,2.0737e+05,2.0737e+05,2.0737e+05,2.0737e+05
6253,2.0742e+05,2.0742e+05,2.0742e+05,2.0742e+05,2.0742e+05
6254,2.0759e+05,2.0759e+05,2.0759e+05,2.0759e+05,2.0759e+05
6255,2.0763e+05,2.0763e+05,2.0763e+05,2.0763e+05,2.0763e+05
6256,2.077e+05,2.0771e+05,2.077e+05,2.077e+05,2.077e+05
6257,2.0779e+05,2.078e+05,2.0779e+05,2.0779e+05,2.0779e+05
6258,2.0787e+05,2.0787e+05,2.0787e+05,2.0787e+05,2.0787e+05
6259,2.079e+05,2.0791e+05,2.079e+05,2.079e+05,2.079e+05
6260,2.0792e+05,2.0793e+05,2.0792e+05,2.0792e+05,2.0792e+05
6261,2.0798e+05,2.0799e+05,2.0798e+05,2.0798e+05,2.0798e+05
6262,2.0803e+05,2.0803e+05,2.0803e+05,2.0803e+05,2.0803e+05
6263,2.0806e+05,2.0806e+05,2.0806e+05,2.0806e+05,2.0806e+05
6264,2.0815e+05,2.0815e+05,2.0815e+05,2.0815e+05,2.0815e+05
6265,2.0817e+05,2.0818e+05,2.0817e+05,2.0817e+05,2.0817e+05
6266,2.0827e+05,2.0828e+05,2.0827e+05,2.0827e+05,2.0827e+05
6267,2.0838e+05,2.0838e+05,2.0838e+05,2.0838e+05,2.0838e+05
6268,2.0846e+05,2.0847e+05,2.0846e+05,2.0846e+05,2.0846e+05
6269,2.085e+05,2.085e+05,2.085e+05,2.085e+05,2.085e+05
6270,2.0856e+05,2.0856e+05,2.0856e+05,2.0856e+05,2.0856e+05
6271,2.0858e+05,2.0859e+05,2.0858e+05,2.0858e+05,2.0858e+05
6272,2.0869e+05,2.087e+05,2.087e+05,2.087e+05,2.0869e+05
6273,2.0885e+05,2.0886e+05,2.0885e+05,2.0885e+05,2.0885e+05
6274,2.0892e+05,2.0892e+05,2.0892e+05,2.0892e+05,2.0892e+05
6275,2.0895e+05,2.0895e+05,2.0895e+05,2.0895e+05,2.0895e+05
6276,2.0901e+05,2.0901e+05,2.0901e+05,2.0901e+05,2.0901e+05
6277,2.0909e+05,2.091e+05,2.091e+05,2.0909e+05,2.0909e+05
6278,2.0913e+05,2.0913e+05,2.0913e+05,2.0913e+05,2.0913e+05
6279,2.0917e+05,2.0917e+05,2.0917e+05,2.0917e+05,2.0917e+05
6280,2.0921e+05,2.0922e+05,2.0921e+05,2.0921e+05,2.0921e+05
6281,2.0931e+05,2.0931e+05,2.0931e+05,2.0931e+05,2.0931e+05
6282,2.0936e+05,2.0937e+05,2.0936e+05,2.0936e+05,2.0936e+05
6283,2.0946e+05,2.0947e+05,2.0947e+05,2.0946e+05,2.0946e+05
6284,2.0952e+05,2.0953e+05,2.0952e+05,2.0952e+05,2.0952e+05
6285,2.096e+05,2.096e+05,2.096e+05,2.096e+05,2.096e+05
6286,2.0966e+05,2.0967e+05,2.0966e+05,2.0966e+05,2.0966e+05
6287,2.0976e+05,2.0976e+05,2.0976e+05,2.0976e+05,2.0976e+05
6288,2.0983e+05,2.0984e+05,2.0983e+05,2.0983e+05,2.0983e+05
6289,2.0985e+05,2.0986e+05,2.0985e+05,2.0985e+05,2.0985e+05
6290,2.099e+05,2.099e+05,2.099e+05,2.099e+05,2.099e+05
6291,2.0998e+05,2.0999e+05,2.0998e+05,2.0998e+05,2.0998e+05
6292,2.1002e+05,2.1003e+05,2.1002e+05,2.1002e+05,2.1002e+05
6293,2.1007e+05,2.1008e+05,2.1007e+05,2.1007e+05,2.1007e+05
6294,2.1015e+05,2.1015e+05,2.1015e+05,2.1015e+05,2.1015e+05
6295,2.1024e+05,2.1024e+05,2.1024e+05,2.1024e+05,2.1024e+05
6296,2.1026e+05,2.1027e+05,2.1026e+05,2.1026e+05,2.1026e+05
6297,2.1035e+05,2.1036e+05,2.1035e+05,2.1035e+05,2.1035e+05
6298,2.1036e+05,2.1037e+05,2.1037e+05,2.1037e+05,2.1036e+05
6299,2.1046e+05,2.1046e+05,2.1046e+05,2.1046e+05,2.1046e+05
6300,2.1051e+05,2.1051e+05,2.1051e+05,2.1051e+05,2.1051e+05
6301,2.1057e+05,2.1058e+05,2.1057e+05,2.1057e+05,2.1057e+05
6302,2.1064e+05,2.1064e+05,2.1064e+05,2.1064e+05,2.1064e+05
6303,2.1069e+05,2.107e+05,2.1069e+05,2.1069e+05,2.1069e+05
6304,2.1076e+05,2.1077e+05,2.1076e+05,2.1076e+05,2.1076e+05
6305,2.1084e+05,2.1084e+05,2.1084e+05,2.1084e+05,2.1084e+05
6306,2.1084e+05,2.1084e+05,2.1084e+05,2.1084e+05,2.1084e+05
6307,2.1091e+05,2.1092e+05,2.1092e+05,2.1092e+05,2.1091e+05
6308,2.1096e+05,2.1096e+05,2.1096e+05,2.1096e+05,2.1096e+05
6309,2.1103e+05,2.1104e+05,2.1103e+05,2.1103e+05,2.1103e+05
6310,2.1107e+05,2.1107e+05,2.1107e+05,2.1107e+05,2.1107e+05
6311,2.1109e+05,2.111e+05,2.1109e+05,2.1109e+05,2.1109e+05
6312,2.1117e+05,2.1118e+05,2.1117e+05,2.1117e+05,2.1117e+05
6313,2.1126e+05,2.1126e+05,2.1126e+05,2.1126e+05,2.1126e+05
6314,2.1129e+05,2.1129e+05,2.1129e+05,2.1129e+05,2.1129e+05
6315,2.1135e+05,2.1135e+05,2.1135e+05,2.1135e+05,2.1135e+05
6316,2.114e+05,2.1141e+05,2.114e+05,2.114e+05,2.114e+05
6317,2.1147e+05,2.1147e+05,2.1147e+05,2.1147e+05,2.1147e+05
6318,2.1152e+05,2.1153e+05,2.1152e+05,2.1152e+05,2.1152e+05
6319,2.1155e+05,2.1156e+05,2.1156e+05,2.1155e+05,2.1155e+05
6320,2.1163e+05,2.1164e+05,2.1163e+05,2.1163e+05,2.1163e+05
6321,2.1169e+05,2.117e+05,2.1169e+05,2.1169e+05,2.1169e+05
6322,2.1175e+05,2.1175e+05,2.1175e+05,2.1175e+05,2.1175e+05
6323,2.1178e+05,2.1178e+05,2.1178e+05,2.1178e+05,2.1178e+05
6324,2.1182e+05,2.1182e+05,2.1182e+05,2.1182e+05,2.1182e+05
6325,2.1189e+05,2.1189e+05,2.1189e+05,2.1189e+05,2.1189e+05
6326,2.1191e+05,2.1192e+05,2.1191e+05,2.1191e+05,2.1191e+05
6327,2.1201e+05,2.1201e+05,2.1201e+05,2.1201e+05,2.1201e+05
6328,2.1201e+05,2.1202e+05,2.1202e+05,2.1201e+05,2.1201e+05
6329,2.121e+05,2.1211e+05,2.121e+05,2.121e+05,2.121e+05
6330,2.1214e+05,2.1214e+05,2.1214e+05,2.1214e+05,2.1214e+05
6331,2.1219e+05,2.1219e+05,2.1219e+05,2.1219e+05,2.1219e+05
6332,2.1222e+05,2.1223e+05,2.1222e+05,2.1222e+05,2.1222e+05
6333,2.123e+05,2.1231e+05,2.123e+05,2.123e+05,2.123e+05
6334,2.1233e+05,2.1233e+05,2.1233e+05,2.1233e+05,2.1233e+05
6335,2.1243e+05,2.1244e+05,2.1244e+05,2.1243e+05,2.1243e+05
6336,2.1248e+05,2.1249e+05,2.1248e+05,2.1248e+05,2.1248e+05
6337,2.125e+05,2.1251e+05,2.1251e+05,2.1251e+05,2.125e+05
6338,2.1263e+05,2.1264e+05,2.1263e+05,2.1263e+05,2.1263e+05
6339,2.1269e+05,2.1269e+05,2.1269e+05,2.1269e+05,2.1269e+05
6340,2.1271e+05,2.1271e+05,2.1271e+05,2.1271e+05,2.1271e+05
6341,2.128e+05,2.128e+05,2.128e+05,2.128e+05,2.128e+05
6342,2.1283e+05,2.1283e+05,2.1283e+05,2.1283e+05,2.1283e+05
6343,2.1287e+05,2.1287e+05,2.1287e+05,2.1287e+05,2.1287e+05
6344,2.1292e+05,2.1292e+05,2.1292e+05,2.1292e+05,2.1292e+05
6345,2.1295e+05,2.1296e+05,2.1295e+05,2.1295e+05,2.1295e+05
6346,2.1302e+05,2.1302e+05,2.1302e+05,2.1302e+05,2.1302e+05
6347,2.1306e+05,2.1307e+05,2.1306e+05,2.1306e+05,2.1306e+05
6348,2.1318e+05,2.1318e+05,2.1318e+05,2.1318e+05,2.1318e+05
6349,2.1325e+05,2.1325e+05,2.1325e+05,2.1325e+05,2.1325e+05
6350,2.1328e+05,2.1329e+05,2.1329e+05,2.1329e+05,2.1328e+05
6351,2.1334e+05,2.1334e+05,2.1334e+05,2.1334e+05,2.1334e+05
6352,2.1341e+05,2.1341e+05,2.1341e+05,2.1341e+05,2.1341e+05
6353,2.1347e+05,2.1347e+05,2.1347e+05,2.1347e+05,2.1347e+05
6354,2.1365e+05,2.1365e+05,2.1365e+05,2.1365e+05,2.1365e+05
6355,2.1367e+05,2.1368e+05,2.1367e+05,2.1367e+05,2.1367e+05
6356,2.1376e+05,2.1377e+05,2.1376e+05,2.1376e+05,2.1376e+05
6357,2.1377e+05,2.1378e+05,2.1378e+05,2.1378e+05,2.1377e+05
6358,2.1385e+05,2.1385e+05,2.1385e+05,2.1385e+05,2.1385e+05
6359,2.1391e+05,2.1391e+05,2.1391e+05,2.1391e+05,2.1391e+05
6360,2.1399e+05,2.1399e+05,2.1399e+05,2.1399e+05,2.1399e+05
6361,2.1405e+05,2.1406e+05,2.1405e+05,2.1405e+05,2.1405e+05
6362,2.1409e+05,2.1409e+05,2.1409e+05,2.1409e+05,2.1409e+05
6363,2.1417e+05,2.1418e+05,2.1417e+05,2.1417e+05,2.1417e+05
6364,2.1418e+05,2.1419e+05,2.1418e+05,2.1418e+05,2.1418e+05
6365,2.1428e+05,2.1429e+05,2.1428e+05,2.1428e+05,2.1428e+05
6366,2.1434e+05,2.1434e+05,2.1434e+05,2.1434e+05,2.1434e+05
6367,2.1438e+05,2.1438e+05,2.1438e+05,2.1438e+05,2.1438e+05
6368,2.1448e+05,2.1449e+05,2.1449e+05,2.1449e+05,2.1449e+05
6369,2.1454e+05,2.1454e+05,2.1454e+05,2.1454e+05,2.1454e+05
6370,2.1459e+05,2.146e+05,2.1459e+05,2.1459e+05,2.1459e+05
6371,2.1469e+05,2.147e+05,2.1469e+05,2.1469e+05,2.1469e+05
6372,2.1477e+05,2.1477e+05,2.1477e+05,2.1477e+05,2.1477e+05
6373,2.1485e+05,2.1485e+05,2.1485e+05,2.1485e+05,2.1485e+05
6374,2.1488e+05,2.1488e+05,2.1488e+05,2.1488e+05,2.1488e+05
6375,2.1494e+05,2.1495e+05,2.1495e+05,2.1495e+05,2.1495e+05
6376,2.1503e+05,2.1503e+05,2.1503e+05,2.1503e+05,2.1503e+05
6377,2.1509e+05,2.151e+05,2.1509e+05,2.1509e+05,2.1509e+05
6378,2.1518e+05,2.1519e+05,2.1518e+05,2.1518e+05,2.1518e+05
6379,2.1528e+05,2.1528e+05,2.1528e+05,2.1528e+05,2.1528e+05
6380,2.153e+05,2.1531e+05,2.153e+05,2.153e+05,2.153e+05
6381,2.1532e+05,2.1533e+05,2.1532e+05,2.1532e+05,2.1532e+05
6382,2.154e+05,2.1541e+05,2.154e+05,2.154e+05,2.154e+05
6383,2.1549e+05,2.155e+05,2.1549e+05,2.1549e+05,2.1549e+05
6384,2.156e+05,2.156e+05,2.156e+05,2.156e+05,2.156e+05
6385,2.1566e+05,2.1567e+05,2.1567e+05,2.1566e+05,2.1566e+05
6386,2.1573e+05,2.1573e+05,2.1573e+05,2.1573e+05,2.1573e+05
6387,2.1576e+05,2.1577e+05,2.1576e+05,2.1576e+05,2.1576e+05
6388,2.1585e+05,2.1586e+05,2.1585e+05,2.1585e+05,2.1585e+05
6389,2.159e+05,2.1591e+05,2.159e+05,2.159e+05,2.159e+05
6390,2.1605e+05,2.1606e+05,2.1605e+05,2.1605e+05,2.1605e+05
6391,2.1609e+05,2.161e+05,2.1609e+05,2.1609e+05,2.1609e+05
6392,2.1613e+05,2.1614e+05,2.1613e+05,2.1613e+05,2.1613e+05
6393,2.1622e+05,2.1623e+05,2.1622e+05,2.1622e+05,2.1622e+05
6394,2.1625e+05,2.1626e+05,2.1625e+05,2.1625e+05,2.1625e+05
6395,2.1631e+05,2.1631e+05,2.1631e+05,2.1631e+05,2.1631e+05
6396,2.1634e+05,2.1635e+05,2.1634e+05,2.1634e+05,2.1634e+05
6397,2.1643e+05,2.1644e+05,2.1643e+05,2.1643e+05,2.1643e+05
6398,2.1649e+05,2.1649e+05,2.1649e+05,2.1649e+05,2.1649e+05
6399,2.1659e+05,2.166e+05,2.1659e+05,2.1659e+05,2.1659e+05
6400,2.1671e+05,2.1671e+05,2.1671e+05,2.1671e+05,2.1671e+05
6401,2.1675e+05,2.1676e+05,2.1675e+05,2.1675e+05,2.1675e+05
6402,2.1681e+05,2.1681e+05,2.1681e+05,2.1681e+05,2.1681e+05
6403,2.1684e+05,2.1684e+05,2.1684e+05,2.1684e+05,2.1684e+05
6404,2.169e+05,2.1691e+05,2.169e+05,2.169e+05,2.169e+05
6405,2.1698e+05,2.1698e+05,2.1698e+05,2.1698e+05,2.1698e+05
6406,2.1705e+05,2.1705e+05,2.1705e+05,2.1705e+05,2.1705e+05
6407,2.171e+05,2.171e+05,2.171e+05,2.171e+05,2.171e+05
6408,2.1714e+05,2.1714e+05,2.1714e+05,2.1714e+05,2.1714e+05
6409,2.1717e+05,2.1718e+05,2.1717e+05,2.1717e+05,2.1717e+05
6410,2.1725e+05,2.1726e+05,2.1725e+05,2.1725e+05,2.1725e+05
6411,2.1733e+05,2.1733e+05,2.1733e+05,2.1733e+05,2.1733e+05
6412,2.1736e+05,2.1737e+05,2.1736e+05,2.1736e+05,2.1736e+05
6413,2.174e+05,2.1741e+05,2.174e+05,2.174e+05,2.174e+05
6414,2.1754e+05,2.1755e+05,2.1754e+05,2.1754e+05,2.1754e+05
6415,2.1758e+05,2.1758e+05,2.1758e+05,2.1758e+05,2.1758e+05
6416,2.1761e+05,2.1761e+05,2.1761e+05,2.1761e+05,2.1761e+05
6417,2.1769e+05,2.1769e+05,2.1769e+05,2.1769e+05,2.1769e+05
6418,2.1774e+05,2.1774e+05,2.1774e+05,2.1774e+05,2.1774e+05
6419,2.1775e+05,2.1776e+05,2.1775e+05,2.1775e+05,2.1775e+05
6420,2.1783e+05,2.1783e+05,2.1783e+05,2.1783e+05,2.1783e+05
6421,2.1789e+05,2.1789e+05,2.1789e+05,2.1789e+05,2.1789e+05
6422,2.1794e+05,2.1795e+05,2.1794e+05,2.1794e+05,2.1794e+05
6423,2.1797e+05,2.1797e+05,2.1797e+05,2.1797e+05,2.1797e+05
6424,2.1804e+05,2.1804e+05,2.1804e+05,2.1804e+05,2.1804e+05
6425,2.181e+05,2.181e+05,2.181e+05,2.181e+05,2.181e+05
6426,2.1814e+05,2.1814e+05,2.1814e+05,2.1814e+05,2.1814e+05
6427,2.1817e+05,2.1818e+05,2.1817e+05,2.1817e+05,2.1817e+05
6428,2.1821e+05,2.1821e+05,2.1821e+05,2.1821e+05,2.1821e+05
6429,2.1824e+05,2.1825e+05,2.1824e+05,2.1824e+05,2.1824e+05
6430,2.1827e+05,2.1828e+05,2.1827e+05,2.1827e+05,2.1827e+05
6431,2.1832e+05,2.1832e+05,2.1832e+05,2.1832e+05,2.1832e+05
6432,2.1839e+05,2.184e+05,2.1839e+05,2.1839e+05,2.1839e+05
6433,2.1843e+05,2.1843e+05,2.1843e+05,2.1843e+05,2.1843e+05
6434,2.1858e+05,2.1858e+05,2.1858e+05,2.1858e+05,2.1858e+05
6435,2.1859e+05,2.1859e+05,2.1859e+05,2.1859e+05,2.1859e+05
6436,2.1868e+05,2.1868e+05,2.1868e+05,2.1868e+05,2.1868e+05
6437,2.1872e+05,2.1873e+05,2.1872e+05,2.1872e+05,2.1872e+05
6438,2.1878e+05,2.1878e+05,2.1878e+05,2.1878e+05,2.1878e+05
6439,2.1882e+05,2.1882e+05,2.1882e+05,2.1882e+05,2.1882e+05
6440,2.1888e+05,2.1889e+05,2.1888e+05,2.1888e+05,2.1888e+05
6441,2.1894e+05,2.1894e+05,2.1894e+05,2.1894e+05,2.1894e+05
6442,2.1899e+05,2.1899e+05,2.1899e+05,2.1899e+05,2.1899e+05
6443,2.1907e+05,2.1908e+05,2.1907e+05,2.1907e+05,2.1907e+05
6444,2.1909e+05,2.191e+05,2.1909e+05,2.1909e+05,2.1909e+05
6445,2.1918e+05,2.1918e+05,2.1918e+05,2.1918e+05,2.1918e+05
6446,2.1925e+05,2.1925e+05,2.1925e+05,2.1925e+05,2.1925e+05
6447,2.1927e+05,2.1927e+05,2.1927e+05,2.1927e+05,2.1927e+05
6448,2.1941e+05,2.1941e+05,2.1941e+05,2.1941e+05,2.1941e+05
6449,2.1947e+05,2.1947e+05,2.1947e+05,2.1947e+05,2.1947e+05
6450,2.1953e+05,2.1954e+05,2.1953e+05,2.1953e+05,2.1953e+05
6451,2.1958e+05,2.1958e+05,2.1958e+05,2.1958e+05,2.1958e+05
6452,2.1963e+05,2.1964e+05,2.1963e+05,2.1963e+05,2.1963e+05
6453,2.1965e+05,2.1965e+05,2.1965e+05,2.1965e+05,2.1965e+05
6454,2.197e+05,2.1971e+05,2.197e+05,2.197e+05,2.197e+05
6455,2.1978e+05,2.1978e+05,2.1978e+05,2.1978e+05,2.1978e+05
6456,2.198e+05,2.198e+05,2.198e+05,2.198e+05,2.198e+05
6457,2.1988e+05,2.1988e+05,2.1988e+05,2.1988e+05,2.1988e+05
6458,2.2004e+05,2.2005e+05,2.2004e+05,2.2004e+05,2.2004e+05
6459,2.2009e+05,2.2009e+05,2.2009e+05,2.2009e+05,2.2009e+05
6460,2.2013e+05,2.2014e+05,2.2013e+05,2.2013e+05,2.2013e+05
6461,2.2017e+05,2.2018e+05,2.2017e+05,2.2017e+05,2.2017e+05
6462,2.2024e+05,2.2024e+05,2.2024e+05,2.2024e+05,2.2024e+05
6463,2.2034e+05,2.2035e+05,2.2034e+05,2.2034e+05,2.2034e+05
6464,2.2038e+05,2.2038e+05,2.2038e+05,2.2038e+05,2.2038e+05
6465,2.2047e+05,2.2047e+05,2.2047e+05,2.2047e+05,2.2047e+05
6466,2.2049e+05,2.205e+05,2.2049e+05,2.2049e+05,2.2049e+05
6467,2.2057e+05,2.2057e+05,2.2057e+05,2.2057e+05,2.2057e+05
6468,2.2066e+05,2.2067e+05,2.2066e+05,2.2066e+05,2.2066e+05
6469,2.207e+05,2.207e+05,2.207e+05,2.207e+05,2.207e+05
6470,2.2073e+05,2.2073e+05,2.2073e+05,2.2073e+05,2.2073e+05
6471,2.2085e+05,2.2086e+05,2.2085e+05,2.2085e+05,2.2085e+05
6472,2.2088e+05,2.2089e+05,2.2088e+05,2.2088e+05,2.2088e+05
6473,2.2095e+05,2.2096e+05,2.2096e+05,2.2096e+05,2.2096e+05
6474,2.2099e+05,2.21e+05,2.2099e+05,2.2099e+05,2.2099e+05
6475,2.2115e+05,2.2115e+05,2.2115e+05,2.2115e+05,2.2115e+05
6476,2.2123e+05,2.2124e+05,2.2123e+05,2.2123e+05,2.2123e+05
6477,2.2126e+05,2.2127e+05,2.2126e+05,2.2126e+05,2.2126e+05
6478,2.2129e+05,2.213e+05,2.2129e+05,2.2129e+05,2.2129e+05
6479,2.2133e+05,2.2133e+05,2.2133e+05,2.2133e+05,2.2133e+05
6480,2.2143e+05,2.2144e+05,2.2143e+05,2.2143e+05,2.2143e+05
6481,2.2153e+05,2.2154e+05,2.2153e+05,2.2153e+05,2.2153e+05
6482,2.2154e+05,2.2155e+05,2.2154e+05,2.2154e+05,2.2154e+05
6483,2.2162e+05,2.2162e+05,2.2162e+05,2.2162e+05,2.2162e+05
6484,2.217e+05,2.217e+05,2.217e+05,2.217e+05,2.217e+05
6485,2.2171e+05,2.2171e+05,2.2171e+05,2.2171e+05,2.2171e+05
6486,2.2182e+05,2.2182e+05,2.2182e+05,2.2182e+05,2.2182e+05
6487,2.2186e+05,2.2187e+05,2.2186e+05,2.2186e+05,2.2186e+05
6488,2.2202e+05,2.2202e+05,2.2202e+05,2.2202e+05,2.2202e+05
6489,2.2204e+05,2.2205e+05,2.2205e+05,2.2204e+05,2.2204e+05
6490,2.2213e+05,2.2213e+05,2.2213e+05,2.2213e+05,2.2213e+05
6491,2.2215e+05,2.2215e+05,2.2215e+05,2.2215e+05,2.2215e+05
6492,2.2228e+05,2.2229e+05,2.2228e+05,2.2228e+05,2.2228e+05
6493,2.2237e+05,2.2238e+05,2.2237e+05,2.2237e+05,2.2237e+05
6494,2.2246e+05,2.2247e+05,2.2246e+05,2.2246e+05,2.2246e+05
6495,2.2252e+05,2.2252e+05,2.2252e+05,2.2252e+05,2.2252e+05
6496,2.2255e+05,2.2256e+05,2.2255e+05,2.2255e+05,2.2255e+05
6497,2.2264e+05,2.2265e+05,2.2264e+05,2.2264e+05,2.2264e+05
6498,2.2269e+05,2.2269e+05,2.2269e+05,2.2269e+05,2.2269e+05
6499,2.2274e+05,2.2274e+05,2.2274e+05,2.2274e+05,2.2274e+05
6500,2.2283e+05,2.2284e+05,2.2283e+05,2.2283e+05,2.2283e+05
6501,2.2286e+05,2.2287e+05,2.2286e+05,2.2286e+05,2.2286e+05
6502,2.2296e+05,2.2296e+05,2.2296e+05,2.2296e+05,2.2296e+05
6503,2.2314e+05,2.2315e+05,2.2314e+05,2.2314e+05,2.2314e+05
6504,2.2322e+05,2.2323e+05,2.2322e+05,2.2322e+05,2.2322e+05
6505,2.2326e+05,2.2327e+05,2.2326e+05,2.2326e+05,2.2326e+05
6506,2.2332e+05,2.2332e+05,2.2332e+05,2.2332e+05,2.2332e+05
6507,2.2343e+05,2.2344e+05,2.2343e+05,2.2343e+05,2.2343e+05
6508,2.2346e+05,2.2346e+05,2.2346e+05,2.2346e+05,2.2346e+05
6509,2.2347e+05,2.2348e+05,2.2347e+05,2.2347e+05,2.2347e+05
6510,2.2352e+05,2.2353e+05,2.2352e+05,2.2352e+05,2.2352e+05
6511,2.2358e+05,2.2359e+05,2.2358e+05,2.2358e+05,2.2358e+05
6512,2.2365e+05,2.2366e+05,2.2365e+05,2.2365e+05,2.2365e+05
6513,2.2367e+05,2.2367e+05,2.2367e+05,2.2367e+05,2.2367e+05
6514,2.2373e+05,2.2373e+05,2.2373e+05,2.2373e+05,2.2373e+05
6515,2.2377e+05,2.2377e+05,2.2377e+05,2.2377e+05,2.2377e+05
6516,2.2388e+05,2.2389e+05,2.2388e+05,2.2388e+05,2.2388e+05
6517,2.2396e+05,2.2396e+05,2.2396e+05,2.2396e+05,2.2396e+05
6518,2.2403e+05,2.2403e+05,2.2403e+05,2.2403e+05,2.2403e+05
6519,2.2405e+05,2.2405e+05,2.2405e+05,2.2405e+05,2.2405e+05
6520,2.2411e+05,2.2411e+05,2.2411e+05,2.2411e+05,2.2411e+05
6521,2.2413e+05,2.2413e+05,2.2413e+05,2.2413e+05,2.2413e+05
6522,2.2415e+05,2.2415e+05,2.2415e+05,2.2415e+05,2.2415e+05
6523,2.2419e+05,2.242e+05,2.242e+05,2.242e+05,2.242e+05
6524,2.2428e+05,2.2428e+05,2.2428e+05,2.2428e+05,2.2428e+05
6525,2.2432e+05,2.2432e+05,2.2432e+05,2.2432e+05,2.2432e+05
6526,2.2435e+05,2.2436e+05,2.2436e+05,2.2436e+05,2.2436e+05
6527,2.2448e+05,2.2449e+05,2.2448e+05,2.2448e+05,2.2448e+05
6528,2.2452e+05,2.2453e+05,2.2452e+05,2.2452e+05,2.2452e+05
6529,2.2456e+05,2.2456e+05,2.2456e+05,2.2456e+05,2.2456e+05
6530,2.2459e+05,2.2459e+05,2.2459e+05,2.2459e+05,2.2459e+05
6531,2.2466e+05,2.2466e+05,2.2466e+05,2.2466e+05,2.2466e+05
6532,2.2476e+05,2.2477e+05,2.2476e+05,2.2476e+05,2.2476e+05
6533,2.2481e+05,2.2481e+05,2.2481e+05,2.2481e+05,2.2481e+05
6534,2.2484e+05,2.2484e+05,2.2484e+05,2.2484e+05,2.2484e+05
6535,2.2489e+05,2.2489e+05,2.2489e+05,2.2489e+05,2.2489e+05
6536,2.2495e+05,2.2496e+05,2.2495e+05,2.2495e+05,2.2495e+05
6537,2.2499e+05,2.25e+05,2.2499e+05,2.2499e+05,2.2499e+05
6538,2.2503e+05,2.2504e+05,2.2504e+05,2.2504e+05,2.2504e+05
6539,2.2506e+05,2.2506e+05,2.2506e+05,2.2506e+05,2.2506e+05
6540,2.2514e+05,2.2515e+05,2.2514e+05,2.2514e+05,2.2514e+05
6541,2.2522e+05,2.2523e+05,2.2522e+05,2.2522e+05,2.2522e+05
6542,2.2526e+05,2.2527e+05,2.2526e+05,2.2526e+05,2.2526e+05
6543,2.2533e+05,2.2533e+05,2.2533e+05,2.2533e+05,2.2533e+05
6544,2.2538e+05,2.2538e+05,2.2538e+05,2.2538e+05,2.2538e+05
6545,2.2541e+05,2.2541e+05,2.2541e+05,2.2541e+05,2.2541e+05
6546,2.2547e+05,2.2547e+05,2.2547e+05,2.2547e+05,2.2547e+05
6547,2.2553e+05,2.2554e+05,2.2553e+05,2.2553e+05,2.2553e+05
6548,2.2559e+05,2.2559e+05,2.2559e+05,2.2559e+05,2.2559e+05
6549,2.2568e+05,2.2568e+05,2.2568e+05,2.2568e+05,2.2568e+05
6550,2.2573e+05,2.2574e+05,2.2573e+05,2.2573e+05,2.2573e+05
6551,2.2582e+05,2.2582e+05,2.2582e+05,2.2582e+05,2.2582e+05
6552,2.2588e+05,2.2588e+05,2.2588e+05,2.2588e+05,2.2588e+05
6553,2.2591e+05,2.2592e+05,2.2591e+05,2.2591e+05,2.2591e+05
6554,2.2601e+05,2.2601e+05,2.2601e+05,2.2601e+05,2.2601e+05
6555,2.2605e+05,2.2605e+05,2.2605e+05,2.2605e+05,2.2605e+05
6556,2.2609e+05,2.2609e+05,2.2609e+05,2.2609e+05,2.2609e+05
6557,2.262e+05,2.262e+05,2.262e+05,2.262e+05,2.262e+05
6558,2.2623e+05,2.2624e+05,2.2624e+05,2.2624e+05,2.2623e+05
6559,2.263e+05,2.263e+05,2.263e+05,2.263e+05,2.263e+05
6560,2.2632e+05,2.2632e+05,2.2632e+05,2.2632e+05,2.2632e+05
6561,2.2646e+05,2.2647e+05,2.2646e+05,2.2646e+05,2.2646e+05
6562,2.2648e+05,2.2648e+05,2.2648e+05,2.2648e+05,2.2648e+05
6563,2.2657e+05,2.2658e+05,2.2657e+05,2.2657e+05,2.2657e+05
6564,2.2659e+05,2.2659e+05,2.2659e+05,2.2659e+05,2.2659e+05
6565,2.2665e+05,2.2666e+05,2.2665e+05,2.2665e+05,2.2665e+05
6566,2.2673e+05,2.2673e+05,2.2673e+05,2.2673e+05,2.2673e+05
6567,2.2675e+05,2.2676e+05,2.2675e+05,2.2675e+05,2.2675e+05
6568,2.2684e+05,2.2684e+05,2.2684e+05,2.2684e+05,2.2684e+05
6569,2.2691e+05,2.2692e+05,2.2692e+05,2.2691e+05,2.2691e+05
6570,2.2698e+05,2.2698e+05,2.2698e+05,2.2698e+05,2.2698e+05
6571,2.2703e+05,2.2703e+05,2.2703e+05,2.2703e+05,2.2703e+05
6572,2.2716e+05,2.2716e+05,2.2716e+05,2.2716e+05,2.2716e+05
6573,2.272e+05,2.272e+05,2.272e+05,2.272e+05,2.272e+05
6574,2.2723e+05,2.2724e+05,2.2723e+05,2.2723e+05,2.2723e+05
6575,2.2726e+05,2.2726e+05,2.2726e+05,2.2726e+05,2.2726e+05
6576,2.2735e+05,2.2735e+05,2.2735e+05,2.2735e+05,2.2735e+05
6577,2.2742e+05,2.2742e+05,2.2742e+05,2.2742e+05,2.2742e+05
6578,2.2758e+05,2.2759e+05,2.2758e+05,2.2758e+05,2.2758e+05
6579,2.2765e+05,2.2766e+05,2.2765e+05,2.2765e+05,2.2765e+05
6580,2.2769e+05,2.277e+05,2.2769e+05,2.2769e+05,2.2769e+05
6581,2.2779e+05,2.278e+05,2.2779e+05,2.2779e+05,2.2779e+05
6582,2.2787e+05,2.2787e+05,2.2787e+05,2.2787e+05,2.2787e+05
6583,2.2793e+05,2.2794e+05,2.2793e+05,2.2793e+05,2.2793e+05
6584,2.2796e+05,2.2796e+05,2.2796e+05,2.2796e+05,2.2796e+05
6585,2.28e+05,2.2801e+05,2.28e+05,2.28e+05,2.28e+05
6586,2.281e+05,2.2811e+05,2.281e+05,2.281e+05,2.281e+05
6587,2.2811e+05,2.2812e+05,2.2811e+05,2.2811e+05,2.2811e+05
6588,2.2832e+05,2.2833e+05,2.2832e+05,2.2832e+05,2.2832e+05
6589,2.2836e+05,2.2836e+05,2.2836e+05,2.2836e+05,2.2836e+05
6590,2.2841e+05,2.2841e+05,2.2841e+05,2.2841e+05,2.2841e+05
6591,2.2846e+05,2.2846e+05,2.2846e+05,2.2846e+05,2.2846e+05
6592,2.2849e+05,2.285e+05,2.2849e+05,2.2849e+05,2.2849e+05
6593,2.2859e+05,2.286e+05,2.2859e+05,2.2859e+05,2.2859e+05
6594,2.2866e+05,2.2866e+05,2.2866e+05,2.2866e+05,2.2866e+05
6595,2.2871e+05,2.2872e+05,2.2871e+05,2.2871e+05,2.2871e+05
6596,2.2878e+05,2.2878e+05,2.2878e+05,2.2878e+05,2.2878e+05
6597,2.289e+05,2.2891e+05,2.289e+05,2.289e+05,2.289e+05
6598,2.2898e+05,2.2898e+05,2.2898e+05,2.2898e+05,2.2898e+05
6599,2.2904e+05,2.2905e+05,2.2904e+05,2.2904e+05,2.2904e+05
6600,2.2909e+05,2.2909e+05,2.2909e+05,2.2909e+05,2.2909e+05
6601,2.2916e+05,2.2916e+05,2.2916e+05,2.2916e+05,2.2916e+05
6602,2.2926e+05,2.2926e+05,2.2926e+05,2.2926e+05,2.2926e+05
6603,2.2931e+05,2.2932e+05,2.2931e+05,2.2931e+05,2.2931e+05
6604,2.2935e+05,2.2935e+05,2.2935e+05,2.2935e+05,2.2935e+05
6605,2.2945e+05,2.2945e+05,2.2945e+05,2.2945e+05,2.2945e+05
6606,2.2955e+05,2.2956e+05,2.2955e+05,2.2955e+05,2.2955e+05
6607,2.2961e+05,2.2961e+05,2.2961e+05,2.2961e+05,2.2961e+05
6608,2.2969e+05,2.297e+05,2.2969e+05,2.2969e+05,2.2969e+05
6609,2.2978e+05,2.2979e+05,2.2978e+05,2.2978e+05,2.2978e+05
6610,2.2983e+05,2.2984e+05,2.2983e+05,2.2983e+05,2.2983e+05
6611,2.2987e+05,2.2987e+05,2.2987e+05,2.2987e+05,2.2987e+05
6612,2.2991e+05,2.2991e+05,2.2991e+05,2.2991e+05,2.2991e+05
6613,2.2998e+05,2.2998e+05,2.2998e+05,2.2998e+05,2.2998e+05
6614,2.3001e+05,2.3001e+05,2.3001e+05,2.3001e+05,2.3001e+05
6615,2.3008e+05,2.3008e+05,2.3008e+05,2.3008e+05,2.3008e+05
6616,2.3013e+05,2.3013e+05,2.3013e+05,2.3013e+05,2.3013e+05
6617,2.3021e+05,2.3022e+05,2.3021e+05,2.3021e+05,2.3021e+05
6618,2.3028e+05,2.3029e+05,2.3028e+05,2.3028e+05,2.3028e+05
6619,2.3042e+05,2.3042e+05,2.3042e+05,2.3042e+05,2.3042e+05
6620,2.3046e+05,2.3046e+05,2.3046e+05,2.3046e+05,2.3046e+05
6621,2.3047e+05,2.3047e+05,2.3047e+05,2.3047e+05,2.3047e+05
6622,2.305e+05,2.3051e+05,2.305e+05,2.305e+05,2.305e+05
6623,2.3057e+05,2.3057e+05,2.3057e+05,2.3057e+05,2.3057e+05
6624,2.306e+05,2.306e+05,2.306e+05,2.306e+05,2.306e+05
6625,2.3064e+05,2.3064e+05,2.3064e+05,2.3064e+05,2.3064e+05
6626,2.3073e+05,2.3074e+05,2.3073e+05,2.3073e+05,2.3073e+05
6627,2.3074e+05,2.3075e+05,2.3074e+05,2.3074e+05,2.3074e+05
6628,2.3078e+05,2.3079e+05,2.3079e+05,2.3078e+05,2.3078e+05
6629,2.3083e+05,2.3083e+05,2.3083e+05,2.3083e+05,2.3083e+05
6630,2.309e+05,2.309e+05,2.309e+05,2.309e+05,2.309e+05
6631,2.3095e+05,2.3096e+05,2.3095e+05,2.3095e+05,2.3095e+05
6632,2.3105e+05,2.3105e+05,2.3105e+05,2.3105e+05,2.3105e+05
6633,2.3108e+05,2.3108e+05,2.3108e+05,2.3108e+05,2.3108e+05
6634,2.3111e+05,2.3112e+05,2.3111e+05,2.3111e+05,2.3111e+05
6635,2.3121e+05,2.3121e+05,2.3121e+05,2.3121e+05,2.3121e+05
6636,2.3128e+05,2.3128e+05,2.3128e+05,2.3128e+05,2.3128e+05
6637,2.3128e+05,2.3128e+05,2.3128e+05,2.3128e+05,2.3128e+05
6638,2.3132e+05,2.3133e+05,2.3132e+05,2.3132e+05,2.3132e+05
6639,2.3144e+05,2.3144e+05,2.3144e+05,2.3144e+05,2.3144e+05
6640,2.3149e+05,2.3149e+05,2.3149e+05,2.3149e+05,2.3149e+05
6641,2.3154e+05,2.3154e+05,2.3154e+05,2.3154e+05,2.3154e+05
6642,2.3161e+05,2.3162e+05,2.3161e+05,2.3161e+05,2.3161e+05
6643,2.317e+05,2.317e+05,2.317e+05,2.317e+05,2.317e+05
6644,2.3174e+05,2.3174e+05,2.3174e+05,2.3174e+05,2.3174e+05
6645,2.3178e+05,2.3178e+05,2.3178e+05,2.3178e+05,2.3178e+05
6646,2.3184e+05,2.3185e+05,2.3185e+05,2.3184e+05,2.3184e+05
6647,2.3188e+05,2.3188e+05,2.3188e+05,2.3188e+05,2.3188e+05
6648,2.3193e+05,2.3194e+05,2.3193e+05,2.3193e+05,2.3193e+05
6649,2.3202e+05,2.3203e+05,2.3203e+05,2.3203e+05,2.3202e+05
6650,2.3205e+05,2.3205e+05,2.3205e+05,2.3205e+05,2.3205e+05
6651,2.3213e+05,2.3213e+05,2.3213e+05,2.3213e+05,2.3213e+05
6652,2.3219e+05,2.322e+05,2.3219e+05,2.3219e+05,2.3219e+05
6653,2.3227e+05,2.3228e+05,2.3227e+05,2.3227e+05,2.3227e+05
6654,2.3229e+05,2.3229e+05,2.3229e+05,2.3229e+05,2.3229e+05
6655,2.3234e+05,2.3234e+05,2.3234e+05,2.3234e+05,2.3234e+05
6656,2.3236e+05,2.3237e+05,2.3236e+05,2.3236e+05,2.3236e+05
6657,2.3243e+05,2.3244e+05,2.3243e+05,2.3243e+05,2.3243e+05
6658,2.3254e+05,2.3254e+05,2.3254e+05,2.3254e+05,2.3254e+05
6659,2.3258e+05,2.3259e+05,2.3258e+05,2.3258e+05,2.3258e+05
6660,2.3263e+05,2.3264e+05,2.3263e+05,2.3263e+05,2.3263e+05
6661,2.3268e+05,2.3269e+05,2.3268e+05,2.3268e+05,2.3268e+05
6662,2.3283e+05,2.3283e+05,2.3283e+05,2.3283e+05,2.3283e+05
6663,2.3289e+05,2.3289e+05,2.3289e+05,2.3289e+05,2.3289e+05
6664,2.3292e+05,2.3293e+05,2.3292e+05,2.3292e+05,2.3292e+05
6665,2.3298e+05,2.3298e+05,2.3298e+05,2.3298e+05,2.3298e+05
6666,2.3305e+05,2.3306e+05,2.3305e+05,2.3305e+05,2.3305e+05
6667,2.3308e+05,2.3308e+05,2.3308e+05,2.3308e+05,2.3308e+05
6668,2.3316e+05,2.3316e+05,2.3316e+05,2.3316e+05,2.3316e+05
6669,2.3326e+05,2.3326e+05,2.3326e+05,2.3326e+05,2.3326e+05
6670,2.3326e+05,2.3327e+05,2.3326e+05,2.3326e+05,2.3326e+05
6671,2.3337e+05,2.3338e+05,2.3337e+05,2.3337e+05,2.3337e+05
6672,2.3346e+05,2.3346e+05,2.3346e+05,2.3346e+05,2.3346e+05
6673,2.3352e+05,2.3352e+05,2.3352e+05,2.3352e+05,2.3352e+05
6674,2.3355e+05,2.3356e+05,2.3355e+05,2.3355e+05,2.3355e+05
6675,2.3368e+05,2.3368e+05,2.3368e+05,2.3368e+05,2.3368e+05
6676,2.3374e+05,2.3374e+05,2.3374e+05,2.3374e+05,2.3374e+05
6677,2.3382e+05,2.3383e+05,2.3383e+05,2.3382e+05,2.3382e+05
6678,2.3389e+05,2.339e+05,2.3389e+05,2.3389e+05,2.3389e+05
6679,2.339e+05,2.339e+05,2.339e+05,2.339e+05,2.339e+05
6680,2.3394e+05,2.3395e+05,2.3394e+05,2.3394e+05,2.3394e+05
6681,2.34e+05,2.34e+05,2.34e+05,2.34e+05,2.34e+05
6682,2.3412e+05,2.3412e+05,2.3412e+05,2.3412e+05,2.3412e+05
6683,2.3422e+05,2.3422e+05,2.3422e+05,2.3422e+05,2.3422e+05
6684,2.3424e+05,2.3425e+05,2.3424e+05,2.3424e+05,2.3424e+05
6685,2.3427e+05,2.3427e+05,2.3427e+05,2.3427e+05,2.3427e+05
6686,2.3438e+05,2.3438e+05,2.3438e+05,2.3438e+05,2.3438e+05
6687,2.3444e+05,2.3445e+05,2.3444e+05,2.3444e+05,2.3444e+05
6688,2.3446e+05,2.3446e+05,2.3446e+05,2.3446e+05,2.3446e+05
6689,2.3454e+05,2.3455e+05,2.3454e+05,2.3454e+05,2.3454e+05
6690,2.3464e+05,2.3464e+05,2.3464e+05,2.3464e+05,2.3464e+05
6691,2.3465e+05,2.3465e+05,2.3465e+05,2.3465e+05,2.3465e+05
6692,2.3473e+05,2.3474e+05,2.3473e+05,2.3473e+05,2.3473e+05
6693,2.3477e+05,2.3477e+05,2.3477e+05,2.3477e+05,2.3477e+05
6694,2.3488e+05,2.3488e+05,2.3488e+05,2.3488e+05,2.3488e+05
6695,2.3498e+05,2.3498e+05,2.3498e+05,2.3498e+05,2.3498e+05
6696,2.3501e+05,2.3502e+05,2.3501e+05,2.3501e+05,2.3501e+05
6697,2.3511e+05,2.3511e+05,2.3511e+05,2.3511e+05,2.3511e+05
6698,2.3512e+05,2.3512e+05,2.3512e+05,2.3512e+05,2.3512e+05
6699,2.3514e+05,2.3514e+05,2.3514e+05,2.3514e+05,2.3514e+05
6700,2.3526e+05,2.3526e+05,2.3526e+05,2.3526e+05,2.3526e+05
6701,2.3536e+05,2.3536e+05,2.3536e+05,2.3536e+05,2.3536e+05
6702,2.3543e+05,2.3544e+05,2.3543e+05,2.3543e+05,2.3543e+05
6703,2.3549e+05,2.3549e+05,2.3549e+05,2.3549e+05,2.3549e+05
6704,2.3554e+05,2.3555e+05,2.3554e+05,2.3554e+05,2.3554e+05
6705,2.3567e+05,2.3567e+05,2.3567e+05,2.3567e+05,2.3567e+05
6706,2.3571e+05,2.3571e+05,2.3571e+05,2.3571e+05,2.3571e+05
6707,2.3576e+05,2.3577e+05,2.3576e+05,2.3576e+05,2.3576e+05
6708,2.3586e+05,2.3587e+05,2.3586e+05,2.3586e+05,2.3586e+05
6709,2.3593e+05,2.3593e+05,2.3593e+05,2.3593e+05,2.3593e+05
6710,2.3598e+05,2.3598e+05,2.3598e+05,2.3598e+05,2.3598e+05
6711,2.36e+05,2.36e+05,2.36e+05,2.36e+05,2.36e+05
6712,2.3605e+05,2.3605e+05,2.3605e+05,2.3605e+05,2.3605e+05
6713,2.3615e+05,2.3616e+05,2.3615e+05,2.3615e+05,2.3615e+05
6714,2.3623e+05,2.3623e+05,2.3623e+05,2.3623e+05,2.3623e+05
6715,2.3629e+05,2.363e+05,2.3629e+05,2.3629e+05,2.3629e+05
6716,2.3635e+05,2.3636e+05,2.3635e+05,2.3635e+05,2.3635e+05
6717,2.3639e+05,2.364e+05,2.3639e+05,2.3639e+05,2.3639e+05
6718,2.3642e+05,2.3642e+05,2.3642e+05,2.3642e+05,2.3642e+05
6719,2.3645e+05,2.3645e+05,2.3645e+05,2.3645e+05,2.3645e+05
6720,2.3656e+05,2.3657e+05,2.3656e+05,2.3656e+05,2.3656e+05
6721,2.3668e+05,2.3669e+05,2.3669e+05,2.3668e+05,2.3668e+05
6722,2.3675e+05,2.3675e+05,2.3675e+05,2.3675e+05,2.3675e+05
6723,2.3685e+05,2.3686e+05,2.3685e+05,2.3685e+05,2.3685e+05
6724,2.3687e+05,2.3688e+05,2.3688e+05,2.3688e+05,2.3687e+05
6725,2.3694e+05,2.3695e+05,2.3694e+05,2.3694e+05,2.3694e+05
6726,2.3703e+05,2.3703e+05,2.3703e+05,2.3703e+05,2.3703e+05
6727,2.3706e+05,2.3706e+05,2.3706e+05,2.3706e+05,2.3706e+05
6728,2.3709e+05,2.371e+05,2.3709e+05,2.3709e+05,2.3709e+05
6729,2.3718e+05,2.3719e+05,2.3718e+05,2.3718e+05,2.3718e+05
6730,2.3723e+05,2.3723e+05,2.3723e+05,2.3723e+05,2.3723e+05
6731,2.373e+05,2.373e+05,2.373e+05,2.373e+05,2.373e+05
6732,2.3742e+05,2.3742e+05,2.3742e+05,2.3742e+05,2.3742e+05
6733,2.3746e+05,2.3746e+05,2.3746e+05,2.3746e+05,2.3746e+05
6734,2.3752e+05,2.3752e+05,2.3752e+05,2.3752e+05,2.3752e+05
6735,2.3754e+05,2.3754e+05,2.3754e+05,2.3754e+05,2.3754e+05
6736,2.3763e+05,2.3764e+05,2.3763e+05,2.3763e+05,2.3763e+05
6737,2.3767e+05,2.3767e+05,2.3767e+05,2.3767e+05,2.3767e+05
6738,2.3775e+05,2.3775e+05,2.3775e+05,2.3775e+05,2.3775e+05
6739,2.3777e+05,2.3777e+05,2.3777e+05,2.3777e+05,2.3777e+05
6740,2.3782e+05,2.3782e+05,2.3782e+05,2.3782e+05,2.3782e+05
6741,2.379e+05,2.3791e+05,2.379e+05,2.379e+05,2.379e+05
6742,2.38e+05,2.38e+05,2.38e+05,2.38e+05,2.38e+05
6743,2.3803e+05,2.3803e+05,2.3803e+05,2.3803e+05,2.3803e+05
6744,2.3807e+05,2.3807e+05,2.3807e+05,2.3807e+05,2.3807e+05
6745,2.3811e+05,2.3812e+05,2.3811e+05,2.3811e+05,2.3811e+05
6746,2.3821e+05,2.3821e+05,2.3821e+05,2.3821e+05,2.3821e+05
6747,2.3825e+05,2.3825e+05,2.3825e+05,2.3825e+05,2.3825e+05
6748,2.383e+05,2.3831e+05,2.383e+05,2.383e+05,2.383e+05
6749,2.3833e+05,2.3833e+05,2.3833e+05,2.3833e+05,2.3833e+05
6750,2.3839e+05,2.384e+05,2.384e+05,2.3839e+05,2.3839e+05
6751,2.3847e+05,2.3848e+05,2.3847e+05,2.3847e+05,2.3847e+05
6752,2.385e+05,2.385e+05,2.385e+05,2.385e+05,2.385e+05
6753,2.3853e+05,2.3854e+05,2.3853e+05,2.3853e+05,2.3853e+05
6754,2.386e+05,2.386e+05,2.386e+05,2.386e+05,2.386e+05
6755,2.3866e+05,2.3866e+05,2.3866e+05,2.3866e+05,2.3866e+05
6756,2.3876e+05,2.3876e+05,2.3876e+05,2.3876e+05,2.3876e+05
6757,2.388e+05,2.388e+05,2.388e+05,2.388e+05,2.388e+05
6758,2.3885e+05,2.3886e+05,2.3885e+05,2.3885e+05,2.3885e+05
6759,2.389e+05,2.389e+05,2.389e+05,2.389e+05,2.389e+05
6760,2.3903e+05,2.3903e+05,2.3903e+05,2.3903e+05,2.3903e+05
6761,2.3906e+05,2.3907e+05,2.3906e+05,2.3906e+05,2.3906e+05
6762,2.391e+05,2.391e+05,2.391e+05,2.391e+05,2.391e+05
6763,2.3917e+05,2.3917e+05,2.3917e+05,2.3917e+05,2.3917e+05
6764,2.3921e+05,2.3922e+05,2.3921e+05,2.3921e+05,2.3921e+05
6765,2.3933e+05,2.3933e+05,2.3933e+05,2.3933e+05,2.3933e+05
6766,2.3935e+05,2.3935e+05,2.3935e+05,2.3935e+05,2.3935e+05
6767,2.3936e+05,2.3937e+05,2.3936e+05,2.3936e+05,2.3936e+05
6768,2.3944e+05,2.3944e+05,2.3944e+05,2.3944e+05,2.3944e+05
6769,2.3956e+05,2.3956e+05,2.3956e+05,2.3956e+05,2.3956e+05
6770,2.3956e+05,2.3957e+05,2.3957e+05,2.3957e+05,2.3956e+05
6771,2.3963e+05,2.3963e+05,2.3963e+05,2.3963e+05,2.3963e+05
6772,2.3972e+05,2.3972e+05,2.3972e+05,2.3972e+05,2.3972e+05
6773,2.398e+05,2.3981e+05,2.398e+05,2.398e+05,2.398e+05
6774,2.3983e+05,2.3983e+05,2.3983e+05,2.3983e+05,2.3983e+05
6775,2.3986e+05,2.3987e+05,2.3986e+05,2.3986e+05,2.3986e+05
6776,2.3998e+05,2.3999e+05,2.3998e+05,2.3998e+05,2.3998e+05
6777,2.4003e+05,2.4004e+05,2.4003e+05,2.4003e+05,2.4003e+05
6778,2.4004e+05,2.4004e+05,2.4004e+05,2.4004e+05,2.4004e+05
6779,2.4014e+05,2.4014e+05,2.4014e+05,2.4014e+05,2.4014e+05
6780,2.4014e+05,2.4015e+05,2.4014e+05,2.4014e+05,2.4014e+05
6781,2.4018e+05,2.4018e+05,2.4018e+05,2.4018e+05,2.4018e+05
6782,2.4027e+05,2.4027e+05,2.4027e+05,2.4027e+05,2.4027e+05
6783,2.4037e+05,2.4037e+05,2.4037e+05,2.4037e+05,2.4037e+05
6784,2.4041e+05,2.4042e+05,2.4041e+05,2.4041e+05,2.4041e+05
6785,2.4045e+05,2.4045e+05,2.4045e+05,2.4045e+05,2.4045e+05
6786,2.405e+05,2.4051e+05,2.405e+05,2.405e+05,2.405e+05
6787,2.4054e+05,2.4054e+05,2.4054e+05,2.4054e+05,2.4054e+05
6788,2.4067e+05,2.4068e+05,2.4067e+05,2.4067e+05,2.4067e+05
6789,2.407e+05,2.4071e+05,2.407e+05,2.407e+05,2.407e+05
6790,2.4079e+05,2.408e+05,2.4079e+05,2.4079e+05,2.4079e+05
6791,2.4082e+05,2.4082e+05,2.4082e+05,2.4082e+05,2.4082e+05
6792,2.4091e+05,2.4091e+05,2.4091e+05,2.4091e+05,2.4091e+05
6793,2.4102e+05,2.4103e+05,2.4102e+05,2.4102e+05,2.4102e+05
6794,2.4109e+05,2.4109e+05,2.4109e+05,2.4109e+05,2.4109e+05
6795,2.4112e+05,2.4112e+05,2.4112e+05,2.4112e+05,2.4112e+05
6796,2.4116e+05,2.4117e+05,2.4116e+05,2.4116e+05,2.4116e+05
6797,2.4122e+05,2.4122e+05,2.4122e+05,2.4122e+05,2.4122e+05
6798,2.4128e+05,2.4128e+05,2.4128e+05,2.4128e+05,2.4128e+05
6799,2.4132e+05,2.4133e+05,2.4132e+05,2.4132e+05,2.4132e+05
6800,2.4147e+05,2.4148e+05,2.4147e+05,2.4147e+05,2.4147e+05
6801,2.415e+05,2.415e+05,2.415e+05,2.415e+05,2.415e+05
6802,2.4159e+05,2.4159e+05,2.4159e+05,2.4159e+05,2.4159e+05
6803,2.4163e+05,2.4163e+05,2.4163e+05,2.4163e+05,2.4163e+05
6804,2.417e+05,2.417e+05,2.417e+05,2.417e+05,2.417e+05
6805,2.4178e+05,2.4178e+05,2.4178e+05,2.4178e+05,2.4178e+05
6806,2.4188e+05,2.4189e+05,2.4188e+05,2.4188e+05,2.4188e+05
6807,2.4193e+05,2.4193e+05,2.4193e+05,2.4193e+05,2.4193e+05
6808,2.4204e+05,2.4205e+05,2.4204e+05,2.4204e+05,2.4204e+05
6809,2.4208e+05,2.4208e+05,2.4208e+05,2.4208e+05,2.4208e+05
6810,2.4214e+05,2.4215e+05,2.4214e+05,2.4214e+05,2.4214e+05
6811,2.4221e+05,2.4222e+05,2.4221e+05,2.4221e+05,2.4221e+05
6812,2.4225e+05,2.4225e+05,2.4225e+05,2.4225e+05,2.4225e+05
6813,2.423e+05,2.423e+05,2.423e+05,2.423e+05,2.423e+05
6814,2.4237e+05,2.4238e+05,2.4237e+05,2.4237e+05,2.4237e+05
6815,2.4242e+05,2.4242e+05,2.4242e+05,2.4242e+05,2.4242e+05
6816,2.4246e+05,2.4247e+05,2.4246e+05,2.4246e+05,2.4246e+05
6817,2.4253e+05,2.4253e+05,2.4253e+05,2.4253e+05,2.4253e+05
6818,2.4266e+05,2.4266e+05,2.4266e+05,2.4266e+05,2.4266e+05
6819,2.4273e+05,2.4274e+05,2.4274e+05,2.4273e+05,2.4273e+05
6820,2.4281e+05,2.4281e+05,2.4281e+05,2.4281e+05,2.4281e+05
6821,2.4285e+05,2.4285e+05,2.4285e+05,2.4285e+05,2.4285e+05
6822,2.4295e+05,2.4295e+05,2.4295e+05,2.4295e+05,2.4295e+05
6823,2.4301e+05,2.4302e+05,2.4301e+05,2.4301e+05,2.4301e+05
6824,2.4306e+05,2.4307e+05,2.4306e+05,2.4306e+05,2.4306e+05
6825,2.4309e+05,2.431e+05,2.431e+05,2.431e+05,2.431e+05
6826,2.4316e+05,2.4317e+05,2.4316e+05,2.4316e+05,2.4316e+05
6827,2.4324e+05,2.4324e+05,2.4324e+05,2.4324e+05,2.4324e+05
6828,2.4331e+05,2.4332e+05,2.4331e+05,2.4331e+05,2.4331e+05
6829,2.4337e+05,2.4337e+05,2.4337e+05,2.4337e+05,2.4337e+05
6830,2.4351e+05,2.4351e+05,2.4351e+05,2.4351e+05,2.4351e+05
6831,2.4352e+05,2.4353e+05,2.4353e+05,2.4352e+05,2.4352e+05
6832,2.436e+05,2.4361e+05,2.4361e+05,2.4361e+05,2.4361e+05
6833,2.4372e+05,2.4372e+05,2.4372e+05,2.4372e+05,2.4372e+05
6834,2.4379e+05,2.4379e+05,2.4379e+05,2.4379e+05,2.4379e+05
6835,2.4383e+05,2.4383e+05,2.4383e+05,2.4383e+05,2.4383e+05
6836,2.4389e+05,2.439e+05,2.4389e+05,2.4389e+05,2.4389e+05
6837,2.439e+05,2.4391e+05,2.439e+05,2.439e+05,2.439e+05
6838,2.4391e+05,2.4392e+05,2.4392e+05,2.4392e+05,2.4391e+05
6839,2.441e+05,2.441e+05,2.441e+05,2.441e+05,2.441e+05
6840,2.4413e+05,2.4414e+05,2.4414e+05,2.4414e+05,2.4414e+05
6841,2.442e+05,2.442e+05,2.442e+05,2.442e+05,2.442e+05
6842,2.4423e+05,2.4423e+05,2.4423e+05,2.4423e+05,2.4423e+05
6843,2.4426e+05,2.4427e+05,2.4426e+05,2.4426e+05,2.4426e+05
6844,2.4431e+05,2.4431e+05,2.4431e+05,2.4431e+05,2.4431e+05
6845,2.444e+05,2.444e+05,2.444e+05,2.444e+05,2.444e+05
6846,2.4443e+05,2.4443e+05,2.4443e+05,2.4443e+05,2.4443e+05
6847,2.4455e+05,2.4455e+05,2.4455e+05,2.4455e+05,2.4455e+05
6848,2.4466e+05,2.4466e+05,2.4466e+05,2.4466e+05,2.4466e+05
6849,2.4468e+05,2.4468e+05,2.4468e+05,2.4468e+05,2.4468e+05
6850,2.4471e+05,2.4471e+05,2.4471e+05,2.4471e+05,2.4471e+05
6851,2.4477e+05,2.4477e+05,2.4477e+05,2.4477e+05,2.4477e+05
6852,2.4482e+05,2.4483e+05,2.4483e+05,2.4483e+05,2.4483e+05
6853,2.4487e+05,2.4488e+05,2.4487e+05,2.4487e+05,2.4487e+05
6854,2.4493e+05,2.4493e+05,2.4493e+05,2.4493e+05,2.4493e+05
6855,2.4499e+05,2.4499e+05,2.4499e+05,2.4499e+05,2.4499e+05
6856,2.4509e+05,2.451e+05,2.4509e+05,2.4509e+05,2.4509e+05
6857,2.4512e+05,2.4512e+05,2.4512e+05,2.4512e+05,2.4512e+05
6858,2.452e+05,2.4521e+05,2.452e+05,2.452e+05,2.452e+05
6859,2.4529e+05,2.4529e+05,2.4529e+05,2.4529e+05,2.4529e+05
6860,2.4533e+05,2.4534e+05,2.4533e+05,2.4533e+05,2.4533e+05
6861,2.4541e+05,2.4542e+05,2.4541e+05,2.4541e+05,2.4541e+05
6862,2.4546e+05,2.4547e+05,2.4546e+05,2.4546e+05,2.4546e+05
6863,2.4549e+05,2.4549e+05,2.4549e+05,2.4549e+05,2.4549e+05
6864,2.4556e+05,2.4556e+05,2.4556e+05,2.4556e+05,2.4556e+05
6865,2.4562e+05,2.4563e+05,2.4562e+05,2.4562e+05,2.4562e+05
6866,2.4567e+05,2.4568e+05,2.4567e+05,2.4567e+05,2.4567e+05
6867,2.4573e+05,2.4573e+05,2.4573e+05,2.4573e+05,2.4573e+05
6868,2.4579e+05,2.4579e+05,2.4579e+05,2.4579e+05,2.4579e+05
6869,2.4582e+05,2.4582e+05,2.4582e+05,2.4582e+05,2.4582e+05
6870,2.4591e+05,2.4592e+05,2.4591e+05,2.4591e+05,2.4591e+05
6871,2.4602e+05,2.4602e+05,2.4602e+05,2.4602e+05,2.4602e+05
6872,2.4608e+05,2.4609e+05,2.4608e+05,2.4608e+05,2.4608e+05
6873,2.4615e+05,2.4615e+05,2.4615e+05,2.4615e+05,2.4615e+05
6874,2.4617e+05,2.4617e+05,2.4617e+05,2.4617e+05,2.4617e+05
6875,2.4624e+05,2.4625e+05,2.4624e+05,2.4624e+05,2.4624e+05
6876,2.4634e+05,2.4634e+05,2.4634e+05,2.4634e+05,2.4634e+05
6877,2.4637e+05,2.4638e+05,2.4637e+05,2.4637e+05,2.4637e+05
6878,2.464e+05,2.464e+05,2.464e+05,2.464e+05,2.464e+05
6879,2.4649e+05,2.465e+05,2.465e+05,2.465e+05,2.465e+05
6880,2.4653e+05,2.4654e+05,2.4654e+05,2.4654e+05,2.4653e+05
6881,2.4662e+05,2.4662e+05,2.4662e+05,2.4662e+05,2.4662e+05
6882,2.4668e+05,2.4669e+05,2.4668e+05,2.4668e+05,2.4668e+05
6883,2.4673e+05,2.4673e+05,2.4673e+05,2.4673e+05,2.4673e+05
6884,2.468e+05,2.468e+05,2.468e+05,2.468e+05,2.468e+05
6885,2.4681e+05,2.4682e+05,2.4681e+05,2.4681e+05,2.4681e+05
6886,2.4688e+05,2.4689e+05,2.4688e+05,2.4688e+05,2.4688e+05
6887,2.4694e+05,2.4694e+05,2.4694e+05,2.4694e+05,2.4694e+05
6888,2.4701e+05,2.4702e+05,2.4701e+05,2.4701e+05,2.4701e+05
6889,2.4708e+05,2.4708e+05,2.4708e+05,2.4708e+05,2.4708e+05
6890,2.4715e+05,2.4716e+05,2.4715e+05,2.4715e+05,2.4715e+05
6891,2.4716e+05,2.4717e+05,2.4716e+05,2.4716e+05,2.4716e+05
6892,2.4728e+05,2.4728e+05,2.4728e+05,2.4728e+05,2.4728e+05
6893,2.4743e+05,2.4743e+05,2.4743e+05,2.4743e+05,2.4743e+05
6894,2.4746e+05,2.4746e+05,2.4746e+05,2.4746e+05,2.4746e+05
6895,2.475e+05,2.475e+05,2.475e+05,2.475e+05,2.475e+05
6896,2.4752e+05,2.4752e+05,2.4752e+05,2.4752e+05,2.4752e+05
6897,2.4761e+05,2.4762e+05,2.4761e+05,2.4761e+05,2.4761e+05
6898,2.4766e+05,2.4766e+05,2.4766e+05,2.4766e+05,2.4766e+05
6899,2.4775e+05,2.4776e+05,2.4775e+05,2.4775e+05,2.4775e+05
6900,2.4776e+05,2.4777e+05,2.4776e+05,2.4776e+05,2.4776e+05
6901,2.4789e+05,2.4789e+05,2.4789e+05,2.4789e+05,2.4789e+05
6902,2.4798e+05,2.4799e+05,2.4798e+05,2.4798e+05,2.4798e+05
6903,2.4807e+05,2.4808e+05,2.4807e+05,2.4807e+05,2.4807e+05
6904,2.4815e+05,2.4816e+05,2.4815e+05,2.4815e+05,2.4815e+05
6905,2.4816e+05,2.4817e+05,2.4816e+05,2.4816e+05,2.4816e+05
6906,2.4824e+05,2.4824e+05,2.4824e+05,2.4824e+05,2.4824e+05
6907,2.483e+05,2.4831e+05,2.483e+05,2.483e+05,2.483e+05
6908,2.4836e+05,2.4837e+05,2.4836e+05,2.4836e+05,2.4836e+05
6909,2.4837e+05,2.4837e+05,2.4837e+05,2.4837e+05,2.4837e+05
6910,2.4843e+05,2.4843e+05,2.4843e+05,2.4843e+05,2.4843e+05
6911,2.4854e+05,2.4855e+05,2.4854e+05,2.4854e+05,2.4854e+05
6912,2.4858e+05,2.4859e+05,2.4858e+05,2.4858e+05,2.4858e+05
6913,2.4861e+05,2.4861e+05,2.4861e+05,2.4861e+05,2.4861e+05
6914,2.4872e+05,2.4872e+05,2.4872e+05,2.4872e+05,2.4872e+05
6915,2.4884e+05,2.4885e+05,2.4884e+05,2.4884e+05,2.4884e+05
6916,2.4893e+05,2.4894e+05,2.4893e+05,2.4893e+05,2.4893e+05
6917,2.4897e+05,2.4897e+05,2.4897e+05,2.4897e+05,2.4897e+05
6918,2.4906e+05,2.4906e+05,2.4906e+05,2.4906e+05,2.4906e+05
6919,2.4909e+05,2.491e+05,2.4909e+05,2.4909e+05,2.4909e+05
6920,2.491e+05,2.491e+05,2.491e+05,2.491e+05,2.491e+05
6921,2.4914e+05,2.4915e+05,2.4914e+05,2.4914e+05,2.4914e+05
6922,2.4916e+05,2.4917e+05,2.4916e+05,2.4916e+05,2.4916e+05
6923,2.493e+05,2.4931e+05,2.493e+05,2.493e+05,2.493e+05
6924,2.4936e+05,2.4937e+05,2.4936e+05,2.4936e+05,2.4936e+05
6925,2.494e+05,2.494e+05,2.494e+05,2.494e+05,2.494e+05
6926,2.4944e+05,2.4945e+05,2.4945e+05,2.4945e+05,2.4944e+05
6927,2.4948e+05,2.4949e+05,2.4948e+05,2.4948e+05,2.4948e+05
6928,2.4964e+05,2.4965e+05,2.4964e+05,2.4964e+05,2.4964e+05
6929,2.4968e+05,2.4969e+05,2.4968e+05,2.4968e+05,2.4968e+05
6930,2.4974e+05,2.4974e+05,2.4974e+05,2.4974e+05,2.4974e+05
6931,2.4983e+05,2.4983e+05,2.4983e+05,2.4983e+05,2.4983e+05
6932,2.4996e+05,2.4996e+05,2.4996e+05,2.4996e+05,2.4996e+05
6933,2.4997e+05,2.4998e+05,2.4997e+05,2.4997e+05,2.4997e+05
6934,2.5001e+05,2.5002e+05,2.5001e+05,2.5001e+05,2.5001e+05
6935,2.5006e+05,2.5007e+05,2.5007e+05,2.5007e+05,2.5006e+05
6936,2.5018e+05,2.5019e+05,2.5019e+05,2.5018e+05,2.5018e+05
6937,2.502e+05,2.502e+05,2.502e+05,2.502e+05,2.502e+05
6938,2.5029e+05,2.5029e+05,2.5029e+05,2.5029e+05,2.5029e+05
6939,2.5034e+05,2.5034e+05,2.5034e+05,2.5034e+05,2.5034e+05
6940,2.5041e+05,2.5042e+05,2.5041e+05,2.5041e+05,2.5041e+05
6941,2.5049e+05,2.5049e+05,2.5049e+05,2.5049e+05,2.5049e+05
6942,2.5053e+05,2.5053e+05,2.5053e+05,2.5053e+05,2.5053e+05
6943,2.5056e+05,2.5057e+05,2.5056e+05,2.5056e+05,2.5056e+05
6944,2.5058e+05,2.5058e+05,2.5058e+05,2.5058e+05,2.5058e+05
6945,2.5069e+05,2.5069e+05,2.5069e+05,2.5069e+05,2.5069e+05
6946,2.5074e+05,2.5075e+05,2.5074e+05,2.5074e+05,2.5074e+05
6947,2.5081e+05,2.5082e+05,2.5081e+05,2.5081e+05,2.5081e+05
6948,2.509e+05,2.509e+05,2.509e+05,2.509e+05,2.509e+05
6949,2.5098e+05,2.5099e+05,2.5098e+05,2.5098e+05,2.5098e+05
6950,2.5102e+05,2.5102e+05,2.5102e+05,2.5102e+05,2.5102e+05
6951,2.5107e+05,2.5107e+05,2.5107e+05,2.5107e+05,2.5107e+05
6952,2.511e+05,2.5111e+05,2.5111e+05,2.5111e+05,2.511e+05
6953,2.5113e+05,2.5114e+05,2.5113e+05,2.5113e+05,2.5113e+05
6954,2.512e+05,2.512e+05,2.512e+05,2.512e+05,2.512e+05
6955,2.5126e+05,2.5127e+05,2.5126e+05,2.5126e+05,2.5126e+05
6956,2.513e+05,2.5131e+05,2.513e+05,2.513e+05,2.513e+05
6957,2.5138e+05,2.5138e+05,2.5138e+05,2.5138e+05,2.5138e+05
6958,2.5139e+05,2.5139e+05,2.5139e+05,2.5139e+05,2.5139e+05
6959,2.5149e+05,2.5149e+05,2.5149e+05,2.5149e+05,2.5149e+05
6960,2.5157e+05,2.5157e+05,2.5157e+05,2.5157e+05,2.5157e+05
6961,2.5161e+05,2.5161e+05,2.5161e+05,2.5161e+05,2.5161e+05
6962,2.5167e+05,2.5167e+05,2.5167e+05,2.5167e+05,2.5167e+05
6963,2.5173e+05,2.5174e+05,2.5174e+05,2.5174e+05,2.5174e+05
6964,2.5179e+05,2.518e+05,2.5179e+05,2.5179e+05,2.5179e+05
6965,2.5183e+05,2.5184e+05,2.5184e+05,2.5184e+05,2.5183e+05
6966,2.5191e+05,2.5192e+05,2.5191e+05,2.5191e+05,2.5191e+05
6967,2.5199e+05,2.5199e+05,2.5199e+05,2.5199e+05,2.5199e+05
6968,2.5206e+05,2.5206e+05,2.5206e+05,2.5206e+05,2.5206e+05
6969,2.5216e+05,2.5217e+05,2.5216e+05,2.5216e+05,2.5216e+05
6970,2.5225e+05,2.5225e+05,2.5225e+05,2.5225e+05,2.5225e+05
6971,2.5225e+05,2.5225e+05,2.5225e+05,2.5225e+05,2.5225e+05
6972,2.5229e+05,2.5229e+05,2.5229e+05,2.5229e+05,2.5229e+05
6973,2.524e+05,2.524e+05,2.524e+05,2.524e+05,2.524e+05
6974,2.5249e+05,2.5249e+05,2.5249e+05,2.5249e+05,2.5249e+05
6975,2.5256e+05,2.5256e+05,2.5256e+05,2.5256e+05,2.5256e+05
6976,2.5258e+05,2.5259e+05,2.5259e+05,2.5259e+05,2.5259e+05
6977,2.5264e+05,2.5264e+05,2.5264e+05,2.5264e+05,2.5264e+05
6978,2.527e+05,2.527e+05,2.527e+05,2.527e+05,2.527e+05
6979,2.5272e+05,2.5272e+05,2.5272e+05,2.5272e+05,2.5272e+05
6980,2.5281e+05,2.5281e+05,2.5281e+05,2.5281e+05,2.5281e+05
6981,2.5283e+05,2.5284e+05,2.5283e+05,2.5283e+05,2.5283e+05
6982,2.5293e+05,2.5294e+05,2.5293e+05,2.5293e+05,2.5293e+05
6983,2.5295e+05,2.5296e+05,2.5295e+05,2.5295e+05,2.5295e+05
6984,2.5304e+05,2.5304e+05,2.5304e+05,2.5304e+05,2.5304e+05
6985,2.5308e+05,2.5308e+05,2.5308e+05,2.5308e+05,2.5308e+05
6986,2.531e+05,2.531e+05,2.531e+05,2.531e+05,2.531e+05
6987,2.5315e+05,2.5315e+05,2.5315e+05,2.5315e+05,2.5315e+05
6988,2.5325e+05,2.5325e+05,2.5325e+05,2.5325e+05,2.5325e+05
6989,2.5335e+05,2.5335e+05,2.5335e+05,2.5335e+05,2.5335e+05
6990,2.5336e+05,2.5336e+05,2.5336e+05,2.5336e+05,2.5336e+05
6991,2.534e+05,2.534e+05,2.534e+05,2.534e+05,2.534e+05
6992,2.5348e+05,2.5349e+05,2.5348e+05,2.5348e+05,2.5348e+05
6993,2.5359e+05,2.5359e+05,2.5359e+05,2.5359e+05,2.5359e+05
6994,2.5364e+05,2.5364e+05,2.5364e+05,2.5364e+05,2.5364e+05
6995,2.537e+05,2.537e+05,2.537e+05,2.537e+05,2.537e+05
6996,2.5377e+05,2.5377e+05,2.5377e+05,2.5377e+05,2.5377e+05
6997,2.5386e+05,2.5387e+05,2.5386e+05,2.5386e+05,2.5386e+05
6998,2.5393e+05,2.5394e+05,2.5393e+05,2.5393e+05,2.5393e+05
6999,2.54e+05,2.5401e+05,2.54e+05,2.54e+05,2.54e+05
7000,2.5406e+05,2.5406e+05,2.5406e+05,2.5406e+05,2.5406e+05
7001,2.5408e+05,2.5409e+05,2.5408e+05,2.5408e+05,2.5408e+05
7002,2.5424e+05,2.5424e+05,2.5424e+05,2.5424e+05,2.5424e+05
7003,2.5431e+05,2.5431e+05,2.5431e+05,2.5431e+05,2.5431e+05
7004,2.5434e+05,2.5434e+05,2.5434e+05,2.5434e+05,2.5434e+05
7005,2.5439e+05,2.5439e+05,2.5439e+05,2.5439e+05,2.5439e+05
7006,2.5453e+05,2.5453e+05,2.5453e+05,2.5453e+05,2.5453e+05
7007,2.5458e+05,2.5458e+05,2.5458e+05,2.5458e+05,2.5458e+05
7008,2.5462e+05,2.5462e+05,2.5462e+05,2.5462e+05,2.5462e+05
7009,2.5467e+05,2.5467e+05,2.5467e+05,2.5467e+05,2.5467e+05
7010,2.5469e+05,2.547e+05,2.5469e+05,2.5469e+05,2.5469e+05
7011,2.5476e+05,2.5476e+05,2.5476e+05,2.5476e+05,2.5476e+05
7012,2.5484e+05,2.5485e+05,2.5485e+05,2.5485e+05,2.5484e+05
7013,2.5495e+05,2.5496e+05,2.5495e+05,2.5495e+05,2.5495e+05
7014,2.55e+05,2.55e+05,2.55e+05,2.55e+05,2.55e+05
7015,2.5501e+05,2.5502e+05,2.5501e+05,2.5501e+05,2.5501e+05
7016,2.5503e+05,2.5504e+05,2.5503e+05,2.5503e+05,2.5503e+05
7017,2.5518e+05,2.5519e+05,2.5519e+05,2.5519e+05,2.5518e+05
7018,2.5526e+05,2.5526e+05,2.5526e+05,2.5526e+05,2.5526e+05
7019,2.5529e+05,2.553e+05,2.5529e+05,2.5529e+05,2.5529e+05
7020,2.5531e+05,2.5532e+05,2.5531e+05,2.5531e+05,2.5531e+05
7021,2.5541e+05,2.5541e+05,2.5541e+05,2.5541e+05,2.5541e+05
7022,2.5546e+05,2.5547e+05,2.5546e+05,2.5546e+05,2.5546e+05
7023,2.5549e+05,2.555e+05,2.5549e+05,2.5549e+05,2.5549e+05
7024,2.5559e+05,2.556e+05,2.5559e+05,2.5559e+05,2.5559e+05
7025,2.5564e+05,2.5565e+05,2.5564e+05,2.5564e+05,2.5564e+05
7026,2.5567e+05,2.5567e+05,2.5567e+05,2.5567e+05,2.5567e+05
7027,2.5572e+05,2.5573e+05,2.5572e+05,2.5572e+05,2.5572e+05
7028,2.5589e+05,2.5589e+05,2.5589e+05,2.5589e+05,2.5589e+05
7029,2.5599e+05,2.5599e+05,2.5599e+05,2.5599e+05,2.5599e+05
7030,2.5608e+05,2.5609e+05,2.5609e+05,2.5608e+05,2.5608e+05
7031,2.5613e+05,2.5613e+05,2.5613e+05,2.5613e+05,2.5613e+05
7032,2.562e+05,2.562e+05,2.562e+05,2.562e+05,2.562e+05
7033,2.5631e+05,2.5632e+05,2.5631e+05,2.5631e+05,2.5631e+05
7034,2.5632e+05,2.5633e+05,2.5632e+05,2.5632e+05,2.5632e+05
7035,2.5642e+05,2.5643e+05,2.5642e+05,2.5642e+05,2.5642e+05
7036,2.565e+05,2.565e+05,2.565e+05,2.565e+05,2.565e+05
7037,2.5655e+05,2.5656e+05,2.5656e+05,2.5655e+05,2.5655e+05
7038,2.5661e+05,2.5662e+05,2.5661e+05,2.5661e+05,2.5661e+05
7039,2.567e+05,2.567e+05,2.567e+05,2.567e+05,2.567e+05
7040,2.5678e+05,2.5678e+05,2.5678e+05,2.5678e+05,2.5678e+05
7041,2.5678e+05,2.5679e+05,2.5678e+05,2.5678e+05,2.5678e+05
7042,2.5685e+05,2.5686e+05,2.5685e+05,2.5685e+05,2.5685e+05
7043,2.5692e+05,2.5692e+05,2.5692e+05,2.5692e+05,2.5692e+05
7044,2.57e+05,2.57e+05,2.57e+05,2.57e+05,2.57e+05
7045,2.5701e+05,2.5701e+05,2.5701e+05,2.5701e+05,2.5701e+05
7046,2.5704e+05,2.5704e+05,2.5704e+05,2.5704e+05,2.5704e+05
7047,2.5706e+05,2.5706e+05,2.5706e+05,2.5706e+05,2.5706e+05
7048,2.5719e+05,2.572e+05,2.572e+05,2.572e+05,2.572e+05
7049,2.5725e+05,2.5725e+05,2.5725e+05,2.5725e+05,2.5725e+05
7050,2.573e+05,2.573e+05,2.573e+05,2.573e+05,2.573e+05
7051,2.5738e+05,2.5739e+05,2.5738e+05,2.5738e+05,2.5738e+05
7052,2.5744e+05,2.5745e+05,2.5744e+05,2.5744e+05,2.5744e+05
7053,2.5748e+05,2.5748e+05,2.5748e+05,2.5748e+05,2.5748e+05
7054,2.5762e+05,2.5762e+05,2.5762e+05,2.5762e+05,2.5762e+05
7055,2.5768e+05,2.5769e+05,2.5769e+05,2.5769e+05,2.5768e+05
7056,2.5781e+05,2.5781e+05,2.5781e+05,2.5781e+05,2.5781e+05
7057,2.5785e+05,2.5785e+05,2.5785e+05,2.5785e+05,2.5785e+05
7058,2.5789e+05,2.579e+05,2.5789e+05,2.5789e+05,2.5789e+05
7059,2.5798e+05,2.5798e+05,2.5798e+05,2.5798e+05,2.5798e+05
7060,2.5803e+05,2.5804e+05,2.5803e+05,2.5803e+05,2.5803e+05
7061,2.5806e+05,2.5807e+05,2.5806e+05,2.5806e+05,2.5806e+05
7062,2.5816e+05,2.5816e+05,2.5816e+05,2.5816e+05,2.5816e+05
7063,2.5823e+05,2.5823e+05,2.5823e+05,2.5823e+05,2.5823e+05
7064,2.583e+05,2.583e+05,2.583e+05,2.583e+05,2.583e+05
7065,2.5834e+05,2.5834e+05,2.5834e+05,2.5834e+05,2.5834e+05
7066,2.5847e+05,2.5847e+05,2.5847e+05,2.5847e+05,2.5847e+05
7067,2.585e+05,2.585e+05,2.585e+05,2.585e+05,2.585e+05
7068,2.5856e+05,2.5856e+05,2.5856e+05,2.5856e+05,2.5856e+05
7069,2.586e+05,2.586e+05,2.586e+05,2.586e+05,2.586e+05
7070,2.5864e+05,2.5865e+05,2.5864e+05,2.5864e+05,2.5864e+05
7071,2.5876e+05,2.5876e+05,2.5876e+05,2.5876e+05,2.5876e+05
7072,2.5876e+05,2.5877e+05,2.5876e+05,2.5876e+05,2.5876e+05
7073,2.5883e+05,2.5883e+05,2.5883e+05,2.5883e+05,2.5883e+05
7074,2.5898e+05,2.5899e+05,2.5898e+05,2.5898e+05,2.5898e+05
7075,2.5899e+05,2.59e+05,2.5899e+05,2.5899e+05,2.5899e+05
7076,2.5903e+05,2.5904e+05,2.5903e+05,2.5903e+05,2.5903e+05
7077,2.591e+05,2.591e+05,2.591e+05,2.591e+05,2.591e+05
7078,2.5922e+05,2.5922e+05,2.5922e+05,2.5922e+05,2.5922e+05
7079,2.5924e+05,2.5925e+05,2.5924e+05,2.5924e+05,2.5924e+05
7080,2.5931e+05,2.5932e+05,2.5931e+05,2.5931e+05,2.5931e+05
7081,2.5936e+05,2.5936e+05,2.5936e+05,2.5936e+05,2.5936e+05
7082,2.5943e+05,2.5944e+05,2.5943e+05,2.5943e+05,2.5943e+05
7083,2.5947e+05,2.5948e+05,2.5947e+05,2.5947e+05,2.5947e+05
7084,2.5954e+05,2.5954e+05,2.5954e+05,2.5954e+05,2.5954e+05
7085,2.5965e+05,2.5965e+05,2.5965e+05,2.5965e+05,2.5965e+05
7086,2.5969e+05,2.597e+05,2.5969e+05,2.5969e+05,2.5969e+05
7087,2.5973e+05,2.5973e+05,2.5973e+05,2.5973e+05,2.5973e+05
7088,2.5975e+05,2.5976e+05,2.5975e+05,2.5975e+05,2.5975e+05
7089,2.5982e+05,2.5982e+05,2.5982e+05,2.5982e+05,2.5982e+05
7090,2.5994e+05,2.5994e+05,2.5994e+05,2.5994e+05,2.5994e+05
7091,2.6001e+05,2.6002e+05,2.6001e+05,2.6001e+05,2.6001e+05
7092,2.6016e+05,2.6017e+05,2.6016e+05,2.6016e+05,2.6016e+05
7093,2.6023e+05,2.6024e+05,2.6023e+05,2.6023e+05,2.6023e+05
7094,2.6026e+05,2.6027e+05,2.6026e+05,2.6026e+05,2.6026e+05
7095,2.6032e+05,2.6033e+05,2.6032e+05,2.6032e+05,2.6032e+05
7096,2.6036e+05,2.6036e+05,2.6036e+05,2.6036e+05,2.6036e+05
7097,2.6042e+05,2.6042e+05,2.6042e+05,2.6042e+05,2.6042e+05
7098,2.6045e+05,2.6045e+05,2.6045e+05,2.6045e+05,2.6045e+05
7099,2.6052e+05,2.6052e+05,2.6052e+05,2.6052e+05,2.6052e+05
7100,2.6058e+05,2.6059e+05,2.6058e+05,2.6058e+05,2.6058e+05
7101,2.6067e+05,2.6067e+05,2.6067e+05,2.6067e+05,2.6067e+05
7102,2.607e+05,2.607e+05,2.607e+05,2.607e+05,2.607e+05
7103,2.608e+05,2.6081e+05,2.608e+05,2.608e+05,2.608e+05
7104,2.6082e+05,2.6082e+05,2.6082e+05,2.6082e+05,2.6082e+05
7105,2.6097e+05,2.6097e+05,2.6097e+05,2.6097e+05,2.6097e+05
7106,2.61e+05,2.61e+05,2.61e+05,2.61e+05,2.61e+05
7107,2.6104e+05,2.6105e+05,2.6105e+05,2.6105e+05,2.6105e+05
7108,2.6112e+05,2.6113e+05,2.6112e+05,2.6112e+05,2.6112e+05
7109,2.6114e+05,2.6115e+05,2.6114e+05,2.6114e+05,2.6114e+05
7110,2.6124e+05,2.6124e+05,2.6124e+05,2.6124e+05,2.6124e+05
7111,2.6127e+05,2.6127e+05,2.6127e+05,2.6127e+05,2.6127e+05
7112,2.613e+05,2.6131e+05,2.613e+05,2.613e+05,2.613e+05
7113,2.6143e+05,2.6144e+05,2.6144e+05,2.6144e+05,2.6143e+05
7114,2.6158e+05,2.6159e+05,2.6158e+05,2.6158e+05,2.6158e+05
7115,2.616e+05,2.616e+05,2.616e+05,2.616e+05,2.616e+05
7116,2.6166e+05,2.6166e+05,2.6166e+05,2.6166e+05,2.6166e+05
7117,2.6169e+05,2.6169e+05,2.6169e+05,2.6169e+05,2.6169e+05
7118,2.6176e+05,2.6176e+05,2.6176e+05,2.6176e+05,2.6176e+05
7119,2.6181e+05,2.6182e+05,2.6181e+05,2.6181e+05,2.6181e+05
7120,2.6192e+05,2.6192e+05,2.6192e+05,2.6192e+05,2.6192e+05
7121,2.6195e+05,2.6195e+05,2.6195e+05,2.6195e+05,2.6195e+05
7122,2.6203e+05,2.6203e+05,2.6203e+05,2.6203e+05,2.6203e+05
7123,2.6213e+05,2.6213e+05,2.6213e+05,2.6213e+05,2.6213e+05
7124,2.6215e+05,2.6215e+05,2.6215e+05,2.6215e+05,2.6215e+05
7125,2.6221e+05,2.6221e+05,2.6221e+05,2.6221e+05,2.6221e+05
7126,2.623e+05,2.623e+05,2.623e+05,2.623e+05,2.623e+05
7127,2.6234e+05,2.6234e+05,2.6234e+05,2.6234e+05,2.6234e+05
7128,2.6241e+05,2.6242e+05,2.6241e+05,2.6241e+05,2.6241e+05
7129,2.6247e+05,2.6248e+05,2.6247e+05,2.6247e+05,2.6247e+05
7130,2.6256e+05,2.6257e+05,2.6256e+05,2.6256e+05,2.6256e+05
7131,2.6269e+05,2.627e+05,2.6269e+05,2.6269e+05,2.6269e+05
7132,2.6273e+05,2.6274e+05,2.6273e+05,2.6273e+05,2.6273e+05
7133,2.6284e+05,2.6284e+05,2.6284e+05,2.6284e+05,2.6284e+05
7134,2.6294e+05,2.6294e+05,2.6294e+05,2.6294e+05,2.6294e+05
7135,2.6299e+05,2.6299e+05,2.6299e+05,2.6299e+05,2.6299e+05
7136,2.6301e+05,2.6301e+05,2.6301e+05,2.6301e+05,2.6301e+05
7137,2.6302e+05,2.6303e+05,2.6302e+05,2.6303e+05,2.6302e+05
7138,2.6306e+05,2.6306e+05,2.6306e+05,2.6306e+05,2.6306e+05
7139,2.6317e+05,2.6317e+05,2.6317e+05,2.6317e+05,2.6317e+05
7140,2.6322e+05,2.6322e+05,2.6322e+05,2.6322e+05,2.6322e+05
7141,2.6329e+05,2.633e+05,2.6329e+05,2.6329e+05,2.6329e+05
7142,2.6337e+05,2.6338e+05,2.6337e+05,2.6337e+05,2.6337e+05
7143,2.6341e+05,2.6341e+05,2.6341e+05,2.6341e+05,2.6341e+05
7144,2.6345e+05,2.6345e+05,2.6345e+05,2.6345e+05,2.6345e+05
7145,2.6357e+05,2.6357e+05,2.6357e+05,2.6357e+05,2.6357e+05
7146,2.6361e+05,2.6361e+05,2.6361e+05,2.6361e+05,2.6361e+05
7147,2.6368e+05,2.6369e+05,2.6368e+05,2.6368e+05,2.6368e+05
7148,2.6372e+05,2.6372e+05,2.6372e+05,2.6372e+05,2.6372e+05
7149,2.6373e+05,2.6374e+05,2.6373e+05,2.6373e+05,2.6373e+05
7150,2.6383e+05,2.6384e+05,2.6383e+05,2.6383e+05,2.6383e+05
7151,2.6393e+05,2.6393e+05,2.6393e+05,2.6393e+05,2.6393e+05
7152,2.6399e+05,2.6399e+05,2.6399e+05,2.6399e+05,2.6399e+05
7153,2.6406e+05,2.6406e+05,2.6406e+05,2.6406e+05,2.6406e+05
7154,2.641e+05,2.6411e+05,2.641e+05,2.641e+05,2.641e+05
7155,2.6421e+05,2.6422e+05,2.6421e+05,2.6421e+05,2.6421e+05
7156,2.6429e+05,2.6429e+05,2.6429e+05,2.6429e+05,2.6429e+05
7157,2.6434e+05,2.6434e+05,2.6434e+05,2.6434e+05,2.6434e+05
7158,2.6443e+05,2.6444e+05,2.6443e+05,2.6443e+05,2.6443e+05
7159,2.6446e+05,2.6446e+05,2.6446e+05,2.6446e+05,2.6446e+05
7160,2.6454e+05,2.6454e+05,2.6454e+05,2.6454e+05,2.6454e+05
7161,2.6461e+05,2.6462e+05,2.6461e+05,2.6461e+05,2.6461e+05
7162,2.6467e+05,2.6468e+05,2.6467e+05,2.6467e+05,2.6467e+05
7163,2.6474e+05,2.6475e+05,2.6474e+05,2.6474e+05,2.6474e+05
7164,2.6482e+05,2.6483e+05,2.6482e+05,2.6482e+05,2.6482e+05
7165,2.6492e+05,2.6493e+05,2.6492e+05,2.6492e+05,2.6492e+05
7166,2.6497e+05,2.6498e+05,2.6497e+05,2.6497e+05,2.6497e+05
7167,2.6499e+05,2.65e+05,2.6499e+05,2.6499e+05,2.6499e+05
7168,2.6503e+05,2.6503e+05,2.6503e+05,2.6503e+05,2.6503e+05
7169,2.6507e+05,2.6508e+05,2.6507e+05,2.6507e+05,2.6507e+05
7170,2.6514e+05,2.6515e+05,2.6514e+05,2.6514e+05,2.6514e+05
7171,2.652e+05,2.6521e+05,2.652e+05,2.652e+05,2.652e+05
7172,2.654e+05,2.654e+05,2.654e+05,2.654e+05,2.654e+05
7173,2.6544e+05,2.6545e+05,2.6544e+05,2.6544e+05,2.6544e+05
7174,2.655e+05,2.655e+05,2.655e+05,2.655e+05,2.655e+05
7175,2.6552e+05,2.6552e+05,2.6552e+05,2.6552e+05,2.6552e+05
7176,2.6555e+05,2.6556e+05,2.6556e+05,2.6556e+05,2.6555e+05
7177,2.656e+05,2.6561e+05,2.656e+05,2.656e+05,2.656e+05
7178,2.6563e+05,2.6564e+05,2.6563e+05,2.6563e+05,2.6563e+05
7179,2.6569e+05,2.657e+05,2.6569e+05,2.6569e+05,2.6569e+05
7180,2.6584e+05,2.6584e+05,2.6584e+05,2.6584e+05,2.6584e+05
7181,2.6586e+05,2.6586e+05,2.6586e+05,2.6586e+05,2.6586e+05
7182,2.6592e+05,2.6593e+05,2.6592e+05,2.6592e+05,2.6592e+05
7183,2.6604e+05,2.6605e+05,2.6604e+05,2.6604e+05,2.6604e+05
7184,2.6617e+05,2.6618e+05,2.6617e+05,2.6617e+05,2.6617e+05
7185,2.6622e+05,2.6622e+05,2.6622e+05,2.6622e+05,2.6622e+05
7186,2.663e+05,2.6631e+05,2.663e+05,2.663e+05,2.663e+05
7187,2.6633e+05,2.6634e+05,2.6633e+05,2.6633e+05,2.6633e+05
7188,2.6643e+05,2.6644e+05,2.6643e+05,2.6643e+05,2.6643e+05
7189,2.6651e+05,2.6651e+05,2.6651e+05,2.6651e+05,2.6651e+05
7190,2.6659e+05,2.6659e+05,2.6659e+05,2.6659e+05,2.6659e+05
7191,2.666e+05,2.6661e+05,2.666e+05,2.666e+05,2.666e+05
7192,2.6665e+05,2.6666e+05,2.6665e+05,2.6665e+05,2.6665e+05
7193,2.6679e+05,2.6679e+05,2.6679e+05,2.6679e+05,2.6679e+05
7194,2.6685e+05,2.6685e+05,2.6685e+05,2.6685e+05,2.6685e+05
7195,2.6686e+05,2.6687e+05,2.6687e+05,2.6687e+05,2.6687e+05
7196,2.669e+05,2.6691e+05,2.6691e+05,2.669e+05,2.669e+05
7197,2.6702e+05,2.6702e+05,2.6702e+05,2.6702e+05,2.6702e+05
7198,2.6706e+05,2.6706e+05,2.6706e+05,2.6706e+05,2.6706e+05
7199,2.6709e+05,2.6709e+05,2.6709e+05,2.6709e+05,2.6709e+05
7200,2.6713e+05,2.6714e+05,2.6713e+05,2.6713e+05,2.6713e+05
7201,2.6722e+05,2.6722e+05,2.6722e+05,2.6722e+05,2.6722e+05
7202,2.6726e+05,2.6726e+05,2.6726e+05,2.6726e+05,2.6726e+05
7203,2.6731e+05,2.6731e+05,2.6731e+05,2.6731e+05,2.6731e+05
7204,2.6736e+05,2.6737e+05,2.6736e+05,2.6736e+05,2.6736e+05
7205,2.674e+05,2.674e+05,2.674e+05,2.674e+05,2.674e+05
7206,2.6752e+05,2.6752e+05,2.6752e+05,2.6752e+05,2.6752e+05
7207,2.676e+05,2.6761e+05,2.6761e+05,2.6761e+05,2.6761e+05
7208,2.6765e+05,2.6766e+05,2.6765e+05,2.6765e+05,2.6765e+05
7209,2.6778e+05,2.6778e+05,2.6778e+05,2.6778e+05,2.6778e+05
7210,2.6782e+05,2.6782e+05,2.6782e+05,2.6782e+05,2.6782e+05
7211,2.6795e+05,2.6795e+05,2.6795e+05,2.6795e+05,2.6795e+05
7212,2.6798e+05,2.6798e+05,2.6798e+05,2.6798e+05,2.6798e+05
7213,2.6801e+05,2.6802e+05,2.6801e+05,2.6801e+05,2.6801e+05
7214,2.6813e+05,2.6814e+05,2.6813e+05,2.6813e+05,2.6813e+05
7215,2.6814e+05,2.6814e+05,2.6814e+05,2.6814e+05,2.6814e+05
7216,2.6825e+05,2.6826e+05,2.6825e+05,2.6825e+05,2.6825e+05
7217,2.6829e+05,2.6829e+05,2.6829e+05,2.6829e+05,2.6829e+05
7218,2.6836e+05,2.6836e+05,2.6836e+05,2.6836e+05,2.6836e+05
7219,2.6844e+05,2.6845e+05,2.6844e+05,2.6844e+05,2.6844e+05
7220,2.6848e+05,2.6849e+05,2.6848e+05,2.6848e+05,2.6848e+05
7221,2.6858e+05,2.6859e+05,2.6858e+05,2.6858e+05,2.6858e+05
7222,2.6864e+05,2.6865e+05,2.6864e+05,2.6864e+05,2.6864e+05
7223,2.6878e+05,2.6879e+05,2.6878e+05,2.6878e+05,2.6878e+05
7224,2.6885e+05,2.6886e+05,2.6885e+05,2.6885e+05,2.6885e+05
7225,2.6897e+05,2.6898e+05,2.6897e+05,2.6897e+05,2.6897e+05
7226,2.69e+05,2.6901e+05,2.69e+05,2.69e+05,2.69e+05
7227,2.6909e+05,2.691e+05,2.6909e+05,2.6909e+05,2.6909e+05
7228,2.6909e+05,2.691e+05,2.6909e+05,2.6909e+05,2.6909e+05
7229,2.6912e+05,2.6912e+05,2.6912e+05,2.6912e+05,2.6912e+05
7230,2.6916e+05,2.6916e+05,2.6916e+05,2.6916e+05,2.6916e+05
7231,2.6922e+05,2.6923e+05,2.6922e+05,2.6922e+05,2.6922e+05
7232,2.6925e+05,2.6926e+05,2.6925e+05,2.6925e+05,2.6925e+05
7233,2.6939e+05,2.694e+05,2.6939e+05,2.6939e+05,2.6939e+05
7234,2.6944e+05,2.6944e+05,2.6944e+05,2.6944e+05,2.6944e+05
7235,2.6954e+05,2.6954e+05,2.6954e+05,2.6954e+05,2.6954e+05
7236,2.6957e+05,2.6958e+05,2.6958e+05,2.6958e+05,2.6958e+05
7237,2.6963e+05,2.6963e+05,2.6963e+05,2.6963e+05,2.6963e+05
7238,2.6968e+05,2.6969e+05,2.6968e+05,2.6968e+05,2.6968e+05
7239,2.697e+05,2.697e+05,2.697e+05,2.697e+05,2.697e+05
7240,2.6984e+05,2.6985e+05,2.6984e+05,2.6984e+05,2.6984e+05
7241,2.6989e+05,2.699e+05,2.6989e+05,2.6989e+05,2.6989e+05
7242,2.6995e+05,2.6995e+05,2.6995e+05,2.6995e+05,2.6995e+05
7243,2.7006e+05,2.7007e+05,2.7006e+05,2.7006e+05,2.7006e+05
7244,2.7009e+05,2.701e+05,2.7009e+05,2.7009e+05,2.7009e+05
7245,2.7021e+05,2.7022e+05,2.7021e+05,2.7021e+05,2.7021e+05
7246,2.7034e+05,2.7034e+05,2.7034e+05,2.7034e+05,2.7034e+05
7247,2.7035e+05,2.7035e+05,2.7035e+05,2.7035e+05,2.7035e+05
7248,2.704e+05,2.7041e+05,2.704e+05,2.704e+05,2.704e+05
7249,2.7055e+05,2.7056e+05,2.7055e+05,2.7055e+05,2.7055e+05
7250,2.7058e+05,2.7059e+05,2.7058e+05,2.7058e+05,2.7058e+05
7251,2.7064e+05,2.7065e+05,2.7064e+05,2.7064e+05,2.7064e+05
7252,2.7079e+05,2.708e+05,2.7079e+05,2.7079e+05,2.7079e+05
7253,2.7085e+05,2.7086e+05,2.7085e+05,2.7085e+05,2.7085e+05
7254,2.709e+05,2.709e+05,2.709e+05,2.709e+05,2.709e+05
7255,2.7092e+05,2.7093e+05,2.7092e+05,2.7092e+05,2.7092e+05
7256,2.7096e+05,2.7096e+05,2.7096e+05,2.7096e+05,2.7096e+05
7257,2.71e+05,2.71e+05,2.71e+05,2.71e+05,2.71e+05
7258,2.7109e+05,2.711e+05,2.7109e+05,2.7109e+05,2.7109e+05
7259,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05
7260,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05
7261,2.7119e+05,2.712e+05,2.712e+05,2.7119e+05,2.7119e+05
7262,2.713e+05,2.713e+05,2.713e+05,2.713e+05,2.713e+05
7263,2.7138e+05,2.7139e+05,2.7138e+05,2.7138e+05,2.7138e+05
7264,2.7146e+05,2.7147e+05,2.7146e+05,2.7146e+05,2.7146e+05
7265,2.7152e+05,2.7152e+05,2.7152e+05,2.7152e+05,2.7152e+05
7266,2.7165e+05,2.7166e+05,2.7165e+05,2.7165e+05,2.7165e+05
7267,2.7171e+05,2.7172e+05,2.7171e+05,2.7171e+05,2.7171e+05
7268,2.719e+05,2.7191e+05,2.719e+05,2.719e+05,2.719e+05
7269,2.7192e+05,2.7193e+05,2.7192e+05,2.7192e+05,2.7192e+05
7270,2.7197e+05,2.7197e+05,2.7197e+05,2.7197e+05,2.7197e+05
7271,2.7198e+05,2.7199e+05,2.7198e+05,2.7198e+05,2.7198e+05
7272,2.7199e+05,2.72e+05,2.7199e+05,2.7199e+05,2.7199e+05
7273,2.7216e+05,2.7217e+05,2.7216e+05,2.7216e+05,2.7216e+05
7274,2.7217e+05,2.7218e+05,2.7217e+05,2.7217e+05,2.7217e+05
7275,2.7226e+05,2.7226e+05,2.7226e+05,2.7226e+05,2.7226e+05
7276,2.7232e+05,2.7233e+05,2.7232e+05,2.7232e+05,2.7232e+05
7277,2.724e+05,2.724e+05,2.724e+05,2.724e+05,2.724e+05
7278,2.7247e+05,2.7247e+05,2.7247e+05,2.7247e+05,2.7247e+05
7279,2.7252e+05,2.7252e+05,2.7252e+05,2.7252e+05,2.7252e+05
7280,2.7261e+05,2.7262e+05,2.7261e+05,2.7261e+05,2.7261e+05
7281,2.7273e+05,2.7273e+05,2.7273e+05,2.7273e+05,2.7273e+05
7282,2.7276e+05,2.7276e+05,2.7276e+05,2.7276e+05,2.7276e+05
7283,2.7279e+05,2.7279e+05,2.7279e+05,2.7279e+05,2.7279e+05
7284,2.728e+05,2.7281e+05,2.728e+05,2.728e+05,2.728e+05
7285,2.729e+05,2.729e+05,2.729e+05,2.729e+05,2.729e+05
7286,2.73e+05,2.73e+05,2.73e+05,2.73e+05,2.73e+05
7287,2.7313e+05,2.7314e+05,2.7313e+05,2.7313e+05,2.7313e+05
7288,2.7314e+05,2.7314e+05,2.7314e+05,2.7314e+05,2.7314e+05
7289,2.7319e+05,2.7319e+05,2.7319e+05,2.7319e+05,2.7319e+05
7290,2.7322e+05,2.7323e+05,2.7323e+05,2.7322e+05,2.7322e+05
7291,2.7329e+05,2.733e+05,2.7329e+05,2.7329e+05,2.7329e+05
7292,2.7338e+05,2.7338e+05,2.7338e+05,2.7338e+05,2.7338e+05
7293,2.7347e+05,2.7347e+05,2.7347e+05,2.7347e+05,2.7347e+05
7294,2.7351e+05,2.7352e+05,2.7352e+05,2.7352e+05,2.7351e+05
7295,2.7357e+05,2.7358e+05,2.7357e+05,2.7357e+05,2.7357e+05
7296,2.737e+05,2.737e+05,2.737e+05,2.737e+05,2.737e+05
7297,2.7378e+05,2.7379e+05,2.7378e+05,2.7378e+05,2.7378e+05
7298,2.7381e+05,2.7381e+05,2.7381e+05,2.7381e+05,2.7381e+05
7299,2.7385e+05,2.7385e+05,2.7385e+05,2.7385e+05,2.7385e+05
7300,2.7398e+05,2.7399e+05,2.7398e+05,2.7398e+05,2.7398e+05
7301,2.7401e+05,2.7401e+05,2.7401e+05,2.7401e+05,2.7401e+05
7302,2.7403e+05,2.7404e+05,2.7403e+05,2.7403e+05,2.7403e+05
7303,2.7419e+05,2.7419e+05,2.7419e+05,2.7419e+05,2.7419e+05
7304,2.7425e+05,2.7425e+05,2.7425e+05,2.7425e+05,2.7425e+05
7305,2.743e+05,2.743e+05,2.743e+05,2.743e+05,2.743e+05
7306,2.743e+05,2.7431e+05,2.743e+05,2.743e+05,2.743e+05
7307,2.7435e+05,2.7435e+05,2.7435e+05,2.7435e+05,2.7435e+05
7308,2.7441e+05,2.7441e+05,2.7441e+05,2.7441e+05,2.7441e+05
7309,2.745e+05,2.7451e+05,2.745e+05,2.745e+05,2.745e+05
7310,2.7456e+05,2.7456e+05,2.7456e+05,2.7456e+05,2.7456e+05
7311,2.746e+05,2.7461e+05,2.746e+05,2.746e+05,2.746e+05
7312,2.7464e+05,2.7464e+05,2.7464e+05,2.7464e+05,2.7464e+05
7313,2.7466e+05,2.7466e+05,2.7466e+05,2.7466e+05,2.7466e+05
7314,2.7474e+05,2.7474e+05,2.7474e+05,2.7474e+05,2.7474e+05
7315,2.7483e+05,2.7483e+05,2.7483e+05,2.7483e+05,2.7483e+05
7316,2.7506e+05,2.7506e+05,2.7506e+05,2.7506e+05,2.7506e+05
7317,2.7509e+05,2.751e+05,2.7509e+05,2.7509e+05,2.7509e+05
7318,2.752e+05,2.752e+05,2.752e+05,2.752e+05,2.752e+05
7319,2.7525e+05,2.7525e+05,2.7525e+05,2.7525e+05,2.7525e+05
7320,2.7527e+05,2.7527e+05,2.7527e+05,2.7527e+05,2.7527e+05
7321,2.7536e+05,2.7536e+05,2.7536e+05,2.7536e+05,2.7536e+05
7322,2.7539e+05,2.7539e+05,2.7539e+05,2.7539e+05,2.7539e+05
7323,2.7544e+05,2.7545e+05,2.7544e+05,2.7544e+05,2.7544e+05
7324,2.7552e+05,2.7552e+05,2.7552e+05,2.7552e+05,2.7552e+05
7325,2.7553e+05,2.7554e+05,2.7553e+05,2.7553e+05,2.7553e+05
7326,2.7565e+05,2.7566e+05,2.7565e+05,2.7565e+05,2.7565e+05
7327,2.758e+05,2.758e+05,2.758e+05,2.758e+05,2.758e+05
7328,2.7582e+05,2.7582e+05,2.7582e+05,2.7582e+05,2.7582e+05
7329,2.7585e+05,2.7586e+05,2.7585e+05,2.7585e+05,2.7585e+05
7330,2.7598e+05,2.7598e+05,2.7598e+05,2.7598e+05,2.7598e+05
7331,2.761e+05,2.7611e+05,2.761e+05,2.761e+05,2.761e+05
7332,2.762e+05,2.762e+05,2.762e+05,2.762e+05,2.762e+05
7333,2.7625e+05,2.7626e+05,2.7625e+05,2.7625e+05,2.7625e+05
7334,2.7628e+05,2.7628e+05,2.7628e+05,2.7628e+05,2.7628e+05
7335,2.7631e+05,2.7632e+05,2.7631e+05,2.7631e+05,2.7631e+05
7336,2.7637e+05,2.7638e+05,2.7637e+05,2.7637e+05,2.7637e+05
7337,2.764e+05,2.764e+05,2.764e+05,2.764e+05,2.764e+05
7338,2.7644e+05,2.7644e+05,2.7644e+05,2.7644e+05,2.7644e+05
7339,2.7657e+05,2.7658e+05,2.7657e+05,2.7657e+05,2.7657e+05
7340,2.7663e+05,2.7664e+05,2.7663e+05,2.7663e+05,2.7663e+05
7341,2.7669e+05,2.7669e+05,2.7669e+05,2.7669e+05,2.7669e+05
7342,2.7674e+05,2.7674e+05,2.7674e+05,2.7674e+05,2.7674e+05
7343,2.769e+05,2.7691e+05,2.769e+05,2.769e+05,2.769e+05
7344,2.7695e+05,2.7696e+05,2.7695e+05,2.7696e+05,2.7695e+05
7345,2.7698e+05,2.7698e+05,2.7698e+05,2.7698e+05,2.7698e+05
7346,2.7708e+05,2.7709e+05,2.7708e+05,2.7708e+05,2.7708e+05
7347,2.7716e+05,2.7717e+05,2.7716e+05,2.7716e+05,2.7716e+05
7348,2.7718e+05,2.7719e+05,2.7718e+05,2.7718e+05,2.7718e+05
7349,2.7727e+05,2.7728e+05,2.7727e+05,2.7727e+05,2.7727e+05
7350,2.7732e+05,2.7732e+05,2.7732e+05,2.7732e+05,2.7732e+05
7351,2.774e+05,2.774e+05,2.774e+05,2.774e+05,2.774e+05
7352,2.7743e+05,2.7744e+05,2.7743e+05,2.7743e+05,2.7743e+05
7353,2.7754e+05,2.7755e+05,2.7754e+05,2.7754e+05,2.7754e+05
7354,2.7763e+05,2.7764e+05,2.7763e+05,2.7763e+05,2.7763e+05
7355,2.7767e+05,2.7768e+05,2.7767e+05,2.7767e+05,2.7767e+05
7356,2.7771e+05,2.7772e+05,2.7772e+05,2.7772e+05,2.7771e+05
7357,2.7778e+05,2.7779e+05,2.7778e+05,2.7778e+05,2.7778e+05
7358,2.7786e+05,2.7786e+05,2.7786e+05,2.7786e+05,2.7786e+05
7359,2.7792e+05,2.7793e+05,2.7792e+05,2.7792e+05,2.7792e+05
7360,2.7805e+05,2.7806e+05,2.7805e+05,2.7805e+05,2.7805e+05
7361,2.7814e+05,2.7815e+05,2.7814e+05,2.7814e+05,2.7814e+05
7362,2.7824e+05,2.7825e+05,2.7824e+05,2.7824e+05,2.7824e+05
7363,2.7825e+05,2.7825e+05,2.7825e+05,2.7825e+05,2.7825e+05
7364,2.7829e+05,2.7829e+05,2.7829e+05,2.7829e+05,2.7829e+05
7365,2.7841e+05,2.7841e+05,2.7841e+05,2.7841e+05,2.7841e+05
7366,2.7842e+05,2.7843e+05,2.7843e+05,2.7843e+05,2.7842e+05
7367,2.7848e+05,2.7848e+05,2.7848e+05,2.7848e+05,2.7848e+05
7368,2.7859e+05,2.786e+05,2.7859e+05,2.7859e+05,2.7859e+05
7369,2.7864e+05,2.7864e+05,2.7864e+05,2.7864e+05,2.7864e+05
7370,2.7881e+05,2.7882e+05,2.7881e+05,2.7881e+05,2.7881e+05
7371,2.7884e+05,2.7885e+05,2.7884e+05,2.7884e+05,2.7884e+05
7372,2.789e+05,2.789e+05,2.789e+05,2.789e+05,2.789e+05
7373,2.7896e+05,2.7896e+05,2.7896e+05,2.7896e+05,2.7896e+05
7374,2.7896e+05,2.7897e+05,2.7896e+05,2.7896e+05,2.7896e+05
7375,2.7904e+05,2.7904e+05,2.7904e+05,2.7904e+05,2.7904e+05
7376,2.7915e+05,2.7915e+05,2.7915e+05,2.7915e+05,2.7915e+05
7377,2.7916e+05,2.7916e+05,2.7916e+05,2.7916e+05,2.7916e+05
7378,2.7927e+05,2.7928e+05,2.7927e+05,2.7927e+05,2.7927e+05
7379,2.7933e+05,2.7934e+05,2.7933e+05,2.7933e+05,2.7933e+05
7380,2.7939e+05,2.794e+05,2.7939e+05,2.7939e+05,2.7939e+05
7381,2.7939e+05,2.794e+05,2.7939e+05,2.7939e+05,2.7939e+05
7382,2.7946e+05,2.7946e+05,2.7946e+05,2.7946e+05,2.7946e+05
7383,2.7956e+05,2.7956e+05,2.7956e+05,2.7956e+05,2.7956e+05
7384,2.796e+05,2.7961e+05,2.796e+05,2.796e+05,2.796e+05
7385,2.7966e+05,2.7967e+05,2.7966e+05,2.7966e+05,2.7966e+05
7386,2.7974e+05,2.7975e+05,2.7975e+05,2.7975e+05,2.7974e+05
7387,2.7977e+05,2.7978e+05,2.7977e+05,2.7977e+05,2.7977e+05
7388,2.7982e+05,2.7983e+05,2.7982e+05,2.7982e+05,2.7982e+05
7389,2.7997e+05,2.7998e+05,2.7997e+05,2.7997e+05,2.7997e+05
7390,2.8009e+05,2.801e+05,2.8009e+05,2.8009e+05,2.8009e+05
7391,2.8011e+05,2.8011e+05,2.8011e+05,2.8011e+05,2.8011e+05
7392,2.8012e+05,2.8013e+05,2.8012e+05,2.8012e+05,2.8012e+05
7393,2.8017e+05,2.8017e+05,2.8017e+05,2.8017e+05,2.8017e+05
7394,2.8023e+05,2.8024e+05,2.8024e+05,2.8024e+05,2.8024e+05
7395,2.8033e+05,2.8033e+05,2.8033e+05,2.8033e+05,2.8033e+05
7396,2.8038e+05,2.8039e+05,2.8038e+05,2.8038e+05,2.8038e+05
7397,2.8044e+05,2.8045e+05,2.8044e+05,2.8044e+05,2.8044e+05
7398,2.8058e+05,2.8058e+05,2.8058e+05,2.8058e+05,2.8058e+05
7399,2.8062e+05,2.8062e+05,2.8062e+05,2.8062e+05,2.8062e+05
7400,2.8071e+05,2.8071e+05,2.8071e+05,2.8071e+05,2.8071e+05
7401,2.8074e+05,2.8075e+05,2.8074e+05,2.8074e+05,2.8074e+05
7402,2.8083e+05,2.8083e+05,2.8083e+05,2.8083e+05,2.8083e+05
7403,2.8087e+05,2.8088e+05,2.8088e+05,2.8088e+05,2.8088e+05
7404,2.8097e+05,2.8098e+05,2.8097e+05,2.8097e+05,2.8097e+05
7405,2.8105e+05,2.8105e+05,2.8105e+05,2.8105e+05,2.8105e+05
7406,2.812e+05,2.8121e+05,2.8121e+05,2.8121e+05,2.812e+05
7407,2.8123e+05,2.8123e+05,2.8123e+05,2.8123e+05,2.8123e+05
7408,2.813e+05,2.8131e+05,2.813e+05,2.813e+05,2.813e+05
7409,2.8137e+05,2.8137e+05,2.8137e+05,2.8137e+05,2.8137e+05
7410,2.814e+05,2.8141e+05,2.814e+05,2.814e+05,2.814e+05
7411,2.8145e+05,2.8146e+05,2.8145e+05,2.8145e+05,2.8145e+05
7412,2.8147e+05,2.8148e+05,2.8147e+05,2.8147e+05,2.8147e+05
7413,2.8154e+05,2.8154e+05,2.8154e+05,2.8154e+05,2.8154e+05
7414,2.816e+05,2.8161e+05,2.816e+05,2.816e+05,2.816e+05
7415,2.8168e+05,2.8168e+05,2.8168e+05,2.8168e+05,2.8168e+05
7416,2.8182e+05,2.8183e+05,2.8182e+05,2.8182e+05,2.8182e+05
7417,2.8187e+05,2.8188e+05,2.8187e+05,2.8187e+05,2.8187e+05
7418,2.8192e+05,2.8192e+05,2.8192e+05,2.8192e+05,2.8192e+05
7419,2.8197e+05,2.8197e+05,2.8197e+05,2.8197e+05,2.8197e+05
7420,2.8199e+05,2.82e+05,2.8199e+05,2.8199e+05,2.8199e+05
7421,2.8214e+05,2.8214e+05,2.8214e+05,2.8214e+05,2.8214e+05
7422,2.8219e+05,2.8219e+05,2.8219e+05,2.8219e+05,2.8219e+05
7423,2.8233e+05,2.8234e+05,2.8233e+05,2.8233e+05,2.8233e+05
7424,2.8236e+05,2.8236e+05,2.8236e+05,2.8236e+05,2.8236e+05
7425,2.824e+05,2.8241e+05,2.824e+05,2.824e+05,2.824e+05
7426,2.8248e+05,2.8249e+05,2.8248e+05,2.8248e+05,2.8248e+05
7427,2.8266e+05,2.8266e+05,2.8266e+05,2.8266e+05,2.8266e+05
7428,2.8272e+05,2.8272e+05,2.8272e+05,2.8272e+05,2.8272e+05
7429,2.8275e+05,2.8276e+05,2.8275e+05,2.8275e+05,2.8275e+05
7430,2.8283e+05,2.8283e+05,2.8283e+05,2.8283e+05,2.8283e+05
7431,2.8291e+05,2.8291e+05,2.8291e+05,2.8291e+05,2.8291e+05
7432,2.8297e+05,2.8297e+05,2.8297e+05,2.8297e+05,2.8297e+05
7433,2.8306e+05,2.8307e+05,2.8306e+05,2.8306e+05,2.8306e+05
7434,2.8319e+05,2.832e+05,2.8319e+05,2.8319e+05,2.8319e+05
7435,2.8326e+05,2.8326e+05,2.8326e+05,2.8326e+05,2.8326e+05
7436,2.8336e+05,2.8336e+05,2.8336e+05,2.8336e+05,2.8336e+05
7437,2.8348e+05,2.8348e+05,2.8348e+05,2.8348e+05,2.8348e+05
7438,2.8351e+05,2.8351e+05,2.8351e+05,2.8351e+05,2.8351e+05
7439,2.8357e+05,2.8357e+05,2.8357e+05,2.8357e+05,2.8357e+05
7440,2.8359e+05,2.836e+05,2.8359e+05,2.8359e+05,2.8359e+05
7441,2.8365e+05,2.8366e+05,2.8365e+05,2.8365e+05,2.8365e+05
7442,2.837e+05,2.837e+05,2.837e+05,2.837e+05,2.837e+05
7443,2.8376e+05,2.8377e+05,2.8376e+05,2.8376e+05,2.8376e+05
7444,2.838e+05,2.8381e+05,2.838e+05,2.838e+05,2.838e+05
7445,2.8384e+05,2.8385e+05,2.8384e+05,2.8384e+05,2.8384e+05
7446,2.8394e+05,2.8395e+05,2.8394e+05,2.8394e+05,2.8394e+05
7447,2.8398e+05,2.8398e+05,2.8398e+05,2.8398e+05,2.8398e+05
7448,2.8402e+05,2.8403e+05,2.8402e+05,2.8402e+05,2.8402e+05
7449,2.8406e+05,2.8407e+05,2.8406e+05,2.8406e+05,2.8406e+05
7450,2.8413e+05,2.8413e+05,2.8413e+05,2.8413e+05,2.8413e+05
7451,2.8426e+05,2.8427e+05,2.8426e+05,2.8426e+05,2.8426e+05
7452,2.8429e+05,2.8429e+05,2.8429e+05,2.8429e+05,2.8429e+05
7453,2.8443e+05,2.8444e+05,2.8443e+05,2.8443e+05,2.8443e+05
7454,2.8446e+05,2.8446e+05,2.8446e+05,2.8446e+05,2.8446e+05
7455,2.846e+05,2.846e+05,2.846e+05,2.846e+05,2.846e+05
7456,2.8469e+05,2.847e+05,2.8469e+05,2.8469e+05,2.8469e+05
7457,2.8471e+05,2.8472e+05,2.8471e+05,2.8471e+05,2.8471e+05
7458,2.8485e+05,2.8486e+05,2.8485e+05,2.8485e+05,2.8485e+05
7459,2.8498e+05,2.8499e+05,2.8498e+05,2.8498e+05,2.8498e+05
7460,2.8507e+05,2.8508e+05,2.8507e+05,2.8507e+05,2.8507e+05
7461,2.8514e+05,2.8515e+05,2.8514e+05,2.8514e+05,2.8514e+05
7462,2.8522e+05,2.8523e+05,2.8522e+05,2.8522e+05,2.8522e+05
7463,2.8529e+05,2.853e+05,2.8529e+05,2.8529e+05,2.8529e+05
7464,2.8544e+05,2.8544e+05,2.8544e+05,2.8544e+05,2.8544e+05
7465,2.8546e+05,2.8547e+05,2.8546e+05,2.8546e+05,2.8546e+05
7466,2.8554e+05,2.8554e+05,2.8554e+05,2.8554e+05,2.8554e+05
7467,2.8557e+05,2.8558e+05,2.8557e+05,2.8557e+05,2.8557e+05
7468,2.856e+05,2.856e+05,2.856e+05,2.856e+05,2.856e+05
7469,2.8566e+05,2.8567e+05,2.8567e+05,2.8566e+05,2.8566e+05
7470,2.8567e+05,2.8567e+05,2.8567e+05,2.8567e+05,2.8567e+05
7471,2.857e+05,2.8571e+05,2.857e+05,2.857e+05,2.857e+05
7472,2.8573e+05,2.8573e+05,2.8573e+05,2.8573e+05,2.8573e+05
7473,2.8581e+05,2.8582e+05,2.8581e+05,2.8581e+05,2.8581e+05
7474,2.8593e+05,2.8594e+05,2.8593e+05,2.8593e+05,2.8593e+05
7475,2.8599e+05,2.86e+05,2.8599e+05,2.8599e+05,2.8599e+05
7476,2.8601e+05,2.8602e+05,2.8601e+05,2.8601e+05,2.8601e+05
7477,2.8614e+05,2.8615e+05,2.8614e+05,2.8614e+05,2.8614e+05
7478,2.8623e+05,2.8623e+05,2.8623e+05,2.8623e+05,2.8623e+05
7479,2.8636e+05,2.8637e+05,2.8636e+05,2.8636e+05,2.8636e+05
7480,2.8638e+05,2.8639e+05,2.8638e+05,2.8638e+05,2.8638e+05
7481,2.864e+05,2.8641e+05,2.864e+05,2.864e+05,2.864e+05
7482,2.8655e+05,2.8655e+05,2.8655e+05,2.8655e+05,2.8655e+05
7483,2.8661e+05,2.8661e+05,2.8661e+05,2.8661e+05,2.8661e+05
7484,2.8666e+05,2.8667e+05,2.8666e+05,2.8666e+05,2.8666e+05
7485,2.8681e+05,2.8682e+05,2.8681e+05,2.8681e+05,2.8681e+05
7486,2.8685e+05,2.8685e+05,2.8685e+05,2.8685e+05,2.8685e+05
7487,2.87e+05,2.87e+05,2.87e+05,2.87e+05,2.87e+05
7488,2.871e+05,2.8711e+05,2.871e+05,2.871e+05,2.871e+05
7489,2.8715e+05,2.8716e+05,2.8715e+05,2.8715e+05,2.8715e+05
7490,2.8721e+05,2.8721e+05,2.8721e+05,2.8721e+05,2.8721e+05
7491,2.8731e+05,2.8731e+05,2.8731e+05,2.8731e+05,2.8731e+05
7492,2.8735e+05,2.8736e+05,2.8735e+05,2.8735e+05,2.8735e+05
7493,2.8744e+05,2.8744e+05,2.8744e+05,2.8744e+05,2.8744e+05
7494,2.8745e+05,2.8745e+05,2.8745e+05,2.8745e+05,2.8745e+05
7495,2.8757e+05,2.8757e+05,2.8757e+05,2.8757e+05,2.8757e+05
7496,2.8762e+05,2.8762e+05,2.8762e+05,2.8762e+05,2.8762e+05
7497,2.8767e+05,2.8768e+05,2.8767e+05,2.8767e+05,2.8767e+05
7498,2.8777e+05,2.8778e+05,2.8777e+05,2.8777e+05,2.8777e+05
7499,2.8778e+05,2.8778e+05,2.8778e+05,2.8778e+05,2.8778e+05
7500,2.8785e+05,2.8786e+05,2.8785e+05,2.8785e+05,2.8785e+05
7501,2.8786e+05,2.8787e+05,2.8786e+05,2.8786e+05,2.8786e+05
7502,2.8801e+05,2.8801e+05,2.8801e+05,2.8801e+05,2.8801e+05
7503,2.8804e+05,2.8804e+05,2.8804e+05,2.8804e+05,2.8804e+05
7504,2.8817e+05,2.8818e+05,2.8817e+05,2.8817e+05,2.8817e+05
7505,2.8829e+05,2.8829e+05,2.8829e+05,2.8829e+05,2.8829e+05
7506,2.8832e+05,2.8832e+05,2.8832e+05,2.8832e+05,2.8832e+05
7507,2.8834e+05,2.8835e+05,2.8834e+05,2.8834e+05,2.8834e+05
7508,2.8837e+05,2.8839e+05,2.8837e+05,2.8837e+05,2.8837e+05
7509,2.8841e+05,2.8842e+05,2.8841e+05,2.8841e+05,2.8841e+05
7510,2.8849e+05,2.8849e+05,2.8849e+05,2.8849e+05,2.8849e+05
7511,2.8866e+05,2.8867e+05,2.8866e+05,2.8866e+05,2.8866e+05
7512,2.8875e+05,2.8876e+05,2.8875e+05,2.8875e+05,2.8875e+05
7513,2.8876e+05,2.8876e+05,2.8876e+05,2.8876e+05,2.8876e+05
7514,2.89e+05,2.8901e+05,2.89e+05,2.89e+05,2.89e+05
7515,2.8903e+05,2.8903e+05,2.8903e+05,2.8903e+05,2.8903e+05
7516,2.8907e+05,2.8908e+05,2.8907e+05,2.8907e+05,2.8907e+05
7517,2.8915e+05,2.8915e+05,2.8915e+05,2.8915e+05,2.8915e+05
7518,2.8927e+05,2.8927e+05,2.8927e+05,2.8927e+05,2.8927e+05
7519,2.894e+05,2.894e+05,2.894e+05,2.894e+05,2.894e+05
7520,2.8951e+05,2.8951e+05,2.8951e+05,2.8951e+05,2.8951e+05
7521,2.8951e+05,2.8952e+05,2.8951e+05,2.8951e+05,2.8951e+05
7522,2.8955e+05,2.8956e+05,2.8955e+05,2.8955e+05,2.8955e+05
7523,2.8966e+05,2.8966e+05,2.8966e+05,2.8966e+05,2.8966e+05
7524,2.8972e+05,2.8973e+05,2.8972e+05,2.8972e+05,2.8972e+05
7525,2.8981e+05,2.8982e+05,2.8982e+05,2.8982e+05,2.8981e+05
7526,2.8989e+05,2.8989e+05,2.8989e+05,2.8989e+05,2.8989e+05
7527,2.8996e+05,2.8997e+05,2.8996e+05,2.8996e+05,2.8996e+05
7528,2.9e+05,2.9e+05,2.9e+05,2.9e+05,2.9e+05
7529,2.9004e+05,2.9005e+05,2.9004e+05,2.9004e+05,2.9004e+05
7530,2.9017e+05,2.9018e+05,2.9017e+05,2.9017e+05,2.9017e+05
7531,2.9025e+05,2.9025e+05,2.9025e+05,2.9025e+05,2.9025e+05
7532,2.9031e+05,2.9032e+05,2.9031e+05,2.9031e+05,2.9031e+05
7533,2.9041e+05,2.9041e+05,2.9041e+05,2.9041e+05,2.9041e+05
7534,2.9052e+05,2.9052e+05,2.9052e+05,2.9052e+05,2.9052e+05
7535,2.906e+05,2.906e+05,2.906e+05,2.906e+05,2.906e+05
7536,2.9062e+05,2.9063e+05,2.9062e+05,2.9062e+05,2.9062e+05
7537,2.9071e+05,2.9072e+05,2.9071e+05,2.9071e+05,2.9071e+05
7538,2.9075e+05,2.9076e+05,2.9075e+05,2.9075e+05,2.9075e+05
7539,2.9077e+05,2.9078e+05,2.9077e+05,2.9077e+05,2.9077e+05
7540,2.9081e+05,2.9082e+05,2.9081e+05,2.9081e+05,2.9081e+05
7541,2.9092e+05,2.9093e+05,2.9092e+05,2.9092e+05,2.9092e+05
7542,2.9096e+05,2.9097e+05,2.9096e+05,2.9096e+05,2.9096e+05
7543,2.9105e+05,2.9105e+05,2.9105e+05,2.9105e+05,2.9105e+05
7544,2.9115e+05,2.9116e+05,2.9115e+05,2.9115e+05,2.9115e+05
7545,2.9133e+05,2.9134e+05,2.9133e+05,2.9133e+05,2.9133e+05
7546,2.9139e+05,2.9139e+05,2.9139e+05,2.9139e+05,2.9139e+05
7547,2.9142e+05,2.9142e+05,2.9142e+05,2.9142e+05,2.9142e+05
7548,2.9144e+05,2.9144e+05,2.9144e+05,2.9144e+05,2.9144e+05
7549,2.9157e+05,2.9157e+05,2.9157e+05,2.9157e+05,2.9157e+05
7550,2.9159e+05,2.916e+05,2.9159e+05,2.9159e+05,2.9159e+05
7551,2.9162e+05,2.9163e+05,2.9162e+05,2.9162e+05,2.9162e+05
7552,2.9182e+05,2.9182e+05,2.9182e+05,2.9182e+05,2.9182e+05
7553,2.9187e+05,2.9188e+05,2.9187e+05,2.9187e+05,2.9187e+05
7554,2.9198e+05,2.9198e+05,2.9198e+05,2.9198e+05,2.9198e+05
7555,2.9201e+05,2.9202e+05,2.9201e+05,2.9201e+05,2.9201e+05
7556,2.9205e+05,2.9205e+05,2.9205e+05,2.9205e+05,2.9205e+05
7557,2.9217e+05,2.9218e+05,2.9217e+05,2.9217e+05,2.9217e+05
7558,2.9223e+05,2.9223e+05,2.9223e+05,2.9223e+05,2.9223e+05
7559,2.9229e+05,2.9229e+05,2.9229e+05,2.9229e+05,2.9229e+05
7560,2.924e+05,2.9241e+05,2.924e+05,2.924e+05,2.924e+05
7561,2.9248e+05,2.9249e+05,2.9248e+05,2.9248e+05,2.9248e+05
7562,2.9248e+05,2.9249e+05,2.9248e+05,2.9248e+05,2.9248e+05
7563,2.9264e+05,2.9264e+05,2.9264e+05,2.9264e+05,2.9264e+05
7564,2.9274e+05,2.9274e+05,2.9274e+05,2.9274e+05,2.9274e+05
7565,2.9279e+05,2.928e+05,2.928e+05,2.928e+05,2.928e+05
7566,2.9285e+05,2.9285e+05,2.9285e+05,2.9285e+05,2.9285e+05
7567,2.93e+05,2.93e+05,2.93e+05,2.93e+05,2.93e+05
7568,2.9305e+05,2.9306e+05,2.9305e+05,2.9305e+05,2.9305e+05
7569,2.9313e+05,2.9314e+05,2.9313e+05,2.9313e+05,2.9313e+05
7570,2.9314e+05,2.9314e+05,2.9314e+05,2.9314e+05,2.9314e+05
7571,2.9315e+05,2.9316e+05,2.9315e+05,2.9315e+05,2.9315e+05
7572,2.9333e+05,2.9333e+05,2.9333e+05,2.9333e+05,2.9333e+05
7573,2.9335e+05,2.9335e+05,2.9335e+05,2.9335e+05,2.9335e+05
7574,2.934e+05,2.9341e+05,2.934e+05,2.934e+05,2.934e+05
7575,2.9348e+05,2.9348e+05,2.9348e+05,2.9348e+05,2.9348e+05
7576,2.9353e+05,2.9354e+05,2.9353e+05,2.9353e+05,2.9353e+05
7577,2.9359e+05,2.936e+05,2.9359e+05,2.9359e+05,2.9359e+05
7578,2.9374e+05,2.9374e+05,2.9374e+05,2.9374e+05,2.9374e+05
7579,2.9382e+05,2.9383e+05,2.9382e+05,2.9382e+05,2.9382e+05
7580,2.9394e+05,2.9395e+05,2.9395e+05,2.9395e+05,2.9395e+05
7581,2.9401e+05,2.9402e+05,2.9402e+05,2.9402e+05,2.9401e+05
7582,2.941e+05,2.9411e+05,2.941e+05,2.941e+05,2.941e+05
7583,2.9413e+05,2.9413e+05,2.9413e+05,2.9413e+05,2.9413e+05
7584,2.9414e+05,2.9415e+05,2.9414e+05,2.9414e+05,2.9414e+05
7585,2.9414e+05,2.9415e+05,2.9414e+05,2.9414e+05,2.9414e+05
7586,2.942e+05,2.9421e+05,2.942e+05,2.942e+05,2.942e+05
7587,2.9426e+05,2.9427e+05,2.9426e+05,2.9426e+05,2.9426e+05
7588,2.9449e+05,2.945e+05,2.9449e+05,2.9449e+05,2.9449e+05
7589,2.9454e+05,2.9455e+05,2.9454e+05,2.9454e+05,2.9454e+05
7590,2.9459e+05,2.946e+05,2.9459e+05,2.9459e+05,2.9459e+05
7591,2.9479e+05,2.9479e+05,2.9479e+05,2.9479e+05,2.9479e+05
7592,2.9484e+05,2.9484e+05,2.9484e+05,2.9484e+05,2.9484e+05
7593,2.9497e+05,2.9498e+05,2.9497e+05,2.9497e+05,2.9497e+05
7594,2.9504e+05,2.9504e+05,2.9504e+05,2.9504e+05,2.9504e+05
7595,2.951e+05,2.951e+05,2.951e+05,2.951e+05,2.951e+05
7596,2.9518e+05,2.9518e+05,2.9518e+05,2.9518e+05,2.9518e+05
7597,2.9524e+05,2.9525e+05,2.9525e+05,2.9525e+05,2.9525e+05
7598,2.9534e+05,2.9535e+05,2.9534e+05,2.9534e+05,2.9534e+05
7599,2.9549e+05,2.9549e+05,2.9549e+05,2.9549e+05,2.9549e+05
7600,2.9551e+05,2.9553e+05,2.9551e+05,2.9551e+05,2.9551e+05
7601,2.9554e+05,2.9555e+05,2.9554e+05,2.9554e+05,2.9554e+05
7602,2.956e+05,2.956e+05,2.956e+05,2.956e+05,2.956e+05
7603,2.9566e+05,2.9567e+05,2.9566e+05,2.9566e+05,2.9566e+05
7604,2.9572e+05,2.9572e+05,2.9572e+05,2.9572e+05,2.9572e+05
7605,2.9581e+05,2.9582e+05,2.9581e+05,2.9581e+05,2.9581e+05
7606,2.9585e+05,2.9586e+05,2.9585e+05,2.9585e+05,2.9585e+05
7607,2.9592e+05,2.9592e+05,2.9592e+05,2.9592e+05,2.9592e+05
7608,2.9602e+05,2.9602e+05,2.9602e+05,2.9602e+05,2.9602e+05
7609,2.9614e+05,2.9615e+05,2.9614e+05,2.9614e+05,2.9614e+05
7610,2.9621e+05,2.9621e+05,2.9621e+05,2.9621e+05,2.9621e+05
7611,2.9628e+05,2.9628e+05,2.9628e+05,2.9628e+05,2.9628e+05
7612,2.9633e+05,2.9634e+05,2.9633e+05,2.9633e+05,2.9633e+05
7613,2.9634e+05,2.9634e+05,2.9634e+05,2.9634e+05,2.9634e+05
7614,2.9648e+05,2.9648e+05,2.9648e+05,2.9648e+05,2.9648e+05
7615,2.9651e+05,2.9652e+05,2.9651e+05,2.9651e+05,2.9651e+05
7616,2.9658e+05,2.9659e+05,2.9658e+05,2.9659e+05,2.9658e+05
7617,2.9669e+05,2.9669e+05,2.9669e+05,2.9669e+05,2.9669e+05
7618,2.9677e+05,2.9678e+05,2.9677e+05,2.9677e+05,2.9677e+05
7619,2.9688e+05,2.9689e+05,2.9688e+05,2.9688e+05,2.9688e+05
7620,2.9694e+05,2.9695e+05,2.9695e+05,2.9695e+05,2.9694e+05
7621,2.9708e+05,2.9709e+05,2.9708e+05,2.9708e+05,2.9708e+05
7622,2.9712e+05,2.9712e+05,2.9712e+05,2.9712e+05,2.9712e+05
7623,2.9717e+05,2.9718e+05,2.9717e+05,2.9717e+05,2.9717e+05
7624,2.9725e+05,2.9725e+05,2.9725e+05,2.9725e+05,2.9725e+05
7625,2.9728e+05,2.9729e+05,2.9728e+05,2.9728e+05,2.9728e+05
7626,2.9738e+05,2.9739e+05,2.9738e+05,2.9738e+05,2.9738e+05
7627,2.9742e+05,2.9743e+05,2.9742e+05,2.9742e+05,2.9742e+05
7628,2.9748e+05,2.9748e+05,2.9748e+05,2.9748e+05,2.9748e+05
7629,2.9753e+05,2.9753e+05,2.9753e+05,2.9753e+05,2.9753e+05
7630,2.9766e+05,2.9767e+05,2.9766e+05,2.9766e+05,2.9766e+05
7631,2.9769e+05,2.977e+05,2.9769e+05,2.9769e+05,2.9769e+05
7632,2.9783e+05,2.9783e+05,2.9783e+05,2.9783e+05,2.9783e+05
7633,2.9791e+05,2.9792e+05,2.9791e+05,2.9791e+05,2.9791e+05
7634,2.9799e+05,2.98e+05,2.9799e+05,2.9799e+05,2.9799e+05
7635,2.9814e+05,2.9815e+05,2.9814e+05,2.9814e+05,2.9814e+05
7636,2.9819e+05,2.9819e+05,2.9819e+05,2.9819e+05,2.9819e+05
7637,2.9827e+05,2.9828e+05,2.9827e+05,2.9827e+05,2.9827e+05
7638,2.9832e+05,2.9833e+05,2.9832e+05,2.9832e+05,2.9832e+05
7639,2.9842e+05,2.9843e+05,2.9842e+05,2.9842e+05,2.9842e+05
7640,2.9847e+05,2.9847e+05,2.9847e+05,2.9847e+05,2.9847e+05
7641,2.986e+05,2.9861e+05,2.986e+05,2.986e+05,2.986e+05
7642,2.9863e+05,2.9864e+05,2.9863e+05,2.9863e+05,2.9863e+05
7643,2.9867e+05,2.9867e+05,2.9867e+05,2.9867e+05,2.9867e+05
7644,2.988e+05,2.988e+05,2.988e+05,2.988e+05,2.988e+05
7645,2.9887e+05,2.9887e+05,2.9887e+05,2.9887e+05,2.9887e+05
7646,2.9897e+05,2.9897e+05,2.9897e+05,2.9897e+05,2.9897e+05
7647,2.99e+05,2.9901e+05,2.99e+05,2.99e+05,2.99e+05
7648,2.991e+05,2.991e+05,2.991e+05,2.991e+05,2.991e+05
7649,2.9915e+05,2.9916e+05,2.9915e+05,2.9915e+05,2.9915e+05
7650,2.9923e+05,2.9924e+05,2.9923e+05,2.9923e+05,2.9923e+05
7651,2.9927e+05,2.9928e+05,2.9927e+05,2.9927e+05,2.9927e+05
7652,2.9937e+05,2.9938e+05,2.9938e+05,2.9938e+05,2.9937e+05
7653,2.9942e+05,2.9942e+05,2.9942e+05,2.9942e+05,2.9942e+05
7654,2.9959e+05,2.9959e+05,2.9959e+05,2.9959e+05,2.9959e+05
7655,2.9968e+05,2.9969e+05,2.9968e+05,2.9968e+05,2.9968e+05
7656,2.9978e+05,2.9979e+05,2.9978e+05,2.9978e+05,2.9978e+05
7657,2.999e+05,2.999e+05,2.999e+05,2.999e+05,2.999e+05
7658,2.9995e+05,2.9996e+05,2.9995e+05,2.9995e+05,2.9995e+05
7659,3.0008e+05,3.0009e+05,3.0008e+05,3.0008e+05,3.0008e+05
7660,3.0012e+05,3.0013e+05,3.0012e+05,3.0012e+05,3.0012e+05
7661,3.0027e+05,3.0028e+05,3.0027e+05,3.0027e+05,3.0027e+05
7662,3.0031e+05,3.0032e+05,3.0031e+05,3.0031e+05,3.0031e+05
7663,3.0031e+05,3.0033e+05,3.0031e+05,3.0031e+05,3.0031e+05
7664,3.0037e+05,3.0038e+05,3.0038e+05,3.0038e+05,3.0038e+05
7665,3.0047e+05,3.0047e+05,3.0047e+05,3.0047e+05,3.0047e+05
7666,3.0057e+05,3.0058e+05,3.0057e+05,3.0057e+05,3.0057e+05
7667,3.0064e+05,3.0065e+05,3.0064e+05,3.0064e+05,3.0064e+05
7668,3.0076e+05,3.0077e+05,3.0076e+05,3.0076e+05,3.0076e+05
7669,3.0088e+05,3.0089e+05,3.0088e+05,3.0088e+05,3.0088e+05
7670,3.0094e+05,3.0095e+05,3.0094e+05,3.0094e+05,3.0094e+05
7671,3.0097e+05,3.0097e+05,3.0097e+05,3.0097e+05,3.0097e+05
7672,3.0103e+05,3.0104e+05,3.0103e+05,3.0103e+05,3.0103e+05
7673,3.0107e+05,3.0108e+05,3.0107e+05,3.0107e+05,3.0107e+05
7674,3.0115e+05,3.0116e+05,3.0115e+05,3.0115e+05,3.0115e+05
7675,3.0121e+05,3.0122e+05,3.0121e+05,3.0121e+05,3.0121e+05
7676,3.0124e+05,3.0125e+05,3.0124e+05,3.0124e+05,3.0124e+05
7677,3.0136e+05,3.0137e+05,3.0137e+05,3.0137e+05,3.0136e+05
7678,3.0146e+05,3.0147e+05,3.0146e+05,3.0146e+05,3.0146e+05
7679,3.0154e+05,3.0155e+05,3.0154e+05,3.0154e+05,3.0154e+05
7680,3.0173e+05,3.0174e+05,3.0174e+05,3.0174e+05,3.0174e+05
7681,3.0181e+05,3.0182e+05,3.0181e+05,3.0181e+05,3.0181e+05
7682,3.0192e+05,3.0193e+05,3.0192e+05,3.0192e+05,3.0192e+05
7683,3.0202e+05,3.0202e+05,3.0202e+05,3.0202e+05,3.0202e+05
7684,3.0206e+05,3.0207e+05,3.0206e+05,3.0206e+05,3.0206e+05
7685,3.0224e+05,3.0225e+05,3.0224e+05,3.0224e+05,3.0224e+05
7686,3.0229e+05,3.023e+05,3.0229e+05,3.0229e+05,3.0229e+05
7687,3.0235e+05,3.0235e+05,3.0235e+05,3.0235e+05,3.0235e+05
7688,3.0243e+05,3.0243e+05,3.0243e+05,3.0243e+05,3.0243e+05
7689,3.0251e+05,3.0251e+05,3.0251e+05,3.0251e+05,3.0251e+05
7690,3.0261e+05,3.0261e+05,3.0261e+05,3.0261e+05,3.0261e+05
7691,3.0269e+05,3.0269e+05,3.0269e+05,3.0269e+05,3.0269e+05
7692,3.0272e+05,3.0274e+05,3.0272e+05,3.0272e+05,3.0272e+05
7693,3.0273e+05,3.0274e+05,3.0273e+05,3.0273e+05,3.0273e+05
7694,3.028e+05,3.0281e+05,3.028e+05,3.028e+05,3.028e+05
7695,3.0296e+05,3.0297e+05,3.0296e+05,3.0296e+05,3.0296e+05
7696,3.0297e+05,3.0298e+05,3.0297e+05,3.0297e+05,3.0297e+05
7697,3.0304e+05,3.0305e+05,3.0304e+05,3.0304e+05,3.0304e+05
7698,3.0309e+05,3.031e+05,3.0309e+05,3.0309e+05,3.0309e+05
7699,3.0319e+05,3.0319e+05,3.0319e+05,3.0319e+05,3.0319e+05
7700,3.0323e+05,3.0323e+05,3.0323e+05,3.0323e+05,3.0323e+05
7701,3.034e+05,3.0341e+05,3.0341e+05,3.0341e+05,3.0341e+05
7702,3.0349e+05,3.035e+05,3.0349e+05,3.0349e+05,3.0349e+05
7703,3.0356e+05,3.0357e+05,3.0356e+05,3.0356e+05,3.0356e+05
7704,3.0373e+05,3.0374e+05,3.0374e+05,3.0373e+05,3.0373e+05
7705,3.0381e+05,3.0382e+05,3.0381e+05,3.0381e+05,3.0381e+05
7706,3.0398e+05,3.0398e+05,3.0398e+05,3.0398e+05,3.0398e+05
7707,3.0403e+05,3.0404e+05,3.0403e+05,3.0403e+05,3.0403e+05
7708,3.0409e+05,3.041e+05,3.0409e+05,3.0409e+05,3.0409e+05
7709,3.0415e+05,3.0415e+05,3.0415e+05,3.0415e+05,3.0415e+05
7710,3.0422e+05,3.0422e+05,3.0422e+05,3.0422e+05,3.0422e+05
7711,3.0433e+05,3.0433e+05,3.0433e+05,3.0433e+05,3.0433e+05
7712,3.0441e+05,3.0441e+05,3.0441e+05,3.0441e+05,3.0441e+05
7713,3.0444e+05,3.0444e+05,3.0444e+05,3.0444e+05,3.0444e+05
7714,3.0462e+05,3.0463e+05,3.0462e+05,3.0462e+05,3.0462e+05
7715,3.0468e+05,3.0469e+05,3.0468e+05,3.0468e+05,3.0468e+05
7716,3.047e+05,3.0471e+05,3.047e+05,3.047e+05,3.047e+05
7717,3.0487e+05,3.0487e+05,3.0487e+05,3.0487e+05,3.0487e+05
7718,3.049e+05,3.0491e+05,3.049e+05,3.049e+05,3.049e+05
7719,3.0491e+05,3.0491e+05,3.0491e+05,3.0491e+05,3.0491e+05
7720,3.0492e+05,3.0493e+05,3.0492e+05,3.0492e+05,3.0492e+05
7721,3.0502e+05,3.0503e+05,3.0502e+05,3.0502e+05,3.0502e+05
7722,3.0514e+05,3.0516e+05,3.0514e+05,3.0514e+05,3.0514e+05
7723,3.0516e+05,3.0517e+05,3.0516e+05,3.0516e+05,3.0516e+05
7724,3.0524e+05,3.0525e+05,3.0524e+05,3.0524e+05,3.0524e+05
7725,3.0527e+05,3.0528e+05,3.0527e+05,3.0527e+05,3.0527e+05
7726,3.0541e+05,3.0542e+05,3.0541e+05,3.0541e+05,3.0541e+05
7727,3.0551e+05,3.0551e+05,3.0551e+05,3.0551e+05,3.0551e+05
7728,3.0558e+05,3.0559e+05,3.0558e+05,3.0558e+05,3.0558e+05
7729,3.0574e+05,3.0574e+05,3.0574e+05,3.0574e+05,3.0574e+05
7730,3.0587e+05,3.0588e+05,3.0587e+05,3.0588e+05,3.0587e+05
7731,3.0593e+05,3.0593e+05,3.0593e+05,3.0593e+05,3.0593e+05
7732,3.0604e+05,3.0605e+05,3.0604e+05,3.0605e+05,3.0604e+05
7733,3.0616e+05,3.0616e+05,3.0616e+05,3.0616e+05,3.0616e+05
7734,3.0622e+05,3.0622e+05,3.0622e+05,3.0622e+05,3.0622e+05
7735,3.0626e+05,3.0627e+05,3.0626e+05,3.0626e+05,3.0626e+05
7736,3.063e+05,3.0631e+05,3.063e+05,3.063e+05,3.063e+05
7737,3.0632e+05,3.0633e+05,3.0632e+05,3.0632e+05,3.0632e+05
7738,3.065e+05,3.0651e+05,3.065e+05,3.065e+05,3.065e+05
7739,3.0662e+05,3.0662e+05,3.0662e+05,3.0662e+05,3.0662e+05
7740,3.0671e+05,3.0671e+05,3.0671e+05,3.0671e+05,3.0671e+05
7741,3.0685e+05,3.0685e+05,3.0685e+05,3.0685e+05,3.0685e+05
7742,3.0687e+05,3.0688e+05,3.0687e+05,3.0687e+05,3.0687e+05
7743,3.0688e+05,3.0688e+05,3.0688e+05,3.0688e+05,3.0688e+05
7744,3.0691e+05,3.0692e+05,3.0691e+05,3.0691e+05,3.0691e+05
7745,3.0707e+05,3.0708e+05,3.0707e+05,3.0707e+05,3.0707e+05
7746,3.0708e+05,3.0709e+05,3.0708e+05,3.0708e+05,3.0708e+05
7747,3.0713e+05,3.0713e+05,3.0713e+05,3.0713e+05,3.0713e+05
7748,3.0729e+05,3.0729e+05,3.0729e+05,3.0729e+05,3.0729e+05
7749,3.074e+05,3.0741e+05,3.074e+05,3.074e+05,3.074e+05
7750,3.0745e+05,3.0745e+05,3.0745e+05,3.0745e+05,3.0745e+05
7751,3.0757e+05,3.0759e+05,3.0757e+05,3.0757e+05,3.0757e+05
7752,3.0763e+05,3.0764e+05,3.0763e+05,3.0763e+05,3.0763e+05
7753,3.0767e+05,3.0768e+05,3.0768e+05,3.0768e+05,3.0767e+05
7754,3.0769e+05,3.0769e+05,3.0769e+05,3.0769e+05,3.0769e+05
7755,3.0787e+05,3.0788e+05,3.0787e+05,3.0787e+05,3.0787e+05
7756,3.0797e+05,3.0797e+05,3.0797e+05,3.0797e+05,3.0797e+05
7757,3.0801e+05,3.0802e+05,3.0801e+05,3.0801e+05,3.0801e+05
7758,3.0802e+05,3.0803e+05,3.0802e+05,3.0802e+05,3.0802e+05
7759,3.081e+05,3.081e+05,3.081e+05,3.081e+05,3.081e+05
7760,3.0812e+05,3.0813e+05,3.0813e+05,3.0813e+05,3.0813e+05
7761,3.0838e+05,3.0839e+05,3.0838e+05,3.0838e+05,3.0838e+05
7762,3.085e+05,3.0851e+05,3.085e+05,3.085e+05,3.085e+05
7763,3.0859e+05,3.0859e+05,3.0859e+05,3.0859e+05,3.0859e+05
7764,3.0876e+05,3.0877e+05,3.0877e+05,3.0877e+05,3.0876e+05
7765,3.0882e+05,3.0883e+05,3.0882e+05,3.0882e+05,3.0882e+05
7766,3.0889e+05,3.089e+05,3.0889e+05,3.0889e+05,3.0889e+05
7767,3.0896e+05,3.0897e+05,3.0896e+05,3.0896e+05,3.0896e+05
7768,3.0913e+05,3.0913e+05,3.0913e+05,3.0913e+05,3.0913e+05
7769,3.0913e+05,3.0914e+05,3.0913e+05,3.0913e+05,3.0913e+05
7770,3.0922e+05,3.0923e+05,3.0922e+05,3.0922e+05,3.0922e+05
7771,3.0925e+05,3.0926e+05,3.0925e+05,3.0925e+05,3.0925e+05
7772,3.0932e+05,3.0932e+05,3.0932e+05,3.0932e+05,3.0932e+05
7773,3.0936e+05,3.0937e+05,3.0937e+05,3.0937e+05,3.0937e+05
7774,3.0951e+05,3.0952e+05,3.0951e+05,3.0951e+05,3.0951e+05
7775,3.0958e+05,3.0959e+05,3.0958e+05,3.0958e+05,3.0958e+05
7776,3.0967e+05,3.0968e+05,3.0968e+05,3.0968e+05,3.0967e+05
7777,3.0972e+05,3.0973e+05,3.0972e+05,3.0972e+05,3.0972e+05
7778,3.0978e+05,3.0979e+05,3.0978e+05,3.0978e+05,3.0978e+05
7779,3.099e+05,3.099e+05,3.099e+05,3.099e+05,3.099e+05
7780,3.0992e+05,3.0992e+05,3.0992e+05,3.0992e+05,3.0992e+05
7781,3.1001e+05,3.1002e+05,3.1001e+05,3.1001e+05,3.1001e+05
7782,3.1011e+05,3.1011e+05,3.1011e+05,3.1011e+05,3.1011e+05
7783,3.1023e+05,3.1023e+05,3.1023e+05,3.1023e+05,3.1023e+05
7784,3.1034e+05,3.1035e+05,3.1034e+05,3.1034e+05,3.1034e+05
7785,3.104e+05,3.1041e+05,3.104e+05,3.104e+05,3.104e+05
7786,3.1053e+05,3.1053e+05,3.1053e+05,3.1053e+05,3.1053e+05
7787,3.1054e+05,3.1055e+05,3.1054e+05,3.1054e+05,3.1054e+05
7788,3.1073e+05,3.1074e+05,3.1073e+05,3.1073e+05,3.1073e+05
7789,3.1078e+05,3.1079e+05,3.1078e+05,3.1078e+05,3.1078e+05
7790,3.1079e+05,3.108e+05,3.1079e+05,3.1079e+05,3.1079e+05
7791,3.1091e+05,3.1092e+05,3.1091e+05,3.1091e+05,3.1091e+05
7792,3.1095e+05,3.1096e+05,3.1095e+05,3.1095e+05,3.1095e+05
7793,3.1114e+05,3.1115e+05,3.1114e+05,3.1114e+05,3.1114e+05
7794,3.1129e+05,3.113e+05,3.1129e+05,3.1129e+05,3.1129e+05
7795,3.1132e+05,3.1133e+05,3.1133e+05,3.1133e+05,3.1132e+05
7796,3.1144e+05,3.1145e+05,3.1144e+05,3.1144e+05,3.1144e+05
7797,3.1149e+05,3.115e+05,3.1149e+05,3.1149e+05,3.1149e+05
7798,3.1153e+05,3.1154e+05,3.1153e+05,3.1153e+05,3.1153e+05
7799,3.1172e+05,3.1173e+05,3.1173e+05,3.1173e+05,3.1173e+05
7800,3.1183e+05,3.1184e+05,3.1183e+05,3.1183e+05,3.1183e+05
7801,3.1186e+05,3.1186e+05,3.1186e+05,3.1186e+05,3.1186e+05
7802,3.1186e+05,3.1187e+05,3.1186e+05,3.1186e+05,3.1186e+05
7803,3.1193e+05,3.1193e+05,3.1193e+05,3.1193e+05,3.1193e+05
7804,3.1208e+05,3.1208e+05,3.1208e+05,3.1208e+05,3.1208e+05
7805,3.1223e+05,3.1224e+05,3.1223e+05,3.1223e+05,3.1223e+05
7806,3.1228e+05,3.1229e+05,3.1228e+05,3.1228e+05,3.1228e+05
7807,3.124e+05,3.1241e+05,3.124e+05,3.124e+05,3.124e+05
7808,3.1245e+05,3.1246e+05,3.1245e+05,3.1245e+05,3.1245e+05
7809,3.1246e+05,3.1247e+05,3.1246e+05,3.1246e+05,3.1246e+05
7810,3.1257e+05,3.1257e+05,3.1257e+05,3.1257e+05,3.1257e+05
7811,3.1265e+05,3.1266e+05,3.1265e+05,3.1265e+05,3.1265e+05
7812,3.127e+05,3.127e+05,3.127e+05,3.127e+05,3.127e+05
7813,3.1274e+05,3.1274e+05,3.1274e+05,3.1274e+05,3.1274e+05
7814,3.128e+05,3.1281e+05,3.128e+05,3.128e+05,3.128e+05
7815,3.1291e+05,3.1292e+05,3.1291e+05,3.1291e+05,3.1291e+05
7816,3.1309e+05,3.131e+05,3.1309e+05,3.1309e+05,3.1309e+05
7817,3.1319e+05,3.1319e+05,3.1319e+05,3.1319e+05,3.1319e+05
7818,3.1327e+05,3.1327e+05,3.1327e+05,3.1327e+05,3.1327e+05
7819,3.1335e+05,3.1335e+05,3.1335e+05,3.1335e+05,3.1335e+05
7820,3.1344e+05,3.1344e+05,3.1344e+05,3.1344e+05,3.1344e+05
7821,3.1358e+05,3.1359e+05,3.1358e+05,3.1358e+05,3.1358e+05
7822,3.136e+05,3.136e+05,3.136e+05,3.136e+05,3.136e+05
7823,3.1363e+05,3.1364e+05,3.1363e+05,3.1363e+05,3.1363e+05
7824,3.1378e+05,3.1379e+05,3.1379e+05,3.1379e+05,3.1379e+05
7825,3.1396e+05,3.1397e+05,3.1396e+05,3.1396e+05,3.1396e+05
7826,3.14e+05,3.1401e+05,3.14e+05,3.14e+05,3.14e+05
7827,3.1401e+05,3.1402e+05,3.1401e+05,3.1401e+05,3.1401e+05
7828,3.1415e+05,3.1415e+05,3.1415e+05,3.1415e+05,3.1415e+05
7829,3.1419e+05,3.1419e+05,3.1419e+05,3.1419e+05,3.1419e+05
7830,3.1427e+05,3.1427e+05,3.1427e+05,3.1427e+05,3.1427e+05
7831,3.143e+05,3.143e+05,3.143e+05,3.143e+05,3.143e+05
7832,3.145e+05,3.1451e+05,3.145e+05,3.145e+05,3.145e+05
7833,3.1469e+05,3.147e+05,3.1469e+05,3.1469e+05,3.1469e+05
7834,3.147e+05,3.1471e+05,3.147e+05,3.147e+05,3.147e+05
7835,3.1474e+05,3.1475e+05,3.1474e+05,3.1474e+05,3.1474e+05
7836,3.1484e+05,3.1485e+05,3.1484e+05,3.1484e+05,3.1484e+05
7837,3.149e+05,3.1492e+05,3.149e+05,3.149e+05,3.149e+05
7838,3.1495e+05,3.1496e+05,3.1495e+05,3.1495e+05,3.1495e+05
7839,3.151e+05,3.1511e+05,3.151e+05,3.151e+05,3.151e+05
7840,3.1521e+05,3.1521e+05,3.1521e+05,3.1521e+05,3.1521e+05
7841,3.1532e+05,3.1532e+05,3.1532e+05,3.1532e+05,3.1532e+05
7842,3.154e+05,3.1541e+05,3.154e+05,3.154e+05,3.154e+05
7843,3.1548e+05,3.1548e+05,3.1548e+05,3.1548e+05,3.1548e+05
7844,3.1555e+05,3.1555e+05,3.1555e+05,3.1555e+05,3.1555e+05
7845,3.1571e+05,3.1572e+05,3.1571e+05,3.1571e+05,3.1571e+05
7846,3.1574e+05,3.1575e+05,3.1574e+05,3.1574e+05,3.1574e+05
7847,3.1583e+05,3.1584e+05,3.1583e+05,3.1583e+05,3.1583e+05
7848,3.1585e+05,3.1586e+05,3.1585e+05,3.1585e+05,3.1585e+05
7849,3.1594e+05,3.1595e+05,3.1595e+05,3.1595e+05,3.1594e+05
7850,3.1605e+05,3.1606e+05,3.1605e+05,3.1605e+05,3.1605e+05
7851,3.161e+05,3.1611e+05,3.161e+05,3.161e+05,3.161e+05
7852,3.1619e+05,3.1619e+05,3.1619e+05,3.1619e+05,3.1619e+05
7853,3.1632e+05,3.1633e+05,3.1632e+05,3.1632e+05,3.1632e+05
7854,3.1637e+05,3.1638e+05,3.1637e+05,3.1637e+05,3.1637e+05
7855,3.1643e+05,3.1643e+05,3.1643e+05,3.1643e+05,3.1643e+05
7856,3.1659e+05,3.166e+05,3.1659e+05,3.1659e+05,3.1659e+05
7857,3.1662e+05,3.1662e+05,3.1662e+05,3.1662e+05,3.1662e+05
7858,3.1666e+05,3.1667e+05,3.1666e+05,3.1666e+05,3.1666e+05
7859,3.1679e+05,3.1679e+05,3.1679e+05,3.1679e+05,3.1679e+05
7860,3.1687e+05,3.1687e+05,3.1687e+05,3.1687e+05,3.1687e+05
7861,3.1698e+05,3.1699e+05,3.1698e+05,3.1698e+05,3.1698e+05
7862,3.1711e+05,3.1712e+05,3.1711e+05,3.1711e+05,3.1711e+05
7863,3.1725e+05,3.1725e+05,3.1725e+05,3.1725e+05,3.1725e+05
7864,3.1736e+05,3.1738e+05,3.1736e+05,3.1736e+05,3.1736e+05
7865,3.174e+05,3.1741e+05,3.174e+05,3.174e+05,3.174e+05
7866,3.1745e+05,3.1746e+05,3.1745e+05,3.1745e+05,3.1745e+05
7867,3.1752e+05,3.1753e+05,3.1753e+05,3.1752e+05,3.1752e+05
7868,3.1763e+05,3.1764e+05,3.1763e+05,3.1763e+05,3.1763e+05
7869,3.1784e+05,3.1784e+05,3.1784e+05,3.1784e+05,3.1784e+05
7870,3.1794e+05,3.1795e+05,3.1794e+05,3.1794e+05,3.1794e+05
7871,3.1802e+05,3.1803e+05,3.1802e+05,3.1802e+05,3.1802e+05
7872,3.1804e+05,3.1805e+05,3.1804e+05,3.1804e+05,3.1804e+05
7873,3.1809e+05,3.181e+05,3.1809e+05,3.1809e+05,3.1809e+05
7874,3.1823e+05,3.1824e+05,3.1823e+05,3.1823e+05,3.1823e+05
7875,3.1827e+05,3.1827e+05,3.1827e+05,3.1827e+05,3.1827e+05
7876,3.1833e+05,3.1834e+05,3.1833e+05,3.1834e+05,3.1833e+05
7877,3.185e+05,3.1851e+05,3.185e+05,3.185e+05,3.185e+05
7878,3.1862e+05,3.1863e+05,3.1862e+05,3.1862e+05,3.1862e+05
7879,3.1865e+05,3.1866e+05,3.1865e+05,3.1865e+05,3.1865e+05
7880,3.1874e+05,3.1874e+05,3.1874e+05,3.1874e+05,3.1874e+05
7881,3.188e+05,3.188e+05,3.188e+05,3.188e+05,3.188e+05
7882,3.1887e+05,3.1888e+05,3.1887e+05,3.1887e+05,3.1887e+05
7883,3.189e+05,3.1891e+05,3.189e+05,3.189e+05,3.189e+05
7884,3.1904e+05,3.1904e+05,3.1904e+05,3.1904e+05,3.1904e+05
7885,3.1917e+05,3.1918e+05,3.1917e+05,3.1917e+05,3.1917e+05
7886,3.1928e+05,3.1928e+05,3.1928e+05,3.1928e+05,3.1928e+05
7887,3.1928e+05,3.1928e+05,3.1928e+05,3.1928e+05,3.1928e+05
7888,3.1935e+05,3.1935e+05,3.1935e+05,3.1935e+05,3.1935e+05
7889,3.1942e+05,3.1942e+05,3.1942e+05,3.1942e+05,3.1942e+05
7890,3.196e+05,3.196e+05,3.196e+05,3.196e+05,3.196e+05
7891,3.1969e+05,3.197e+05,3.1969e+05,3.1969e+05,3.1969e+05
7892,3.1977e+05,3.1978e+05,3.1977e+05,3.1977e+05,3.1977e+05
7893,3.1983e+05,3.1985e+05,3.1983e+05,3.1983e+05,3.1983e+05
7894,3.199e+05,3.1991e+05,3.199e+05,3.199e+05,3.199e+05
7895,3.1992e+05,3.1993e+05,3.1992e+05,3.1992e+05,3.1992e+05
7896,3.2018e+05,3.2019e+05,3.2018e+05,3.2018e+05,3.2018e+05
7897,3.2025e+05,3.2026e+05,3.2025e+05,3.2025e+05,3.2025e+05
7898,3.2025e+05,3.2026e+05,3.2025e+05,3.2025e+05,3.2025e+05
7899,3.2032e+05,3.2033e+05,3.2032e+05,3.2032e+05,3.2032e+05
7900,3.2045e+05,3.2045e+05,3.2045e+05,3.2045e+05,3.2045e+05
7901,3.2058e+05,3.2059e+05,3.2058e+05,3.2058e+05,3.2058e+05
7902,3.2059e+05,3.206e+05,3.2059e+05,3.2059e+05,3.2059e+05
7903,3.2063e+05,3.2063e+05,3.2063e+05,3.2063e+05,3.2063e+05
7904,3.2084e+05,3.2085e+05,3.2084e+05,3.2084e+05,3.2084e+05
7905,3.2104e+05,3.2104e+05,3.2104e+05,3.2104e+05,3.2104e+05
7906,3.2111e+05,3.2112e+05,3.2111e+05,3.2111e+05,3.2111e+05
7907,3.2115e+05,3.2115e+05,3.2115e+05,3.2115e+05,3.2115e+05
7908,3.2126e+05,3.2127e+05,3.2126e+05,3.2126e+05,3.2126e+05
7909,3.2144e+05,3.2145e+05,3.2144e+05,3.2144e+05,3.2144e+05
7910,3.216e+05,3.216e+05,3.216e+05,3.216e+05,3.216e+05
7911,3.2164e+05,3.2165e+05,3.2164e+05,3.2164e+05,3.2164e+05
7912,3.2169e+05,3.217e+05,3.217e+05,3.217e+05,3.2169e+05
7913,3.2184e+05,3.2185e+05,3.2184e+05,3.2184e+05,3.2184e+05
7914,3.2193e+05,3.2193e+05,3.2193e+05,3.2193e+05,3.2193e+05
7915,3.2198e+05,3.22e+05,3.2198e+05,3.2198e+05,3.2198e+05
7916,3.2215e+05,3.2216e+05,3.2215e+05,3.2216e+05,3.2215e+05
7917,3.2227e+05,3.2228e+05,3.2227e+05,3.2227e+05,3.2227e+05
7918,3.223e+05,3.2231e+05,3.2231e+05,3.2231e+05,3.2231e+05
7919,3.2231e+05,3.2232e+05,3.2231e+05,3.2231e+05,3.2231e+05
7920,3.2235e+05,3.2235e+05,3.2235e+05,3.2235e+05,3.2235e+05
7921,3.2247e+05,3.2248e+05,3.2247e+05,3.2247e+05,3.2247e+05
7922,3.2254e+05,3.2255e+05,3.2254e+05,3.2254e+05,3.2254e+05
7923,3.2257e+05,3.2258e+05,3.2257e+05,3.2257e+05,3.2257e+05
7924,3.2266e+05,3.2267e+05,3.2266e+05,3.2266e+05,3.2266e+05
7925,3.2273e+05,3.2275e+05,3.2274e+05,3.2273e+05,3.2273e+05
7926,3.228e+05,3.2281e+05,3.228e+05,3.228e+05,3.228e+05
7927,3.2288e+05,3.2289e+05,3.2288e+05,3.2288e+05,3.2288e+05
7928,3.2301e+05,3.2302e+05,3.2301e+05,3.2301e+05,3.2301e+05
7929,3.231e+05,3.2311e+05,3.231e+05,3.231e+05,3.231e+05
7930,3.2345e+05,3.2347e+05,3.2346e+05,3.2346e+05,3.2345e+05
7931,3.2361e+05,3.2362e+05,3.2361e+05,3.2361e+05,3.2361e+05
7932,3.2367e+05,3.2368e+05,3.2367e+05,3.2367e+05,3.2367e+05
7933,3.2373e+05,3.2374e+05,3.2373e+05,3.2373e+05,3.2373e+05
7934,3.2381e+05,3.2382e+05,3.2381e+05,3.2381e+05,3.2381e+05
7935,3.2395e+05,3.2395e+05,3.2395e+05,3.2395e+05,3.2395e+05
7936,3.2415e+05,3.2415e+05,3.2415e+05,3.2415e+05,3.2415e+05
7937,3.2429e+05,3.2429e+05,3.2429e+05,3.2429e+05,3.2429e+05
7938,3.2439e+05,3.244e+05,3.2439e+05,3.2439e+05,3.2439e+05
7939,3.2447e+05,3.2448e+05,3.2447e+05,3.2447e+05,3.2447e+05
7940,3.2451e+05,3.2452e+05,3.2451e+05,3.2451e+05,3.2451e+05
7941,3.2455e+05,3.2456e+05,3.2455e+05,3.2455e+05,3.2455e+05
7942,3.2463e+05,3.2464e+05,3.2463e+05,3.2463e+05,3.2463e+05
7943,3.2469e+05,3.247e+05,3.2469e+05,3.2469e+05,3.2469e+05
7944,3.2478e+05,3.248e+05,3.2479e+05,3.2479e+05,3.2479e+05
7945,3.2479e+05,3.2481e+05,3.2479e+05,3.2479e+05,3.2479e+05
7946,3.248e+05,3.2482e+05,3.248e+05,3.248e+05,3.248e+05
7947,3.2482e+05,3.2483e+05,3.2482e+05,3.2482e+05,3.2482e+05
7948,3.2494e+05,3.2495e+05,3.2494e+05,3.2494e+05,3.2494e+05
7949,3.2513e+05,3.2514e+05,3.2513e+05,3.2513e+05,3.2513e+05
7950,3.253e+05,3.253e+05,3.253e+05,3.253e+05,3.253e+05
7951,3.2543e+05,3.2544e+05,3.2543e+05,3.2543e+05,3.2543e+05
7952,3.2549e+05,3.255e+05,3.2549e+05,3.2549e+05,3.2549e+05
7953,3.2557e+05,3.2558e+05,3.2557e+05,3.2557e+05,3.2557e+05
7954,3.2562e+05,3.2563e+05,3.2562e+05,3.2562e+05,3.2562e+05
7955,3.258e+05,3.2581e+05,3.258e+05,3.258e+05,3.258e+05
7956,3.2585e+05,3.2586e+05,3.2585e+05,3.2585e+05,3.2585e+05
7957,3.2588e+05,3.2589e+05,3.2588e+05,3.2588e+05,3.2588e+05
7958,3.2614e+05,3.2614e+05,3.2614e+05,3.2614e+05,3.2614e+05
7959,3.2621e+05,3.2622e+05,3.2621e+05,3.2621e+05,3.2621e+05
7960,3.2626e+05,3.2627e+05,3.2626e+05,3.2626e+05,3.2626e+05
7961,3.2644e+05,3.2644e+05,3.2644e+05,3.2644e+05,3.2644e+05
7962,3.2649e+05,3.265e+05,3.2649e+05,3.2649e+05,3.2649e+05
7963,3.2669e+05,3.267e+05,3.2669e+05,3.2669e+05,3.2669e+05
7964,3.2675e+05,3.2676e+05,3.2675e+05,3.2675e+05,3.2675e+05
7965,3.2683e+05,3.2684e+05,3.2683e+05,3.2683e+05,3.2683e+05
7966,3.2691e+05,3.2692e+05,3.2691e+05,3.2691e+05,3.2691e+05
7967,3.27e+05,3.27e+05,3.27e+05,3.27e+05,3.27e+05
7968,3.2701e+05,3.2702e+05,3.2701e+05,3.2701e+05,3.2701e+05
7969,3.2709e+05,3.2709e+05,3.2709e+05,3.2709e+05,3.2709e+05
7970,3.2728e+05,3.273e+05,3.2728e+05,3.2728e+05,3.2728e+05
7971,3.2734e+05,3.2735e+05,3.2734e+05,3.2734e+05,3.2734e+05
7972,3.2745e+05,3.2747e+05,3.2746e+05,3.2746e+05,3.2745e+05
7973,3.2753e+05,3.2754e+05,3.2753e+05,3.2753e+05,3.2753e+05
7974,3.2763e+05,3.2764e+05,3.2763e+05,3.2763e+05,3.2763e+05
7975,3.2763e+05,3.2765e+05,3.2763e+05,3.2763e+05,3.2763e+05
7976,3.2796e+05,3.2797e+05,3.2796e+05,3.2796e+05,3.2796e+05
7977,3.2804e+05,3.2805e+05,3.2804e+05,3.2804e+05,3.2804e+05
7978,3.2814e+05,3.2814e+05,3.2814e+05,3.2814e+05,3.2814e+05
7979,3.2844e+05,3.2844e+05,3.2844e+05,3.2844e+05,3.2844e+05
7980,3.2846e+05,3.2847e+05,3.2846e+05,3.2846e+05,3.2846e+05
7981,3.2847e+05,3.2848e+05,3.2847e+05,3.2847e+05,3.2847e+05
7982,3.2851e+05,3.2852e+05,3.2851e+05,3.2851e+05,3.2851e+05
7983,3.2875e+05,3.2876e+05,3.2875e+05,3.2875e+05,3.2875e+05
7984,3.2884e+05,3.2884e+05,3.2883e+05,3.2884e+05,3.2884e+05
7985,3.2884e+05,3.2885e+05,3.2885e+05,3.2885e+05,3.2884e+05
7986,3.2892e+05,3.2892e+05,3.2892e+05,3.2892e+05,3.2892e+05
7987,3.29e+05,3.29e+05,3.29e+05,3.29e+05,3.29e+05
7988,3.2905e+05,3.2905e+05,3.2905e+05,3.2905e+05,3.2905e+05
7989,3.2914e+05,3.2915e+05,3.2914e+05,3.2914e+05,3.2914e+05
7990,3.2924e+05,3.2924e+05,3.2924e+05,3.2924e+05,3.2924e+05
7991,3.2937e+05,3.2938e+05,3.2937e+05,3.2937e+05,3.2937e+05
7992,3.296e+05,3.2961e+05,3.296e+05,3.296e+05,3.296e+05
7993,3.2966e+05,3.2967e+05,3.2966e+05,3.2966e+05,3.2966e+05
7994,3.2978e+05,3.2979e+05,3.2978e+05,3.2978e+05,3.2978e+05
7995,3.2978e+05,3.298e+05,3.2978e+05,3.2978e+05,3.2978e+05
7996,3.2988e+05,3.2989e+05,3.2988e+05,3.2988e+05,3.2988e+05
7997,3.2995e+05,3.2996e+05,3.2995e+05,3.2995e+05,3.2995e+05
7998,3.3015e+05,3.3016e+05,3.3015e+05,3.3015e+05,3.3015e+05
7999,3.3029e+05,3.3029e+05,3.3029e+05,3.3029e+05,3.3029e+05
8000,3.3044e+05,3.3045e+05,3.3044e+05,3.3044e+05,3.3044e+05
8001,3.3047e+05,3.3048e+05,3.3047e+05,3.3047e+05,3.3047e+05
8002,3.3065e+05,3.3066e+05,3.3065e+05,3.3065e+05,3.3065e+05
8003,3.3066e+05,3.3067e+05,3.3066e+05,3.3066e+05,3.3066e+05
8004,3.3073e+05,3.3074e+05,3.3074e+05,3.3074e+05,3.3074e+05
8005,3.3092e+05,3.3093e+05,3.3092e+05,3.3092e+05,3.3092e+05
8006,3.3096e+05,3.3097e+05,3.3096e+05,3.3096e+05,3.3096e+05
8007,3.3108e+05,3.3108e+05,3.3108e+05,3.3108e+05,3.3108e+05
8008,3.3112e+05,3.3113e+05,3.3112e+05,3.3112e+05,3.3112e+05
8009,3.3131e+05,3.3133e+05,3.3131e+05,3.3131e+05,3.3131e+05
8010,3.3137e+05,3.3139e+05,3.3138e+05,3.3138e+05,3.3138e+05
8011,3.3151e+05,3.3152e+05,3.3151e+05,3.3151e+05,3.3151e+05
8012,3.3153e+05,3.3155e+05,3.3154e+05,3.3154e+05,3.3153e+05
8013,3.3168e+05,3.3168e+05,3.3168e+05,3.3168e+05,3.3168e+05
8014,3.3181e+05,3.3181e+05,3.3181e+05,3.3181e+05,3.3181e+05
8015,3.3193e+05,3.3193e+05,3.3193e+05,3.3193e+05,3.3193e+05
8016,3.32e+05,3.3201e+05,3.32e+05,3.32e+05,3.32e+05
8017,3.321e+05,3.3211e+05,3.321e+05,3.321e+05,3.321e+05
8018,3.3227e+05,3.3228e+05,3.3227e+05,3.3227e+05,3.3227e+05
8019,3.3229e+05,3.3231e+05,3.3229e+05,3.3229e+05,3.3229e+05
8020,3.3231e+05,3.3232e+05,3.3231e+05,3.3231e+05,3.3231e+05
8021,3.3246e+05,3.3247e+05,3.3246e+05,3.3246e+05,3.3246e+05
8022,3.3265e+05,3.3265e+05,3.3265e+05,3.3265e+05,3.3265e+05
8023,3.3272e+05,3.3272e+05,3.3272e+05,3.3272e+05,3.3272e+05
8024,3.3273e+05,3.3274e+05,3.3274e+05,3.3274e+05,3.3273e+05
8025,3.3293e+05,3.3294e+05,3.3293e+05,3.3293e+05,3.3293e+05
8026,3.3306e+05,3.3306e+05,3.3306e+05,3.3306e+05,3.3306e+05
8027,3.3307e+05,3.3309e+05,3.3308e+05,3.3308e+05,3.3307e+05
8028,3.3314e+05,3.3316e+05,3.3315e+05,3.3314e+05,3.3314e+05
8029,3.3332e+05,3.3333e+05,3.3332e+05,3.3332e+05,3.3332e+05
8030,3.3344e+05,3.3344e+05,3.3344e+05,3.3344e+05,3.3344e+05
8031,3.3347e+05,3.3348e+05,3.3347e+05,3.3347e+05,3.3347e+05
8032,3.3361e+05,3.3362e+05,3.3361e+05,3.3361e+05,3.3361e+05
8033,3.3371e+05,3.3372e+05,3.3371e+05,3.3371e+05,3.3371e+05
8034,3.3379e+05,3.338e+05,3.3379e+05,3.3379e+05,3.3379e+05
8035,3.3397e+05,3.3398e+05,3.3397e+05,3.3397e+05,3.3397e+05
8036,3.3407e+05,3.3407e+05,3.3407e+05,3.3407e+05,3.3407e+05
8037,3.3418e+05,3.3419e+05,3.3418e+05,3.3418e+05,3.3418e+05
8038,3.3433e+05,3.3434e+05,3.3433e+05,3.3433e+05,3.3433e+05
8039,3.345e+05,3.3451e+05,3.345e+05,3.345e+05,3.345e+05
8040,3.3461e+05,3.3462e+05,3.3461e+05,3.3461e+05,3.3461e+05
8041,3.3475e+05,3.3476e+05,3.3475e+05,3.3475e+05,3.3475e+05
8042,3.348e+05,3.3482e+05,3.348e+05,3.348e+05,3.348e+05
8043,3.3483e+05,3.3484e+05,3.3483e+05,3.3483e+05,3.3483e+05
8044,3.3512e+05,3.3513e+05,3.3512e+05,3.3512e+05,3.3512e+05
8045,3.352e+05,3.3521e+05,3.352e+05,3.352e+05,3.352e+05
8046,3.3539e+05,3.354e+05,3.3539e+05,3.3539e+05,3.3539e+05
8047,3.3544e+05,3.3545e+05,3.3544e+05,3.3544e+05,3.3544e+05
8048,3.3559e+05,3.3559e+05,3.3559e+05,3.3559e+05,3.3559e+05
8049,3.358e+05,3.358e+05,3.358e+05,3.358e+05,3.358e+05
8050,3.3582e+05,3.3582e+05,3.3582e+05,3.3582e+05,3.3582e+05
8051,3.3585e+05,3.3586e+05,3.3585e+05,3.3585e+05,3.3585e+05
8052,3.3597e+05,3.3598e+05,3.3597e+05,3.3597e+05,3.3597e+05
8053,3.3602e+05,3.3603e+05,3.3602e+05,3.3602e+05,3.3602e+05
8054,3.3616e+05,3.3617e+05,3.3616e+05,3.3616e+05,3.3616e+05
8055,3.3617e+05,3.3619e+05,3.3617e+05,3.3617e+05,3.3617e+05
8056,3.3625e+05,3.3626e+05,3.3625e+05,3.3625e+05,3.3625e+05
8057,3.3632e+05,3.3632e+05,3.3632e+05,3.3632e+05,3.3632e+05
8058,3.364e+05,3.3644e+05,3.3641e+05,3.364e+05,3.364e+05
8059,3.3653e+05,3.3655e+05,3.3654e+05,3.3654e+05,3.3654e+05
8060,3.3663e+05,3.3663e+05,3.3663e+05,3.3663e+05,3.3663e+05
8061,3.3665e+05,3.3665e+05,3.3664e+05,3.3665e+05,3.3665e+05
8062,3.3671e+05,3.3672e+05,3.3671e+05,3.3671e+05,3.3671e+05
8063,3.3697e+05,3.3698e+05,3.3697e+05,3.3697e+05,3.3697e+05
8064,3.3701e+05,3.3701e+05,3.3701e+05,3.3701e+05,3.3701e+05
8065,3.372e+05,3.372e+05,3.372e+05,3.372e+05,3.372e+05
8066,3.3728e+05,3.3728e+05,3.3727e+05,3.3728e+05,3.3728e+05
8067,3.3732e+05,3.3734e+05,3.3732e+05,3.3732e+05,3.3732e+05
8068,3.3733e+05,3.3734e+05,3.3733e+05,3.3733e+05,3.3733e+05
8069,3.376e+05,3.3761e+05,3.376e+05,3.376e+05,3.376e+05
8070,3.3775e+05,3.3776e+05,3.3775e+05,3.3775e+05,3.3775e+05
8071,3.378e+05,3.378e+05,3.378e+05,3.378e+05,3.378e+05
8072,3.379e+05,3.3791e+05,3.379e+05,3.379e+05,3.379e+05
8073,3.3807e+05,3.3809e+05,3.3807e+05,3.3807e+05,3.3807e+05
8074,3.3809e+05,3.381e+05,3.3809e+05,3.3809e+05,3.3809e+05
8075,3.3815e+05,3.3816e+05,3.3815e+05,3.3815e+05,3.3815e+05
8076,3.382e+05,3.382e+05,3.382e+05,3.382e+05,3.382e+05
8077,3.3839e+05,3.384e+05,3.3839e+05,3.3839e+05,3.3839e+05
8078,3.3849e+05,3.385e+05,3.3849e+05,3.3849e+05,3.3849e+05
8079,3.3859e+05,3.3859e+05,3.3859e+05,3.3859e+05,3.3859e+05
8080,3.3885e+05,3.3885e+05,3.3885e+05,3.3885e+05,3.3885e+05
8081,3.3894e+05,3.3895e+05,3.3895e+05,3.3895e+05,3.3894e+05
8082,3.3904e+05,3.3905e+05,3.3904e+05,3.3904e+05,3.3904e+05
8083,3.3911e+05,3.3912e+05,3.3911e+05,3.3911e+05,3.3911e+05
8084,3.3919e+05,3.3921e+05,3.3919e+05,3.3919e+05,3.3919e+05
8085,3.3934e+05,3.3936e+05,3.3934e+05,3.3934e+05,3.3934e+05
8086,3.3945e+05,3.3946e+05,3.3945e+05,3.3945e+05,3.3945e+05
8087,3.3966e+05,3.3967e+05,3.3966e+05,3.3966e+05,3.3966e+05
8088,3.3968e+05,3.3969e+05,3.3968e+05,3.3968e+05,3.3968e+05
8089,3.3985e+05,3.3987e+05,3.3985e+05,3.3985e+05,3.3985e+05
8090,3.399e+05,3.399e+05,3.399e+05,3.399e+05,3.399e+05
8091,3.3998e+05,3.3999e+05,3.3998e+05,3.3998e+05,3.3998e+05
8092,3.4004e+05,3.4005e+05,3.4004e+05,3.4004e+05,3.4004e+05
8093,3.4014e+05,3.4015e+05,3.4014e+05,3.4014e+05,3.4014e+05
8094,3.4019e+05,3.4023e+05,3.402e+05,3.402e+05,3.4019e+05
8095,3.4025e+05,3.4026e+05,3.4025e+05,3.4025e+05,3.4025e+05
8096,3.4031e+05,3.4032e+05,3.4031e+05,3.4031e+05,3.4031e+05
8097,3.4032e+05,3.4034e+05,3.4033e+05,3.4033e+05,3.4032e+05
8098,3.4062e+05,3.4063e+05,3.4062e+05,3.4062e+05,3.4062e+05
8099,3.4066e+05,3.4067e+05,3.4066e+05,3.4066e+05,3.4066e+05
8100,3.4077e+05,3.4077e+05,3.4077e+05,3.4077e+05,3.4077e+05
8101,3.4102e+05,3.4103e+05,3.4102e+05,3.4102e+05,3.4102e+05
8102,3.4117e+05,3.4118e+05,3.4117e+05,3.4117e+05,3.4117e+05
8103,3.413e+05,3.413e+05,3.413e+05,3.413e+05,3.413e+05
8104,3.4134e+05,3.4136e+05,3.4134e+05,3.4134e+05,3.4134e+05
8105,3.4153e+05,3.4153e+05,3.4153e+05,3.4153e+05,3.4153e+05
8106,3.4174e+05,3.4175e+05,3.4174e+05,3.4174e+05,3.4174e+05
8107,3.4183e+05,3.4184e+05,3.4183e+05,3.4183e+05,3.4183e+05
8108,3.4191e+05,3.4193e+05,3.4191e+05,3.4191e+05,3.4191e+05
8109,3.4192e+05,3.4194e+05,3.4192e+05,3.4192e+05,3.4192e+05
8110,3.4196e+05,3.4199e+05,3.4197e+05,3.4197e+05,3.4196e+05
8111,3.4209e+05,3.421e+05,3.4209e+05,3.4209e+05,3.4209e+05
8112,3.4228e+05,3.4229e+05,3.4228e+05,3.4228e+05,3.4228e+05
8113,3.4239e+05,3.4241e+05,3.4239e+05,3.4239e+05,3.4239e+05
8114,3.4254e+05,3.4254e+05,3.4253e+05,3.4254e+05,3.4254e+05
8115,3.4256e+05,3.4258e+05,3.4256e+05,3.4256e+05,3.4256e+05
8116,3.4263e+05,3.4264e+05,3.4263e+05,3.4263e+05,3.4263e+05
8117,3.4281e+05,3.4282e+05,3.4281e+05,3.4281e+05,3.4281e+05
8118,3.4287e+05,3.4288e+05,3.4287e+05,3.4287e+05,3.4287e+05
8119,3.4294e+05,3.4295e+05,3.4294e+05,3.4294e+05,3.4294e+05
8120,3.4308e+05,3.4309e+05,3.4308e+05,3.4308e+05,3.4308e+05
8121,3.433e+05,3.4331e+05,3.433e+05,3.433e+05,3.433e+05
8122,3.4347e+05,3.4347e+05,3.4347e+05,3.4347e+05,3.4347e+05
8123,3.4371e+05,3.4372e+05,3.4371e+05,3.4371e+05,3.4371e+05
8124,3.439e+05,3.4391e+05,3.439e+05,3.439e+05,3.439e+05
8125,3.4392e+05,3.4393e+05,3.4392e+05,3.4392e+05,3.4392e+05
8126,3.4404e+05,3.4405e+05,3.4404e+05,3.4404e+05,3.4404e+05
8127,3.4418e+05,3.4419e+05,3.4418e+05,3.4418e+05,3.4418e+05
8128,3.4424e+05,3.4425e+05,3.4424e+05,3.4424e+05,3.4424e+05
8129,3.4434e+05,3.4435e+05,3.4434e+05,3.4434e+05,3.4434e+05
8130,3.4437e+05,3.4439e+05,3.4437e+05,3.4437e+05,3.4437e+05
8131,3.4443e+05,3.4444e+05,3.4443e+05,3.4443e+05,3.4443e+05
8132,3.4474e+05,3.4474e+05,3.4474e+05,3.4474e+05,3.4474e+05
8133,3.4478e+05,3.4479e+05,3.4478e+05,3.4478e+05,3.4478e+05
8134,3.4479e+05,3.4481e+05,3.4479e+05,3.4479e+05,3.4479e+05
8135,3.448e+05,3.4481e+05,3.448e+05,3.448e+05,3.448e+05
8136,3.4493e+05,3.4495e+05,3.4493e+05,3.4493e+05,3.4493e+05
8137,3.4495e+05,3.4496e+05,3.4495e+05,3.4495e+05,3.4495e+05
8138,3.4507e+05,3.451e+05,3.4507e+05,3.4507e+05,3.4507e+05
8139,3.4532e+05,3.4533e+05,3.4532e+05,3.4532e+05,3.4532e+05
8140,3.4535e+05,3.4537e+05,3.4535e+05,3.4535e+05,3.4535e+05
8141,3.4568e+05,3.457e+05,3.4568e+05,3.4568e+05,3.4568e+05
8142,3.4573e+05,3.4573e+05,3.4573e+05,3.4573e+05,3.4573e+05
8143,3.4579e+05,3.458e+05,3.4579e+05,3.4579e+05,3.4579e+05
8144,3.459e+05,3.4592e+05,3.459e+05,3.459e+05,3.459e+05
8145,3.4602e+05,3.4604e+05,3.4602e+05,3.4602e+05,3.4602e+05
8146,3.4611e+05,3.4612e+05,3.4611e+05,3.4611e+05,3.4611e+05
8147,3.4632e+05,3.4633e+05,3.4632e+05,3.4632e+05,3.4632e+05
8148,3.4639e+05,3.464e+05,3.4639e+05,3.4639e+05,3.4639e+05
8149,3.4666e+05,3.4667e+05,3.4666e+05,3.4666e+05,3.4666e+05
8150,3.4691e+05,3.4691e+05,3.4691e+05,3.4691e+05,3.4691e+05
8151,3.4693e+05,3.4694e+05,3.4693e+05,3.4693e+05,3.4693e+05
8152,3.4704e+05,3.4705e+05,3.4704e+05,3.4704e+05,3.4704e+05
8153,3.4716e+05,3.4716e+05,3.4716e+05,3.4716e+05,3.4716e+05
8154,3.473e+05,3.4731e+05,3.473e+05,3.473e+05,3.473e+05
8155,3.4736e+05,3.4737e+05,3.4736e+05,3.4736e+05,3.4736e+05
8156,3.4748e+05,3.4749e+05,3.4748e+05,3.4748e+05,3.4748e+05
8157,3.4748e+05,3.475e+05,3.4748e+05,3.4748e+05,3.4748e+05
8158,3.4758e+05,3.4758e+05,3.4758e+05,3.4758e+05,3.4758e+05
8159,3.476e+05,3.4761e+05,3.476e+05,3.476e+05,3.476e+05
8160,3.4769e+05,3.477e+05,3.4769e+05,3.4769e+05,3.4769e+05
8161,3.4786e+05,3.4787e+05,3.4786e+05,3.4786e+05,3.4786e+05
8162,3.4806e+05,3.4807e+05,3.4806e+05,3.4806e+05,3.4806e+05
8163,3.4811e+05,3.4813e+05,3.4812e+05,3.4811e+05,3.4811e+05
8164,3.4823e+05,3.4824e+05,3.4824e+05,3.4824e+05,3.4823e+05
8165,3.4845e+05,3.4846e+05,3.4845e+05,3.4845e+05,3.4845e+05
8166,3.4857e+05,3.4858e+05,3.4857e+05,3.4857e+05,3.4857e+05
8167,3.4866e+05,3.4867e+05,3.4866e+05,3.4866e+05,3.4866e+05
8168,3.4881e+05,3.4882e+05,3.4881e+05,3.4881e+05,3.4881e+05
8169,3.4895e+05,3.49e+05,3.4896e+05,3.4896e+05,3.4896e+05
8170,3.49e+05,3.4901e+05,3.49e+05,3.49e+05,3.49e+05
8171,3.4912e+05,3.4913e+05,3.4912e+05,3.4912e+05,3.4912e+05
8172,3.4925e+05,3.4926e+05,3.4925e+05,3.4925e+05,3.4925e+05
8173,3.4927e+05,3.4928e+05,3.4927e+05,3.4927e+05,3.4927e+05
8174,3.4938e+05,3.494e+05,3.4938e+05,3.4938e+05,3.4938e+05
8175,3.4974e+05,3.4974e+05,3.4974e+05,3.4974e+05,3.4974e+05
8176,3.4982e+05,3.4982e+05,3.4982e+05,3.4982e+05,3.4982e+05
8177,3.4998e+05,3.4999e+05,3.4998e+05,3.4998e+05,3.4998e+05
8178,3.5004e+05,3.5006e+05,3.5004e+05,3.5004e+05,3.5004e+05
8179,3.503e+05,3.5031e+05,3.503e+05,3.503e+05,3.503e+05
8180,3.504e+05,3.504e+05,3.504e+05,3.504e+05,3.504e+05
8181,3.5049e+05,3.505e+05,3.5049e+05,3.5049e+05,3.5049e+05
8182,3.5057e+05,3.5059e+05,3.5057e+05,3.5057e+05,3.5057e+05
8183,3.5059e+05,3.5061e+05,3.5059e+05,3.5059e+05,3.5059e+05
8184,3.5069e+05,3.507e+05,3.5069e+05,3.5069e+05,3.5069e+05
8185,3.5095e+05,3.5097e+05,3.5096e+05,3.5096e+05,3.5096e+05
8186,3.5107e+05,3.5108e+05,3.5107e+05,3.5107e+05,3.5107e+05
8187,3.5108e+05,3.5109e+05,3.5108e+05,3.5108e+05,3.5108e+05
8188,3.5126e+05,3.5127e+05,3.5126e+05,3.5126e+05,3.5126e+05
8189,3.5149e+05,3.5151e+05,3.5149e+05,3.5149e+05,3.5149e+05
8190,3.5163e+05,3.5164e+05,3.5164e+05,3.5164e+05,3.5164e+05
8191,3.5165e+05,3.5166e+05,3.5166e+05,3.5165e+05,3.5165e+05
8192,3.5175e+05,3.5176e+05,3.5175e+05,3.5175e+05,3.5175e+05
8193,3.521e+05,3.5211e+05,3.521e+05,3.521e+05,3.521e+05
8194,3.5239e+05,3.524e+05,3.5239e+05,3.5239e+05,3.5239e+05
8195,3.5241e+05,3.5242e+05,3.5241e+05,3.5241e+05,3.5241e+05
8196,3.5246e+05,3.5247e+05,3.5246e+05,3.5246e+05,3.5246e+05
8197,3.526e+05,3.5262e+05,3.526e+05,3.526e+05,3.526e+05
8198,3.5268e+05,3.5269e+05,3.5268e+05,3.5268e+05,3.5268e+05
8199,3.5275e+05,3.5275e+05,3.5275e+05,3.5275e+05,3.5275e+05
8200,3.5283e+05,3.5288e+05,3.5285e+05,3.5284e+05,3.5283e+05
8201,3.53e+05,3.5301e+05,3.53e+05,3.53e+05,3.53e+05
8202,3.5331e+05,3.5332e+05,3.5331e+05,3.5331e+05,3.5331e+05
8203,3.5346e+05,3.5347e+05,3.5346e+05,3.5346e+05,3.5346e+05
8204,3.535e+05,3.5352e+05,3.535e+05,3.535e+05,3.535e+05
8205,3.5361e+05,3.5362e+05,3.5361e+05,3.5361e+05,3.5361e+05
8206,3.5368e+05,3.5369e+05,3.5368e+05,3.5368e+05,3.5368e+05
8207,3.5372e+05,3.5373e+05,3.5372e+05,3.5372e+05,3.5372e+05
8208,3.5381e+05,3.5383e+05,3.5381e+05,3.5381e+05,3.5381e+05
8209,3.5388e+05,3.539e+05,3.5388e+05,3.5388e+05,3.5388e+05
8210,3.5394e+05,3.5394e+05,3.5393e+05,3.5394e+05,3.5394e+05
8211,3.5401e+05,3.5402e+05,3.5401e+05,3.5401e+05,3.5401e+05
8212,3.5422e+05,3.5423e+05,3.5422e+05,3.5422e+05,3.5422e+05
8213,3.5439e+05,3.544e+05,3.5439e+05,3.5439e+05,3.5439e+05
8214,3.5461e+05,3.5461e+05,3.5461e+05,3.5461e+05,3.5461e+05
8215,3.5488e+05,3.5489e+05,3.5488e+05,3.5488e+05,3.5488e+05
8216,3.5516e+05,3.5518e+05,3.5516e+05,3.5516e+05,3.5516e+05
8217,3.5517e+05,3.5519e+05,3.5517e+05,3.5517e+05,3.5517e+05
8218,3.5522e+05,3.5523e+05,3.5522e+05,3.5523e+05,3.5522e+05
8219,3.5525e+05,3.5527e+05,3.5525e+05,3.5526e+05,3.5526e+05
8220,3.5535e+05,3.5536e+05,3.5535e+05,3.5535e+05,3.5535e+05
8221,3.5552e+05,3.5553e+05,3.5552e+05,3.5552e+05,3.5552e+05
8222,3.5585e+05,3.5586e+05,3.5585e+05,3.5585e+05,3.5585e+05
8223,3.5593e+05,3.5595e+05,3.5593e+05,3.5593e+05,3.5593e+05
8224,3.5613e+05,3.5615e+05,3.5613e+05,3.5613e+05,3.5613e+05
8225,3.5631e+05,3.5632e+05,3.5631e+05,3.5631e+05,3.5631e+05
8226,3.5642e+05,3.5644e+05,3.5642e+05,3.5642e+05,3.5642e+05
8227,3.5652e+05,3.5653e+05,3.5652e+05,3.5652e+05,3.5652e+05
8228,3.5656e+05,3.5657e+05,3.5656e+05,3.5656e+05,3.5656e+05
8229,3.5665e+05,3.5668e+05,3.5666e+05,3.5666e+05,3.5665e+05
8230,3.5677e+05,3.5678e+05,3.5677e+05,3.5677e+05,3.5677e+05
8231,3.5691e+05,3.5693e+05,3.5691e+05,3.5691e+05,3.5691e+05
8232,3.5701e+05,3.5706e+05,3.5702e+05,3.5702e+05,3.5701e+05
8233,3.5708e+05,3.571e+05,3.5709e+05,3.5709e+05,3.5708e+05
8234,3.5726e+05,3.5728e+05,3.5726e+05,3.5726e+05,3.5726e+05
8235,3.5739e+05,3.5739e+05,3.5739e+05,3.5739e+05,3.5739e+05
8236,3.5741e+05,3.5742e+05,3.574e+05,3.5741e+05,3.5741e+05
8237,3.575e+05,3.5751e+05,3.5749e+05,3.575e+05,3.575e+05
8238,3.5757e+05,3.5758e+05,3.5757e+05,3.5757e+05,3.5757e+05
8239,3.5773e+05,3.5776e+05,3.5773e+05,3.5773e+05,3.5773e+05
8240,3.5778e+05,3.578e+05,3.5779e+05,3.5779e+05,3.5778e+05
8241,3.5782e+05,3.5784e+05,3.5782e+05,3.5782e+05,3.5782e+05
8242,3.5814e+05,3.5815e+05,3.5814e+05,3.5814e+05,3.5814e+05
8243,3.5825e+05,3.5826e+05,3.5825e+05,3.5825e+05,3.5825e+05
8244,3.5826e+05,3.5827e+05,3.5826e+05,3.5826e+05,3.5826e+05
8245,3.583e+05,3.583e+05,3.583e+05,3.583e+05,3.583e+05
8246,3.5831e+05,3.5832e+05,3.5831e+05,3.5831e+05,3.5831e+05
8247,3.5908e+05,3.591e+05,3.5908e+05,3.5908e+05,3.5908e+05
8248,3.592e+05,3.592e+05,3.592e+05,3.592e+05,3.592e+05
8249,3.5926e+05,3.5927e+05,3.5926e+05,3.5926e+05,3.5926e+05
8250,3.5932e+05,3.5933e+05,3.5932e+05,3.5932e+05,3.5932e+05
8251,3.5935e+05,3.5937e+05,3.5935e+05,3.5935e+05,3.5935e+05
8252,3.5955e+05,3.5955e+05,3.5955e+05,3.5955e+05,3.5955e+05
8253,3.5992e+05,3.5992e+05,3.5992e+05,3.5992e+05,3.5992e+05
8254,3.6011e+05,3.6013e+05,3.6012e+05,3.6012e+05,3.6012e+05
8255,3.6024e+05,3.6027e+05,3.6025e+05,3.6025e+05,3.6024e+05
8256,3.6027e+05,3.603e+05,3.6028e+05,3.6028e+05,3.6028e+05
8257,3.6031e+05,3.6033e+05,3.6031e+05,3.6031e+05,3.6031e+05
8258,3.6038e+05,3.6039e+05,3.6039e+05,3.6039e+05,3.6038e+05
8259,3.6043e+05,3.6044e+05,3.6043e+05,3.6043e+05,3.6043e+05
8260,3.6071e+05,3.6072e+05,3.6071e+05,3.6071e+05,3.6071e+05
8261,3.6077e+05,3.6078e+05,3.6077e+05,3.6077e+05,3.6077e+05
8262,3.6091e+05,3.6092e+05,3.6091e+05,3.6091e+05,3.6091e+05
8263,3.611e+05,3.611e+05,3.611e+05,3.611e+05,3.611e+05
8264,3.6139e+05,3.6141e+05,3.614e+05,3.614e+05,3.6139e+05
8265,3.6148e+05,3.6149e+05,3.6148e+05,3.6148e+05,3.6148e+05
8266,3.6154e+05,3.6154e+05,3.6154e+05,3.6154e+05,3.6154e+05
8267,3.6166e+05,3.6168e+05,3.6166e+05,3.6166e+05,3.6166e+05
8268,3.6176e+05,3.6177e+05,3.6176e+05,3.6176e+05,3.6176e+05
8269,3.6182e+05,3.6182e+05,3.6182e+05,3.6182e+05,3.6182e+05
8270,3.6186e+05,3.6189e+05,3.6186e+05,3.6187e+05,3.6187e+05
8271,3.6217e+05,3.6218e+05,3.6217e+05,3.6217e+05,3.6217e+05
8272,3.6228e+05,3.6231e+05,3.6229e+05,3.6228e+05,3.6228e+05
8273,3.6238e+05,3.6239e+05,3.6238e+05,3.6238e+05,3.6238e+05
8274,3.6254e+05,3.6256e+05,3.6255e+05,3.6255e+05,3.6255e+05
8275,3.6257e+05,3.6257e+05,3.6257e+05,3.6257e+05,3.6257e+05
8276,3.6279e+05,3.6279e+05,3.6279e+05,3.6279e+05,3.6279e+05
8277,3.6289e+05,3.6291e+05,3.6289e+05,3.6289e+05,3.6289e+05
8278,3.6331e+05,3.6332e+05,3.6331e+05,3.6331e+05,3.6331e+05
8279,3.6334e+05,3.6335e+05,3.6334e+05,3.6334e+05,3.6334e+05
8280,3.6351e+05,3.6353e+05,3.6352e+05,3.6351e+05,3.6351e+05
8281,3.6355e+05,3.6357e+05,3.6355e+05,3.6355e+05,3.6355e+05
8282,3.637e+05,3.6372e+05,3.637e+05,3.637e+05,3.637e+05
8283,3.6395e+05,3.6397e+05,3.6395e+05,3.6395e+05,3.6395e+05
8284,3.6411e+05,3.6414e+05,3.6412e+05,3.6411e+05,3.6411e+05
8285,3.6421e+05,3.6423e+05,3.642e+05,3.6421e+05,3.6421e+05
8286,3.6438e+05,3.644e+05,3.6437e+05,3.6438e+05,3.6438e+05
8287,3.645e+05,3.645e+05,3.645e+05,3.645e+05,3.645e+05
8288,3.6452e+05,3.6453e+05,3.6452e+05,3.6452e+05,3.6452e+05
8289,3.6467e+05,3.6467e+05,3.6467e+05,3.6467e+05,3.6467e+05
8290,3.6482e+05,3.6483e+05,3.6482e+05,3.6482e+05,3.6482e+05
8291,3.6486e+05,3.6486e+05,3.6486e+05,3.6486e+05,3.6486e+05
8292,3.6499e+05,3.65e+05,3.6499e+05,3.6499e+05,3.6499e+05
8293,3.6506e+05,3.6507e+05,3.6506e+05,3.6506e+05,3.6506e+05
8294,3.6518e+05,3.6518e+05,3.6518e+05,3.6518e+05,3.6518e+05
8295,3.6523e+05,3.6526e+05,3.6523e+05,3.6523e+05,3.6523e+05
8296,3.6546e+05,3.6549e+05,3.6547e+05,3.6547e+05,3.6547e+05
8297,3.6552e+05,3.6552e+05,3.6552e+05,3.6552e+05,3.6552e+05
8298,3.6566e+05,3.6568e+05,3.6566e+05,3.6566e+05,3.6566e+05
8299,3.6579e+05,3.6579e+05,3.6579e+05,3.6579e+05,3.6579e+05
8300,3.6583e+05,3.6584e+05,3.6583e+05,3.6583e+05,3.6583e+05
8301,3.6603e+05,3.6605e+05,3.6603e+05,3.6603e+05,3.6603e+05
8302,3.6605e+05,3.6607e+05,3.6605e+05,3.6605e+05,3.6605e+05
8303,3.6625e+05,3.6627e+05,3.6626e+05,3.6626e+05,3.6625e+05
8304,3.6635e+05,3.6635e+05,3.6635e+05,3.6635e+05,3.6635e+05
8305,3.6663e+05,3.6664e+05,3.6663e+05,3.6663e+05,3.6663e+05
8306,3.6675e+05,3.6676e+05,3.6675e+05,3.6675e+05,3.6675e+05
8307,3.6687e+05,3.6687e+05,3.6687e+05,3.6687e+05,3.6687e+05
8308,3.6691e+05,3.6692e+05,3.6692e+05,3.6692e+05,3.6691e+05
8309,3.6693e+05,3.6695e+05,3.6693e+05,3.6693e+05,3.6693e+05
8310,3.6717e+05,3.6717e+05,3.6717e+05,3.6717e+05,3.6717e+05
8311,3.6725e+05,3.6728e+05,3.6725e+05,3.6725e+05,3.6725e+05
8312,3.6738e+05,3.6738e+05,3.6738e+05,3.6738e+05,3.6738e+05
8313,3.6763e+05,3.6764e+05,3.6763e+05,3.6763e+05,3.6763e+05
8314,3.68e+05,3.6805e+05,3.6801e+05,3.68e+05,3.68e+05
8315,3.6805e+05,3.6807e+05,3.6805e+05,3.6805e+05,3.6805e+05
8316,3.6819e+05,3.6821e+05,3.6819e+05,3.6819e+05,3.6819e+05
8317,3.6821e+05,3.6821e+05,3.6821e+05,3.6821e+05,3.6821e+05
8318,3.6833e+05,3.6834e+05,3.6833e+05,3.6833e+05,3.6833e+05
8319,3.6836e+05,3.6838e+05,3.6836e+05,3.6836e+05,3.6836e+05
8320,3.6874e+05,3.6874e+05,3.6874e+05,3.6874e+05,3.6874e+05
8321,3.6882e+05,3.6885e+05,3.6883e+05,3.6882e+05,3.6882e+05
8322,3.6883e+05,3.6885e+05,3.6883e+05,3.6883e+05,3.6883e+05
8323,3.6904e+05,3.6904e+05,3.6904e+05,3.6904e+05,3.6904e+05
8324,3.6929e+05,3.6929e+05,3.6929e+05,3.6929e+05,3.6929e+05
8325,3.6952e+05,3.6953e+05,3.6952e+05,3.6952e+05,3.6952e+05
8326,3.6958e+05,3.6959e+05,3.6958e+05,3.6958e+05,3.6958e+05
8327,3.6995e+05,3.6995e+05,3.6995e+05,3.6995e+05,3.6995e+05
8328,3.7005e+05,3.7007e+05,3.7005e+05,3.7005e+05,3.7005e+05
8329,3.7039e+05,3.7041e+05,3.7039e+05,3.7039e+05,3.7039e+05
8330,3.7062e+05,3.7063e+05,3.7062e+05,3.7062e+05,3.7062e+05
8331,3.7063e+05,3.7066e+05,3.7063e+05,3.7063e+05,3.7063e+05
8332,3.7073e+05,3.7074e+05,3.7074e+05,3.7074e+05,3.7074e+05
8333,3.7082e+05,3.7082e+05,3.7082e+05,3.7082e+05,3.7082e+05
8334,3.7102e+05,3.7102e+05,3.7102e+05,3.7102e+05,3.7102e+05
8335,3.7115e+05,3.7118e+05,3.7116e+05,3.7115e+05,3.7115e+05
8336,3.7139e+05,3.714e+05,3.7139e+05,3.7139e+05,3.7139e+05
8337,3.7146e+05,3.7147e+05,3.7146e+05,3.7146e+05,3.7146e+05
8338,3.7152e+05,3.7155e+05,3.7153e+05,3.7153e+05,3.7153e+05
8339,3.7176e+05,3.7178e+05,3.7176e+05,3.7176e+05,3.7176e+05
8340,3.7188e+05,3.719e+05,3.7187e+05,3.7188e+05,3.7188e+05
8341,3.719e+05,3.7192e+05,3.719e+05,3.719e+05,3.719e+05
8342,3.7202e+05,3.7203e+05,3.7202e+05,3.7202e+05,3.7202e+05
8343,3.7218e+05,3.7219e+05,3.7218e+05,3.7218e+05,3.7218e+05
8344,3.7231e+05,3.7237e+05,3.7233e+05,3.7232e+05,3.7231e+05
8345,3.7261e+05,3.7261e+05,3.7261e+05,3.7261e+05,3.7261e+05
8346,3.7267e+05,3.7268e+05,3.7267e+05,3.7267e+05,3.7267e+05
8347,3.7268e+05,3.727e+05,3.7268e+05,3.7268e+05,3.7268e+05
8348,3.7289e+05,3.7292e+05,3.7289e+05,3.7289e+05,3.7289e+05
8349,3.7303e+05,3.7306e+05,3.7303e+05,3.7303e+05,3.7303e+05
8350,3.7314e+05,3.7314e+05,3.7314e+05,3.7314e+05,3.7314e+05
8351,3.7321e+05,3.7324e+05,3.7321e+05,3.7321e+05,3.7321e+05
8352,3.7366e+05,3.7366e+05,3.7366e+05,3.7366e+05,3.7366e+05
8353,3.7369e+05,3.737e+05,3.7369e+05,3.7369e+05,3.7369e+05
8354,3.7373e+05,3.7373e+05,3.7373e+05,3.7373e+05,3.7373e+05
8355,3.7374e+05,3.7376e+05,3.7374e+05,3.7374e+05,3.7374e+05
8356,3.7404e+05,3.7406e+05,3.7404e+05,3.7404e+05,3.7404e+05
8357,3.7413e+05,3.7416e+05,3.7413e+05,3.7413e+05,3.7413e+05
8358,3.7473e+05,3.7474e+05,3.7473e+05,3.7473e+05,3.7473e+05
8359,3.7481e+05,3.7482e+05,3.7482e+05,3.7482e+05,3.7481e+05
8360,3.7491e+05,3.7493e+05,3.7491e+05,3.7491e+05,3.7491e+05
8361,3.7493e+05,3.7495e+05,3.7493e+05,3.7493e+05,3.7493e+05
8362,3.7496e+05,3.7496e+05,3.7496e+05,3.7496e+05,3.7496e+05
8363,3.7506e+05,3.7508e+05,3.7506e+05,3.7506e+05,3.7506e+05
8364,3.7515e+05,3.7516e+05,3.7515e+05,3.7515e+05,3.7515e+05
8365,3.7538e+05,3.754e+05,3.7539e+05,3.7539e+05,3.7538e+05
8366,3.755e+05,3.755e+05,3.755e+05,3.755e+05,3.755e+05
8367,3.7573e+05,3.7575e+05,3.7573e+05,3.7573e+05,3.7573e+05
8368,3.7575e+05,3.7576e+05,3.7576e+05,3.7576e+05,3.7575e+05
8369,3.7579e+05,3.7582e+05,3.7579e+05,3.7579e+05,3.7579e+05
8370,3.7616e+05,3.7618e+05,3.7616e+05,3.7616e+05,3.7616e+05
8371,3.765e+05,3.765e+05,3.765e+05,3.765e+05,3.765e+05
8372,3.7657e+05,3.7658e+05,3.7657e+05,3.7657e+05,3.7657e+05
8373,3.7669e+05,3.7676e+05,3.7671e+05,3.7669e+05,3.7669e+05
8374,3.7677e+05,3.768e+05,3.7677e+05,3.7677e+05,3.7677e+05
8375,3.7692e+05,3.7694e+05,3.7692e+05,3.7692e+05,3.7692e+05
8376,3.7711e+05,3.7712e+05,3.7711e+05,3.7711e+05,3.7711e+05
8377,3.7711e+05,3.7713e+05,3.7711e+05,3.7711e+05,3.7711e+05
8378,3.7713e+05,3.7714e+05,3.7713e+05,3.7713e+05,3.7713e+05
8379,3.7727e+05,3.7728e+05,3.7727e+05,3.7727e+05,3.7727e+05
8380,3.7746e+05,3.7747e+05,3.7746e+05,3.7746e+05,3.7746e+05
8381,3.7757e+05,3.7758e+05,3.7757e+05,3.7757e+05,3.7757e+05
8382,3.7758e+05,3.7759e+05,3.7758e+05,3.7758e+05,3.7758e+05
8383,3.7806e+05,3.7808e+05,3.7806e+05,3.7806e+05,3.7806e+05
8384,3.7812e+05,3.7814e+05,3.7813e+05,3.7812e+05,3.7812e+05
8385,3.7837e+05,3.784e+05,3.7837e+05,3.7837e+05,3.7837e+05
8386,3.7852e+05,3.7853e+05,3.7852e+05,3.7852e+05,3.7852e+05
8387,3.7891e+05,3.7893e+05,3.789e+05,3.7891e+05,3.7891e+05
8388,3.7898e+05,3.79e+05,3.7898e+05,3.7898e+05,3.7898e+05
8389,3.7912e+05,3.7914e+05,3.7912e+05,3.7912e+05,3.7912e+05
8390,3.7951e+05,3.7951e+05,3.7951e+05,3.7951e+05,3.7951e+05
8391,3.7965e+05,3.7967e+05,3.7966e+05,3.7965e+05,3.7965e+05
8392,3.7972e+05,3.7972e+05,3.7972e+05,3.7972e+05,3.7972e+05
8393,3.801e+05,3.8013e+05,3.8011e+05,3.8011e+05,3.8011e+05
8394,3.8016e+05,3.8016e+05,3.8016e+05,3.8016e+05,3.8016e+05
8395,3.803e+05,3.8033e+05,3.803e+05,3.803e+05,3.803e+05
8396,3.8038e+05,3.8041e+05,3.8038e+05,3.8038e+05,3.8038e+05
8397,3.8046e+05,3.8049e+05,3.8046e+05,3.8046e+05,3.8046e+05
8398,3.8072e+05,3.8073e+05,3.8072e+05,3.8072e+05,3.8072e+05
8399,3.8094e+05,3.8097e+05,3.8094e+05,3.8094e+05,3.8094e+05
8400,3.8102e+05,3.8103e+05,3.8102e+05,3.8102e+05,3.8102e+05
8401,3.8111e+05,3.8113e+05,3.8112e+05,3.8112e+05,3.8111e+05
8402,3.8116e+05,3.8119e+05,3.8116e+05,3.8116e+05,3.8116e+05
8403,3.8133e+05,3.8133e+05,3.8133e+05,3.8133e+05,3.8133e+05
8404,3.8159e+05,3.8161e+05,3.816e+05,3.816e+05,3.816e+05
8405,3.8162e+05,3.8162e+05,3.8162e+05,3.8162e+05,3.8162e+05
8406,3.8199e+05,3.8204e+05,3.82e+05,3.8199e+05,3.8199e+05
8407,3.8217e+05,3.8219e+05,3.8217e+05,3.8217e+05,3.8217e+05
8408,3.8259e+05,3.8259e+05,3.8259e+05,3.8259e+05,3.8259e+05
8409,3.8261e+05,3.8264e+05,3.8261e+05,3.8261e+05,3.8261e+05
8410,3.8264e+05,3.8266e+05,3.8264e+05,3.8264e+05,3.8264e+05
8411,3.8272e+05,3.8274e+05,3.8271e+05,3.8272e+05,3.8272e+05
8412,3.8288e+05,3.8288e+05,3.8289e+05,3.8289e+05,3.8288e+05
8413,3.8311e+05,3.8311e+05,3.8311e+05,3.8311e+05,3.8311e+05
8414,3.8311e+05,3.8313e+05,3.8311e+05,3.8311e+05,3.8311e+05
8415,3.8313e+05,3.8314e+05,3.8313e+05,3.8313e+05,3.8313e+05
8416,3.8351e+05,3.8354e+05,3.8351e+05,3.8351e+05,3.8351e+05
8417,3.8367e+05,3.8369e+05,3.8368e+05,3.8368e+05,3.8367e+05
8418,3.838e+05,3.838e+05,3.838e+05,3.838e+05,3.838e+05
8419,3.8398e+05,3.8399e+05,3.8398e+05,3.8398e+05,3.8398e+05
8420,3.8402e+05,3.8404e+05,3.8402e+05,3.8402e+05,3.8402e+05
8421,3.8403e+05,3.8405e+05,3.8403e+05,3.8403e+05,3.8403e+05
8422,3.844e+05,3.844e+05,3.844e+05,3.844e+05,3.844e+05
8423,3.8442e+05,3.8442e+05,3.8442e+05,3.8442e+05,3.8442e+05
8424,3.8492e+05,3.8495e+05,3.8492e+05,3.8492e+05,3.8492e+05
8425,3.8501e+05,3.8501e+05,3.8501e+05,3.8501e+05,3.8501e+05
8426,3.8526e+05,3.8529e+05,3.8527e+05,3.8527e+05,3.8527e+05
8427,3.8562e+05,3.8562e+05,3.8562e+05,3.8562e+05,3.8562e+05
8428,3.8569e+05,3.857e+05,3.8569e+05,3.8569e+05,3.8569e+05
8429,3.8593e+05,3.86e+05,3.8595e+05,3.8594e+05,3.8594e+05
8430,3.8601e+05,3.8603e+05,3.8601e+05,3.8601e+05,3.8601e+05
8431,3.8606e+05,3.861e+05,3.8606e+05,3.8606e+05,3.8606e+05
8432,3.8611e+05,3.8614e+05,3.8611e+05,3.8611e+05,3.8611e+05
8433,3.8626e+05,3.8629e+05,3.8626e+05,3.8626e+05,3.8626e+05
8434,3.8636e+05,3.8636e+05,3.8636e+05,3.8636e+05,3.8636e+05
8435,3.8642e+05,3.8645e+05,3.8642e+05,3.8642e+05,3.8642e+05
8436,3.8646e+05,3.8647e+05,3.8646e+05,3.8646e+05,3.8646e+05
8437,3.8661e+05,3.8663e+05,3.8661e+05,3.8661e+05,3.8661e+05
8438,3.8667e+05,3.8667e+05,3.8667e+05,3.8667e+05,3.8667e+05
8439,3.8675e+05,3.8677e+05,3.8675e+05,3.8675e+05,3.8675e+05
8440,3.8684e+05,3.8684e+05,3.8684e+05,3.8684e+05,3.8684e+05
8441,3.8716e+05,3.8718e+05,3.8716e+05,3.8716e+05,3.8716e+05
8442,3.8746e+05,3.8748e+05,3.8746e+05,3.8746e+05,3.8746e+05
8443,3.8758e+05,3.8761e+05,3.8759e+05,3.8758e+05,3.8758e+05
8444,3.8792e+05,3.8795e+05,3.8793e+05,3.8792e+05,3.8792e+05
8445,3.8805e+05,3.8805e+05,3.8805e+05,3.8805e+05,3.8805e+05
8446,3.8828e+05,3.8828e+05,3.8828e+05,3.8828e+05,3.8828e+05
8447,3.8839e+05,3.8841e+05,3.8839e+05,3.8839e+05,3.8839e+05
8448,3.8861e+05,3.8864e+05,3.8861e+05,3.8861e+05,3.8861e+05
8449,3.8886e+05,3.8888e+05,3.8886e+05,3.8886e+05,3.8886e+05
8450,3.8886e+05,3.889e+05,3.8886e+05,3.8886e+05,3.8886e+05
8451,3.8889e+05,3.889e+05,3.8889e+05,3.8889e+05,3.8889e+05
8452,3.8896e+05,3.8897e+05,3.8896e+05,3.8896e+05,3.8896e+05
8453,3.8913e+05,3.8916e+05,3.8913e+05,3.8913e+05,3.8913e+05
8454,3.8943e+05,3.8944e+05,3.8943e+05,3.8943e+05,3.8943e+05
8455,3.8955e+05,3.8958e+05,3.8955e+05,3.8955e+05,3.8955e+05
8456,3.8989e+05,3.8992e+05,3.899e+05,3.899e+05,3.8989e+05
8457,3.8994e+05,3.8994e+05,3.8994e+05,3.8994e+05,3.8994e+05
8458,3.9025e+05,3.9027e+05,3.9026e+05,3.9025e+05,3.9025e+05
8459,3.9027e+05,3.9029e+05,3.9027e+05,3.9027e+05,3.9027e+05
8460,3.9049e+05,3.905e+05,3.9049e+05,3.9049e+05,3.9049e+05
8461,3.9064e+05,3.9068e+05,3.9065e+05,3.9064e+05,3.9064e+05
8462,3.9082e+05,3.9082e+05,3.9082e+05,3.9082e+05,3.9082e+05
8463,3.909e+05,3.9091e+05,3.909e+05,3.909e+05,3.909e+05
8464,3.9115e+05,3.9118e+05,3.9115e+05,3.9115e+05,3.9115e+05
8465,3.9116e+05,3.9119e+05,3.9116e+05,3.9116e+05,3.9116e+05
8466,3.913e+05,3.9134e+05,3.913e+05,3.913e+05,3.913e+05
8467,3.9158e+05,3.916e+05,3.9158e+05,3.9158e+05,3.9158e+05
8468,3.9181e+05,3.9181e+05,3.9181e+05,3.9181e+05,3.9181e+05
8469,3.9194e+05,3.9195e+05,3.9194e+05,3.9194e+05,3.9194e+05
8470,3.9199e+05,3.9199e+05,3.9199e+05,3.9199e+05,3.9199e+05
8471,3.9213e+05,3.9213e+05,3.9213e+05,3.9213e+05,3.9213e+05
8472,3.9215e+05,3.9219e+05,3.9215e+05,3.9215e+05,3.9215e+05
8473,3.926e+05,3.9263e+05,3.9261e+05,3.9261e+05,3.9261e+05
8474,3.9276e+05,3.9277e+05,3.9275e+05,3.9276e+05,3.9276e+05
8475,3.9276e+05,3.9278e+05,3.9276e+05,3.9276e+05,3.9276e+05
8476,3.9303e+05,3.9307e+05,3.9303e+05,3.9304e+05,3.9304e+05
8477,3.933e+05,3.9331e+05,3.933e+05,3.933e+05,3.933e+05
8478,3.9331e+05,3.9333e+05,3.9331e+05,3.9331e+05,3.9331e+05
8479,3.9347e+05,3.9348e+05,3.9347e+05,3.9347e+05,3.9347e+05
8480,3.9366e+05,3.937e+05,3.9366e+05,3.9366e+05,3.9366e+05
8481,3.9388e+05,3.9389e+05,3.9388e+05,3.9388e+05,3.9388e+05
8482,3.9418e+05,3.9419e+05,3.9418e+05,3.9418e+05,3.9418e+05
8483,3.9436e+05,3.9437e+05,3.9436e+05,3.9436e+05,3.9436e+05
8484,3.9451e+05,3.9451e+05,3.9451e+05,3.9451e+05,3.9451e+05
8485,3.9469e+05,3.9473e+05,3.9469e+05,3.9469e+05,3.9469e+05
8486,3.9475e+05,3.9478e+05,3.9475e+05,3.9475e+05,3.9475e+05
8487,3.9497e+05,3.9505e+05,3.9499e+05,3.9498e+05,3.9497e+05
8488,3.9516e+05,3.9517e+05,3.9517e+05,3.9517e+05,3.9516e+05
8489,3.9518e+05,3.9522e+05,3.9519e+05,3.9518e+05,3.9518e+05
8490,3.9533e+05,3.9534e+05,3.9533e+05,3.9533e+05,3.9533e+05
8491,3.9549e+05,3.9549e+05,3.9549e+05,3.9549e+05,3.9549e+05
8492,3.9589e+05,3.9593e+05,3.9589e+05,3.9589e+05,3.9589e+05
8493,3.9596e+05,3.9598e+05,3.9596e+05,3.9596e+05,3.9596e+05
8494,3.9597e+05,3.9599e+05,3.9597e+05,3.9597e+05,3.9597e+05
8495,3.9616e+05,3.962e+05,3.9616e+05,3.9616e+05,3.9616e+05
8496,3.962e+05,3.9623e+05,3.962e+05,3.962e+05,3.962e+05
8497,3.9673e+05,3.9673e+05,3.9673e+05,3.9673e+05,3.9673e+05
8498,3.969e+05,3.9693e+05,3.969e+05,3.969e+05,3.969e+05
8499,3.9707e+05,3.9708e+05,3.9707e+05,3.9707e+05,3.9707e+05
8500,3.9725e+05,3.9726e+05,3.9725e+05,3.9725e+05,3.9725e+05
8501,3.9727e+05,3.9729e+05,3.9727e+05,3.9727e+05,3.9727e+05
8502,3.9738e+05,3.9738e+05,3.9738e+05,3.9738e+05,3.9738e+05
8503,3.9756e+05,3.9759e+05,3.9756e+05,3.9756e+05,3.9756e+05
8504,3.9762e+05,3.9762e+05,3.9762e+05,3.9762e+05,3.9762e+05
8505,3.9774e+05,3.9775e+05,3.9774e+05,3.9774e+05,3.9774e+05
8506,3.9785e+05,3.9787e+05,3.9785e+05,3.9785e+05,3.9785e+05
8507,3.98e+05,3.98e+05,3.98e+05,3.98e+05,3.98e+05
8508,3.9822e+05,3.9826e+05,3.9822e+05,3.9822e+05,3.9822e+05
8509,3.9824e+05,3.9826e+05,3.9825e+05,3.9825e+05,3.9825e+05
8510,3.9835e+05,3.9838e+05,3.9835e+05,3.9835e+05,3.9835e+05
8511,3.9863e+05,3.9863e+05,3.9863e+05,3.9863e+05,3.9863e+05
8512,3.9864e+05,3.9868e+05,3.9864e+05,3.9864e+05,3.9864e+05
8513,3.9906e+05,3.9906e+05,3.9906e+05,3.9906e+05,3.9906e+05
8514,3.9945e+05,3.9947e+05,3.9946e+05,3.9946e+05,3.9945e+05
8515,3.9958e+05,3.996e+05,3.996e+05,3.9959e+05,3.9958e+05
8516,3.9959e+05,3.9966e+05,3.996e+05,3.996e+05,3.9959e+05
8517,3.9965e+05,3.9969e+05,3.9966e+05,3.9966e+05,3.9966e+05
8518,3.9996e+05,3.9999e+05,3.9995e+05,3.9996e+05,3.9996e+05
8519,4.0033e+05,4.0035e+05,4.0033e+05,4.0033e+05,4.0033e+05
8520,4.0034e+05,4.0038e+05,4.0034e+05,4.0034e+05,4.0034e+05
8521,4.0059e+05,4.0059e+05,4.0059e+05,4.0059e+05,4.0059e+05
8522,4.0108e+05,4.0109e+05,4.0108e+05,4.0108e+05,4.0108e+05
8523,4.0109e+05,4.0112e+05,4.0109e+05,4.0109e+05,4.0109e+05
8524,4.0126e+05,4.013e+05,4.0126e+05,4.0126e+05,4.0126e+05
8525,4.0137e+05,4.0138e+05,4.0137e+05,4.0137e+05,4.0137e+05
8526,4.0145e+05,4.0146e+05,4.0145e+05,4.0145e+05,4.0145e+05
8527,4.0169e+05,4.017e+05,4.0169e+05,4.0169e+05,4.0169e+05
8528,4.0175e+05,4.0178e+05,4.0175e+05,4.0175e+05,4.0175e+05
8529,4.0188e+05,4.0188e+05,4.0188e+05,4.0188e+05,4.0188e+05
8530,4.0196e+05,4.02e+05,4.0196e+05,4.0196e+05,4.0196e+05
8531,4.0271e+05,4.0273e+05,4.0271e+05,4.0271e+05,4.0271e+05
8532,4.0273e+05,4.0278e+05,4.0273e+05,4.0274e+05,4.0274e+05
8533,4.0285e+05,4.0286e+05,4.0286e+05,4.0286e+05,4.0285e+05
8534,4.0325e+05,4.0325e+05,4.0325e+05,4.0325e+05,4.0325e+05
8535,4.0336e+05,4.0338e+05,4.0337e+05,4.0337e+05,4.0337e+05
8536,4.0349e+05,4.0353e+05,4.035e+05,4.035e+05,4.0349e+05
8537,4.0351e+05,4.0355e+05,4.0351e+05,4.0351e+05,4.0351e+05
8538,4.0358e+05,4.036e+05,4.0358e+05,4.0358e+05,4.0358e+05
8539,4.0384e+05,4.0384e+05,4.0384e+05,4.0384e+05,4.0384e+05
8540,4.0405e+05,4.0403e+05,4.0405e+05,4.0405e+05,4.0405e+05
8541,4.0431e+05,4.0435e+05,4.0431e+05,4.0431e+05,4.0431e+05
8542,4.0455e+05,4.0457e+05,4.0456e+05,4.0455e+05,4.0455e+05
8543,4.0503e+05,4.0504e+05,4.0503e+05,4.0503e+05,4.0503e+05
8544,4.0509e+05,4.051e+05,4.0509e+05,4.0509e+05,4.0509e+05
8545,4.0514e+05,4.0518e+05,4.0514e+05,4.0515e+05,4.0515e+05
8546,4.0522e+05,4.0526e+05,4.0522e+05,4.0522e+05,4.0522e+05
8547,4.0548e+05,4.0549e+05,4.0548e+05,4.0548e+05,4.0548e+05
8548,4.0559e+05,4.0562e+05,4.0559e+05,4.0559e+05,4.0559e+05
8549,4.0561e+05,4.0562e+05,4.0561e+05,4.0561e+05,4.0561e+05
8550,4.0576e+05,4.0577e+05,4.0576e+05,4.0576e+05,4.0576e+05
8551,4.0585e+05,4.0586e+05,4.0585e+05,4.0585e+05,4.0585e+05
8552,4.0591e+05,4.0595e+05,4.0591e+05,4.0591e+05,4.0591e+05
8553,4.067e+05,4.0673e+05,4.0669e+05,4.067e+05,4.067e+05
8554,4.068e+05,4.0682e+05,4.068e+05,4.068e+05,4.068e+05
8555,4.0682e+05,4.0682e+05,4.0682e+05,4.0682e+05,4.0682e+05
8556,4.0719e+05,4.0724e+05,4.0721e+05,4.072e+05,4.0719e+05
8557,4.0736e+05,4.074e+05,4.0736e+05,4.0736e+05,4.0736e+05
8558,4.074e+05,4.0741e+05,4.074e+05,4.074e+05,4.074e+05
8559,4.0795e+05,4.0798e+05,4.0795e+05,4.0795e+05,4.0795e+05
8560,4.08e+05,4.08e+05,4.08e+05,4.08e+05,4.08e+05
8561,4.0821e+05,4.0825e+05,4.0821e+05,4.0821e+05,4.0821e+05
8562,4.0849e+05,4.0851e+05,4.0849e+05,4.0849e+05,4.0849e+05
8563,4.0859e+05,4.0863e+05,4.0859e+05,4.0859e+05,4.086e+05
8564,4.0884e+05,4.0885e+05,4.0884e+05,4.0884e+05,4.0884e+05
8565,4.0895e+05,4.0895e+05,4.0895e+05,4.0895e+05,4.0895e+05
8566,4.0917e+05,4.0919e+05,4.0918e+05,4.0917e+05,4.0917e+05
8567,4.0922e+05,4.0926e+05,4.0922e+05,4.0922e+05,4.0922e+05
8568,4.0972e+05,4.0972e+05,4.0972e+05,4.0972e+05,4.0972e+05
8569,4.0981e+05,4.0982e+05,4.0981e+05,4.0981e+05,4.0981e+05
8570,4.1015e+05,4.1016e+05,4.1015e+05,4.1015e+05,4.1015e+05
8571,4.1042e+05,4.1046e+05,4.1042e+05,4.1042e+05,4.1042e+05
8572,4.1049e+05,4.1053e+05,4.1049e+05,4.1049e+05,4.1049e+05
8573,4.1072e+05,4.1074e+05,4.1073e+05,4.1072e+05,4.1072e+05
8574,4.1073e+05,4.1075e+05,4.1073e+05,4.1073e+05,4.1073e+05
8575,4.1101e+05,4.1104e+05,4.1102e+05,4.1102e+05,4.1102e+05
8576,4.1147e+05,4.1148e+05,4.1147e+05,4.1147e+05,4.1147e+05
8577,4.1168e+05,4.1173e+05,4.1169e+05,4.1168e+05,4.1168e+05
8578,4.1211e+05,4.1211e+05,4.1211e+05,4.1211e+05,4.1211e+05
8579,4.1224e+05,4.1223e+05,4.1224e+05,4.1224e+05,4.1224e+05
8580,4.1226e+05,4.1231e+05,4.1226e+05,4.1226e+05,4.1226e+05
8581,4.1245e+05,4.1249e+05,4.1245e+05,4.1245e+05,4.1245e+05
8582,4.1252e+05,4.1254e+05,4.1252e+05,4.1252e+05,4.1252e+05
8583,4.1252e+05,4.1255e+05,4.1253e+05,4.1253e+05,4.1253e+05
8584,4.1261e+05,4.1262e+05,4.1261e+05,4.1261e+05,4.1261e+05
8585,4.1287e+05,4.129e+05,4.1287e+05,4.1287e+05,4.1287e+05
8586,4.1298e+05,4.1299e+05,4.1299e+05,4.1299e+05,4.1299e+05
8587,4.131e+05,4.1314e+05,4.131e+05,4.131e+05,4.131e+05
8588,4.1329e+05,4.133e+05,4.1329e+05,4.1329e+05,4.1329e+05
8589,4.1339e+05,4.134e+05,4.1339e+05,4.1339e+05,4.1339e+05
8590,4.1346e+05,4.1349e+05,4.1346e+05,4.1346e+05,4.1346e+05
8591,4.1347e+05,4.1351e+05,4.1347e+05,4.1347e+05,4.1347e+05
8592,4.1384e+05,4.1386e+05,4.1385e+05,4.1385e+05,4.1384e+05
8593,4.1406e+05,4.1406e+05,4.1406e+05,4.1406e+05,4.1406e+05
8594,4.1416e+05,4.1417e+05,4.1417e+05,4.1416e+05,4.1416e+05
8595,4.144e+05,4.1442e+05,4.144e+05,4.144e+05,4.144e+05
8596,4.1442e+05,4.1442e+05,4.1442e+05,4.1442e+05,4.1442e+05
8597,4.1492e+05,4.1496e+05,4.1492e+05,4.1492e+05,4.1492e+05
8598,4.1549e+05,4.1552e+05,4.1549e+05,4.1549e+05,4.1549e+05
8599,4.1568e+05,4.1568e+05,4.1568e+05,4.1568e+05,4.1568e+05
8600,4.1586e+05,4.1589e+05,4.1587e+05,4.1586e+05,4.1586e+05
8601,4.1601e+05,4.1605e+05,4.1601e+05,4.1601e+05,4.1601e+05
8602,4.1603e+05,4.1606e+05,4.1604e+05,4.1604e+05,4.1603e+05
8603,4.162e+05,4.1626e+05,4.1622e+05,4.1621e+05,4.162e+05
8604,4.1631e+05,4.1632e+05,4.1631e+05,4.1631e+05,4.1631e+05
8605,4.1633e+05,4.1635e+05,4.1634e+05,4.1633e+05,4.1633e+05
8606,4.1652e+05,4.1656e+05,4.1653e+05,4.1652e+05,4.1652e+05
8607,4.1653e+05,4.1657e+05,4.1653e+05,4.1653e+05,4.1653e+05
8608,4.1662e+05,4.1667e+05,4.1662e+05,4.1662e+05,4.1662e+05
8609,4.1699e+05,4.1699e+05,4.1699e+05,4.1699e+05,4.1699e+05
8610,4.1749e+05,4.1752e+05,4.1749e+05,4.1749e+05,4.1749e+05
8611,4.1792e+05,4.1794e+05,4.1793e+05,4.1792e+05,4.1792e+05
8612,4.1812e+05,4.1812e+05,4.1812e+05,4.1812e+05,4.1812e+05
8613,4.1855e+05,4.1857e+05,4.1854e+05,4.1855e+05,4.1855e+05
8614,4.1856e+05,4.1857e+05,4.1856e+05,4.1856e+05,4.1856e+05
8615,4.1876e+05,4.1877e+05,4.1876e+05,4.1876e+05,4.1876e+05
8616,4.1877e+05,4.188e+05,4.1877e+05,4.1877e+05,4.1877e+05
8617,4.188e+05,4.188e+05,4.188e+05,4.188e+05,4.188e+05
8618,4.1889e+05,4.1893e+05,4.189e+05,4.189e+05,4.189e+05
8619,4.1928e+05,4.1934e+05,4.1928e+05,4.1928e+05,4.1928e+05
8620,4.1958e+05,4.1963e+05,4.1959e+05,4.1959e+05,4.1958e+05
8621,4.197e+05,4.1972e+05,4.197e+05,4.197e+05,4.197e+05
8622,4.1982e+05,4.1984e+05,4.1983e+05,4.1982e+05,4.1982e+05
8623,4.2019e+05,4.2023e+05,4.202e+05,4.2019e+05,4.2019e+05
8624,4.202e+05,4.2026e+05,4.202e+05,4.2021e+05,4.2021e+05
8625,4.2036e+05,4.204e+05,4.2036e+05,4.2036e+05,4.2036e+05
8626,4.2069e+05,4.207e+05,4.2069e+05,4.2069e+05,4.2069e+05
8627,4.2096e+05,4.2097e+05,4.2096e+05,4.2096e+05,4.2096e+05
8628,4.2111e+05,4.2118e+05,4.2113e+05,4.2112e+05,4.2111e+05
8629,4.2121e+05,4.2121e+05,4.2121e+05,4.2121e+05,4.2121e+05
8630,4.2147e+05,4.215e+05,4.2148e+05,4.2147e+05,4.2147e+05
8631,4.2187e+05,4.2187e+05,4.2187e+05,4.2187e+05,4.2187e+05
8632,4.2189e+05,4.2192e+05,4.2188e+05,4.2189e+05,4.2189e+05
8633,4.219e+05,4.2193e+05,4.2191e+05,4.219e+05,4.219e+05
8634,4.2235e+05,4.2236e+05,4.2235e+05,4.2235e+05,4.2235e+05
8635,4.2264e+05,4.2269e+05,4.2264e+05,4.2264e+05,4.2264e+05
8636,4.2265e+05,4.2269e+05,4.2265e+05,4.2265e+05,4.2265e+05
8637,4.2268e+05,4.227e+05,4.2268e+05,4.2268e+05,4.2268e+05
8638,4.2305e+05,4.2306e+05,4.2305e+05,4.2305e+05,4.2305e+05
8639,4.2335e+05,4.2336e+05,4.2335e+05,4.2335e+05,4.2335e+05
8640,4.2367e+05,4.2367e+05,4.2367e+05,4.2367e+05,4.2367e+05
8641,4.2388e+05,4.2392e+05,4.2388e+05,4.2388e+05,4.2388e+05
8642,4.2403e+05,4.2403e+05,4.2403e+05,4.2403e+05,4.2403e+05
8643,4.242e+05,4.242e+05,4.242e+05,4.242e+05,4.242e+05
8644,4.2465e+05,4.247e+05,4.2465e+05,4.2465e+05,4.2465e+05
8645,4.2468e+05,4.2472e+05,4.2469e+05,4.2468e+05,4.2468e+05
8646,4.2515e+05,4.2521e+05,4.2515e+05,4.2515e+05,4.2515e+05
8647,4.2525e+05,4.2527e+05,4.2525e+05,4.2525e+05,4.2525e+05
8648,4.2545e+05,4.2545e+05,4.2545e+05,4.2545e+05,4.2545e+05
8649,4.2563e+05,4.2563e+05,4.2563e+05,4.2563e+05,4.2563e+05
8650,4.2569e+05,4.2574e+05,4.2569e+05,4.2569e+05,4.2569e+05
8651,4.2578e+05,4.2581e+05,4.2577e+05,4.2578e+05,4.2578e+05
8652,4.2579e+05,4.2581e+05,4.2579e+05,4.2579e+05,4.2579e+05
8653,4.2591e+05,4.2595e+05,4.2591e+05,4.2591e+05,4.2592e+05
8654,4.2605e+05,4.2614e+05,4.2608e+05,4.2606e+05,4.2605e+05
8655,4.2654e+05,4.2656e+05,4.2655e+05,4.2654e+05,4.2654e+05
8656,4.2659e+05,4.266e+05,4.2659e+05,4.2659e+05,4.2659e+05
8657,4.2713e+05,4.2716e+05,4.2713e+05,4.2713e+05,4.2713e+05
8658,4.2749e+05,4.2752e+05,4.2749e+05,4.2749e+05,4.2749e+05
8659,4.2756e+05,4.2755e+05,4.2756e+05,4.2756e+05,4.2756e+05
8660,4.2757e+05,4.276e+05,4.2757e+05,4.2757e+05,4.2757e+05
8661,4.276e+05,4.2761e+05,4.276e+05,4.276e+05,4.276e+05
8662,4.2772e+05,4.2773e+05,4.2772e+05,4.2772e+05,4.2772e+05
8663,4.2812e+05,4.2815e+05,4.2813e+05,4.2813e+05,4.2813e+05
8664,4.2824e+05,4.2829e+05,4.2824e+05,4.2824e+05,4.2824e+05
8665,4.2832e+05,4.2833e+05,4.2832e+05,4.2832e+05,4.2832e+05
8666,4.2866e+05,4.2872e+05,4.2866e+05,4.2866e+05,4.2866e+05
8667,4.2873e+05,4.2878e+05,4.2873e+05,4.2873e+05,4.2873e+05
8668,4.2875e+05,4.2879e+05,4.2876e+05,4.2875e+05,4.2875e+05
8669,4.2927e+05,4.2928e+05,4.2927e+05,4.2927e+05,4.2927e+05
8670,4.2942e+05,4.2943e+05,4.2942e+05,4.2942e+05,4.2942e+05
8671,4.2959e+05,4.296e+05,4.2959e+05,4.2959e+05,4.2959e+05
8672,4.299e+05,4.2991e+05,4.299e+05,4.299e+05,4.299e+05
8673,4.3055e+05,4.3055e+05,4.3055e+05,4.3055e+05,4.3055e+05
8674,4.3067e+05,4.3067e+05,4.3067e+05,4.3067e+05,4.3067e+05
8675,4.3084e+05,4.3085e+05,4.3084e+05,4.3084e+05,4.3084e+05
8676,4.3107e+05,4.3106e+05,4.3107e+05,4.3107e+05,4.3107e+05
8677,4.3128e+05,4.3132e+05,4.3128e+05,4.3128e+05,4.3128e+05
8678,4.315e+05,4.3154e+05,4.3149e+05,4.315e+05,4.315e+05
8679,4.3176e+05,4.3177e+05,4.3176e+05,4.3176e+05,4.3176e+05
8680,4.3176e+05,4.3182e+05,4.3176e+05,4.3176e+05,4.3176e+05
8681,4.3189e+05,4.3191e+05,4.3189e+05,4.3189e+05,4.3189e+05
8682,4.3193e+05,4.3196e+05,4.3192e+05,4.3193e+05,4.3193e+05
8683,4.3243e+05,4.3245e+05,4.3244e+05,4.3243e+05,4.3243e+05
8684,4.325e+05,4.3254e+05,4.3251e+05,4.325e+05,4.325e+05
8685,4.3262e+05,4.3267e+05,4.3262e+05,4.3262e+05,4.3262e+05
8686,4.327e+05,4.3272e+05,4.3271e+05,4.327e+05,4.327e+05
8687,4.3284e+05,4.3285e+05,4.3284e+05,4.3284e+05,4.3284e+05
8688,4.3301e+05,4.3303e+05,4.3301e+05,4.3301e+05,4.3301e+05
8689,4.3336e+05,4.3339e+05,4.3335e+05,4.3336e+05,4.3336e+05
8690,4.3388e+05,4.3393e+05,4.3388e+05,4.3388e+05,4.3388e+05
8691,4.3399e+05,4.3401e+05,4.34e+05,4.3399e+05,4.3399e+05
8692,4.3478e+05,4.3484e+05,4.3478e+05,4.3478e+05,4.3478e+05
8693,4.3499e+05,4.3504e+05,4.3499e+05,4.3499e+05,4.3499e+05
8694,4.351e+05,4.3511e+05,4.351e+05,4.351e+05,4.351e+05
8695,4.3521e+05,4.3522e+05,4.3522e+05,4.3521e+05,4.3521e+05
8696,4.3554e+05,4.3556e+05,4.3555e+05,4.3554e+05,4.3554e+05
8697,4.3567e+05,4.3568e+05,4.3567e+05,4.3567e+05,4.3567e+05
8698,4.363e+05,4.3632e+05,4.3631e+05,4.3631e+05,4.363e+05
8699,4.3642e+05,4.3642e+05,4.3642e+05,4.3642e+05,4.3642e+05
8700,4.3654e+05,4.366e+05,4.3655e+05,4.3654e+05,4.3654e+05
8701,4.3697e+05,4.3698e+05,4.3697e+05,4.3697e+05,4.3697e+05
8702,4.3713e+05,4.3714e+05,4.3713e+05,4.3713e+05,4.3713e+05
8703,4.3716e+05,4.3721e+05,4.3716e+05,4.3716e+05,4.3716e+05
8704,4.3735e+05,4.3734e+05,4.3735e+05,4.3735e+05,4.3735e+05
8705,4.3753e+05,4.3755e+05,4.3753e+05,4.3753e+05,4.3753e+05
8706,4.3779e+05,4.3785e+05,4.3779e+05,4.3779e+05,4.3779e+05
8707,4.3781e+05,4.3785e+05,4.3781e+05,4.3781e+05,4.3781e+05
8708,4.3856e+05,4.3857e+05,4.3856e+05,4.3856e+05,4.3856e+05
8709,4.3872e+05,4.3875e+05,4.3872e+05,4.3872e+05,4.3872e+05
8710,4.3873e+05,4.3876e+05,4.3873e+05,4.3873e+05,4.3873e+05
8711,4.3873e+05,4.3877e+05,4.3873e+05,4.3873e+05,4.3873e+05
8712,4.3882e+05,4.3882e+05,4.3882e+05,4.3882e+05,4.3882e+05
8713,4.3957e+05,4.396e+05,4.3958e+05,4.3958e+05,4.3957e+05
8714,4.397e+05,4.397e+05,4.397e+05,4.397e+05,4.397e+05
8715,4.398e+05,4.3985e+05,4.398e+05,4.398e+05,4.398e+05
8716,4.4071e+05,4.4071e+05,4.4071e+05,4.4071e+05,4.4071e+05
8717,4.4076e+05,4.4076e+05,4.4076e+05,4.4076e+05,4.4076e+05
8718,4.4077e+05,4.4083e+05,4.4078e+05,4.4077e+05,4.4077e+05
8719,4.4084e+05,4.4084e+05,4.4084e+05,4.4084e+05,4.4084e+05
8720,4.4124e+05,4.4132e+05,4.4126e+05,4.4125e+05,4.4124e+05
8721,4.4138e+05,4.4144e+05,4.4138e+05,4.4138e+05,4.4138e+05
8722,4.4143e+05,4.4145e+05,4.4143e+05,4.4143e+05,4.4143e+05
8723,4.4174e+05,4.4179e+05,4.4174e+05,4.4174e+05,4.4174e+05
8724,4.4181e+05,4.4183e+05,4.4181e+05,4.4181e+05,4.4181e+05
8725,4.4207e+05,4.4208e+05,4.4207e+05,4.4207e+05,4.4207e+05
8726,4.4246e+05,4.4251e+05,4.4246e+05,4.4247e+05,4.4247e+05
8727,4.4256e+05,4.4257e+05,4.4256e+05,4.4256e+05,4.4256e+05
8728,4.4263e+05,4.4264e+05,4.4263e+05,4.4263e+05,4.4263e+05
8729,4.4288e+05,4.4293e+05,4.4288e+05,4.4288e+05,4.4288e+05
8730,4.4339e+05,4.434e+05,4.4339e+05,4.4339e+05,4.4339e+05
8731,4.4373e+05,4.438e+05,4.4374e+05,4.4373e+05,4.4373e+05
8732,4.4395e+05,4.4398e+05,4.4396e+05,4.4396e+05,4.4395e+05
8733,4.4406e+05,4.4406e+05,4.4406e+05,4.4406e+05,4.4406e+05
8734,4.4444e+05,4.4448e+05,4.4444e+05,4.4444e+05,4.4444e+05
8735,4.4494e+05,4.4497e+05,4.4495e+05,4.4494e+05,4.4494e+05
8736,4.4565e+05,4.4566e+05,4.4565e+05,4.4565e+05,4.4565e+05
8737,4.4568e+05,4.4569e+05,4.4568e+05,4.4568e+05,4.4568e+05
8738,4.4583e+05,4.4587e+05,4.4583e+05,4.4583e+05,4.4583e+05
8739,4.4607e+05,4.4613e+05,4.4607e+05,4.4607e+05,4.4607e+05
8740,4.4609e+05,4.4616e+05,4.4611e+05,4.4609e+05,4.4609e+05
8741,4.4622e+05,4.4627e+05,4.4622e+05,4.4622e+05,4.4622e+05
8742,4.4641e+05,4.4641e+05,4.4641e+05,4.4641e+05,4.4641e+05
8743,4.465e+05,4.4654e+05,4.4651e+05,4.4651e+05,4.465e+05
8744,4.4666e+05,4.4671e+05,4.4666e+05,4.4666e+05,4.4666e+05
8745,4.4668e+05,4.4672e+05,4.4668e+05,4.4668e+05,4.4668e+05
8746,4.4672e+05,4.4673e+05,4.4672e+05,4.4672e+05,4.4672e+05
8747,4.4678e+05,4.468e+05,4.4678e+05,4.4678e+05,4.4678e+05
8748,4.4702e+05,4.4706e+05,4.4702e+05,4.4702e+05,4.4702e+05
8749,4.4766e+05,4.4768e+05,4.4766e+05,4.4766e+05,4.4766e+05
8750,4.4781e+05,4.4781e+05,4.4781e+05,4.4781e+05,4.4781e+05
8751,4.4802e+05,4.4804e+05,4.4803e+05,4.4803e+05,4.4802e+05
8752,4.486e+05,4.4861e+05,4.486e+05,4.486e+05,4.486e+05
8753,4.4879e+05,4.4882e+05,4.488e+05,4.488e+05,4.4879e+05
8754,4.4941e+05,4.4944e+05,4.4942e+05,4.4941e+05,4.4941e+05
8755,4.4955e+05,4.4962e+05,4.4955e+05,4.4955e+05,4.4955e+05
8756,4.4999e+05,4.5004e+05,4.4999e+05,4.4999e+05,4.4999e+05
8757,4.502e+05,4.502e+05,4.502e+05,4.5021e+05,4.502e+05
8758,4.5025e+05,4.5027e+05,4.5025e+05,4.5025e+05,4.5025e+05
8759,4.5026e+05,4.5031e+05,4.5026e+05,4.5026e+05,4.5026e+05
8760,4.5046e+05,4.505e+05,4.5046e+05,4.5046e+05,4.5046e+05
8761,4.5067e+05,4.5067e+05,4.5067e+05,4.5067e+05,4.5067e+05
8762,4.5085e+05,4.5086e+05,4.5086e+05,4.5086e+05,4.5086e+05
8763,4.5153e+05,4.5164e+05,4.5156e+05,4.5154e+05,4.5154e+05
8764,4.5182e+05,4.5183e+05,4.5182e+05,4.5182e+05,4.5182e+05
8765,4.5186e+05,4.5187e+05,4.5186e+05,4.5186e+05,4.5186e+05
8766,4.5197e+05,4.5201e+05,4.5198e+05,4.5197e+05,4.5197e+05
8767,4.524e+05,4.5247e+05,4.524e+05,4.524e+05,4.524e+05
8768,4.5246e+05,4.525e+05,4.5246e+05,4.5246e+05,4.5246e+05
8769,4.5255e+05,4.5261e+05,4.5255e+05,4.5255e+05,4.5255e+05
8770,4.5261e+05,4.5262e+05,4.5261e+05,4.5261e+05,4.5261e+05
8771,4.535e+05,4.5351e+05,4.535e+05,4.535e+05,4.535e+05
8772,4.5353e+05,4.5356e+05,4.5352e+05,4.5353e+05,4.5353e+05
8773,4.5365e+05,4.5365e+05,4.5365e+05,4.5365e+05,4.5365e+05
8774,4.5376e+05,4.5382e+05,4.5376e+05,4.5376e+05,4.5376e+05
8775,4.5398e+05,4.5401e+05,4.5399e+05,4.5399e+05,4.5398e+05
8776,4.5411e+05,4.5417e+05,4.5411e+05,4.5411e+05,4.5411e+05
8777,4.5433e+05,4.5434e+05,4.5433e+05,4.5433e+05,4.5433e+05
8778,4.5447e+05,4.5449e+05,4.5448e+05,4.5447e+05,4.5447e+05
8779,4.5517e+05,4.5525e+05,4.5517e+05,4.5517e+05,4.5517e+05
8780,4.5527e+05,4.5532e+05,4.5528e+05,4.5528e+05,4.5527e+05
8781,4.5573e+05,4.5573e+05,4.5573e+05,4.5573e+05,4.5573e+05
8782,4.56e+05,4.5601e+05,4.56e+05,4.56e+05,4.56e+05
8783,4.5628e+05,4.5633e+05,4.5628e+05,4.5628e+05,4.5628e+05
8784,4.5651e+05,4.5652e+05,4.5652e+05,4.5652e+05,4.5651e+05
8785,4.5664e+05,4.5677e+05,4.5668e+05,4.5665e+05,4.5665e+05
8786,4.5726e+05,4.5727e+05,4.5726e+05,4.5726e+05,4.5726e+05
8787,4.5755e+05,4.5761e+05,4.5755e+05,4.5755e+05,4.5755e+05
8788,4.5769e+05,4.5773e+05,4.5769e+05,4.5769e+05,4.5769e+05
8789,4.5788e+05,4.5796e+05,4.5788e+05,4.5788e+05,4.5788e+05
8790,4.5809e+05,4.5809e+05,4.5808e+05,4.5809e+05,4.5809e+05
8791,4.5813e+05,4.5813e+05,4.5813e+05,4.5813e+05,4.5813e+05
8792,4.5821e+05,4.5824e+05,4.5822e+05,4.5822e+05,4.5821e+05
8793,4.5853e+05,4.5855e+05,4.5854e+05,4.5854e+05,4.5853e+05
8794,4.5882e+05,4.5885e+05,4.5883e+05,4.5882e+05,4.5882e+05
8795,4.5902e+05,4.5902e+05,4.5902e+05,4.5902e+05,4.5902e+05
8796,4.5937e+05,4.5939e+05,4.5937e+05,4.5937e+05,4.5937e+05
8797,4.594e+05,4.5941e+05,4.594e+05,4.594e+05,4.594e+05
8798,4.5986e+05,4.5991e+05,4.5986e+05,4.5986e+05,4.5986e+05
8799,4.601e+05,4.6016e+05,4.6009e+05,4.601e+05,4.601e+05
8800,4.6018e+05,4.6018e+05,4.6018e+05,4.6018e+05,4.6018e+05
8801,4.6045e+05,4.6053e+05,4.6045e+05,4.6045e+05,4.6045e+05
8802,4.6098e+05,4.6099e+05,4.6099e+05,4.6099e+05,4.6099e+05
8803,4.6135e+05,4.6141e+05,4.6135e+05,4.6136e+05,4.6136e+05
8804,4.6152e+05,4.6159e+05,4.6152e+05,4.6152e+05,4.6152e+05
8805,4.6187e+05,4.6187e+05,4.6187e+05,4.6187e+05,4.6187e+05
8806,4.6195e+05,4.6198e+05,4.6196e+05,4.6195e+05,4.6195e+05
8807,4.6224e+05,4.6227e+05,4.6225e+05,4.6224e+05,4.6224e+05
8808,4.6255e+05,4.6259e+05,4.6255e+05,4.6255e+05,4.6255e+05
8809,4.6268e+05,4.6272e+05,4.6269e+05,4.6269e+05,4.6268e+05
8810,4.6284e+05,4.6295e+05,4.6284e+05,4.6284e+05,4.6284e+05
8811,4.6304e+05,4.6305e+05,4.6304e+05,4.6304e+05,4.6304e+05
8812,4.6309e+05,4.6309e+05,4.6309e+05,4.6309e+05,4.6309e+05
8813,4.6409e+05,4.6411e+05,4.6409e+05,4.6409e+05,4.6409e+05
8814,4.6505e+05,4.651e+05,4.6504e+05,4.6505e+05,4.6505e+05
8815,4.6516e+05,4.6517e+05,4.6516e+05,4.6516e+05,4.6516e+05
8816,4.6517e+05,4.6523e+05,4.6517e+05,4.6517e+05,4.6517e+05
8817,4.6522e+05,4.6531e+05,4.6521e+05,4.6522e+05,4.6522e+05
8818,4.6553e+05,4.6555e+05,4.6554e+05,4.6554e+05,4.6553e+05
8819,4.6559e+05,4.656e+05,4.6559e+05,4.6559e+05,4.6559e+05
8820,4.6572e+05,4.6573e+05,4.6572e+05,4.6572e+05,4.6572e+05
8821,4.6617e+05,4.6618e+05,4.6617e+05,4.6617e+05,4.6617e+05
8822,4.6627e+05,4.6631e+05,4.6628e+05,4.6627e+05,4.6627e+05
8823,4.6661e+05,4.6661e+05,4.6661e+05,4.6661e+05,4.6661e+05
8824,4.6665e+05,4.6675e+05,4.6665e+05,4.6665e+05,4.6665e+05
8825,4.6671e+05,4.6678e+05,4.6672e+05,4.6671e+05,4.6671e+05
8826,4.6679e+05,4.6685e+05,4.6679e+05,4.6679e+05,4.6679e+05
8827,4.6708e+05,4.671e+05,4.6709e+05,4.6708e+05,4.6708e+05
8828,4.6761e+05,4.6762e+05,4.6761e+05,4.6762e+05,4.6761e+05
8829,4.6806e+05,4.6811e+05,4.6805e+05,4.6806e+05,4.6806e+05
8830,4.682e+05,4.6822e+05,4.6821e+05,4.6821e+05,4.682e+05
8831,4.6841e+05,4.6841e+05,4.6841e+05,4.6841e+05,4.6841e+05
8832,4.6874e+05,4.6875e+05,4.6874e+05,4.6874e+05,4.6874e+05
8833,4.6899e+05,4.6905e+05,4.6899e+05,4.6899e+05,4.6899e+05
8834,4.6924e+05,4.6925e+05,4.6924e+05,4.6924e+05,4.6924e+05
8835,4.693e+05,4.6929e+05,4.693e+05,4.693e+05,4.693e+05
8836,4.7017e+05,4.7026e+05,4.7017e+05,4.7018e+05,4.7018e+05
8837,4.7049e+05,4.7051e+05,4.705e+05,4.705e+05,4.7049e+05
8838,4.7065e+05,4.7071e+05,4.7066e+05,4.7065e+05,4.7065e+05
8839,4.7069e+05,4.7078e+05,4.7069e+05,4.7069e+05,4.7069e+05
8840,4.7089e+05,4.7096e+05,4.7091e+05,4.7089e+05,4.7089e+05
8841,4.7121e+05,4.7126e+05,4.7121e+05,4.7121e+05,4.7121e+05
8842,4.7122e+05,4.7127e+05,4.7122e+05,4.7122e+05,4.7122e+05
8843,4.7125e+05,4.7128e+05,4.7125e+05,4.7125e+05,4.7125e+05
8844,4.7134e+05,4.7135e+05,4.7134e+05,4.7134e+05,4.7134e+05
8845,4.7218e+05,4.7219e+05,4.7218e+05,4.7218e+05,4.7218e+05
8846,4.7228e+05,4.723e+05,4.7229e+05,4.7228e+05,4.7228e+05
8847,4.7242e+05,4.7243e+05,4.7242e+05,4.7242e+05,4.7242e+05
8848,4.7283e+05,4.7289e+05,4.7282e+05,4.7283e+05,4.7283e+05
8849,4.7314e+05,4.7314e+05,4.7314e+05,4.7314e+05,4.7314e+05
8850,4.734e+05,4.734e+05,4.734e+05,4.734e+05,4.734e+05
8851,4.737e+05,4.7372e+05,4.737e+05,4.737e+05,4.737e+05
8852,4.7417e+05,4.7419e+05,4.7418e+05,4.7417e+05,4.7417e+05
8853,4.7454e+05,4.7459e+05,4.7454e+05,4.7454e+05,4.7454e+05
8854,4.7524e+05,4.7526e+05,4.7524e+05,4.7524e+05,4.7524e+05
8855,4.7528e+05,4.754e+05,4.7529e+05,4.7528e+05,4.7528e+05
8856,4.757e+05,4.7573e+05,4.7571e+05,4.757e+05,4.757e+05
8857,4.7574e+05,4.7574e+05,4.7574e+05,4.7574e+05,4.7574e+05
8858,4.7581e+05,4.759e+05,4.7584e+05,4.7582e+05,4.7582e+05
8859,4.7602e+05,4.7609e+05,4.7602e+05,4.7602e+05,4.7602e+05
8860,4.7615e+05,4.7623e+05,4.7614e+05,4.7615e+05,4.7615e+05
8861,4.7638e+05,4.7639e+05,4.7639e+05,4.7638e+05,4.7638e+05
8862,4.7667e+05,4.7673e+05,4.7667e+05,4.7667e+05,4.7667e+05
8863,4.7748e+05,4.7756e+05,4.7748e+05,4.7748e+05,4.7748e+05
8864,4.7754e+05,4.7756e+05,4.7754e+05,4.7754e+05,4.7754e+05
8865,4.7764e+05,4.7766e+05,4.7764e+05,4.7764e+05,4.7764e+05
8866,4.7834e+05,4.7837e+05,4.7835e+05,4.7834e+05,4.7834e+05
8867,4.7859e+05,4.786e+05,4.7859e+05,4.7859e+05,4.7859e+05
8868,4.7898e+05,4.7899e+05,4.7898e+05,4.7898e+05,4.7898e+05
8869,4.7907e+05,4.7909e+05,4.7908e+05,4.7908e+05,4.7907e+05
8870,4.7951e+05,4.7953e+05,4.7951e+05,4.7951e+05,4.7951e+05
8871,4.7962e+05,4.7963e+05,4.7962e+05,4.7962e+05,4.7962e+05
8872,4.8001e+05,4.8006e+05,4.8001e+05,4.8001e+05,4.8001e+05
8873,4.8011e+05,4.8014e+05,4.8012e+05,4.8011e+05,4.8011e+05
8874,4.803e+05,4.8035e+05,4.8031e+05,4.803e+05,4.803e+05
8875,4.8032e+05,4.8043e+05,4.8033e+05,4.8032e+05,4.8032e+05
8876,4.8052e+05,4.8059e+05,4.8052e+05,4.8052e+05,4.8052e+05
8877,4.8115e+05,4.8124e+05,4.8118e+05,4.8116e+05,4.8115e+05
8878,4.8231e+05,4.8229e+05,4.8232e+05,4.8232e+05,4.8231e+05
8879,4.8232e+05,4.8233e+05,4.8232e+05,4.8232e+05,4.8232e+05
8880,4.8235e+05,4.8238e+05,4.8236e+05,4.8235e+05,4.8235e+05
8881,4.8288e+05,4.8295e+05,4.8287e+05,4.8288e+05,4.8288e+05
8882,4.8321e+05,4.8324e+05,4.8322e+05,4.8321e+05,4.8321e+05
8883,4.8322e+05,4.8327e+05,4.8322e+05,4.8322e+05,4.8322e+05
8884,4.8354e+05,4.8361e+05,4.8354e+05,4.8354e+05,4.8354e+05
8885,4.8396e+05,4.8398e+05,4.8397e+05,4.8396e+05,4.8396e+05
8886,4.8434e+05,4.8436e+05,4.8435e+05,4.8435e+05,4.8434e+05
8887,4.8438e+05,4.8445e+05,4.8438e+05,4.8439e+05,4.8439e+05
8888,4.848e+05,4.8482e+05,4.848e+05,4.848e+05,4.848e+05
8889,4.8506e+05,4.8509e+05,4.8507e+05,4.8507e+05,4.8507e+05
8890,4.8531e+05,4.8533e+05,4.8531e+05,4.8531e+05,4.8531e+05
8891,4.8549e+05,4.8553e+05,4.855e+05,4.855e+05,4.855e+05
8892,4.8555e+05,4.8568e+05,4.8556e+05,4.8555e+05,4.8555e+05
8893,4.8577e+05,4.8583e+05,4.8577e+05,4.8577e+05,4.8577e+05
8894,4.8592e+05,4.8593e+05,4.8592e+05,4.8592e+05,4.8592e+05
8895,4.8651e+05,4.8651e+05,4.8651e+05,4.8651e+05,4.8651e+05
8896,4.8661e+05,4.8666e+05,4.866e+05,4.8661e+05,4.8661e+05
8897,4.8676e+05,4.8686e+05,4.8679e+05,4.8677e+05,4.8676e+05
8898,4.8714e+05,4.8716e+05,4.8714e+05,4.8714e+05,4.8714e+05
8899,4.8715e+05,4.8722e+05,4.8716e+05,4.8716e+05,4.8715e+05
8900,4.8733e+05,4.8734e+05,4.8733e+05,4.8734e+05,4.8734e+05
8901,4.8786e+05,4.8791e+05,4.8788e+05,4.8787e+05,4.8787e+05
8902,4.8808e+05,4.8812e+05,4.8808e+05,4.8808e+05,4.8808e+05
8903,4.8825e+05,4.8832e+05,4.8825e+05,4.8825e+05,4.8825e+05
8904,4.8939e+05,4.8942e+05,4.8939e+05,4.8939e+05,4.8939e+05
8905,4.8984e+05,4.8986e+05,4.8984e+05,4.8984e+05,4.8984e+05
8906,4.9008e+05,4.901e+05,4.9009e+05,4.9009e+05,4.9009e+05
8907,4.9015e+05,4.9016e+05,4.9015e+05,4.9015e+05,4.9015e+05
8908,4.9025e+05,4.9032e+05,4.9025e+05,4.9025e+05,4.9025e+05
8909,4.9063e+05,4.9066e+05,4.9064e+05,4.9063e+05,4.9063e+05
8910,4.9096e+05,4.9097e+05,4.9096e+05,4.9096e+05,4.9096e+05
8911,4.9097e+05,4.9109e+05,4.9097e+05,4.9097e+05,4.9097e+05
8912,4.9119e+05,4.9124e+05,4.912e+05,4.912e+05,4.912e+05
8913,4.9198e+05,4.9199e+05,4.9198e+05,4.9198e+05,4.9198e+05
8914,4.9213e+05,4.922e+05,4.9213e+05,4.9213e+05,4.9213e+05
8915,4.9215e+05,4.9227e+05,4.9219e+05,4.9217e+05,4.9216e+05
8916,4.9285e+05,4.9286e+05,4.9285e+05,4.9285e+05,4.9285e+05
8917,4.9309e+05,4.9308e+05,4.9309e+05,4.9309e+05,4.9309e+05
8918,4.9319e+05,4.9321e+05,4.932e+05,4.9319e+05,4.9319e+05
8919,4.9381e+05,4.9381e+05,4.9381e+05,4.9381e+05,4.9381e+05
8920,4.9421e+05,4.9426e+05,4.9423e+05,4.9422e+05,4.9421e+05
8921,4.9442e+05,4.945e+05,4.9442e+05,4.9442e+05,4.9442e+05
8922,4.9515e+05,4.9518e+05,4.9515e+05,4.9515e+05,4.9515e+05
8923,4.9541e+05,4.9544e+05,4.9542e+05,4.9542e+05,4.9541e+05
8924,4.9575e+05,4.958e+05,4.9574e+05,4.9575e+05,4.9575e+05
8925,4.9588e+05,4.9598e+05,4.9588e+05,4.9588e+05,4.9588e+05
8926,4.9601e+05,4.9609e+05,4.9601e+05,4.9601e+05,4.9601e+05
8927,4.9613e+05,4.9614e+05,4.9614e+05,4.9613e+05,4.9613e+05
8928,4.9624e+05,4.9628e+05,4.9625e+05,4.9625e+05,4.9624e+05
8929,4.9734e+05,4.9739e+05,4.9734e+05,4.9734e+05,4.9734e+05
8930,4.9745e+05,4.9747e+05,4.9746e+05,4.9745e+05,4.9745e+05
8931,4.9779e+05,4.9792e+05,4.9779e+05,4.9779e+05,4.9779e+05
8932,4.9796e+05,4.9802e+05,4.9798e+05,4.9797e+05,4.9796e+05
8933,4.9822e+05,4.9829e+05,4.9821e+05,4.9822e+05,4.9822e+05
8934,4.9876e+05,4.9878e+05,4.9876e+05,4.9876e+05,4.9876e+05
8935,4.9895e+05,4.9895e+05,4.9895e+05,4.9895e+05,4.9895e+05
8936,4.9929e+05,4.9932e+05,4.993e+05,4.993e+05,4.993e+05
8937,4.9989e+05,4.9993e+05,4.9989e+05,4.9989e+05,4.9989e+05
8938,4.9992e+05,4.9997e+05,4.9992e+05,4.9992e+05,4.9992e+05
8939,5.0007e+05,5.0011e+05,5.0007e+05,5.0007e+05,5.0007e+05
8940,5.0008e+05,5.0017e+05,5.0008e+05,5.0008e+05,5.0008e+05
8941,5.0084e+05,5.0085e+05,5.0084e+05,5.0084e+05,5.0084e+05
8942,5.0117e+05,5.0117e+05,5.0117e+05,5.0117e+05,5.0117e+05
8943,5.0147e+05,5.0147e+05,5.0146e+05,5.0147e+05,5.0147e+05
8944,5.0157e+05,5.0162e+05,5.0158e+05,5.0158e+05,5.0158e+05
8945,5.0204e+05,5.021e+05,5.0206e+05,5.0205e+05,5.0205e+05
8946,5.0254e+05,5.0258e+05,5.0255e+05,5.0255e+05,5.0254e+05
8947,5.0314e+05,5.0316e+05,5.0314e+05,5.0314e+05,5.0314e+05
8948,5.0338e+05,5.0338e+05,5.0338e+05,5.0338e+05,5.0338e+05
8949,5.0351e+05,5.0357e+05,5.0351e+05,5.0351e+05,5.0351e+05
8950,5.0364e+05,5.0378e+05,5.0365e+05,5.0365e+05,5.0365e+05
8951,5.0378e+05,5.0386e+05,5.0378e+05,5.0378e+05,5.0378e+05
8952,5.0393e+05,5.0395e+05,5.0393e+05,5.0393e+05,5.0393e+05
8953,5.0484e+05,5.0487e+05,5.0485e+05,5.0484e+05,5.0484e+05
8954,5.0562e+05,5.0568e+05,5.0562e+05,5.0562e+05,5.0562e+05
8955,5.061e+05,5.0616e+05,5.0612e+05,5.0611e+05,5.0611e+05
8956,5.0617e+05,5.0618e+05,5.0617e+05,5.0617e+05,5.0617e+05
8957,5.0636e+05,5.064e+05,5.0637e+05,5.0636e+05,5.0636e+05
8958,5.067e+05,5.0674e+05,5.0671e+05,5.067e+05,5.067e+05
8959,5.0676e+05,5.0683e+05,5.0675e+05,5.0676e+05,5.0676e+05
8960,5.0713e+05,5.0721e+05,5.0713e+05,5.0713e+05,5.0713e+05
8961,5.0721e+05,5.0722e+05,5.0721e+05,5.0721e+05,5.0721e+05
8962,5.0756e+05,5.0752e+05,5.0756e+05,5.0756e+05,5.0756e+05
8963,5.0766e+05,5.0775e+05,5.0766e+05,5.0767e+05,5.0767e+05
8964,5.0806e+05,5.0807e+05,5.0806e+05,5.0806e+05,5.0806e+05
8965,5.0827e+05,5.0831e+05,5.0828e+05,5.0828e+05,5.0828e+05
8966,5.0888e+05,5.0891e+05,5.0889e+05,5.0888e+05,5.0888e+05
8967,5.0943e+05,5.0955e+05,5.0943e+05,5.0943e+05,5.0943e+05
8968,5.098e+05,5.0987e+05,5.0979e+05,5.098e+05,5.098e+05
8969,5.0994e+05,5.0994e+05,5.0994e+05,5.0994e+05,5.0994e+05
8970,5.1079e+05,5.1081e+05,5.1079e+05,5.1079e+05,5.1079e+05
8971,5.1082e+05,5.1084e+05,5.1082e+05,5.1082e+05,5.1082e+05
8972,5.1092e+05,5.11e+05,5.1095e+05,5.1093e+05,5.1093e+05
8973,5.1144e+05,5.1148e+05,5.1145e+05,5.1144e+05,5.1144e+05
8974,5.1155e+05,5.1164e+05,5.1154e+05,5.1155e+05,5.1155e+05
8975,5.12e+05,5.1204e+05,5.1201e+05,5.1201e+05,5.1201e+05
8976,5.1281e+05,5.1282e+05,5.1281e+05,5.1281e+05,5.1281e+05
8977,5.1281e+05,5.1284e+05,5.1281e+05,5.1281e+05,5.1281e+05
8978,5.1353e+05,5.1362e+05,5.1353e+05,5.1353e+05,5.1353e+05
8979,5.1361e+05,5.1365e+05,5.1361e+05,5.1361e+05,5.1361e+05
8980,5.1463e+05,5.1464e+05,5.1463e+05,5.1463e+05,5.1463e+05
8981,5.1472e+05,5.1473e+05,5.1473e+05,5.1473e+05,5.1473e+05
8982,5.1485e+05,5.1489e+05,5.1486e+05,5.1486e+05,5.1485e+05
8983,5.1534e+05,5.1535e+05,5.1534e+05,5.1534e+05,5.1534e+05
8984,5.1542e+05,5.1552e+05,5.1542e+05,5.1542e+05,5.1542e+05
8985,5.1582e+05,5.1586e+05,5.1583e+05,5.1583e+05,5.1583e+05
8986,5.1583e+05,5.159e+05,5.1583e+05,5.1583e+05,5.1583e+05
8987,5.1626e+05,5.1635e+05,5.1629e+05,5.1627e+05,5.1626e+05
8988,5.1643e+05,5.1647e+05,5.1644e+05,5.1643e+05,5.1643e+05
8989,5.1738e+05,5.1741e+05,5.1739e+05,5.1738e+05,5.1738e+05
8990,5.1769e+05,5.1769e+05,5.1769e+05,5.1769e+05,5.1769e+05
8991,5.1769e+05,5.1772e+05,5.177e+05,5.1769e+05,5.1769e+05
8992,5.1781e+05,5.1784e+05,5.1781e+05,5.1781e+05,5.1781e+05
8993,5.1862e+05,5.1876e+05,5.1862e+05,5.1862e+05,5.1862e+05
8994,5.1881e+05,5.188e+05,5.1881e+05,5.1881e+05,5.1881e+05
8995,5.1911e+05,5.1915e+05,5.1912e+05,5.1911e+05,5.1911e+05
8996,5.1929e+05,5.1939e+05,5.1929e+05,5.1929e+05,5.1929e+05
8997,5.2039e+05,5.2045e+05,5.2038e+05,5.2039e+05,5.2039e+05
8998,5.2072e+05,5.2082e+05,5.2073e+05,5.2073e+05,5.2073e+05
8999,5.2091e+05,5.2095e+05,5.2092e+05,5.2091e+05,5.2091e+05
9000,5.2123e+05,5.2125e+05,5.2124e+05,5.2123e+05,5.2123e+05
9001,5.2167e+05,5.2168e+05,5.2167e+05,5.2167e+05,5.2167e+05
9002,5.2168e+05,5.2172e+05,5.2169e+05,5.2168e+05,5.2168e+05
9003,5.2189e+05,5.2201e+05,5.2193e+05,5.219e+05,5.2189e+05
9004,5.2224e+05,5.2225e+05,5.2224e+05,5.2224e+05,5.2224e+05
9005,5.2267e+05,5.2274e+05,5.2266e+05,5.2267e+05,5.2267e+05
9006,5.2295e+05,5.2298e+05,5.2295e+05,5.2295e+05,5.2295e+05
9007,5.2302e+05,5.2303e+05,5.2302e+05,5.2302e+05,5.2302e+05
9008,5.2314e+05,5.2321e+05,5.2314e+05,5.2315e+05,5.2315e+05
9009,5.2319e+05,5.2324e+05,5.2319e+05,5.2319e+05,5.2319e+05
9010,5.2408e+05,5.241e+05,5.2409e+05,5.2408e+05,5.2408e+05
9011,5.246e+05,5.2464e+05,5.2461e+05,5.246e+05,5.246e+05
9012,5.2555e+05,5.2559e+05,5.2556e+05,5.2555e+05,5.2555e+05
9013,5.2569e+05,5.2571e+05,5.2569e+05,5.2569e+05,5.257e+05
9014,5.2571e+05,5.2577e+05,5.2571e+05,5.2572e+05,5.2571e+05
9015,5.2589e+05,5.2589e+05,5.2589e+05,5.2589e+05,5.2589e+05
9016,5.2624e+05,5.2639e+05,5.2625e+05,5.2624e+05,5.2624e+05
9017,5.2698e+05,5.2708e+05,5.2697e+05,5.2698e+05,5.2698e+05
9018,5.2774e+05,5.2775e+05,5.2774e+05,5.2774e+05,5.2774e+05
9019,5.278e+05,5.2789e+05,5.2783e+05,5.2781e+05,5.2781e+05
9020,5.2801e+05,5.2812e+05,5.2804e+05,5.2802e+05,5.2802e+05
9021,5.2884e+05,5.2887e+05,5.2885e+05,5.2884e+05,5.2884e+05
9022,5.2897e+05,5.2898e+05,5.2897e+05,5.2897e+05,5.2897e+05
9023,5.297e+05,5.2971e+05,5.2971e+05,5.297e+05,5.297e+05
9024,5.3006e+05,5.3007e+05,5.3006e+05,5.3006e+05,5.3006e+05
9025,5.3044e+05,5.3048e+05,5.3045e+05,5.3045e+05,5.3044e+05
9026,5.3079e+05,5.3083e+05,5.3078e+05,5.3079e+05,5.3079e+05
9027,5.3079e+05,5.309e+05,5.308e+05,5.3079e+05,5.3079e+05
9028,5.3087e+05,5.3094e+05,5.3087e+05,5.3087e+05,5.3087e+05
9029,5.3106e+05,5.3108e+05,5.3106e+05,5.3106e+05,5.3106e+05
9030,5.3146e+05,5.315e+05,5.3147e+05,5.3147e+05,5.3147e+05
9031,5.3246e+05,5.326e+05,5.3247e+05,5.3247e+05,5.3247e+05
9032,5.3282e+05,5.3281e+05,5.3282e+05,5.3282e+05,5.3282e+05
9033,5.3307e+05,5.3311e+05,5.3308e+05,5.3307e+05,5.3307e+05
9034,5.3344e+05,5.3351e+05,5.3344e+05,5.3344e+05,5.3344e+05
9035,5.3355e+05,5.3372e+05,5.336e+05,5.3357e+05,5.3356e+05
9036,5.3376e+05,5.3382e+05,5.3377e+05,5.3376e+05,5.3376e+05
9037,5.3392e+05,5.3393e+05,5.3392e+05,5.3392e+05,5.3392e+05
9038,5.3405e+05,5.3417e+05,5.3405e+05,5.3405e+05,5.3405e+05
9039,5.3457e+05,5.3468e+05,5.3456e+05,5.3457e+05,5.3457e+05
9040,5.357e+05,5.3573e+05,5.357e+05,5.357e+05,5.357e+05
9041,5.3593e+05,5.36e+05,5.3592e+05,5.3593e+05,5.3593e+05
9042,5.3636e+05,5.3638e+05,5.3636e+05,5.3636e+05,5.3636e+05
9043,5.3692e+05,5.3699e+05,5.3694e+05,5.3693e+05,5.3693e+05
9044,5.3739e+05,5.3741e+05,5.3739e+05,5.3739e+05,5.3739e+05
9045,5.3777e+05,5.3777e+05,5.3777e+05,5.3777e+05,5.3777e+05
9046,5.3831e+05,5.3834e+05,5.383e+05,5.3831e+05,5.3831e+05
9047,5.3833e+05,5.3843e+05,5.3833e+05,5.3833e+05,5.3833e+05
9048,5.3872e+05,5.3876e+05,5.3873e+05,5.3872e+05,5.3872e+05
9049,5.393e+05,5.3931e+05,5.393e+05,5.393e+05,5.393e+05
9050,5.3939e+05,5.395e+05,5.394e+05,5.3939e+05,5.3939e+05
9051,5.3942e+05,5.3954e+05,5.3942e+05,5.3942e+05,5.3942e+05
9052,5.4034e+05,5.4039e+05,5.4035e+05,5.4034e+05,5.4034e+05
9053,5.406e+05,5.4066e+05,5.4061e+05,5.4061e+05,5.406e+05
9054,5.4108e+05,5.411e+05,5.4109e+05,5.4109e+05,5.4109e+05
9055,5.4128e+05,5.4128e+05,5.4127e+05,5.4128e+05,5.4128e+05
9056,5.42e+05,5.4208e+05,5.4199e+05,5.42e+05,5.42e+05
9057,5.4207e+05,5.4212e+05,5.4207e+05,5.4207e+05,5.4207e+05
9058,5.4284e+05,5.4287e+05,5.4285e+05,5.4285e+05,5.4285e+05
9059,5.4293e+05,5.4293e+05,5.4293e+05,5.4294e+05,5.4293e+05
9060,5.4324e+05,5.4327e+05,5.4325e+05,5.4324e+05,5.4324e+05
9061,5.4415e+05,5.4422e+05,5.4415e+05,5.4415e+05,5.4415e+05
9062,5.4432e+05,5.4441e+05,5.4434e+05,5.4433e+05,5.4433e+05
9063,5.4505e+05,5.4507e+05,5.4506e+05,5.4505e+05,5.4505e+05
9064,5.4561e+05,5.4574e+05,5.456e+05,5.4561e+05,5.4561e+05
9065,5.462e+05,5.4624e+05,5.4621e+05,5.462e+05,5.462e+05
9066,5.4643e+05,5.4659e+05,5.4644e+05,5.4643e+05,5.4643e+05
9067,5.4677e+05,5.4678e+05,5.4677e+05,5.4677e+05,5.4677e+05
9068,5.4718e+05,5.4718e+05,5.4718e+05,5.4718e+05,5.4718e+05
9069,5.4726e+05,5.4727e+05,5.4727e+05,5.4726e+05,5.4726e+05
9070,5.4728e+05,5.4735e+05,5.4727e+05,5.4728e+05,5.4728e+05
9071,5.4783e+05,5.4785e+05,5.4784e+05,5.4783e+05,5.4783e+05
9072,5.4849e+05,5.4856e+05,5.4851e+05,5.4849e+05,5.4849e+05
9073,5.4852e+05,5.4857e+05,5.4853e+05,5.4852e+05,5.4852e+05
9074,5.4895e+05,5.49e+05,5.4897e+05,5.4896e+05,5.4896e+05
9075,5.4913e+05,5.4927e+05,5.4912e+05,5.4913e+05,5.4913e+05
9076,5.4969e+05,5.497e+05,5.4969e+05,5.4969e+05,5.4969e+05
9077,5.5031e+05,5.5046e+05,5.5031e+05,5.5031e+05,5.5031e+05
9078,5.5054e+05,5.5058e+05,5.5055e+05,5.5054e+05,5.5054e+05
9079,5.5254e+05,5.5269e+05,5.5252e+05,5.5254e+05,5.5254e+05
9080,5.5281e+05,5.5286e+05,5.5282e+05,5.5281e+05,5.5281e+05
9081,5.5293e+05,5.5295e+05,5.5293e+05,5.5293e+05,5.5293e+05
9082,5.5329e+05,5.5338e+05,5.5332e+05,5.533e+05,5.533e+05
9083,5.538e+05,5.539e+05,5.538e+05,5.538e+05,5.538e+05
9084,5.5415e+05,5.543e+05,5.5415e+05,5.5415e+05,5.5415e+05
9085,5.5446e+05,5.545e+05,5.5447e+05,5.5447e+05,5.5446e+05
9086,5.5462e+05,5.5464e+05,5.5462e+05,5.5462e+05,5.5462e+05
9087,5.5503e+05,5.5506e+05,5.5504e+05,5.5503e+05,5.5503e+05
9088,5.5544e+05,5.5545e+05,5.5544e+05,5.5544e+05,5.5544e+05
9089,5.5552e+05,5.5553e+05,5.5552e+05,5.5552e+05,5.5552e+05
9090,5.5566e+05,5.5582e+05,5.5564e+05,5.5566e+05,5.5566e+05
9091,5.5663e+05,5.5665e+05,5.5663e+05,5.5663e+05,5.5663e+05
9092,5.5728e+05,5.5724e+05,5.5728e+05,5.5729e+05,5.5728e+05
9093,5.5782e+05,5.5783e+05,5.5782e+05,5.5782e+05,5.5782e+05
9094,5.5815e+05,5.5818e+05,5.5817e+05,5.5816e+05,5.5816e+05
9095,5.5817e+05,5.5826e+05,5.5818e+05,5.5817e+05,5.5817e+05
9096,5.5866e+05,5.5872e+05,5.5868e+05,5.5867e+05,5.5867e+05
9097,5.5888e+05,5.5905e+05,5.5886e+05,5.5888e+05,5.5888e+05
9098,5.5973e+05,5.5975e+05,5.5974e+05,5.5973e+05,5.5973e+05
9099,5.6043e+05,5.6059e+05,5.6042e+05,5.6043e+05,5.6043e+05
9100,5.6045e+05,5.6068e+05,5.6044e+05,5.6045e+05,5.6046e+05
9101,5.6062e+05,5.6071e+05,5.6062e+05,5.6062e+05,5.6062e+05
9102,5.6071e+05,5.6076e+05,5.6072e+05,5.6072e+05,5.6071e+05
9103,5.6109e+05,5.6112e+05,5.611e+05,5.6109e+05,5.6109e+05
9104,5.619e+05,5.6195e+05,5.6191e+05,5.6191e+05,5.619e+05
9105,5.6218e+05,5.6221e+05,5.6219e+05,5.6219e+05,5.6219e+05
9106,5.6374e+05,5.6387e+05,5.6378e+05,5.6375e+05,5.6375e+05
9107,5.6423e+05,5.6432e+05,5.6422e+05,5.6423e+05,5.6423e+05
9108,5.6433e+05,5.6437e+05,5.6434e+05,5.6433e+05,5.6433e+05
9109,5.644e+05,5.6451e+05,5.6438e+05,5.6439e+05,5.644e+05
9110,5.6449e+05,5.6458e+05,5.645e+05,5.6449e+05,5.6449e+05
9111,5.6457e+05,5.646e+05,5.6457e+05,5.6457e+05,5.6457e+05
9112,5.647e+05,5.6473e+05,5.6471e+05,5.6471e+05,5.647e+05
9113,5.6525e+05,5.6541e+05,5.6522e+05,5.6525e+05,5.6525e+05
9114,5.6537e+05,5.6555e+05,5.6537e+05,5.6537e+05,5.6537e+05
9115,5.657e+05,5.6572e+05,5.657e+05,5.657e+05,5.657e+05
9116,5.6617e+05,5.6622e+05,5.6618e+05,5.6618e+05,5.6618e+05
9117,5.6708e+05,5.6709e+05,5.6708e+05,5.6708e+05,5.6708e+05
9118,5.6776e+05,5.6784e+05,5.6775e+05,5.6776e+05,5.6776e+05
9119,5.6867e+05,5.687e+05,5.6868e+05,5.6867e+05,5.6867e+05
9120,5.6878e+05,5.6882e+05,5.6879e+05,5.6879e+05,5.6878e+05
9121,5.6926e+05,5.6929e+05,5.6927e+05,5.6926e+05,5.6926e+05
9122,5.6938e+05,5.6942e+05,5.6939e+05,5.6938e+05,5.6938e+05
9123,5.6982e+05,5.6997e+05,5.6986e+05,5.6983e+05,5.6982e+05
9124,5.7003e+05,5.7023e+05,5.7001e+05,5.7002e+05,5.7003e+05
9125,5.7035e+05,5.7036e+05,5.7035e+05,5.7035e+05,5.7035e+05
9126,5.7063e+05,5.7068e+05,5.7064e+05,5.7064e+05,5.7063e+05
9127,5.7196e+05,5.719e+05,5.7196e+05,5.7196e+05,5.7196e+05
9128,5.7205e+05,5.7207e+05,5.7206e+05,5.7206e+05,5.7205e+05
9129,5.722e+05,5.7235e+05,5.7218e+05,5.722e+05,5.722e+05
9130,5.729e+05,5.7292e+05,5.729e+05,5.729e+05,5.729e+05
9131,5.7352e+05,5.7352e+05,5.7352e+05,5.7352e+05,5.7352e+05
9132,5.7366e+05,5.7369e+05,5.7367e+05,5.7366e+05,5.7366e+05
9133,5.7465e+05,5.7483e+05,5.7466e+05,5.7466e+05,5.7465e+05
9134,5.7489e+05,5.7492e+05,5.749e+05,5.749e+05,5.7489e+05
9135,5.7494e+05,5.7499e+05,5.7495e+05,5.7494e+05,5.7494e+05
9136,5.7506e+05,5.7507e+05,5.7506e+05,5.7506e+05,5.7506e+05
9137,5.7614e+05,5.7624e+05,5.7613e+05,5.7614e+05,5.7614e+05
9138,5.7624e+05,5.764e+05,5.7627e+05,5.7626e+05,5.7625e+05
9139,5.7628e+05,5.7641e+05,5.7629e+05,5.7628e+05,5.7629e+05
9140,5.764e+05,5.7648e+05,5.764e+05,5.764e+05,5.764e+05
9141,5.7675e+05,5.7679e+05,5.7676e+05,5.7676e+05,5.7675e+05
9142,5.7714e+05,5.7718e+05,5.7715e+05,5.7714e+05,5.7714e+05
9143,5.775e+05,5.7754e+05,5.7751e+05,5.775e+05,5.775e+05
9144,5.7816e+05,5.7821e+05,5.7817e+05,5.7816e+05,5.7816e+05
9145,5.7935e+05,5.7939e+05,5.7936e+05,5.7935e+05,5.7935e+05
9146,5.8012e+05,5.8029e+05,5.8012e+05,5.8012e+05,5.8012e+05
9147,5.8016e+05,5.803e+05,5.8014e+05,5.8016e+05,5.8016e+05
9148,5.8037e+05,5.8043e+05,5.8039e+05,5.8038e+05,5.8038e+05
9149,5.8124e+05,5.8125e+05,5.8124e+05,5.8124e+05,5.8124e+05
9150,5.8209e+05,5.8214e+05,5.8211e+05,5.821e+05,5.8209e+05
9151,5.8218e+05,5.8237e+05,5.8224e+05,5.822e+05,5.8219e+05
9152,5.8265e+05,5.8266e+05,5.8265e+05,5.8265e+05,5.8265e+05
9153,5.8294e+05,5.8296e+05,5.8294e+05,5.8294e+05,5.8294e+05
9154,5.83e+05,5.8315e+05,5.8299e+05,5.83e+05,5.83e+05
9155,5.8311e+05,5.8319e+05,5.8312e+05,5.8311e+05,5.8311e+05
9156,5.8416e+05,5.8421e+05,5.8417e+05,5.8417e+05,5.8417e+05
9157,5.8454e+05,5.8457e+05,5.8455e+05,5.8454e+05,5.8454e+05
9158,5.8483e+05,5.8486e+05,5.8484e+05,5.8484e+05,5.8483e+05
9159,5.8511e+05,5.8515e+05,5.8512e+05,5.8511e+05,5.8511e+05
9160,5.8611e+05,5.8613e+05,5.8611e+05,5.8611e+05,5.8611e+05
9161,5.8744e+05,5.8749e+05,5.8745e+05,5.8744e+05,5.8744e+05
9162,5.88e+05,5.881e+05,5.8799e+05,5.88e+05,5.88e+05
9163,5.8817e+05,5.8822e+05,5.8818e+05,5.8817e+05,5.8817e+05
9164,5.8894e+05,5.8906e+05,5.8892e+05,5.8894e+05,5.8894e+05
9165,5.8935e+05,5.8941e+05,5.8937e+05,5.8936e+05,5.8936e+05
9166,5.8958e+05,5.8953e+05,5.8959e+05,5.8958e+05,5.8958e+05
9167,5.9e+05,5.9022e+05,5.9001e+05,5.9e+05,5.9e+05
9168,5.9009e+05,5.9029e+05,5.9008e+05,5.9009e+05,5.901e+05
9169,5.9097e+05,5.9106e+05,5.9096e+05,5.9097e+05,5.9097e+05
9170,5.9112e+05,5.9113e+05,5.9112e+05,5.9112e+05,5.9112e+05
9171,5.9145e+05,5.9151e+05,5.9147e+05,5.9146e+05,5.9146e+05
9172,5.9158e+05,5.9164e+05,5.916e+05,5.9159e+05,5.9159e+05
9173,5.9197e+05,5.9201e+05,5.9198e+05,5.9197e+05,5.9197e+05
9174,5.9248e+05,5.9249e+05,5.9248e+05,5.9248e+05,5.9248e+05
9175,5.9291e+05,5.9295e+05,5.9292e+05,5.9291e+05,5.9291e+05
9176,5.935e+05,5.9353e+05,5.935e+05,5.935e+05,5.935e+05
9177,5.9474e+05,5.9476e+05,5.9475e+05,5.9475e+05,5.9474e+05
9178,5.9538e+05,5.9545e+05,5.9541e+05,5.9539e+05,5.9539e+05
9179,5.9571e+05,5.9584e+05,5.957e+05,5.9571e+05,5.9571e+05
9180,5.962e+05,5.9622e+05,5.962e+05,5.962e+05,5.962e+05
9181,5.9738e+05,5.9744e+05,5.9739e+05,5.9738e+05,5.9738e+05
9182,5.9752e+05,5.9771e+05,5.975e+05,5.9752e+05,5.9752e+05
9183,5.9834e+05,5.984e+05,5.9834e+05,5.9834e+05,5.9834e+05
9184,5.9846e+05,5.9858e+05,5.9844e+05,5.9846e+05,5.9846e+05
9185,5.9923e+05,5.9928e+05,5.9924e+05,5.9924e+05,5.9924e+05
9186,5.9942e+05,5.9949e+05,5.9944e+05,5.9943e+05,5.9943e+05
9187,5.9978e+05,5.9984e+05,5.998e+05,5.9979e+05,5.9978e+05
9188,6.008e+05,6.0081e+05,6.008e+05,6.008e+05,6.008e+05
9189,6.0094e+05,6.0099e+05,6.0095e+05,6.0094e+05,6.0094e+05
9190,6.0215e+05,6.0218e+05,6.0215e+05,6.0215e+05,6.0215e+05
9191,6.0275e+05,6.0297e+05,6.0276e+05,6.0276e+05,6.0276e+05
9192,6.0298e+05,6.03e+05,6.0298e+05,6.0298e+05,6.0298e+05
9193,6.0401e+05,6.041e+05,6.0404e+05,6.0402e+05,6.0401e+05
9194,6.0477e+05,6.0481e+05,6.0478e+05,6.0477e+05,6.0477e+05
9195,6.0503e+05,6.0505e+05,6.0503e+05,6.0503e+05,6.0503e+05
9196,6.0523e+05,6.0542e+05,6.0522e+05,6.0523e+05,6.0524e+05
9197,6.0588e+05,6.0587e+05,6.0589e+05,6.0588e+05,6.0588e+05
9198,6.0597e+05,6.0604e+05,6.0599e+05,6.0598e+05,6.0597e+05
9199,6.0665e+05,6.0667e+05,6.0665e+05,6.0665e+05,6.0665e+05
9200,6.0692e+05,6.0697e+05,6.0693e+05,6.0693e+05,6.0692e+05
9201,6.0869e+05,6.088e+05,6.0867e+05,6.0869e+05,6.0869e+05
9202,6.0899e+05,6.0909e+05,6.0902e+05,6.09e+05,6.0899e+05
9203,6.0906e+05,6.0927e+05,6.0906e+05,6.0906e+05,6.0906e+05
9204,6.0952e+05,6.0965e+05,6.0951e+05,6.0952e+05,6.0952e+05
9205,6.1003e+05,6.1008e+05,6.1004e+05,6.1004e+05,6.1003e+05
9206,6.1092e+05,6.1093e+05,6.1091e+05,6.1092e+05,6.1092e+05
9207,6.1141e+05,6.1142e+05,6.1141e+05,6.1142e+05,6.1141e+05
9208,6.1165e+05,6.1169e+05,6.1165e+05,6.1165e+05,6.1165e+05
9209,6.1226e+05,6.1232e+05,6.1227e+05,6.1227e+05,6.1226e+05
9210,6.1294e+05,6.1295e+05,6.1294e+05,6.1293e+05,6.1294e+05
9211,6.1322e+05,6.1341e+05,6.1321e+05,6.1322e+05,6.1322e+05
9212,6.1386e+05,6.1391e+05,6.1387e+05,6.1386e+05,6.1386e+05
9213,6.1402e+05,6.1408e+05,6.1403e+05,6.1403e+05,6.1402e+05
9214,6.1446e+05,6.1457e+05,6.145e+05,6.1448e+05,6.1447e+05
9215,6.151e+05,6.1515e+05,6.1511e+05,6.151e+05,6.151e+05
9216,6.1551e+05,6.1552e+05,6.1551e+05,6.1551e+05,6.1551e+05
9217,6.1561e+05,6.1562e+05,6.1561e+05,6.1561e+05,6.1561e+05
9218,6.1746e+05,6.1749e+05,6.1747e+05,6.1747e+05,6.1746e+05
9219,6.1886e+05,6.189e+05,6.1887e+05,6.1886e+05,6.1886e+05
9220,6.1962e+05,6.1973e+05,6.196e+05,6.1962e+05,6.1962e+05
9221,6.2017e+05,6.2024e+05,6.2019e+05,6.2018e+05,6.2017e+05
9222,6.2036e+05,6.2046e+05,6.2039e+05,6.2037e+05,6.2036e+05
9223,6.2093e+05,6.21e+05,6.2095e+05,6.2094e+05,6.2094e+05
9224,6.2143e+05,6.2148e+05,6.2143e+05,6.2144e+05,6.2143e+05
9225,6.2144e+05,6.2152e+05,6.2144e+05,6.2144e+05,6.2144e+05
9226,6.2151e+05,6.2164e+05,6.2151e+05,6.2151e+05,6.2151e+05
9227,6.223e+05,6.2258e+05,6.2231e+05,6.2231e+05,6.223e+05
9228,6.2329e+05,6.2338e+05,6.2329e+05,6.2329e+05,6.2329e+05
9229,6.2367e+05,6.2369e+05,6.2367e+05,6.2367e+05,6.2367e+05
9230,6.2374e+05,6.2377e+05,6.2375e+05,6.2374e+05,6.2374e+05
9231,6.2457e+05,6.2463e+05,6.2458e+05,6.2457e+05,6.2457e+05
9232,6.2641e+05,6.2644e+05,6.2642e+05,6.2641e+05,6.2641e+05
9233,6.2643e+05,6.2648e+05,6.2644e+05,6.2644e+05,6.2644e+05
9234,6.2673e+05,6.2688e+05,6.2678e+05,6.2675e+05,6.2674e+05
9235,6.2727e+05,6.2734e+05,6.2728e+05,6.2728e+05,6.2728e+05
9236,6.2757e+05,6.2772e+05,6.2756e+05,6.2757e+05,6.2758e+05
9237,6.2766e+05,6.2773e+05,6.2768e+05,6.2767e+05,6.2767e+05
9238,6.2865e+05,6.2867e+05,6.2865e+05,6.2865e+05,6.2865e+05
9239,6.2989e+05,6.3009e+05,6.2989e+05,6.2989e+05,6.299e+05
9240,6.3047e+05,6.3054e+05,6.3048e+05,6.3048e+05,6.3047e+05
9241,6.3086e+05,6.3091e+05,6.3087e+05,6.3087e+05,6.3087e+05
9242,6.3127e+05,6.3139e+05,6.3125e+05,6.3127e+05,6.3127e+05
9243,6.3201e+05,6.3206e+05,6.3202e+05,6.3201e+05,6.3201e+05
9244,6.3256e+05,6.3257e+05,6.3256e+05,6.3256e+05,6.3256e+05
9245,6.3324e+05,6.3331e+05,6.3325e+05,6.3324e+05,6.3324e+05
9246,6.3342e+05,6.3344e+05,6.3343e+05,6.3342e+05,6.3342e+05
9247,6.3359e+05,6.3366e+05,6.3361e+05,6.336e+05,6.336e+05
9248,6.3363e+05,6.3379e+05,6.3368e+05,6.3365e+05,6.3364e+05
9249,6.338e+05,6.3381e+05,6.3379e+05,6.338e+05,6.338e+05
9250,6.3423e+05,6.3444e+05,6.3421e+05,6.3423e+05,6.3423e+05
9251,6.3517e+05,6.3518e+05,6.3517e+05,6.3517e+05,6.3517e+05
9252,6.3626e+05,6.3633e+05,6.3628e+05,6.3627e+05,6.3626e+05
9253,6.366e+05,6.3665e+05,6.3661e+05,6.366e+05,6.366e+05
9254,6.3745e+05,6.3748e+05,6.3746e+05,6.3745e+05,6.3745e+05
9255,6.3802e+05,6.3808e+05,6.3803e+05,6.3803e+05,6.3802e+05
9256,6.3855e+05,6.3875e+05,6.3855e+05,6.3855e+05,6.3856e+05
9257,6.3983e+05,6.4e+05,6.399e+05,6.3985e+05,6.3984e+05
9258,6.3996e+05,6.4004e+05,6.3997e+05,6.3996e+05,6.3996e+05
9259,6.402e+05,6.4023e+05,6.402e+05,6.402e+05,6.402e+05
9260,6.4056e+05,6.4061e+05,6.4057e+05,6.4056e+05,6.4056e+05
9261,6.4109e+05,6.4138e+05,6.411e+05,6.4109e+05,6.4109e+05
9262,6.4197e+05,6.4203e+05,6.4198e+05,6.4197e+05,6.4197e+05
9263,6.4203e+05,6.4211e+05,6.4204e+05,6.4203e+05,6.4203e+05
9264,6.4356e+05,6.4368e+05,6.4354e+05,6.4356e+05,6.4356e+05
9265,6.4381e+05,6.4382e+05,6.4381e+05,6.4381e+05,6.4381e+05
9266,6.4423e+05,6.4425e+05,6.4423e+05,6.4423e+05,6.4423e+05
9267,6.4436e+05,6.4443e+05,6.4438e+05,6.4437e+05,6.4436e+05
9268,6.4455e+05,6.4462e+05,6.4456e+05,6.4455e+05,6.4455e+05
9269,6.4525e+05,6.454e+05,6.4524e+05,6.4525e+05,6.4525e+05
9270,6.4579e+05,6.4586e+05,6.458e+05,6.4579e+05,6.4579e+05
9271,6.4712e+05,6.472e+05,6.4713e+05,6.4712e+05,6.4712e+05
9272,6.4753e+05,6.4773e+05,6.4753e+05,6.4753e+05,6.4753e+05
9273,6.4775e+05,6.4782e+05,6.4776e+05,6.4775e+05,6.4775e+05
9274,6.4859e+05,6.4862e+05,6.4859e+05,6.4859e+05,6.4859e+05
9275,6.4953e+05,6.4961e+05,6.4955e+05,6.4954e+05,6.4953e+05
9276,6.4997e+05,6.5003e+05,6.4998e+05,6.4998e+05,6.4997e+05
9277,6.504e+05,6.5048e+05,6.5041e+05,6.504e+05,6.504e+05
9278,6.5175e+05,6.5175e+05,6.5174e+05,6.5175e+05,6.5175e+05
9279,6.5214e+05,6.5218e+05,6.5214e+05,6.5214e+05,6.5214e+05
9280,6.5339e+05,6.5338e+05,6.5339e+05,6.534e+05,6.5339e+05
9281,6.537e+05,6.5379e+05,6.5372e+05,6.5371e+05,6.537e+05
9282,6.5494e+05,6.5497e+05,6.5494e+05,6.5494e+05,6.5494e+05
9283,6.5617e+05,6.5619e+05,6.5617e+05,6.5617e+05,6.5617e+05
9284,6.5671e+05,6.5683e+05,6.5669e+05,6.5671e+05,6.5671e+05
9285,6.5672e+05,6.5693e+05,6.5672e+05,6.5672e+05,6.5672e+05
9286,6.5725e+05,6.5734e+05,6.5727e+05,6.5726e+05,6.5725e+05
9287,6.5779e+05,6.5787e+05,6.5781e+05,6.578e+05,6.5779e+05
9288,6.5788e+05,6.5803e+05,6.5786e+05,6.5788e+05,6.5788e+05
9289,6.5896e+05,6.59e+05,6.5896e+05,6.5896e+05,6.5896e+05
9290,6.6022e+05,6.603e+05,6.6023e+05,6.6022e+05,6.6022e+05
9291,6.6037e+05,6.604e+05,6.6038e+05,6.6037e+05,6.6037e+05
9292,6.6121e+05,6.6129e+05,6.6122e+05,6.6121e+05,6.6121e+05
9293,6.6151e+05,6.6162e+05,6.6153e+05,6.6152e+05,6.6151e+05
9294,6.6221e+05,6.6251e+05,6.6223e+05,6.6222e+05,6.6222e+05
9295,6.6375e+05,6.6383e+05,6.6376e+05,6.6375e+05,6.6375e+05
9296,6.6441e+05,6.6446e+05,6.6442e+05,6.6441e+05,6.6441e+05
9297,6.659e+05,6.6603e+05,6.6593e+05,6.6591e+05,6.659e+05
9298,6.6623e+05,6.6631e+05,6.6624e+05,6.6623e+05,6.6623e+05
9299,6.6662e+05,6.6665e+05,6.6662e+05,6.6662e+05,6.6662e+05
9300,6.6675e+05,6.6676e+05,6.6675e+05,6.6675e+05,6.6675e+05
9301,6.6722e+05,6.6746e+05,6.6722e+05,6.6722e+05,6.6723e+05
9302,6.6816e+05,6.6821e+05,6.6817e+05,6.6816e+05,6.6816e+05
9303,6.6841e+05,6.6848e+05,6.6843e+05,6.6842e+05,6.6842e+05
9304,6.6865e+05,6.6868e+05,6.6865e+05,6.6865e+05,6.6865e+05
9305,6.6978e+05,6.6993e+05,6.6976e+05,6.6977e+05,6.6978e+05
9306,6.7079e+05,6.7094e+05,6.7083e+05,6.7081e+05,6.708e+05
9307,6.7177e+05,6.718e+05,6.7178e+05,6.7177e+05,6.7177e+05
9308,6.7244e+05,6.7263e+05,6.7242e+05,6.7243e+05,6.7244e+05
9309,6.7279e+05,6.7272e+05,6.728e+05,6.728e+05,6.7279e+05
9310,6.7469e+05,6.7476e+05,6.7471e+05,6.747e+05,6.7469e+05
9311,6.7606e+05,6.7622e+05,6.761e+05,6.7607e+05,6.7606e+05
9312,6.7701e+05,6.7707e+05,6.7702e+05,6.7702e+05,6.7702e+05
9313,6.7703e+05,6.7708e+05,6.7704e+05,6.7703e+05,6.7703e+05
9314,6.7757e+05,6.7781e+05,6.7757e+05,6.7758e+05,6.7758e+05
9315,6.7855e+05,6.7862e+05,6.7856e+05,6.7855e+05,6.7855e+05
9316,6.7896e+05,6.7899e+05,6.7896e+05,6.7896e+05,6.7896e+05
9317,6.7975e+05,6.7983e+05,6.7976e+05,6.7975e+05,6.7975e+05
9318,6.7987e+05,6.8001e+05,6.7986e+05,6.7987e+05,6.7987e+05
9319,6.8047e+05,6.8048e+05,6.8047e+05,6.8047e+05,6.8047e+05
9320,6.8161e+05,6.8164e+05,6.8161e+05,6.8161e+05,6.8161e+05
9321,6.819e+05,6.8208e+05,6.8195e+05,6.8191e+05,6.819e+05
9322,6.8229e+05,6.8237e+05,6.823e+05,6.8229e+05,6.8229e+05
9323,6.8333e+05,6.8337e+05,6.8334e+05,6.8334e+05,6.8333e+05
9324,6.845e+05,6.8457e+05,6.8451e+05,6.8451e+05,6.845e+05
9325,6.8505e+05,6.8536e+05,6.8506e+05,6.8506e+05,6.8505e+05
9326,6.8552e+05,6.8557e+05,6.8553e+05,6.8553e+05,6.8552e+05
9327,6.869e+05,6.8703e+05,6.8688e+05,6.869e+05,6.869e+05
9328,6.8752e+05,6.876e+05,6.8754e+05,6.8753e+05,6.8753e+05
9329,6.8827e+05,6.8848e+05,6.8833e+05,6.8829e+05,6.8828e+05
9330,6.8946e+05,6.8953e+05,6.8947e+05,6.8946e+05,6.8946e+05
9331,6.8997e+05,6.9001e+05,6.8998e+05,6.8997e+05,6.8997e+05
9332,6.9106e+05,6.9133e+05,6.9105e+05,6.9106e+05,6.9106e+05
9333,6.9184e+05,6.9187e+05,6.9184e+05,6.9184e+05,6.9184e+05
9334,6.9305e+05,6.9307e+05,6.9305e+05,6.9305e+05,6.9305e+05
9335,6.9346e+05,6.9351e+05,6.9347e+05,6.9346e+05,6.9346e+05
9336,6.9371e+05,6.9365e+05,6.9373e+05,6.9372e+05,6.9371e+05
9337,6.9504e+05,6.9507e+05,6.9504e+05,6.9504e+05,6.9504e+05
9338,6.9512e+05,6.9518e+05,6.9514e+05,6.9513e+05,6.9512e+05
9339,6.9514e+05,6.9535e+05,6.9518e+05,6.9514e+05,6.9514e+05
9340,6.9658e+05,6.9665e+05,6.9659e+05,6.9658e+05,6.9658e+05
9341,6.9775e+05,6.9783e+05,6.9777e+05,6.9775e+05,6.9775e+05
9342,6.9863e+05,6.9877e+05,6.9861e+05,6.9863e+05,6.9863e+05
9343,7.0108e+05,7.0113e+05,7.0109e+05,7.0108e+05,7.0108e+05
9344,7.0134e+05,7.0142e+05,7.0135e+05,7.0134e+05,7.0134e+05
9345,7.0251e+05,7.0278e+05,7.0259e+05,7.0254e+05,7.0252e+05
9346,7.032e+05,7.0326e+05,7.0321e+05,7.0321e+05,7.032e+05
9347,7.0326e+05,7.0334e+05,7.0328e+05,7.0327e+05,7.0327e+05
9348,7.0334e+05,7.0362e+05,7.0333e+05,7.0334e+05,7.0334e+05
9349,7.0384e+05,7.0396e+05,7.0382e+05,7.0384e+05,7.0384e+05
9350,7.0461e+05,7.0468e+05,7.0462e+05,7.0461e+05,7.0461e+05
9351,7.0474e+05,7.0476e+05,7.0475e+05,7.0474e+05,7.0474e+05
9352,7.0478e+05,7.0485e+05,7.0479e+05,7.0478e+05,7.0478e+05
9353,7.053e+05,7.0534e+05,7.053e+05,7.053e+05,7.053e+05
9354,7.0672e+05,7.0677e+05,7.0673e+05,7.0672e+05,7.0672e+05
9355,7.0807e+05,7.0813e+05,7.0809e+05,7.0808e+05,7.0807e+05
9356,7.0896e+05,7.0898e+05,7.0896e+05,7.0896e+05,7.0896e+05
9357,7.09e+05,7.093e+05,7.0908e+05,7.0903e+05,7.0901e+05
9358,7.1166e+05,7.1173e+05,7.1167e+05,7.1166e+05,7.1166e+05
9359,7.1417e+05,7.1422e+05,7.1418e+05,7.1417e+05,7.1417e+05
9360,7.1501e+05,7.151e+05,7.1503e+05,7.1501e+05,7.1501e+05
9361,7.1589e+05,7.1604e+05,7.1588e+05,7.1589e+05,7.1589e+05
9362,7.1603e+05,7.162e+05,7.1606e+05,7.1604e+05,7.1603e+05
9363,7.1667e+05,7.1672e+05,7.1667e+05,7.1667e+05,7.1667e+05
9364,7.1682e+05,7.1684e+05,7.1683e+05,7.1682e+05,7.1682e+05
9365,7.1729e+05,7.1736e+05,7.1731e+05,7.173e+05,7.1729e+05
9366,7.1786e+05,7.1794e+05,7.1788e+05,7.1786e+05,7.1786e+05
9367,7.1843e+05,7.1848e+05,7.1844e+05,7.1843e+05,7.1843e+05
9368,7.1921e+05,7.1926e+05,7.1922e+05,7.1921e+05,7.1921e+05
9369,7.1935e+05,7.1939e+05,7.1935e+05,7.1935e+05,7.1935e+05
9370,7.2116e+05,7.2126e+05,7.2118e+05,7.2116e+05,7.2116e+05
9371,7.2161e+05,7.2166e+05,7.2162e+05,7.2162e+05,7.2161e+05
9372,7.2174e+05,7.2188e+05,7.2172e+05,7.2174e+05,7.2174e+05
9373,7.2212e+05,7.2245e+05,7.2212e+05,7.2213e+05,7.2213e+05
9374,7.2333e+05,7.2337e+05,7.2333e+05,7.2333e+05,7.2333e+05
9375,7.2385e+05,7.2391e+05,7.2387e+05,7.2386e+05,7.2385e+05
9376,7.2593e+05,7.2603e+05,7.2595e+05,7.2594e+05,7.2594e+05
9377,7.2677e+05,7.2684e+05,7.2679e+05,7.2678e+05,7.2677e+05
9378,7.296e+05,7.2965e+05,7.2961e+05,7.296e+05,7.296e+05
9379,7.2991e+05,7.2999e+05,7.2993e+05,7.2991e+05,7.2991e+05
9380,7.2998e+05,7.2999e+05,7.2999e+05,7.2998e+05,7.2998e+05
9381,7.3033e+05,7.3043e+05,7.3036e+05,7.3034e+05,7.3034e+05
9382,7.308e+05,7.3087e+05,7.3081e+05,7.308e+05,7.308e+05
9383,7.3338e+05,7.3356e+05,7.3336e+05,7.3338e+05,7.3338e+05
9384,7.3357e+05,7.3369e+05,7.336e+05,7.3358e+05,7.3358e+05
9385,7.3375e+05,7.3383e+05,7.3377e+05,7.3375e+05,7.3375e+05
9386,7.3399e+05,7.3404e+05,7.3399e+05,7.3399e+05,7.3399e+05
9387,7.3529e+05,7.3559e+05,7.3528e+05,7.3529e+05,7.3529e+05
9388,7.3774e+05,7.3783e+05,7.3777e+05,7.3775e+05,7.3774e+05
9389,7.3817e+05,7.3821e+05,7.3817e+05,7.3817e+05,7.3817e+05
9390,7.3932e+05,7.3943e+05,7.3935e+05,7.3932e+05,7.3932e+05
9391,7.4116e+05,7.412e+05,7.4117e+05,7.4116e+05,7.4116e+05
9392,7.4117e+05,7.4122e+05,7.4118e+05,7.4118e+05,7.4117e+05
9393,7.4136e+05,7.4148e+05,7.4138e+05,7.4137e+05,7.4136e+05
9394,7.4214e+05,7.4225e+05,7.4217e+05,7.4215e+05,7.4215e+05
9395,7.4353e+05,7.4364e+05,7.4356e+05,7.4354e+05,7.4354e+05
9396,7.4405e+05,7.4408e+05,7.4406e+05,7.4405e+05,7.4405e+05
9397,7.4462e+05,7.4468e+05,7.4463e+05,7.4462e+05,7.4462e+05
9398,7.4602e+05,7.4617e+05,7.4599e+05,7.4602e+05,7.4602e+05
9399,7.4679e+05,7.4684e+05,7.4679e+05,7.4679e+05,7.4679e+05
9400,7.4698e+05,7.471e+05,7.4702e+05,7.47e+05,7.4699e+05
9401,7.4817e+05,7.4829e+05,7.4818e+05,7.4817e+05,7.4817e+05
9402,7.4924e+05,7.4929e+05,7.4924e+05,7.4924e+05,7.4924e+05
9403,7.5088e+05,7.5101e+05,7.5091e+05,7.5089e+05,7.5089e+05
9404,7.5131e+05,7.517e+05,7.5129e+05,7.5131e+05,7.5131e+05
9405,7.5218e+05,7.5229e+05,7.5221e+05,7.5219e+05,7.5218e+05
9406,7.5241e+05,7.5251e+05,7.5243e+05,7.5242e+05,7.5241e+05
9407,7.5345e+05,7.5349e+05,7.5345e+05,7.5345e+05,7.5345e+05
9408,7.5608e+05,7.5637e+05,7.5607e+05,7.5608e+05,7.5609e+05
9409,7.5626e+05,7.565e+05,7.5629e+05,7.5627e+05,7.5627e+05
9410,7.5803e+05,7.5819e+05,7.5807e+05,7.5804e+05,7.5803e+05
9411,7.5875e+05,7.5882e+05,7.5876e+05,7.5876e+05,7.5876e+05
9412,7.5889e+05,7.5893e+05,7.5889e+05,7.5889e+05,7.5889e+05
9413,7.6187e+05,7.62e+05,7.6189e+05,7.6187e+05,7.6187e+05
9414,7.632e+05,7.6329e+05,7.6321e+05,7.632e+05,7.632e+05
9415,7.6406e+05,7.6427e+05,7.6408e+05,7.6406e+05,7.6406e+05
9416,7.6432e+05,7.645e+05,7.6437e+05,7.6434e+05,7.6433e+05
9417,7.651e+05,7.6515e+05,7.651e+05,7.651e+05,7.651e+05
9418,7.676e+05,7.6779e+05,7.6758e+05,7.676e+05,7.676e+05
9419,7.6767e+05,7.6779e+05,7.677e+05,7.6768e+05,7.6767e+05
9420,7.6908e+05,7.6919e+05,7.6911e+05,7.6909e+05,7.6909e+05
9421,7.6916e+05,7.6921e+05,7.6916e+05,7.6916e+05,7.6916e+05
9422,7.712e+05,7.7133e+05,7.7121e+05,7.712e+05,7.712e+05
9423,7.712e+05,7.714e+05,7.7126e+05,7.7122e+05,7.7121e+05
9424,7.7294e+05,7.7301e+05,7.7295e+05,7.7294e+05,7.7294e+05
9425,7.7351e+05,7.7387e+05,7.735e+05,7.7351e+05,7.7352e+05
9426,7.7379e+05,7.7388e+05,7.7381e+05,7.738e+05,7.7379e+05
9427,7.7435e+05,7.7439e+05,7.7434e+05,7.7435e+05,7.7435e+05
9428,7.7447e+05,7.7451e+05,7.7446e+05,7.7447e+05,7.7447e+05
9429,7.7858e+05,7.788e+05,7.7864e+05,7.786e+05,7.7858e+05
9430,7.7936e+05,7.7944e+05,7.7937e+05,7.7937e+05,7.7936e+05
9431,7.7965e+05,7.7978e+05,7.7968e+05,7.7966e+05,7.7966e+05
9432,7.8158e+05,7.8163e+05,7.8158e+05,7.8158e+05,7.8158e+05
9433,7.8253e+05,7.8276e+05,7.8249e+05,7.8253e+05,7.8253e+05
9434,7.8265e+05,7.8293e+05,7.8268e+05,7.8266e+05,7.8265e+05
9435,7.8364e+05,7.8372e+05,7.8366e+05,7.8365e+05,7.8364e+05
9436,7.8526e+05,7.8532e+05,7.8527e+05,7.8526e+05,7.8526e+05
9437,7.8608e+05,7.8618e+05,7.8611e+05,7.8609e+05,7.8608e+05
9438,7.8655e+05,7.8681e+05,7.8663e+05,7.8658e+05,7.8656e+05
9439,7.875e+05,7.8759e+05,7.8752e+05,7.8751e+05,7.875e+05
9440,7.8818e+05,7.8847e+05,7.8815e+05,7.8818e+05,7.8818e+05
9441,7.8957e+05,7.8982e+05,7.8959e+05,7.8957e+05,7.8957e+05
9442,7.904e+05,7.9053e+05,7.9043e+05,7.9041e+05,7.904e+05
9443,7.9078e+05,7.9083e+05,7.9078e+05,7.9078e+05,7.9078e+05
9444,7.9311e+05,7.9321e+05,7.9313e+05,7.9312e+05,7.9311e+05
9445,7.9327e+05,7.9358e+05,7.9337e+05,7.933e+05,7.9329e+05
9446,7.9497e+05,7.9507e+05,7.9498e+05,7.9497e+05,7.9497e+05
9447,7.9612e+05,7.9648e+05,7.961e+05,7.9612e+05,7.9612e+05
9448,7.9721e+05,7.9726e+05,7.972e+05,7.9721e+05,7.9721e+05
9449,7.9867e+05,7.9873e+05,7.9867e+05,7.9867e+05,7.9867e+05
9450,8.0006e+05,8.0019e+05,8.0009e+05,8.0007e+05,8.0006e+05
9451,8.0139e+05,8.0147e+05,8.014e+05,8.0139e+05,8.0139e+05
9452,8.0188e+05,8.0198e+05,8.019e+05,8.0188e+05,8.0188e+05
9453,8.023e+05,8.0239e+05,8.0232e+05,8.0231e+05,8.0231e+05
9454,8.0231e+05,8.0244e+05,8.0235e+05,8.0233e+05,8.0232e+05
9455,8.0494e+05,8.0506e+05,8.0497e+05,8.0495e+05,8.0495e+05
9456,8.0785e+05,8.079e+05,8.0785e+05,8.0785e+05,8.0785e+05
9457,8.0888e+05,8.0901e+05,8.0891e+05,8.0889e+05,8.0889e+05
9458,8.0981e+05,8.0992e+05,8.0983e+05,8.0982e+05,8.0982e+05
9459,8.1033e+05,8.1045e+05,8.1033e+05,8.1034e+05,8.1033e+05
9460,8.1165e+05,8.1187e+05,8.1162e+05,8.1165e+05,8.1165e+05
9461,8.1603e+05,8.1618e+05,8.1606e+05,8.1604e+05,8.1604e+05
9462,8.1609e+05,8.1626e+05,8.1611e+05,8.161e+05,8.161e+05
9463,8.1626e+05,8.1638e+05,8.1628e+05,8.1627e+05,8.1626e+05
9464,8.1639e+05,8.1645e+05,8.1639e+05,8.1639e+05,8.1639e+05
9465,8.167e+05,8.1681e+05,8.1672e+05,8.1671e+05,8.1671e+05
9466,8.1701e+05,8.1707e+05,8.17e+05,8.1701e+05,8.1701e+05
9467,8.1883e+05,8.1891e+05,8.1884e+05,8.1883e+05,8.1883e+05
9468,8.1935e+05,8.1947e+05,8.1937e+05,8.1936e+05,8.1935e+05
9469,8.1969e+05,8.1983e+05,8.1972e+05,8.197e+05,8.197e+05
9470,8.212e+05,8.213e+05,8.2122e+05,8.2121e+05,8.2121e+05
9471,8.2187e+05,8.2228e+05,8.2185e+05,8.2187e+05,8.2188e+05
9472,8.2269e+05,8.2281e+05,8.2272e+05,8.227e+05,8.227e+05
9473,8.2569e+05,8.2575e+05,8.2569e+05,8.2569e+05,8.2569e+05
9474,8.2597e+05,8.2609e+05,8.2599e+05,8.2598e+05,8.2597e+05
9475,8.2606e+05,8.2621e+05,8.261e+05,8.2608e+05,8.2607e+05
9476,8.2939e+05,8.2952e+05,8.2941e+05,8.294e+05,8.2939e+05
9477,8.3046e+05,8.3055e+05,8.3048e+05,8.3047e+05,8.3047e+05
9478,8.3335e+05,8.335e+05,8.3338e+05,8.3336e+05,8.3335e+05
9479,8.3382e+05,8.3388e+05,8.3382e+05,8.3382e+05,8.3382e+05
9480,8.3468e+05,8.3474e+05,8.3468e+05,8.3468e+05,8.3468e+05
9481,8.3605e+05,8.3614e+05,8.3606e+05,8.3605e+05,8.3605e+05
9482,8.362e+05,8.3636e+05,8.3624e+05,8.3621e+05,8.362e+05
9483,8.376e+05,8.3764e+05,8.3762e+05,8.3762e+05,8.376e+05
9484,8.3776e+05,8.3793e+05,8.378e+05,8.3778e+05,8.3777e+05
9485,8.4258e+05,8.4277e+05,8.4262e+05,8.426e+05,8.4259e+05
9486,8.4302e+05,8.432e+05,8.4305e+05,8.4303e+05,8.4302e+05
9487,8.4399e+05,8.4415e+05,8.4396e+05,8.4399e+05,8.4399e+05
9488,8.4433e+05,8.4441e+05,8.4433e+05,8.4433e+05,8.4433e+05
9489,8.4458e+05,8.4469e+05,8.4461e+05,8.4459e+05,8.4459e+05
9490,8.4499e+05,8.4518e+05,8.4502e+05,8.45e+05,8.4499e+05
9491,8.4777e+05,8.4794e+05,8.4781e+05,8.4778e+05,8.4777e+05
9492,8.4789e+05,8.481e+05,8.4794e+05,8.4791e+05,8.479e+05
9493,8.4949e+05,8.4956e+05,8.495e+05,8.4949e+05,8.4949e+05
9494,8.5221e+05,8.5252e+05,8.5219e+05,8.5221e+05,8.5221e+05
9495,8.5237e+05,8.5264e+05,8.5241e+05,8.5238e+05,8.5237e+05
9496,8.5326e+05,8.5333e+05,8.5327e+05,8.5326e+05,8.5326e+05
9497,8.537e+05,8.5394e+05,8.5376e+05,8.5372e+05,8.5371e+05
9498,8.5391e+05,8.54e+05,8.5392e+05,8.5392e+05,8.5391e+05
9499,8.5845e+05,8.5857e+05,8.5848e+05,8.5846e+05,8.5846e+05
9500,8.6004e+05,8.6031e+05,8.6011e+05,8.6006e+05,8.6005e+05
9501,8.6378e+05,8.6386e+05,8.6378e+05,8.6378e+05,8.6378e+05
9502,8.6625e+05,8.6619e+05,8.6628e+05,8.6626e+05,8.6625e+05
9503,8.6685e+05,8.6691e+05,8.6685e+05,8.6684e+05,8.6685e+05
9504,8.6693e+05,8.6722e+05,8.6701e+05,8.6696e+05,8.6694e+05
9505,8.6741e+05,8.6757e+05,8.6745e+05,8.6743e+05,8.6742e+05
9506,8.6867e+05,8.6884e+05,8.687e+05,8.6868e+05,8.6867e+05
9507,8.706e+05,8.7079e+05,8.7063e+05,8.7061e+05,8.706e+05
9508,8.7111e+05,8.7121e+05,8.7113e+05,8.7112e+05,8.7111e+05
9509,8.7206e+05,8.7217e+05,8.7208e+05,8.7206e+05,8.7206e+05
9510,8.7306e+05,8.7332e+05,8.7309e+05,8.7307e+05,8.7306e+05
9511,8.7329e+05,8.7337e+05,8.7329e+05,8.7329e+05,8.7329e+05
9512,8.7448e+05,8.748e+05,8.7457e+05,8.7451e+05,8.7449e+05
9513,8.8246e+05,8.8275e+05,8.8256e+05,8.8249e+05,8.8248e+05
9514,8.8262e+05,8.8286e+05,8.8267e+05,8.8264e+05,8.8263e+05
9515,8.839e+05,8.8407e+05,8.8386e+05,8.839e+05,8.839e+05
9516,8.8406e+05,8.8414e+05,8.8406e+05,8.8406e+05,8.8406e+05
9517,8.8507e+05,8.8518e+05,8.851e+05,8.8508e+05,8.8507e+05
9518,8.8584e+05,8.8591e+05,8.8584e+05,8.8584e+05,8.8584e+05
9519,8.869e+05,8.8738e+05,8.8687e+05,8.8689e+05,8.869e+05
9520,8.8918e+05,8.8929e+05,8.892e+05,8.8919e+05,8.8919e+05
9521,8.9068e+05,8.9087e+05,8.9072e+05,8.907e+05,8.9069e+05
9522,8.9115e+05,8.9159e+05,8.9127e+05,8.9119e+05,8.9117e+05
9523,8.9339e+05,8.9347e+05,8.9339e+05,8.9339e+05,8.9339e+05
9524,8.9634e+05,8.9652e+05,8.9636e+05,8.9635e+05,8.9635e+05
9525,8.9673e+05,8.969e+05,8.9678e+05,8.9675e+05,8.9674e+05
9526,8.9766e+05,8.9771e+05,8.9769e+05,8.9767e+05,8.9767e+05
9527,8.9773e+05,8.9778e+05,8.9777e+05,8.9774e+05,8.9773e+05
9528,8.9804e+05,8.9855e+05,8.9818e+05,8.9809e+05,8.9806e+05
9529,9.0252e+05,9.0287e+05,9.0257e+05,9.0253e+05,9.0253e+05
9530,9.0518e+05,9.0528e+05,9.0518e+05,9.0518e+05,9.0518e+05
9531,9.0601e+05,9.0608e+05,9.06e+05,9.06e+05,9.0601e+05
9532,9.0726e+05,9.0738e+05,9.0728e+05,9.0726e+05,9.0726e+05
9533,9.0962e+05,9.0975e+05,9.0965e+05,9.0963e+05,9.0963e+05
9534,9.0978e+05,9.0995e+05,9.0983e+05,9.098e+05,9.0979e+05
9535,9.1248e+05,9.1266e+05,9.1253e+05,9.125e+05,9.1249e+05
9536,9.1406e+05,9.1414e+05,9.1407e+05,9.1406e+05,9.1406e+05
9537,9.2078e+05,9.2092e+05,9.2082e+05,9.208e+05,9.2079e+05
9538,9.2195e+05,9.2212e+05,9.22e+05,9.2197e+05,9.2196e+05
9539,9.2301e+05,9.2316e+05,9.2303e+05,9.2302e+05,9.2301e+05
9540,9.2543e+05,9.2557e+05,9.2546e+05,9.2544e+05,9.2544e+05
9541,9.2715e+05,9.2728e+05,9.2715e+05,9.2715e+05,9.2715e+05
9542,9.2724e+05,9.2733e+05,9.2723e+05,9.2724e+05,9.2724e+05
9543,9.3104e+05,9.3118e+05,9.3108e+05,9.3106e+05,9.3105e+05
9544,9.3124e+05,9.3135e+05,9.3129e+05,9.3125e+05,9.3124e+05
9545,9.3274e+05,9.3291e+05,9.328e+05,9.3277e+05,9.3275e+05
9546,9.3318e+05,9.3356e+05,9.3324e+05,9.3319e+05,9.3318e+05
9547,9.3396e+05,9.3416e+05,9.3401e+05,9.3398e+05,9.3397e+05
9548,9.3411e+05,9.3472e+05,9.3405e+05,9.341e+05,9.3412e+05
9549,9.3528e+05,9.3536e+05,9.3529e+05,9.3528e+05,9.3528e+05
9550,9.4014e+05,9.4027e+05,9.4018e+05,9.4015e+05,9.4014e+05
9551,9.4218e+05,9.4234e+05,9.4224e+05,9.4221e+05,9.4219e+05
9552,9.4359e+05,9.4373e+05,9.4361e+05,9.436e+05,9.4359e+05
9553,9.4506e+05,9.4544e+05,9.4501e+05,9.4506e+05,9.4506e+05
9554,9.476e+05,9.4772e+05,9.4763e+05,9.4761e+05,9.476e+05
9555,9.4946e+05,9.496e+05,9.4951e+05,9.4948e+05,9.4947e+05
9556,9.4955e+05,9.4965e+05,9.4954e+05,9.4955e+05,9.4955e+05
9557,9.4999e+05,9.5014e+05,9.4999e+05,9.4999e+05,9.4999e+05
9558,9.5008e+05,9.5022e+05,9.501e+05,9.5009e+05,9.5009e+05
9559,9.5297e+05,9.531e+05,9.5301e+05,9.5299e+05,9.5298e+05
9560,9.5506e+05,9.5531e+05,9.5512e+05,9.5508e+05,9.5507e+05
9561,9.5647e+05,9.5663e+05,9.5652e+05,9.565e+05,9.5648e+05
9562,9.57e+05,9.571e+05,9.5701e+05,9.57e+05,9.57e+05
9563,9.6077e+05,9.6094e+05,9.6083e+05,9.608e+05,9.6078e+05
9564,9.6166e+05,9.6181e+05,9.6169e+05,9.6167e+05,9.6167e+05
9565,9.6469e+05,9.6507e+05,9.6475e+05,9.647e+05,9.6469e+05
9566,9.6562e+05,9.6581e+05,9.6568e+05,9.6564e+05,9.6563e+05
9567,9.6664e+05,9.6689e+05,9.6669e+05,9.6665e+05,9.6665e+05
9568,9.7099e+05,9.7121e+05,9.7106e+05,9.7102e+05,9.71e+05
9569,9.7297e+05,9.7306e+05,9.7295e+05,9.7297e+05,9.7297e+05
9570,9.7369e+05,9.7383e+05,9.7369e+05,9.7369e+05,9.7369e+05
9571,9.7543e+05,9.7569e+05,9.7549e+05,9.7545e+05,9.7544e+05
9572,9.7692e+05,9.7717e+05,9.77e+05,9.7696e+05,9.7694e+05
9573,9.7788e+05,9.7804e+05,9.779e+05,9.7788e+05,9.7788e+05
9574,9.791e+05,9.7923e+05,9.7912e+05,9.7911e+05,9.791e+05
9575,9.7964e+05,9.798e+05,9.7967e+05,9.7965e+05,9.7964e+05
9576,9.8341e+05,9.8368e+05,9.835e+05,9.8344e+05,9.8342e+05
9577,9.905e+05,9.9081e+05,9.906e+05,9.9054e+05,9.9051e+05
9578,9.9228e+05,9.9257e+05,9.9226e+05,9.9228e+05,9.9228e+05
9579,9.9574e+05,9.9599e+05,9.958e+05,9.9576e+05,9.9574e+05
9580,9.9716e+05,9.9734e+05,9.9719e+05,9.9717e+05,9.9716e+05
9581,9.9733e+05,9.9763e+05,9.9741e+05,9.9735e+05,9.9734e+05
9582,9.9754e+05,9.9775e+05,9.9752e+05,9.9754e+05,9.9754e+05
9583,9.982e+05,9.9841e+05,9.9827e+05,9.9824e+05,9.9822e+05
9584,9.9826e+05,9.9853e+05,9.9831e+05,9.9826e+05,9.9826e+05
9585,1.0018e+06,1.0019e+06,1.0018e+06,1.0018e+06,1.0018e+06
9586,1.0035e+06,1.0039e+06,1.0036e+06,1.0035e+06,1.0035e+06
9587,1.0054e+06,1.0056e+06,1.0055e+06,1.0054e+06,1.0054e+06
9588,1.0066e+06,1.0069e+06,1.0067e+06,1.0066e+06,1.0066e+06
9589,1.012e+06,1.0125e+06,1.0119e+06,1.012e+06,1.012e+06
9590,1.0144e+06,1.0146e+06,1.0144e+06,1.0144e+06,1.0144e+06
9591,1.0152e+06,1.0155e+06,1.0153e+06,1.0152e+06,1.0152e+06
9592,1.0153e+06,1.0158e+06,1.0155e+06,1.0154e+06,1.0154e+06
9593,1.0233e+06,1.0234e+06,1.0233e+06,1.0233e+06,1.0233e+06
9594,1.0237e+06,1.0239e+06,1.0237e+06,1.0237e+06,1.0237e+06
9595,1.0248e+06,1.0249e+06,1.0248e+06,1.0248e+06,1.0248e+06
9596,1.0249e+06,1.0254e+06,1.0251e+06,1.025e+06,1.025e+06
9597,1.0308e+06,1.0312e+06,1.0309e+06,1.0308e+06,1.0308e+06
9598,1.0312e+06,1.0314e+06,1.0312e+06,1.0312e+06,1.0312e+06
9599,1.0319e+06,1.0325e+06,1.0321e+06,1.032e+06,1.0319e+06
9600,1.0332e+06,1.0334e+06,1.0332e+06,1.0332e+06,1.0332e+06
9601,1.0341e+06,1.0344e+06,1.0341e+06,1.0341e+06,1.0341e+06
9602,1.0421e+06,1.0425e+06,1.0421e+06,1.0421e+06,1.0421e+06
9603,1.0473e+06,1.0475e+06,1.0473e+06,1.0473e+06,1.0473e+06
9604,1.0481e+06,1.0482e+06,1.0481e+06,1.0481e+06,1.0481e+06
9605,1.05e+06,1.0503e+06,1.05e+06,1.05e+06,1.05e+06
9606,1.0503e+06,1.0504e+06,1.0503e+06,1.0503e+06,1.0503e+06
9607,1.0515e+06,1.0518e+06,1.0516e+06,1.0515e+06,1.0515e+06
9608,1.0611e+06,1.0613e+06,1.0611e+06,1.0611e+06,1.0611e+06
9609,1.0627e+06,1.063e+06,1.0628e+06,1.0627e+06,1.0627e+06
9610,1.0655e+06,1.0661e+06,1.0656e+06,1.0655e+06,1.0655e+06
9611,1.0681e+06,1.0684e+06,1.0681e+06,1.0681e+06,1.0681e+06
9612,1.0715e+06,1.0717e+06,1.0715e+06,1.0715e+06,1.0715e+06
9613,1.0771e+06,1.0774e+06,1.0772e+06,1.0771e+06,1.0771e+06
9614,1.0772e+06,1.0775e+06,1.0773e+06,1.0772e+06,1.0772e+06
9615,1.0785e+06,1.0787e+06,1.0785e+06,1.0785e+06,1.0785e+06
9616,1.0824e+06,1.0827e+06,1.0824e+06,1.0824e+06,1.0824e+06
9617,1.0833e+06,1.0836e+06,1.0834e+06,1.0833e+06,1.0833e+06
9618,1.089e+06,1.0891e+06,1.089e+06,1.089e+06,1.089e+06
9619,1.0907e+06,1.0909e+06,1.0907e+06,1.0907e+06,1.0907e+06
9620,1.0952e+06,1.0953e+06,1.0952e+06,1.0952e+06,1.0952e+06
9621,1.0971e+06,1.0974e+06,1.0972e+06,1.0971e+06,1.0971e+06
9622,1.1007e+06,1.1014e+06,1.1008e+06,1.1007e+06,1.1007e+06
9623,1.1028e+06,1.1031e+06,1.1029e+06,1.1028e+06,1.1028e+06
9624,1.1051e+06,1.1054e+06,1.1051e+06,1.1051e+06,1.1051e+06
9625,1.1081e+06,1.1082e+06,1.1081e+06,1.1081e+06,1.1081e+06
9626,1.1091e+06,1.1094e+06,1.1092e+06,1.1091e+06,1.1091e+06
9627,1.1133e+06,1.1136e+06,1.1134e+06,1.1134e+06,1.1133e+06
9628,1.1166e+06,1.1167e+06,1.1166e+06,1.1166e+06,1.1166e+06
9629,1.1187e+06,1.119e+06,1.1187e+06,1.1187e+06,1.1187e+06
9630,1.1188e+06,1.119e+06,1.1189e+06,1.1188e+06,1.1188e+06
9631,1.1215e+06,1.1217e+06,1.1215e+06,1.1215e+06,1.1215e+06
9632,1.1244e+06,1.1247e+06,1.1244e+06,1.1244e+06,1.1244e+06
9633,1.1256e+06,1.1259e+06,1.1257e+06,1.1256e+06,1.1256e+06
9634,1.1301e+06,1.1304e+06,1.1302e+06,1.1301e+06,1.1301e+06
9635,1.1339e+06,1.1341e+06,1.1339e+06,1.1339e+06,1.1339e+06
9636,1.1355e+06,1.1358e+06,1.1356e+06,1.1355e+06,1.1355e+06
9637,1.1366e+06,1.1373e+06,1.1368e+06,1.1367e+06,1.1366e+06
9638,1.139e+06,1.1391e+06,1.139e+06,1.139e+06,1.139e+06
9639,1.1416e+06,1.1419e+06,1.1417e+06,1.1416e+06,1.1416e+06
9640,1.1425e+06,1.1426e+06,1.1425e+06,1.1425e+06,1.1425e+06
9641,1.1438e+06,1.1441e+06,1.1439e+06,1.1438e+06,1.1438e+06
9642,1.1483e+06,1.1487e+06,1.1484e+06,1.1483e+06,1.1483e+06
9643,1.1557e+06,1.1561e+06,1.1558e+06,1.1557e+06,1.1557e+06
9644,1.1634e+06,1.1637e+06,1.1634e+06,1.1634e+06,1.1634e+06
9645,1.1638e+06,1.1643e+06,1.1639e+06,1.1638e+06,1.1638e+06
9646,1.1659e+06,1.1661e+06,1.1659e+06,1.1659e+06,1.1659e+06
9647,1.1681e+06,1.1685e+06,1.1682e+06,1.1681e+06,1.1681e+06
9648,1.1705e+06,1.1707e+06,1.1705e+06,1.1705e+06,1.1705e+06
9649,1.1713e+06,1.1715e+06,1.1713e+06,1.1713e+06,1.1713e+06
9650,1.1726e+06,1.1731e+06,1.1727e+06,1.1726e+06,1.1726e+06
9651,1.1733e+06,1.1741e+06,1.1735e+06,1.1734e+06,1.1734e+06
9652,1.1821e+06,1.1827e+06,1.1822e+06,1.1821e+06,1.1821e+06
9653,1.1891e+06,1.1892e+06,1.1891e+06,1.1891e+06,1.1891e+06
9654,1.1918e+06,1.1925e+06,1.192e+06,1.1919e+06,1.1918e+06
9655,1.1936e+06,1.194e+06,1.1936e+06,1.1936e+06,1.1936e+06
9656,1.1966e+06,1.1968e+06,1.1966e+06,1.1966e+06,1.1966e+06
9657,1.2028e+06,1.2035e+06,1.203e+06,1.2028e+06,1.2028e+06
9658,1.205e+06,1.2052e+06,1.205e+06,1.205e+06,1.205e+06
9659,1.2097e+06,1.2105e+06,1.2099e+06,1.2097e+06,1.2097e+06
9660,1.2104e+06,1.2113e+06,1.2106e+06,1.2105e+06,1.2105e+06
9661,1.2118e+06,1.212e+06,1.2118e+06,1.2118e+06,1.2118e+06
9662,1.2136e+06,1.2141e+06,1.2137e+06,1.2136e+06,1.2136e+06
9663,1.2218e+06,1.222e+06,1.2218e+06,1.2218e+06,1.2218e+06
9664,1.2244e+06,1.2249e+06,1.2245e+06,1.2244e+06,1.2244e+06
9665,1.234e+06,1.2342e+06,1.234e+06,1.234e+06,1.234e+06
9666,1.2402e+06,1.2404e+06,1.2402e+06,1.2402e+06,1.2402e+06
9667,1.2459e+06,1.2461e+06,1.2459e+06,1.2459e+06,1.2459e+06
9668,1.2481e+06,1.2491e+06,1.2483e+06,1.2481e+06,1.2481e+06
9669,1.2554e+06,1.2556e+06,1.2554e+06,1.2554e+06,1.2554e+06
9670,1.2559e+06,1.2564e+06,1.2559e+06,1.2559e+06,1.2559e+06
9671,1.2609e+06,1.2613e+06,1.2609e+06,1.2609e+06,1.2609e+06
9672,1.2689e+06,1.2691e+06,1.2689e+06,1.2689e+06,1.2689e+06
9673,1.276e+06,1.2761e+06,1.276e+06,1.276e+06,1.276e+06
9674,1.2768e+06,1.277e+06,1.2768e+06,1.2768e+06,1.2768e+06
9675,1.2859e+06,1.2871e+06,1.2861e+06,1.286e+06,1.2859e+06
9676,1.2878e+06,1.2883e+06,1.2879e+06,1.2878e+06,1.2878e+06
9677,1.2904e+06,1.2907e+06,1.2905e+06,1.2904e+06,1.2904e+06
9678,1.2954e+06,1.2956e+06,1.2955e+06,1.2954e+06,1.2954e+06
9679,1.3099e+06,1.3103e+06,1.3099e+06,1.3099e+06,1.3099e+06
9680,1.3103e+06,1.3106e+06,1.3104e+06,1.3104e+06,1.3104e+06
9681,1.3136e+06,1.3138e+06,1.3136e+06,1.3136e+06,1.3136e+06
9682,1.3149e+06,1.3151e+06,1.3149e+06,1.3149e+06,1.3149e+06
9683,1.3201e+06,1.3208e+06,1.3202e+06,1.3201e+06,1.3201e+06
9684,1.3239e+06,1.3251e+06,1.3242e+06,1.324e+06,1.324e+06
9685,1.3284e+06,1.3286e+06,1.3284e+06,1.3284e+06,1.3284e+06
9686,1.3303e+06,1.3305e+06,1.3303e+06,1.3303e+06,1.3303e+06
9687,1.3442e+06,1.3445e+06,1.3443e+06,1.3442e+06,1.3442e+06
9688,1.3451e+06,1.3453e+06,1.3451e+06,1.3451e+06,1.3451e+06
9689,1.3527e+06,1.3535e+06,1.3528e+06,1.3528e+06,1.3527e+06
9690,1.3545e+06,1.3548e+06,1.3545e+06,1.3545e+06,1.3545e+06
9691,1.3571e+06,1.3573e+06,1.3572e+06,1.3572e+06,1.3571e+06
9692,1.3576e+06,1.3578e+06,1.3576e+06,1.3576e+06,1.3576e+06
9693,1.3606e+06,1.361e+06,1.3606e+06,1.3606e+06,1.3606e+06
9694,1.3619e+06,1.3631e+06,1.3622e+06,1.362e+06,1.3619e+06
9695,1.3651e+06,1.3652e+06,1.3651e+06,1.3651e+06,1.3651e+06
9696,1.3689e+06,1.3692e+06,1.369e+06,1.3689e+06,1.3689e+06
9697,1.3752e+06,1.3755e+06,1.3752e+06,1.3752e+06,1.3752e+06
9698,1.3821e+06,1.3824e+06,1.3822e+06,1.3821e+06,1.3821e+06
9699,1.3855e+06,1.3863e+06,1.3856e+06,1.3855e+06,1.3855e+06
9700,1.39e+06,1.3903e+06,1.39e+06,1.39e+06,1.39e+06
9701,1.3956e+06,1.396e+06,1.3957e+06,1.3957e+06,1.3957e+06
9702,1.3986e+06,1.3989e+06,1.3987e+06,1.3986e+06,1.3986e+06
9703,1.3996e+06,1.4009e+06,1.3999e+06,1.3997e+06,1.3997e+06
9704,1.4081e+06,1.4085e+06,1.4082e+06,1.4081e+06,1.4081e+06
9705,1.4129e+06,1.4135e+06,1.413e+06,1.413e+06,1.413e+06
9706,1.4183e+06,1.4188e+06,1.4184e+06,1.4183e+06,1.4183e+06
9707,1.4183e+06,1.4192e+06,1.4185e+06,1.4184e+06,1.4183e+06
9708,1.4296e+06,1.4301e+06,1.4296e+06,1.4296e+06,1.4296e+06
9709,1.4369e+06,1.4384e+06,1.4373e+06,1.437e+06,1.437e+06
9710,1.4383e+06,1.4386e+06,1.4383e+06,1.4383e+06,1.4383e+06
9711,1.4406e+06,1.4412e+06,1.4407e+06,1.4406e+06,1.4406e+06
9712,1.451e+06,1.4519e+06,1.4511e+06,1.451e+06,1.451e+06
9713,1.4537e+06,1.4543e+06,1.4538e+06,1.4537e+06,1.4537e+06
9714,1.4605e+06,1.4612e+06,1.4606e+06,1.4605e+06,1.4605e+06
9715,1.4669e+06,1.4676e+06,1.467e+06,1.4669e+06,1.4669e+06
9716,1.4736e+06,1.4753e+06,1.474e+06,1.4737e+06,1.4736e+06
9717,1.4824e+06,1.4826e+06,1.4824e+06,1.4824e+06,1.4824e+06
9718,1.4834e+06,1.4844e+06,1.4835e+06,1.4834e+06,1.4834e+06
9719,1.5094e+06,1.5111e+06,1.5098e+06,1.5095e+06,1.5094e+06
9720,1.5153e+06,1.5165e+06,1.5155e+06,1.5153e+06,1.5153e+06
9721,1.5224e+06,1.5231e+06,1.5225e+06,1.5224e+06,1.5224e+06
9722,1.5279e+06,1.5282e+06,1.5279e+06,1.5279e+06,1.5279e+06
9723,1.5441e+06,1.5458e+06,1.5445e+06,1.5442e+06,1.5441e+06
9724,1.5465e+06,1.5478e+06,1.5467e+06,1.5465e+06,1.5465e+06
9725,1.5748e+06,1.5753e+06,1.5749e+06,1.5749e+06,1.5748e+06
9726,1.5768e+06,1.5781e+06,1.577e+06,1.5769e+06,1.5768e+06
9727,1.5774e+06,1.5792e+06,1.5778e+06,1.5775e+06,1.5774e+06
9728,1.5793e+06,1.5799e+06,1.5794e+06,1.5793e+06,1.5793e+06
9729,1.606e+06,1.6074e+06,1.6063e+06,1.6061e+06,1.606e+06
9730,1.6091e+06,1.6111e+06,1.6095e+06,1.6092e+06,1.6091e+06
9731,1.6231e+06,1.6236e+06,1.6232e+06,1.6231e+06,1.6231e+06
9732,1.6338e+06,1.6353e+06,1.6341e+06,1.6339e+06,1.6338e+06
9733,1.6375e+06,1.6381e+06,1.6376e+06,1.6375e+06,1.6375e+06
9734,1.6389e+06,1.641e+06,1.6394e+06,1.639e+06,1.6389e+06
9735,1.66e+06,1.6617e+06,1.6603e+06,1.6601e+06,1.66e+06
9736,1.6665e+06,1.6686e+06,1.667e+06,1.6666e+06,1.6665e+06
9737,1.6727e+06,1.6731e+06,1.6727e+06,1.6727e+06,1.6727e+06
9738,1.6842e+06,1.686e+06,1.6846e+06,1.6843e+06,1.6843e+06
9739,1.6915e+06,1.6937e+06,1.6921e+06,1.6917e+06,1.6916e+06
9740,1.6967e+06,1.6975e+06,1.6969e+06,1.6968e+06,1.6968e+06
9741,1.7062e+06,1.708e+06,1.7066e+06,1.7063e+06,1.7062e+06
9742,1.7137e+06,1.7159e+06,1.7142e+06,1.7139e+06,1.7138e+06
9743,1.7234e+06,1.7238e+06,1.7235e+06,1.7235e+06,1.7234e+06
9744,1.7254e+06,1.7272e+06,1.7258e+06,1.7255e+06,1.7254e+06
9745,1.7324e+06,1.7345e+06,1.7329e+06,1.7325e+06,1.7324e+06
9746,1.7407e+06,1.7425e+06,1.7411e+06,1.7408e+06,1.7407e+06
9747,1.746e+06,1.7479e+06,1.7464e+06,1.7462e+06,1.7461e+06
9748,1.7527e+06,1.7547e+06,1.7531e+06,1.7528e+06,1.7527e+06
9749,1.7569e+06,1.7578e+06,1.7571e+06,1.757e+06,1.7569e+06
9750,1.7606e+06,1.7628e+06,1.7611e+06,1.7608e+06,1.7607e+06
9751,1.77e+06,1.7724e+06,1.7705e+06,1.7702e+06,1.77e+06
9752,1.7752e+06,1.7757e+06,1.7753e+06,1.7752e+06,1.7752e+06
9753,1.7804e+06,1.783e+06,1.781e+06,1.7806e+06,1.7805e+06
9754,1.792e+06,1.7949e+06,1.7928e+06,1.7923e+06,1.7921e+06
9755,1.8045e+06,1.8077e+06,1.8053e+06,1.8047e+06,1.8046e+06
9756,1.8178e+06,1.8188e+06,1.818e+06,1.8179e+06,1.8178e+06
9757,1.8184e+06,1.8219e+06,1.8194e+06,1.8187e+06,1.8185e+06
9758,1.8279e+06,1.8285e+06,1.828e+06,1.8279e+06,1.8279e+06
9759,1.8314e+06,1.8355e+06,1.8326e+06,1.8318e+06,1.8316e+06
9760,1.8484e+06,1.8526e+06,1.8496e+06,1.8488e+06,1.8486e+06
9761,1.8553e+06,1.8603e+06,1.8567e+06,1.8557e+06,1.8554e+06
9762,1.8791e+06,1.88e+06,1.8793e+06,1.8792e+06,1.8792e+06
9763,1.8814e+06,1.8821e+06,1.8814e+06,1.8814e+06,1.8814e+06
9764,1.9354e+06,1.936e+06,1.9354e+06,1.9354e+06,1.9354e+06
9765,1.9406e+06,1.9415e+06,1.9408e+06,1.9407e+06,1.9406e+06
9766,1.9897e+06,1.9903e+06,1.9898e+06,1.9897e+06,1.9897e+06
9767,2.0019e+06,2.0029e+06,2.0021e+06,2.002e+06,2.002e+06
9768,2.0441e+06,2.0448e+06,2.0442e+06,2.0441e+06,2.0441e+06
9769,2.0628e+06,2.0639e+06,2.063e+06,2.0629e+06,2.0628e+06
9770,2.0983e+06,2.0992e+06,2.0984e+06,2.0984e+06,2.0983e+06
9771,2.1228e+06,2.124e+06,2.123e+06,2.1228e+06,2.1228e+06
9772,2.152e+06,2.153e+06,2.1522e+06,2.1521e+06,2.1521e+06
9773,2.1815e+06,2.1826e+06,2.1817e+06,2.1815e+06,2.1815e+06
9774,2.2049e+06,2.2058e+06,2.2051e+06,2.205e+06,2.205e+06
9775,2.2385e+06,2.2396e+06,2.2387e+06,2.2386e+06,2.2385e+06
9776,2.2567e+06,2.2575e+06,2.2568e+06,2.2567e+06,2.2567e+06
9777,2.2934e+06,2.2946e+06,2.2937e+06,2.2935e+06,2.2934e+06
9778,2.3068e+06,2.3077e+06,2.307e+06,2.3069e+06,2.3068e+06
9779,2.3458e+06,2.3471e+06,2.346e+06,2.3459e+06,2.3458e+06
9780,2.355e+06,2.356e+06,2.3551e+06,2.355e+06,2.355e+06
9781,2.3951e+06,2.3965e+06,2.3954e+06,2.3952e+06,2.3951e+06
9782,2.4007e+06,2.402e+06,2.4009e+06,2.4008e+06,2.4008e+06
9783,2.4409e+06,2.4423e+06,2.4412e+06,2.441e+06,2.441e+06
9784,2.4437e+06,2.4449e+06,2.4439e+06,2.4437e+06,2.4437e+06
9785,2.4828e+06,2.4841e+06,2.4831e+06,2.4829e+06,2.4828e+06
9786,2.4833e+06,2.4844e+06,2.4835e+06,2.4833e+06,2.4833e+06
9787,2.519e+06,2.52e+06,2.5192e+06,2.519e+06,2.519e+06
9788,2.5201e+06,2.5214e+06,2.5203e+06,2.5202e+06,2.5201e+06
9789,2.5501e+06,2.5512e+06,2.5503e+06,2.5501e+06,2.5501e+06
9790,2.5521e+06,2.5534e+06,2.5523e+06,2.5522e+06,2.5521e+06
9791,2.5751e+06,2.5763e+06,2.5753e+06,2.5752e+06,2.5752e+06
9792,2.5775e+06,2.5788e+06,2.5778e+06,2.5776e+06,2.5776e+06
9793,2.5909e+06,2.592e+06,2.5911e+06,2.5909e+06,2.5909e+06
9794,2.6e+06,2.6014e+06,2.6003e+06,2.6001e+06,2.6001e+06
9795,2.6131e+06,2.6146e+06,2.6134e+06,2.6132e+06,2.6132e+06
9796,2.6281e+06,2.6298e+06,2.6285e+06,2.6283e+06,2.6282e+06
9797,2.6446e+06,2.6465e+06,2.6451e+06,2.6448e+06,2.6447e+06
9798,2.6637e+06,2.6657e+06,2.6642e+06,2.6639e+06,2.6638e+06
9799,2.6819e+06,2.6841e+06,2.6824e+06,2.6821e+06,2.682e+06
9800,2.7061e+06,2.7084e+06,2.7067e+06,2.7063e+06,2.7062e+06
9801,2.7164e+06,2.7193e+06,2.7172e+06,2.7167e+06,2.7165e+06


==> 2018_igasurrogates copy/Results/PoissonStatic2D/omega_p3.csv <==
1,46.54,46.54,46.54,46.54,46.54
2,68.765,68.766,68.765,68.765,68.765
3,104.71,104.71,104.71,104.71,104.71
4,152.94,152.94,152.94,152.94,152.94
5,165.52,165.52,165.52,165.52,165.52
6,189.45,189.45,189.45,189.45,189.45
7,212.3,212.3,212.3,212.3,212.3
8,229.79,229.79,229.79,229.79,229.79
9,280.85,280.85,280.85,280.85,280.85
10,286.43,286.43,286.43,286.43,286.43
11,356.3,356.3,356.3,356.3,356.3
12,360.07,360.07,360.07,360.07,360.07
13,363.05,363.05,363.05,363.05,363.05
14,388.23,388.23,388.23,388.23,388.23
15,426.53,426.53,426.53,426.53,426.53
16,442.62,442.62,442.62,442.62,442.62
17,449.43,449.43,449.43,449.43,449.43
18,485.54,485.54,485.54,485.54,485.54
19,539.58,539.58,539.58,539.58,539.58
20,544.87,544.87,544.87,544.87,544.87
21,560.86,560.87,560.86,560.86,560.86
22,638.41,638.41,638.41,638.41,638.41
23,646.38,646.38,646.38,646.38,646.38
24,648.11,648.11,648.11,648.11,648.11
25,655.23,655.23,655.23,655.23,655.23
26,664.39,664.39,664.39,664.39,664.39
27,707.33,707.33,707.33,707.33,707.33
28,749.85,749.85,749.84,749.85,749.85
29,760.82,760.82,760.82,760.82,760.82
30,763.68,763.67,763.68,763.68,763.68
31,780.36,780.37,780.36,780.37,780.36
32,834.77,834.77,834.77,834.77,834.77
33,878.76,878.75,878.75,878.75,878.75
34,889.45,889.45,889.45,889.45,889.45
35,899,899,899,899,899
36,929.48,929.48,929.48,929.48,929.48
37,994.86,994.87,994.86,994.86,994.86
38,1008.6,1008.6,1008.6,1008.6,1008.6
39,1016.3,1016.3,1016.3,1016.3,1016.3
40,1026.9,1026.9,1026.9,1026.9,1026.9
41,1033.4,1033.4,1033.4,1033.4,1033.4
42,1042.5,1042.5,1042.5,1042.5,1042.5
43,1061.2,1061.2,1061.2,1061.2,1061.2
44,1122,1122,1122,1122,1122
45,1150.7,1150.7,1150.7,1150.7,1150.7
46,1157,1157,1157,1157,1157
47,1172.8,1172.8,1172.8,1172.8,1172.8
48,1179.9,1179.9,1179.9,1179.9,1179.9
49,1208,1208,1208,1208,1208
50,1271.3,1271.3,1271.3,1271.3,1271.3
51,1304.8,1304.8,1304.8,1304.8,1304.8
52,1316.3,1316.3,1316.3,1316.3,1316.3
53,1333.6,1333.6,1333.6,1333.6,1333.6
54,1338.6,1338.6,1338.6,1338.6,1338.6
55,1389.7,1389.7,1389.7,1389.7,1389.7
56,1428.6,1428.6,1428.6,1428.6,1428.6
57,1454,1454,1454,1454,1454
58,1456.9,1456.9,1456.9,1456.9,1456.9
59,1475.3,1475.3,1475.3,1475.3,1475.3
60,1487.8,1487.8,1487.8,1487.8,1487.8
61,1499.1,1499.1,1499.1,1499.1,1499.1
62,1507.1,1507.1,1507.1,1507.1,1507.1
63,1523.6,1523.6,1523.6,1523.6,1523.6
64,1552.5,1552.5,1552.5,1552.5,1552.5
65,1626.9,1626.9,1626.9,1626.9,1626.9
66,1630.7,1630.7,1630.7,1630.7,1630.7
67,1641.7,1641.7,1641.7,1641.7,1641.7
68,1659.8,1659.8,1659.8,1659.8,1659.8
69,1672,1672,1672,1672,1672
70,1684.7,1684.7,1684.7,1684.7,1684.7
71,1734.5,1734.5,1734.5,1734.5,1734.5
72,1787.3,1787.3,1787.3,1787.3,1787.3
73,1810.1,1810.1,1810.1,1810.1,1810.1
74,1831,1831,1831,1831,1831
75,1851,1851,1851,1851,1851
76,1860.3,1860.3,1860.3,1860.3,1860.3
77,1875.7,1875.7,1875.7,1875.7,1875.7
78,1935.8,1935.8,1935.8,1935.8,1935.8
79,1942.6,1942.6,1942.6,1942.6,1942.6
80,1965.2,1965.2,1965.2,1965.2,1965.2
81,1994.5,1994.5,1994.5,1994.5,1994.5
82,2006.9,2006.9,2006.9,2006.9,2006.9
83,2013,2013,2013,2013,2013
84,2030.8,2030.8,2030.8,2030.8,2030.8
85,2042.7,2042.7,2042.7,2042.7,2042.7
86,2063.4,2063.4,2063.4,2063.4,2063.4
87,2079.4,2079.4,2079.4,2079.4,2079.4
88,2093.3,2093.3,2093.3,2093.3,2093.3
89,2135.8,2135.8,2135.8,2135.8,2135.8
90,2190.9,2190.9,2190.9,2190.9,2190.9
91,2209.7,2209.7,2209.7,2209.7,2209.7
92,2222.5,2222.5,2222.5,2222.5,2222.5
93,2234.1,2234.1,2234.1,2234.1,2234.1
94,2241.1,2241.1,2241.1,2241.1,2241.1
95,2269.9,2269.9,2269.9,2269.9,2269.9
96,2276.4,2276.4,2276.4,2276.4,2276.4
97,2355.4,2355.4,2355.4,2355.4,2355.4
98,2383.5,2383.5,2383.5,2383.5,2383.5
99,2398.8,2398.8,2398.8,2398.8,2398.8
100,2427.2,2427.2,2427.2,2427.2,2427.2
101,2444.9,2444.9,2444.9,2444.9,2444.9
102,2466.6,2466.6,2466.6,2466.6,2466.6
103,2486,2486,2486,2486,2486
104,2506.2,2506.2,2506.2,2506.2,2506.2
105,2534.5,2534.4,2534.5,2534.5,2534.5
106,2560.9,2560.9,2560.9,2560.9,2560.9
107,2564.9,2564.9,2564.9,2564.9,2564.9
108,2595.1,2595.1,2595.1,2595.1,2595.1
109,2610.5,2610.5,2610.5,2610.5,2610.5
110,2634.4,2634.4,2634.4,2634.4,2634.4
111,2653.3,2653.3,2653.3,2653.3,2653.3
112,2667.3,2667.3,2667.3,2667.3,2667.3
113,2673.4,2673.4,2673.4,2673.4,2673.4
114,2694.3,2694.3,2694.3,2694.3,2694.3
115,2711.7,2711.7,2711.7,2711.7,2711.7
116,2748,2747.9,2748,2748,2748
117,2750,2750,2750,2750,2750
118,2806.2,2806.2,2806.2,2806.2,2806.2
119,2837.5,2837.5,2837.5,2837.5,2837.5
120,2865.8,2865.8,2865.8,2865.8,2865.8
121,2875.6,2875.6,2875.6,2875.6,2875.6
122,2895.1,2895.1,2895.1,2895.1,2895.1
123,2912.3,2912.3,2912.3,2912.3,2912.3
124,2934.9,2934.9,2934.9,2934.9,2934.9
125,2947.7,2947.7,2947.7,2947.7,2947.7
126,2963.9,2963.9,2963.9,2963.9,2963.9
127,3062.1,3062.1,3062.1,3062.1,3062.1
128,3065,3065,3065,3065,3065
129,3078.4,3078.4,3078.4,3078.4,3078.4
130,3106.1,3106.1,3106.1,3106.1,3106.1
131,3112.6,3112.6,3112.6,3112.6,3112.6
132,3154.8,3154.8,3154.8,3154.8,3154.8
133,3174.2,3174.2,3174.2,3174.2,3174.2
134,3196.2,3196.2,3196.2,3196.2,3196.2
135,3206.4,3206.4,3206.4,3206.4,3206.4
136,3229.6,3229.6,3229.6,3229.6,3229.6
137,3235.9,3235.9,3235.9,3235.9,3235.9
138,3274.8,3274.8,3274.8,3274.8,3274.8
139,3277.7,3277.7,3277.7,3277.7,3277.7
140,3305.5,3305.5,3305.5,3305.5,3305.5
141,3318.5,3318.5,3318.5,3318.5,3318.5
142,3349.6,3349.6,3349.6,3349.6,3349.6
143,3360.2,3360.2,3360.2,3360.2,3360.2
144,3380.5,3380.5,3380.5,3380.5,3380.5
145,3413.6,3413.6,3413.6,3413.6,3413.6
146,3420.3,3420.2,3420.3,3420.3,3420.3
147,3433.9,3433.9,3433.9,3433.9,3433.9
148,3452.1,3452.1,3452.1,3452.1,3452.1
149,3489.4,3489.4,3489.4,3489.4,3489.4
150,3510.1,3510,3510.1,3510.1,3510.1
151,3555.7,3555.7,3555.7,3555.7,3555.7
152,3562.7,3562.7,3562.7,3562.7,3562.7
153,3609.5,3609.5,3609.5,3609.5,3609.5
154,3615.6,3615.5,3615.6,3615.6,3615.6
155,3644.7,3644.7,3644.7,3644.7,3644.7
156,3659.5,3659.5,3659.5,3659.5,3659.5
157,3688.9,3688.9,3688.9,3688.9,3688.9
158,3700.9,3700.9,3700.9,3700.9,3700.9
159,3718.2,3718.1,3718.1,3718.2,3718.2
160,3745.9,3745.9,3745.9,3745.9,3745.9
161,3815.8,3815.8,3815.8,3815.8,3815.8
162,3843.8,3843.8,3843.8,3843.8,3843.8
163,3854.6,3854.5,3854.6,3854.6,3854.6
164,3869.2,3869.2,3869.2,3869.2,3869.2
165,3880.6,3880.5,3880.6,3880.6,3880.6
166,3920.3,3920.3,3920.3,3920.3,3920.3
167,3954.8,3954.8,3954.8,3954.8,3954.8
168,3960.5,3960.5,3960.5,3960.5,3960.5
169,3962.2,3962.2,3962.2,3962.2,3962.2
170,3985.1,3985,3985,3985.1,3985.1
171,3993,3993,3993,3993,3993
172,4022.8,4022.8,4022.8,4022.8,4022.8
173,4050.2,4050.1,4050.2,4050.2,4050.2
174,4075.8,4075.8,4075.8,4075.8,4075.8
175,4078.9,4078.9,4078.9,4078.9,4078.9
176,4097.7,4097.7,4097.7,4097.7,4097.7
177,4116.8,4116.8,4116.8,4116.8,4116.8
178,4136.5,4136.5,4136.5,4136.5,4136.5
179,4158.9,4158.9,4158.9,4158.9,4158.9
180,4185.1,4185,4185.1,4185.1,4185.1
181,4219.3,4219.3,4219.3,4219.3,4219.3
182,4243.5,4243.4,4243.5,4243.5,4243.5
183,4256.8,4256.7,4256.8,4256.8,4256.8
184,4269.9,4269.8,4269.9,4269.9,4269.9
185,4278.8,4278.7,4278.8,4278.8,4278.8
186,4314.8,4314.7,4314.8,4314.8,4314.8
187,4349.9,4349.9,4349.9,4349.9,4349.9
188,4380.3,4380.3,4380.3,4380.3,4380.3
189,4391.9,4391.9,4391.9,4391.9,4391.9
190,4416,4416,4416,4416,4416
191,4436.4,4436.3,4436.4,4436.4,4436.4
192,4488.5,4488.5,4488.5,4488.5,4488.5
193,4504.3,4504.2,4504.3,4504.3,4504.3
194,4531.6,4531.6,4531.6,4531.6,4531.6
195,4540.8,4540.8,4540.8,4540.8,4540.8
196,4549.9,4549.9,4549.9,4549.9,4549.9
197,4574.6,4574.6,4574.6,4574.6,4574.6
198,4620.6,4620.6,4620.6,4620.6,4620.6
199,4648.2,4648.2,4648.2,4648.2,4648.2
200,4695.3,4695.3,4695.3,4695.3,4695.3
201,4700.8,4700.8,4700.8,4700.8,4700.8
202,4724.8,4724.8,4724.8,4724.8,4724.8
203,4746,4746,4746,4746,4746
204,4782.5,4782.5,4782.5,4782.5,4782.5
205,4788.6,4788.5,4788.6,4788.6,4788.6
206,4806.9,4806.9,4806.9,4806.9,4806.9
207,4811.8,4811.7,4811.8,4811.8,4811.8
208,4835.6,4835.6,4835.6,4835.6,4835.6
209,4848.1,4848.1,4848.1,4848.1,4848.1
210,4861.6,4861.6,4861.6,4861.6,4861.6
211,4880.5,4880.4,4880.4,4880.4,4880.5
212,4909.8,4909.7,4909.8,4909.8,4909.8
213,4930.5,4930.4,4930.5,4930.5,4930.5
214,4961.8,4961.8,4961.8,4961.8,4961.8
215,4962.1,4962.1,4962.1,4962.1,4962.1
216,4988.3,4988.3,4988.3,4988.3,4988.3
217,4997.8,4997.8,4997.8,4997.8,4997.8
218,5014.5,5014.4,5014.5,5014.5,5014.5
219,5059.7,5059.6,5059.6,5059.7,5059.7
220,5076.1,5076.1,5076.1,5076.1,5076.1
221,5113.7,5113.6,5113.6,5113.7,5113.7
222,5127.6,5127.6,5127.6,5127.6,5127.6
223,5154.9,5154.8,5154.9,5154.9,5154.9
224,5179.3,5179.2,5179.3,5179.3,5179.3
225,5192.4,5192.3,5192.3,5192.4,5192.4
226,5196.5,5196.4,5196.5,5196.5,5196.5
227,5234.8,5234.7,5234.8,5234.8,5234.8
228,5249.8,5249.8,5249.8,5249.8,5249.8
229,5289.1,5289.1,5289.1,5289.1,5289.1
230,5306,5305.9,5306,5306,5306
231,5323.7,5323.6,5323.7,5323.7,5323.7
232,5358.1,5358,5358.1,5358.1,5358.1
233,5395.3,5395.3,5395.3,5395.3,5395.3
234,5433,5432.9,5432.9,5433,5433
235,5458.8,5458.8,5458.8,5458.8,5458.8
236,5471.6,5471.6,5471.6,5471.6,5471.6
237,5484.1,5484.1,5484.1,5484.1,5484.1
238,5491.9,5491.8,5491.9,5491.9,5491.9
239,5520.6,5520.6,5520.6,5520.6,5520.6
240,5562.4,5562.3,5562.4,5562.4,5562.4
241,5583.3,5583.2,5583.3,5583.3,5583.3
242,5609.8,5609.8,5609.8,5609.8,5609.8
243,5628.9,5628.9,5628.9,5628.9,5628.9
244,5682.1,5682,5682.1,5682.1,5682.1
245,5692.6,5692.5,5692.6,5692.6,5692.6
246,5706.3,5706.2,5706.3,5706.3,5706.3
247,5716.4,5716.4,5716.4,5716.4,5716.4
248,5729.6,5729.6,5729.6,5729.6,5729.6
249,5747.7,5747.6,5747.7,5747.7,5747.7
250,5764.4,5764.4,5764.4,5764.4,5764.4
251,5779.4,5779.3,5779.3,5779.4,5779.4
252,5806,5806,5806,5806,5806
253,5822.1,5822,5822.1,5822.1,5822.1
254,5837.7,5837.6,5837.6,5837.7,5837.7
255,5854.8,5854.8,5854.8,5854.8,5854.8
256,5873.7,5873.6,5873.7,5873.7,5873.7
257,5895.7,5895.7,5895.7,5895.7,5895.7
258,5921.1,5921.1,5921.1,5921.1,5921.1
259,5932.1,5932.1,5932.1,5932.1,5932.1
260,5954.6,5954.5,5954.6,5954.6,5954.6
261,5974.5,5974.4,5974.5,5974.5,5974.5
262,6009.8,6009.7,6009.8,6009.8,6009.8
263,6037.2,6037.1,6037.2,6037.2,6037.2
264,6064.2,6064.1,6064.1,6064.2,6064.2
265,6074.6,6074.5,6074.6,6074.6,6074.6
266,6114.2,6114.2,6114.2,6114.2,6114.2
267,6133.9,6133.8,6133.9,6133.9,6133.9
268,6157.8,6157.7,6157.7,6157.8,6157.8
269,6180.7,6180.6,6180.6,6180.7,6180.7
270,6192.6,6192.5,6192.6,6192.6,6192.6
271,6200.1,6200,6200.1,6200.1,6200.1
272,6223.5,6223.4,6223.5,6223.5,6223.5
273,6261.8,6261.8,6261.8,6261.8,6261.8
274,6280.4,6280.3,6280.3,6280.4,6280.4
275,6287.5,6287.4,6287.5,6287.5,6287.5
276,6346.3,6346.3,6346.3,6346.3,6346.3
277,6372.8,6372.7,6372.8,6372.8,6372.8
278,6386,6386,6386,6386,6386
279,6427.4,6427.3,6427.4,6427.4,6427.4
280,6460.8,6460.7,6460.7,6460.8,6460.8
281,6481.6,6481.5,6481.6,6481.6,6481.6
282,6500.9,6500.8,6500.9,6500.9,6500.9
283,6516.5,6516.4,6516.5,6516.5,6516.5
284,6528.9,6528.8,6528.9,6528.9,6528.9
285,6554.8,6554.7,6554.7,6554.8,6554.8
286,6570.4,6570.4,6570.4,6570.4,6570.4
287,6610.3,6610.2,6610.3,6610.3,6610.3
288,6629,6628.9,6629,6629,6629
289,6652.5,6652.4,6652.4,6652.5,6652.5
290,6680.2,6680.2,6680.2,6680.2,6680.2
291,6702.9,6702.8,6702.9,6702.9,6702.9
292,6706.4,6706.3,6706.4,6706.4,6706.4
293,6738.3,6738.3,6738.3,6738.3,6738.3
294,6750.3,6750.3,6750.3,6750.3,6750.3
295,6768.8,6768.7,6768.8,6768.8,6768.8
296,6787.6,6787.6,6787.6,6787.6,6787.6
297,6797.7,6797.6,6797.7,6797.7,6797.7
298,6816.3,6816.2,6816.3,6816.3,6816.3
299,6828.7,6828.7,6828.7,6828.7,6828.7
300,6871.4,6871.3,6871.4,6871.4,6871.4
301,6880.4,6880.4,6880.4,6880.4,6880.4
302,6900.6,6900.6,6900.6,6900.6,6900.6
303,6910.1,6910,6910,6910.1,6910.1
304,6923.9,6923.7,6923.8,6923.9,6923.9
305,6954.1,6954.1,6954.1,6954.1,6954.1
306,6959.8,6959.8,6959.8,6959.8,6959.8
307,6997,6996.9,6997,6997,6997
308,7019,7019,7019,7019,7019
309,7045.3,7045.2,7045.2,7045.3,7045.3
310,7080.7,7080.6,7080.7,7080.7,7080.7
311,7095.1,7095,7095.1,7095.1,7095.1
312,7117.6,7117.5,7117.6,7117.6,7117.6
313,7153.9,7153.8,7153.9,7153.9,7153.9
314,7168.1,7168,7168.1,7168.1,7168.1
315,7208.5,7208.4,7208.5,7208.5,7208.5
316,7228.3,7228.2,7228.3,7228.3,7228.3
317,7243.1,7243,7243,7243.1,7243.1
318,7254.1,7254,7254.1,7254.1,7254.1
319,7282.8,7282.8,7282.8,7282.8,7282.8
320,7287.6,7287.5,7287.6,7287.6,7287.6
321,7297.5,7297.4,7297.5,7297.5,7297.5
322,7352.2,7352.2,7352.2,7352.2,7352.2
323,7359.4,7359.4,7359.4,7359.4,7359.4
324,7393.6,7393.5,7393.6,7393.6,7393.6
325,7436.3,7436.2,7436.3,7436.3,7436.3
326,7462.1,7462,7462.1,7462.1,7462.1
327,7474.3,7474.2,7474.3,7474.3,7474.3
328,7501.7,7501.6,7501.7,7501.7,7501.7
329,7561,7560.9,7561,7561,7561
330,7568.8,7568.7,7568.8,7568.8,7568.8
331,7591.3,7591.2,7591.3,7591.3,7591.3
332,7612,7611.9,7612,7612,7612
333,7634,7633.9,7634,7634,7634
334,7643.5,7643.4,7643.5,7643.5,7643.5
335,7673.5,7673.4,7673.4,7673.5,7673.5
336,7681.8,7681.7,7681.8,7681.8,7681.8
337,7705.6,7705.5,7705.6,7705.6,7705.6
338,7744.6,7744.6,7744.6,7744.6,7744.6
339,7750.8,7750.7,7750.8,7750.8,7750.8
340,7770.6,7770.5,7770.6,7770.6,7770.6
341,7782.6,7782.5,7782.6,7782.6,7782.6
342,7802.2,7802.1,7802.2,7802.2,7802.2
343,7815.2,7815.2,7815.2,7815.2,7815.2
344,7840.2,7840.1,7840.2,7840.2,7840.2
345,7875.8,7875.7,7875.8,7875.8,7875.8
346,7888.3,7888.2,7888.2,7888.3,7888.3
347,7905.4,7905.3,7905.4,7905.4,7905.4
348,7922,7921.9,7922,7922,7922
349,7947.3,7947.2,7947.2,7947.3,7947.3
350,7975.2,7975.1,7975.2,7975.2,7975.2
351,7979.5,7979.4,7979.5,7979.5,7979.5
352,7996.8,7996.7,7996.8,7996.8,7996.8
353,8029,8028.9,8029,8029,8029
354,8039.1,8039,8039.1,8039.1,8039.1
355,8052.7,8052.5,8052.6,8052.6,8052.6
356,8076,8075.9,8076,8076,8076
357,8096.4,8096.3,8096.4,8096.4,8096.4
358,8097.8,8097.8,8097.8,8097.8,8097.8
359,8159,8158.9,8159,8159,8159
360,8167,8166.9,8167,8167,8167
361,8196.7,8196.6,8196.7,8196.7,8196.7
362,8227.5,8227.4,8227.5,8227.5,8227.5
363,8248.6,8248.5,8248.6,8248.6,8248.6
364,8252.3,8252.1,8252.2,8252.3,8252.3
365,8288.4,8288.2,8288.3,8288.4,8288.4
366,8340.3,8340.1,8340.2,8340.3,8340.3
367,8367,8366.9,8367,8367,8367
368,8371.2,8371.1,8371.2,8371.2,8371.2
369,8391.6,8391.4,8391.5,8391.6,8391.6
370,8416.4,8416.3,8416.4,8416.4,8416.4
371,8431.4,8431.2,8431.4,8431.4,8431.4
372,8444.2,8444.1,8444.2,8444.2,8444.2
373,8463.6,8463.5,8463.6,8463.6,8463.6
374,8481.2,8481,8481.2,8481.2,8481.2
375,8521.3,8521.2,8521.3,8521.3,8521.3
376,8534.2,8534.1,8534.2,8534.2,8534.2
377,8585.2,8585,8585.1,8585.1,8585.1
378,8598.3,8598.2,8598.3,8598.3,8598.3
379,8625.9,8625.8,8625.9,8625.9,8625.9
380,8656.6,8656.5,8656.6,8656.6,8656.6
381,8674.4,8674.3,8674.4,8674.4,8674.4
382,8731.7,8731.6,8731.7,8731.7,8731.7
383,8746.5,8746.4,8746.5,8746.5,8746.5
384,8767.8,8767.6,8767.7,8767.8,8767.8
385,8779.2,8779,8779.1,8779.2,8779.2
386,8820.9,8820.8,8820.9,8820.9,8820.9
387,8842.2,8841.9,8842.1,8842.1,8842.1
388,8854.9,8854.7,8854.8,8854.9,8854.9
389,8862.8,8862.6,8862.7,8862.7,8862.7
390,8887.3,8887.2,8887.3,8887.3,8887.3
391,8891.5,8891.4,8891.5,8891.5,8891.5
392,8896,8895.8,8896,8896,8896
393,8918.2,8918.1,8918.2,8918.2,8918.2
394,8948.4,8948.3,8948.4,8948.4,8948.4
395,8967.4,8967.3,8967.4,8967.4,8967.4
396,8984.9,8984.7,8984.8,8984.9,8984.9
397,9000.6,9000.5,9000.6,9000.6,9000.6
398,9013.9,9013.8,9013.9,9013.9,9013.9
399,9027.1,9027,9027.1,9027.1,9027.1
400,9088,9087.9,9088,9088,9088
401,9098.4,9098.3,9098.4,9098.4,9098.4
402,9105.6,9105.5,9105.6,9105.6,9105.6
403,9144.4,9144.3,9144.4,9144.4,9144.4
404,9154.9,9154.7,9154.8,9154.9,9154.9
405,9170.9,9170.7,9170.9,9170.9,9170.9
406,9198.1,9198,9198.1,9198.1,9198.1
407,9216.4,9216.3,9216.4,9216.4,9216.4
408,9235.7,9235.5,9235.6,9235.7,9235.7
409,9255.9,9255.8,9255.9,9255.9,9255.9
410,9261.3,9261.1,9261.3,9261.3,9261.3
411,9287.9,9287.7,9287.8,9287.9,9287.9
412,9318.6,9318.3,9318.5,9318.6,9318.6
413,9331.4,9331.2,9331.3,9331.3,9331.4
414,9336.6,9336.5,9336.6,9336.6,9336.6
415,9370.2,9370.1,9370.2,9370.2,9370.2
416,9406,9405.8,9405.9,9406,9406
417,9452,9451.9,9452,9452,9452
418,9461,9460.8,9460.9,9461,9461
419,9473.5,9473.3,9473.4,9473.5,9473.5
420,9491.8,9491.6,9491.8,9491.8,9491.8
421,9517.3,9517.2,9517.3,9517.3,9517.3
422,9576.5,9576.3,9576.4,9576.5,9576.5
423,9595.3,9595.1,9595.2,9595.3,9595.3
424,9611.4,9611.3,9611.4,9611.4,9611.4
425,9639.2,9639.1,9639.2,9639.2,9639.2
426,9648,9647.9,9648,9648,9648
427,9668.4,9668.2,9668.3,9668.4,9668.4
428,9695.5,9695.3,9695.5,9695.5,9695.5
429,9708.5,9708.3,9708.4,9708.5,9708.5
430,9733.7,9733.5,9733.7,9733.7,9733.7
431,9753.5,9753.2,9753.4,9753.5,9753.5
432,9780.7,9780.6,9780.7,9780.7,9780.7
433,9793.1,9792.9,9793.1,9793.1,9793.1
434,9836.8,9836.6,9836.7,9836.8,9836.8
435,9856,9855.8,9856,9856,9856
436,9868.9,9868.8,9868.9,9868.9,9868.9
437,9921.2,9921,9921.1,9921.2,9921.2
438,9955.2,9955,9955.2,9955.2,9955.2
439,9993.2,9993.1,9993.2,9993.2,9993.2
440,10005,10004,10005,10005,10005
441,10023,10023,10023,10023,10023
442,10046,10046,10046,10046,10046
443,10068,10068,10068,10068,10068
444,10101,10101,10101,10101,10101
445,10115,10115,10115,10115,10115
446,10128,10128,10128,10128,10128
447,10138,10138,10138,10138,10138
448,10148,10148,10148,10148,10148
449,10161,10161,10161,10161,10161
450,10184,10184,10184,10184,10184
451,10188,10188,10188,10188,10188
452,10197,10197,10197,10197,10197
453,10227,10227,10227,10227,10227
454,10249,10249,10249,10249,10249
455,10260,10260,10260,10260,10260
456,10289,10289,10289,10289,10289
457,10296,10296,10296,10296,10296
458,10323,10323,10323,10323,10323
459,10370,10370,10370,10370,10370
460,10386,10386,10386,10386,10386
461,10419,10419,10419,10419,10419
462,10432,10432,10432,10432,10432
463,10451,10451,10451,10451,10451
464,10478,10477,10478,10478,10478
465,10494,10494,10494,10494,10494
466,10515,10515,10515,10515,10515
467,10534,10533,10534,10534,10534
468,10552,10552,10552,10552,10552
469,10567,10567,10567,10567,10567
470,10590,10590,10590,10590,10590
471,10612,10612,10612,10612,10612
472,10643,10643,10643,10643,10643
473,10654,10654,10654,10654,10654
474,10669,10669,10669,10669,10669
475,10676,10676,10676,10676,10676
476,10708,10707,10708,10708,10708
477,10769,10769,10769,10769,10769
478,10796,10796,10796,10796,10796
479,10814,10814,10814,10814,10814
480,10817,10817,10817,10817,10817
481,10842,10842,10842,10842,10842
482,10870,10869,10870,10870,10870
483,10910,10910,10910,10910,10910
484,10930,10930,10930,10930,10930
485,10969,10969,10969,10969,10969
486,10978,10978,10978,10978,10978
487,10999,10998,10999,10999,10999
488,11024,11023,11024,11024,11024
489,11052,11052,11052,11052,11052
490,11060,11059,11060,11060,11060
491,11082,11082,11082,11082,11082
492,11106,11106,11106,11106,11106
493,11119,11118,11118,11119,11119
494,11153,11153,11153,11153,11153
495,11174,11174,11174,11174,11174
496,11204,11204,11204,11204,11204
497,11211,11211,11211,11211,11211
498,11264,11264,11264,11264,11264
499,11309,11308,11309,11309,11309
500,11333,11333,11333,11333,11333
501,11351,11351,11351,11351,11351
502,11376,11376,11376,11376,11376
503,11388,11388,11388,11388,11388
504,11416,11416,11416,11416,11416
505,11422,11421,11422,11422,11422
506,11437,11437,11437,11437,11437
507,11455,11455,11455,11455,11455
508,11469,11468,11469,11469,11469
509,11490,11490,11490,11490,11490
510,11503,11503,11503,11503,11503
511,11525,11525,11525,11525,11525
512,11538,11538,11538,11538,11538
513,11552,11552,11552,11552,11552
514,11567,11567,11567,11567,11567
515,11590,11589,11590,11590,11590
516,11603,11603,11603,11603,11603
517,11622,11621,11621,11621,11622
518,11633,11633,11633,11633,11633
519,11653,11652,11653,11653,11653
520,11673,11673,11673,11673,11673
521,11708,11708,11708,11708,11708
522,11739,11739,11739,11739,11739
523,11759,11759,11759,11759,11759
524,11802,11802,11802,11802,11802
525,11815,11815,11815,11815,11815
526,11825,11824,11824,11824,11824
527,11860,11859,11859,11860,11860
528,11887,11887,11887,11887,11887
529,11905,11905,11905,11905,11905
530,11922,11922,11922,11922,11922
531,11943,11943,11943,11943,11943
532,11955,11954,11954,11955,11955
533,11985,11985,11985,11985,11985
534,12005,12005,12005,12005,12005
535,12020,12020,12020,12020,12020
536,12039,12038,12039,12039,12039
537,12065,12065,12065,12065,12065
538,12074,12073,12074,12074,12074
539,12089,12089,12089,12089,12089
540,12114,12114,12114,12114,12114
541,12155,12155,12155,12155,12155
542,12189,12188,12189,12189,12189
543,12232,12232,12232,12232,12232
544,12253,12253,12253,12253,12253
545,12256,12256,12256,12256,12256
546,12287,12287,12287,12287,12287
547,12312,12312,12312,12312,12312
548,12337,12336,12336,12337,12337
549,12348,12348,12348,12348,12348
550,12395,12395,12395,12395,12395
551,12410,12410,12410,12410,12410
552,12446,12446,12446,12446,12446
553,12466,12465,12466,12466,12466
554,12486,12486,12486,12486,12486
555,12508,12507,12508,12508,12508
556,12509,12509,12509,12509,12509
557,12537,12536,12537,12537,12537
558,12566,12566,12566,12566,12566
559,12598,12598,12598,12598,12598
560,12609,12609,12609,12609,12609
561,12622,12621,12622,12622,12622
562,12651,12651,12651,12651,12651
563,12689,12689,12689,12689,12689
564,12727,12727,12727,12727,12727
565,12763,12762,12762,12762,12762
566,12789,12789,12789,12789,12789
567,12799,12799,12799,12799,12799
568,12815,12815,12815,12815,12815
569,12826,12826,12826,12826,12826
570,12830,12829,12829,12830,12830
571,12847,12846,12847,12847,12847
572,12866,12866,12866,12866,12866
573,12904,12904,12904,12904,12904
574,12906,12906,12906,12906,12906
575,12936,12936,12936,12936,12936
576,12944,12944,12944,12944,12944
577,12959,12958,12958,12959,12959
578,12974,12973,12974,12974,12974
579,13006,13005,13006,13006,13006
580,13012,13012,13012,13012,13012
581,13038,13037,13038,13038,13038
582,13058,13057,13058,13058,13058
583,13073,13073,13073,13073,13073
584,13091,13091,13091,13091,13091
585,13102,13102,13102,13102,13102
586,13120,13120,13120,13120,13120
587,13139,13139,13139,13139,13139
588,13167,13166,13167,13167,13167
589,13201,13201,13201,13201,13201
590,13220,13220,13220,13220,13220
591,13264,13264,13264,13264,13264
592,13269,13269,13269,13269,13269
593,13298,13298,13298,13298,13298
594,13307,13306,13306,13307,13307
595,13369,13368,13369,13369,13369
596,13385,13385,13385,13385,13385
597,13413,13412,13413,13413,13413
598,13424,13423,13424,13424,13424
599,13442,13441,13442,13442,13442
600,13457,13456,13456,13457,13457
601,13467,13466,13466,13467,13467
602,13514,13513,13513,13514,13514
603,13523,13523,13523,13523,13523
604,13531,13530,13531,13531,13531
605,13550,13549,13550,13550,13550
606,13571,13570,13571,13571,13571
607,13585,13585,13585,13585,13585
608,13607,13606,13607,13607,13607
609,13651,13651,13651,13651,13651
610,13662,13662,13662,13662,13662
611,13722,13722,13722,13722,13722
612,13751,13750,13751,13751,13751
613,13772,13771,13772,13772,13772
614,13783,13783,13783,13783,13783
615,13804,13803,13804,13804,13804
616,13820,13819,13820,13820,13820
617,13865,13865,13865,13865,13865
618,13899,13898,13899,13899,13899
619,13922,13922,13922,13922,13922
620,13930,13930,13930,13930,13930
621,13954,13954,13954,13954,13954
622,13980,13980,13980,13980,13980
623,14006,14006,14006,14006,14006
624,14024,14024,14024,14024,14024
625,14048,14047,14048,14048,14048
626,14073,14073,14073,14073,14073
627,14107,14106,14107,14107,14107
628,14109,14108,14109,14109,14109
629,14125,14125,14125,14125,14125
630,14142,14141,14141,14142,14142
631,14178,14178,14178,14178,14178
632,14209,14208,14209,14209,14209
633,14247,14246,14247,14247,14247
634,14260,14260,14260,14260,14260
635,14278,14278,14278,14278,14278
636,14281,14281,14281,14281,14281
637,14290,14290,14290,14290,14290
638,14330,14330,14330,14330,14330
639,14340,14339,14340,14340,14340
640,14362,14362,14362,14362,14362
641,14380,14380,14380,14380,14380
642,14390,14389,14389,14390,14390
643,14420,14419,14420,14420,14420
644,14453,14453,14453,14453,14453
645,14464,14464,14464,14464,14464
646,14477,14477,14477,14477,14477
647,14489,14488,14489,14489,14489
648,14497,14497,14497,14497,14497
649,14531,14531,14531,14531,14531
650,14552,14552,14552,14552,14552
651,14580,14579,14580,14580,14580
652,14587,14587,14587,14587,14587
653,14605,14604,14604,14605,14605
654,14644,14643,14644,14644,14644
655,14644,14643,14644,14644,14644
656,14667,14667,14667,14667,14667
657,14676,14676,14676,14676,14676
658,14691,14691,14691,14691,14691
659,14695,14694,14695,14695,14695
660,14752,14752,14752,14752,14752
661,14796,14795,14795,14795,14796
662,14806,14806,14806,14806,14806
663,14826,14826,14826,14826,14826
664,14850,14850,14850,14850,14850
665,14873,14872,14873,14873,14873
666,14915,14915,14915,14915,14915
667,14948,14947,14947,14947,14948
668,14961,14961,14961,14961,14961
669,14983,14983,14983,14983,14983
670,15017,15016,15017,15017,15017
671,15022,15021,15022,15022,15022
672,15040,15040,15040,15040,15040
673,15074,15074,15074,15074,15074
674,15097,15096,15096,15097,15097
675,15104,15104,15104,15104,15104
676,15130,15129,15129,15130,15130
677,15137,15136,15137,15137,15137
678,15143,15143,15143,15143,15143
679,15172,15172,15172,15172,15172
680,15188,15187,15187,15188,15188
681,15214,15214,15214,15214,15214
682,15259,15258,15259,15259,15259
683,15292,15292,15292,15292,15292
684,15313,15313,15313,15313,15313
685,15353,15353,15353,15353,15353
686,15375,15375,15375,15375,15375
687,15413,15412,15413,15413,15413
688,15427,15427,15427,15427,15427
689,15456,15455,15456,15456,15456
690,15469,15469,15469,15469,15469
691,15481,15481,15481,15481,15481
692,15539,15538,15539,15539,15539
693,15554,15554,15554,15554,15554
694,15558,15557,15558,15558,15558
695,15597,15596,15597,15597,15597
696,15616,15615,15616,15616,15616
697,15629,15629,15629,15629,15629
698,15666,15665,15666,15666,15666
699,15680,15679,15680,15680,15680
700,15705,15704,15705,15705,15705
701,15737,15737,15737,15737,15737
702,15750,15749,15750,15750,15750
703,15765,15764,15765,15765,15765
704,15776,15776,15776,15776,15776
705,15800,15800,15800,15800,15800
706,15815,15815,15815,15815,15815
707,15828,15828,15828,15828,15828
708,15843,15843,15843,15843,15843
709,15869,15869,15869,15869,15869
710,15884,15883,15884,15884,15884
711,15899,15899,15899,15899,15899
712,15929,15928,15928,15928,15929
713,15959,15959,15959,15959,15959
714,15970,15970,15970,15970,15970
715,15998,15997,15998,15998,15998
716,16012,16012,16012,16012,16012
717,16034,16033,16034,16034,16034
718,16060,16059,16059,16059,16059
719,16065,16065,16065,16065,16065
720,16106,16106,16106,16106,16106
721,16122,16121,16122,16122,16122
722,16132,16132,16132,16132,16132
723,16157,16156,16157,16157,16157
724,16174,16173,16174,16174,16174
725,16194,16194,16194,16194,16194
726,16214,16213,16214,16214,16214
727,16227,16227,16227,16227,16227
728,16250,16249,16250,16250,16250
729,16275,16275,16275,16275,16275
730,16292,16291,16292,16292,16292
731,16309,16308,16308,16308,16309
732,16318,16317,16318,16318,16318
733,16350,16350,16350,16350,16350
734,16359,16358,16359,16359,16359
735,16376,16376,16376,16376,16376
736,16436,16436,16436,16436,16436
737,16443,16443,16443,16443,16443
738,16473,16473,16473,16473,16473
739,16511,16510,16510,16511,16511
740,16534,16533,16534,16534,16534
741,16557,16557,16557,16557,16557
742,16579,16579,16579,16579,16579
743,16610,16609,16609,16610,16610
744,16622,16622,16622,16622,16622
745,16654,16654,16654,16654,16654
746,16684,16684,16684,16684,16684
747,16702,16701,16701,16702,16702
748,16732,16731,16731,16732,16732
749,16747,16747,16747,16747,16747
750,16768,16768,16768,16768,16768
751,16783,16783,16783,16783,16783
752,16795,16795,16795,16795,16795
753,16807,16806,16807,16807,16807
754,16821,16820,16821,16821,16821
755,16856,16856,16856,16856,16856
756,16865,16865,16865,16865,16865
757,16884,16882,16883,16884,16884
758,16928,16927,16928,16928,16928
759,16966,16966,16966,16966,16966
760,16991,16990,16991,16991,16991
761,17022,17022,17022,17022,17022
762,17050,17050,17050,17050,17050
763,17091,17090,17090,17091,17091
764,17102,17101,17102,17102,17102
765,17116,17116,17116,17116,17116
766,17150,17150,17150,17150,17150
767,17157,17156,17157,17157,17157
768,17220,17219,17220,17220,17220
769,17224,17223,17224,17224,17224
770,17252,17251,17252,17252,17252
771,17263,17263,17263,17263,17263
772,17312,17311,17311,17311,17311
773,17313,17312,17312,17312,17313
774,17327,17326,17327,17327,17327
775,17361,17361,17361,17361,17361
776,17393,17392,17393,17393,17393
777,17403,17402,17403,17403,17403
778,17419,17419,17419,17419,17419
779,17443,17443,17443,17443,17443
780,17448,17448,17448,17448,17448
781,17458,17457,17457,17458,17458
782,17468,17467,17468,17468,17468
783,17484,17484,17484,17484,17484
784,17496,17495,17496,17496,17496
785,17515,17514,17514,17515,17515
786,17538,17538,17538,17538,17538
787,17558,17558,17558,17558,17558
788,17590,17590,17590,17590,17590
789,17613,17612,17613,17613,17613
790,17621,17621,17621,17621,17621
791,17635,17634,17635,17635,17635
792,17657,17656,17657,17657,17657
793,17693,17693,17693,17693,17693
794,17730,17729,17730,17730,17730
795,17742,17742,17742,17742,17742
796,17754,17753,17754,17754,17754
797,17783,17783,17783,17783,17783
798,17826,17825,17826,17826,17826
799,17850,17849,17850,17850,17850
800,17851,17851,17851,17851,17851
801,17865,17865,17865,17865,17865
802,17891,17890,17891,17891,17891
803,17904,17903,17904,17904,17904
804,17921,17921,17921,17921,17921
805,17946,17945,17946,17946,17946
806,17955,17954,17954,17954,17954
807,17986,17986,17986,17986,17986
808,17997,17996,17996,17997,17997
809,18027,18026,18027,18027,18027
810,18055,18054,18054,18055,18055
811,18065,18063,18064,18064,18064
812,18097,18097,18097,18097,18097
813,18107,18107,18107,18107,18107
814,18121,18120,18121,18121,18121
815,18159,18159,18159,18159,18159
816,18173,18172,18173,18173,18173
817,18201,18201,18201,18201,18201
818,18235,18234,18235,18235,18235
819,18288,18287,18288,18288,18288
820,18295,18294,18295,18295,18295
821,18313,18312,18313,18313,18313
822,18333,18333,18333,18333,18333
823,18374,18373,18374,18374,18374
824,18404,18403,18404,18404,18404
825,18423,18422,18422,18423,18423
826,18440,18439,18439,18440,18440
827,18461,18460,18461,18461,18461
828,18507,18506,18507,18507,18507
829,18519,18518,18519,18519,18519
830,18526,18525,18526,18526,18526
831,18528,18527,18528,18528,18528
832,18557,18556,18556,18556,18557
833,18579,18578,18579,18579,18579
834,18606,18605,18606,18606,18606
835,18612,18611,18612,18612,18612
836,18656,18656,18656,18656,18656
837,18667,18665,18667,18667,18667
838,18688,18688,18688,18688,18688
839,18717,18716,18717,18717,18717
840,18757,18756,18757,18757,18757
841,18790,18790,18790,18790,18790
842,18822,18822,18822,18822,18822
843,18832,18832,18832,18832,18832
844,18861,18861,18861,18861,18861
845,18886,18885,18885,18886,18886
846,18918,18918,18918,18918,18918
847,18943,18942,18942,18942,18943
848,18968,18968,18968,18968,18968
849,18997,18996,18997,18997,18997
850,19035,19034,19035,19035,19035
851,19040,19038,19039,19039,19039
852,19069,19068,19068,19069,19069
853,19080,19079,19079,19080,19080
854,19102,19101,19102,19102,19102
855,19116,19116,19116,19116,19116
856,19136,19134,19135,19136,19136
857,19141,19140,19141,19141,19141
858,19145,19145,19145,19145,19145
859,19186,19186,19186,19186,19186
860,19195,19195,19195,19195,19195
861,19223,19221,19223,19223,19223
862,19237,19236,19237,19237,19237
863,19254,19254,19254,19254,19254
864,19260,19260,19260,19260,19260
865,19286,19284,19285,19285,19286
866,19309,19308,19308,19309,19309
867,19315,19315,19315,19315,19315
868,19322,19322,19322,19322,19322
869,19343,19342,19343,19343,19343
870,19358,19357,19358,19358,19358
871,19377,19376,19377,19377,19377
872,19410,19409,19410,19410,19410
873,19424,19423,19424,19424,19424
874,19447,19446,19446,19447,19447
875,19504,19503,19504,19504,19504
876,19530,19530,19530,19530,19530
877,19533,19532,19532,19532,19533
878,19555,19554,19554,19555,19555
879,19595,19594,19594,19595,19595
880,19617,19616,19617,19617,19617
881,19649,19648,19649,19649,19649
882,19665,19664,19664,19665,19665
883,19680,19680,19680,19680,19680
884,19694,19692,19693,19693,19694
885,19716,19715,19715,19716,19716
886,19731,19730,19731,19731,19731
887,19761,19759,19760,19760,19760
888,19769,19769,19769,19769,19769
889,19794,19793,19794,19794,19794
890,19810,19809,19809,19809,19809
891,19848,19846,19847,19848,19848
892,19855,19854,19855,19855,19855
893,19891,19891,19891,19891,19891
894,19902,19902,19902,19902,19902
895,19914,19913,19914,19914,19914
896,19930,19930,19930,19930,19930
897,19949,19948,19948,19948,19949
898,19989,19988,19989,19989,19989
899,20007,20006,20007,20007,20007
900,20016,20016,20016,20016,20016
901,20045,20044,20045,20045,20045
902,20091,20091,20091,20091,20091
903,20146,20145,20146,20146,20146
904,20169,20168,20169,20169,20169
905,20175,20174,20175,20175,20175
906,20209,20208,20209,20209,20209
907,20213,20212,20213,20213,20213
908,20258,20257,20258,20258,20258
909,20288,20287,20288,20288,20288
910,20299,20298,20299,20299,20299
911,20329,20328,20329,20329,20329
912,20334,20333,20333,20334,20334
913,20384,20383,20384,20384,20384
914,20387,20385,20386,20387,20387
915,20405,20404,20405,20405,20405
916,20418,20418,20418,20418,20418
917,20455,20455,20455,20455,20455
918,20473,20472,20473,20473,20473
919,20486,20485,20486,20486,20486
920,20511,20510,20511,20511,20511
921,20523,20522,20523,20523,20523
922,20552,20550,20551,20552,20552
923,20564,20564,20564,20564,20564
924,20627,20627,20627,20627,20627
925,20634,20633,20634,20634,20634
926,20673,20672,20672,20673,20673
927,20695,20694,20695,20695,20695
928,20715,20714,20715,20715,20715
929,20742,20742,20742,20742,20742
930,20762,20761,20762,20762,20762
931,20829,20828,20829,20829,20829
932,20847,20847,20847,20847,20847
933,20866,20866,20866,20866,20866
934,20892,20890,20891,20891,20891
935,20893,20893,20893,20893,20893
936,20904,20903,20904,20904,20904
937,20918,20918,20918,20918,20918
938,20929,20928,20928,20928,20929
939,20946,20944,20945,20945,20945
940,20964,20963,20964,20964,20964
941,20973,20971,20972,20972,20973
942,20996,20996,20996,20996,20996
943,21012,21011,21012,21012,21012
944,21030,21029,21030,21030,21030
945,21046,21044,21046,21046,21046
946,21097,21096,21097,21097,21097
947,21104,21103,21104,21104,21104
948,21128,21127,21127,21127,21127
949,21136,21134,21136,21136,21136
950,21161,21160,21161,21161,21161
951,21185,21185,21185,21185,21185
952,21200,21197,21199,21199,21200
953,21210,21209,21209,21209,21210
954,21218,21218,21218,21218,21218
955,21227,21226,21227,21227,21227
956,21249,21248,21249,21249,21249
957,21258,21257,21258,21258,21258
958,21302,21301,21302,21302,21302
959,21323,21323,21323,21323,21323
960,21327,21326,21327,21327,21327
961,21337,21337,21337,21337,21337
962,21415,21414,21415,21415,21415
963,21438,21437,21438,21438,21438
964,21464,21464,21464,21464,21464
965,21486,21485,21486,21486,21486
966,21530,21529,21530,21530,21530
967,21543,21542,21543,21543,21543
968,21553,21552,21552,21553,21553
969,21582,21581,21582,21582,21582
970,21600,21599,21599,21600,21600
971,21618,21616,21617,21617,21618
972,21636,21634,21635,21636,21636
973,21674,21673,21674,21674,21674
974,21703,21702,21703,21703,21703
975,21708,21706,21708,21708,21708
976,21738,21737,21738,21738,21738
977,21745,21744,21745,21745,21745
978,21762,21761,21762,21762,21762
979,21779,21778,21778,21779,21779
980,21799,21796,21798,21798,21798
981,21814,21814,21814,21814,21814
982,21835,21834,21835,21835,21835
983,21862,21859,21861,21862,21862
984,21867,21866,21867,21867,21867
985,21890,21889,21889,21890,21890
986,21950,21949,21950,21950,21950
987,21967,21966,21967,21967,21967
988,21971,21971,21971,21971,21971
989,22009,22008,22009,22009,22009
990,22040,22040,22040,22040,22040
991,22096,22095,22096,22096,22096
992,22114,22113,22114,22114,22114
993,22145,22144,22145,22145,22145
994,22167,22166,22167,22167,22167
995,22189,22188,22189,22189,22189
996,22196,22194,22195,22196,22196
997,22234,22232,22234,22234,22234
998,22261,22260,22261,22261,22261
999,22279,22278,22279,22279,22279
1000,22311,22309,22311,22311,22311
1001,22334,22333,22333,22334,22334
1002,22370,22368,22369,22369,22370
1003,22379,22377,22378,22378,22379
1004,22387,22386,22387,22387,22387
1005,22404,22403,22404,22404,22404
1006,22418,22417,22418,22418,22418
1007,22450,22449,22449,22450,22450
1008,22466,22464,22466,22466,22466
1009,22477,22476,22477,22477,22477
1010,22489,22488,22489,22489,22489
1011,22535,22532,22534,22534,22535
1012,22559,22558,22558,22559,22559
1013,22600,22600,22600,22600,22600
1014,22612,22611,22612,22612,22612
1015,22655,22654,22655,22655,22655
1016,22686,22685,22686,22686,22686
1017,22719,22719,22719,22719,22719
1018,22735,22734,22735,22735,22735
1019,22749,22749,22749,22749,22749
1020,22773,22773,22773,22773,22773
1021,22777,22776,22777,22777,22777
1022,22805,22804,22805,22805,22805
1023,22821,22821,22821,22821,22821
1024,22832,22831,22832,22832,22832
1025,22844,22843,22843,22844,22844
1026,22874,22873,22874,22874,22874
1027,22882,22882,22882,22882,22882
1028,22900,22899,22900,22900,22900
1029,22903,22902,22903,22903,22903
1030,22921,22920,22921,22921,22921
1031,22961,22960,22961,22961,22961
1032,22976,22974,22975,22976,22976
1033,23002,23000,23001,23002,23002
1034,23009,23008,23009,23009,23009
1035,23044,23044,23044,23044,23044
1036,23069,23066,23069,23069,23069
1037,23084,23083,23084,23084,23084
1038,23109,23108,23109,23109,23109
1039,23131,23130,23131,23131,23131
1040,23149,23148,23149,23149,23149
1041,23155,23153,23155,23155,23155
1042,23172,23171,23172,23172,23172
1043,23197,23196,23197,23197,23197
1044,23218,23215,23217,23218,23218
1045,23230,23228,23229,23229,23230
1046,23244,23243,23244,23244,23244
1047,23263,23263,23263,23263,23263
1048,23287,23286,23287,23287,23287
1049,23318,23318,23318,23318,23318
1050,23328,23327,23328,23328,23328
1051,23343,23342,23342,23343,23343
1052,23385,23384,23385,23385,23385
1053,23407,23406,23407,23407,23407
1054,23465,23464,23465,23465,23465
1055,23472,23471,23472,23472,23472
1056,23494,23493,23494,23494,23494
1057,23534,23533,23534,23534,23534
1058,23561,23560,23561,23561,23561
1059,23587,23587,23587,23587,23587
1060,23615,23614,23615,23615,23615
1061,23634,23634,23634,23634,23634
1062,23649,23648,23649,23649,23649
1063,23659,23658,23659,23659,23659
1064,23684,23682,23684,23684,23684
1065,23716,23715,23715,23716,23716
1066,23756,23754,23756,23756,23756
1067,23765,23763,23764,23765,23765
1068,23772,23771,23772,23772,23772
1069,23784,23783,23784,23784,23784
1070,23797,23796,23796,23797,23797
1071,23843,23842,23843,23843,23843
1072,23848,23845,23847,23848,23848
1073,23857,23855,23856,23857,23857
1074,23874,23873,23874,23874,23874
1075,23915,23911,23914,23914,23915
1076,23918,23917,23918,23918,23918
1077,23965,23964,23965,23965,23965
1078,23990,23989,23990,23990,23990
1079,24003,24001,24002,24003,24003
1080,24037,24036,24037,24037,24037
1081,24056,24055,24055,24056,24056
1082,24125,24124,24125,24125,24125
1083,24144,24142,24143,24143,24144
1084,24172,24171,24172,24172,24172
1085,24178,24177,24178,24178,24178
1086,24224,24224,24224,24224,24224
1087,24232,24231,24232,24232,24232
1088,24265,24264,24265,24265,24265
1089,24294,24293,24294,24294,24294
1090,24331,24329,24330,24331,24331
1091,24344,24342,24343,24343,24344
1092,24350,24350,24350,24350,24350
1093,24385,24383,24385,24385,24385
1094,24423,24422,24423,24423,24423
1095,24429,24427,24428,24429,24429
1096,24454,24453,24454,24454,24454
1097,24472,24470,24471,24472,24472
1098,24486,24484,24486,24486,24486
1099,24524,24524,24524,24524,24524
1100,24527,24526,24527,24527,24527
1101,24558,24555,24557,24558,24558
1102,24563,24562,24563,24563,24563
1103,24591,24590,24590,24591,24591
1104,24623,24619,24622,24623,24623
1105,24645,24644,24644,24645,24645
1106,24659,24658,24659,24659,24659
1107,24683,24683,24683,24683,24683
1108,24708,24707,24708,24708,24708
1109,24711,24711,24711,24711,24711
1110,24749,24749,24749,24749,24749
1111,24754,24754,24754,24754,24754
1112,24773,24772,24773,24773,24773
1113,24811,24811,24811,24811,24811
1114,24819,24818,24819,24819,24819
1115,24843,24842,24843,24843,24843
1116,24864,24863,24864,24864,24864
1117,24876,24875,24876,24876,24876
1118,24899,24898,24899,24899,24899
1119,24917,24916,24916,24917,24917
1120,24924,24924,24924,24924,24924
1121,24953,24952,24953,24953,24953
1122,24977,24976,24977,24977,24977
1123,25005,25004,25005,25005,25005
1124,25009,25008,25009,25009,25009
1125,25041,25040,25041,25041,25041
1126,25046,25045,25046,25046,25046
1127,25089,25088,25089,25089,25089
1128,25109,25108,25109,25109,25109
1129,25133,25130,25132,25133,25133
1130,25158,25157,25157,25158,25158
1131,25168,25166,25167,25167,25168
1132,25195,25194,25195,25195,25195
1133,25207,25204,25206,25206,25207
1134,25210,25209,25210,25210,25210
1135,25258,25257,25258,25258,25258
1136,25282,25278,25281,25282,25282
1137,25287,25286,25286,25287,25287
1138,25334,25333,25334,25334,25334
1139,25345,25340,25343,25344,25344
1140,25350,25349,25350,25350,25350
1141,25355,25354,25355,25355,25355
1142,25397,25396,25397,25397,25397
1143,25399,25399,25399,25399,25399
1144,25443,25442,25443,25443,25443
1145,25455,25453,25454,25454,25455
1146,25459,25458,25458,25459,25459
1147,25499,25499,25499,25499,25499
1148,25525,25524,25525,25525,25525
1149,25585,25584,25585,25585,25585
1150,25587,25586,25587,25587,25587
1151,25611,25610,25611,25611,25611
1152,25642,25641,25642,25642,25642
1153,25701,25699,25700,25701,25701
1154,25704,25703,25704,25704,25704
1155,25734,25734,25734,25734,25734
1156,25755,25754,25755,25755,25755
1157,25764,25762,25763,25764,25764
1158,25805,25805,25805,25805,25805
1159,25808,25807,25808,25808,25808
1160,25834,25832,25833,25833,25833
1161,25866,25863,25866,25866,25866
1162,25876,25874,25875,25876,25876
1163,25921,25920,25921,25921,25921
1164,25940,25938,25940,25940,25940
1165,25944,25941,25943,25943,25944
1166,25953,25952,25952,25953,25953
1167,26001,26000,26001,26001,26001
1168,26009,26008,26009,26009,26009
1169,26019,26015,26018,26019,26019
1170,26033,26031,26032,26032,26032
1171,26082,26077,26080,26081,26082
1172,26099,26098,26099,26099,26099
1173,26119,26118,26119,26119,26119
1174,26134,26132,26133,26133,26134
1175,26173,26172,26173,26173,26173
1176,26206,26205,26206,26206,26206
1177,26219,26218,26219,26219,26219
1178,26284,26282,26283,26284,26284
1179,26307,26306,26307,26307,26307
1180,26311,26310,26311,26311,26311
1181,26360,26359,26360,26360,26360
1182,26365,26365,26365,26365,26365
1183,26380,26378,26379,26380,26380
1184,26401,26400,26401,26401,26401
1185,26433,26431,26432,26433,26433
1186,26473,26472,26473,26473,26473
1187,26503,26501,26502,26502,26503
1188,26528,26526,26527,26528,26528
1189,26575,26574,26575,26575,26575
1190,26577,26575,26577,26577,26577
1191,26583,26582,26582,26583,26583
1192,26624,26620,26623,26624,26624
1193,26654,26653,26654,26654,26654
1194,26678,26677,26678,26678,26678
1195,26696,26691,26694,26695,26695
1196,26697,26697,26697,26697,26697
1197,26710,26709,26710,26710,26710
1198,26725,26725,26725,26725,26725
1199,26735,26735,26735,26735,26735
1200,26742,26740,26741,26741,26742
1201,26769,26764,26767,26768,26769
1202,26771,26771,26771,26771,26771
1203,26792,26791,26792,26792,26792
1204,26817,26816,26817,26817,26817
1205,26833,26827,26832,26833,26833
1206,26837,26837,26837,26837,26837
1207,26867,26866,26867,26867,26867
1208,26907,26907,26907,26907,26907
1209,26920,26918,26919,26920,26920
1210,26950,26949,26950,26950,26950
1211,26965,26964,26965,26965,26965
1212,26995,26994,26995,26995,26995
1213,27006,27005,27006,27006,27006
1214,27045,27044,27045,27045,27045
1215,27051,27050,27051,27051,27051
1216,27055,27055,27055,27055,27055
1217,27070,27069,27070,27070,27070
1218,27113,27113,27113,27113,27113
1219,27152,27151,27152,27152,27152
1220,27161,27160,27161,27161,27161
1221,27171,27169,27170,27171,27171
1222,27188,27187,27188,27188,27188
1223,27228,27227,27228,27228,27228
1224,27257,27256,27257,27257,27257
1225,27281,27280,27281,27281,27281
1226,27314,27313,27314,27314,27314
1227,27322,27319,27321,27322,27322
1228,27372,27371,27372,27372,27372
1229,27382,27380,27381,27381,27381
1230,27382,27381,27382,27382,27382
1231,27398,27395,27397,27398,27398
1232,27423,27422,27423,27423,27423
1233,27467,27463,27466,27467,27467
1234,27488,27487,27488,27488,27488
1235,27503,27502,27503,27503,27503
1236,27537,27532,27536,27537,27537
1237,27546,27545,27546,27546,27546
1238,27563,27562,27563,27563,27563
1239,27577,27576,27577,27577,27577
1240,27601,27594,27599,27600,27601
1241,27609,27608,27608,27609,27609
1242,27640,27639,27640,27640,27640
1243,27646,27645,27646,27646,27646
1244,27649,27648,27649,27649,27649
1245,27687,27685,27686,27686,27686
1246,27731,27730,27731,27731,27731
1247,27761,27760,27761,27761,27761
1248,27800,27799,27800,27800,27800
1249,27825,27824,27825,27825,27825
1250,27865,27864,27865,27865,27865
1251,27886,27884,27885,27886,27886
1252,27906,27904,27905,27905,27906
1253,27935,27934,27935,27935,27935
1254,27954,27953,27954,27954,27954
1255,27956,27956,27956,27956,27956
1256,27990,27989,27990,27990,27990
1257,28021,28020,28021,28021,28021
1258,28062,28060,28061,28062,28062
1259,28099,28097,28098,28099,28099
1260,28111,28109,28110,28111,28111
1261,28134,28133,28134,28134,28134
1262,28168,28167,28168,28168,28168
1263,28175,28174,28175,28175,28175
1264,28180,28176,28179,28180,28180
1265,28209,28207,28208,28208,28208
1266,28235,28233,28234,28234,28235
1267,28243,28241,28242,28243,28243
1268,28255,28250,28254,28255,28255
1269,28315,28312,28314,28314,28315
1270,28325,28320,28324,28325,28325
1271,28365,28364,28365,28365,28365
1272,28371,28370,28371,28371,28371
1273,28388,28380,28386,28387,28388
1274,28423,28421,28422,28423,28423
1275,28432,28431,28432,28432,28432
1276,28453,28451,28452,28453,28453
1277,28487,28486,28486,28486,28487
1278,28519,28519,28519,28519,28519
1279,28561,28560,28561,28561,28561
1280,28589,28588,28589,28589,28589
1281,28613,28612,28613,28613,28613
1282,28624,28623,28624,28624,28624
1283,28666,28665,28666,28666,28666
1284,28694,28693,28694,28694,28694
1285,28708,28706,28707,28708,28708
1286,28730,28729,28730,28730,28730
1287,28779,28778,28779,28779,28779
1288,28790,28790,28790,28790,28790
1289,28794,28793,28794,28794,28794
1290,28816,28816,28816,28816,28816
1291,28835,28833,28834,28835,28835
1292,28850,28849,28849,28850,28850
1293,28868,28867,28868,28868,28868
1294,28890,28889,28889,28890,28890
1295,28894,28891,28893,28894,28894
1296,28925,28925,28925,28925,28925
1297,28935,28933,28934,28935,28935
1298,28949,28948,28949,28949,28949
1299,28954,28953,28954,28954,28954
1300,28985,28980,28983,28984,28984
1301,29006,29006,29006,29006,29006
1302,29021,29020,29021,29021,29021
1303,29050,29049,29050,29050,29050
1304,29061,29055,29059,29060,29060
1305,29091,29090,29091,29091,29091
1306,29093,29092,29093,29093,29093
1307,29130,29123,29128,29129,29130
1308,29144,29143,29144,29144,29144
1309,29169,29168,29169,29169,29169
1310,29183,29182,29182,29182,29183
1311,29195,29186,29192,29194,29194
1312,29234,29233,29234,29234,29234
1313,29250,29250,29250,29250,29250
1314,29261,29261,29261,29261,29261
1315,29286,29285,29285,29286,29286
1316,29335,29334,29335,29335,29335
1317,29343,29342,29342,29343,29343
1318,29357,29356,29357,29357,29357
1319,29385,29383,29384,29385,29385
1320,29392,29391,29391,29391,29392
1321,29426,29425,29426,29426,29426
1322,29457,29456,29457,29457,29457
1323,29467,29465,29466,29466,29466
1324,29513,29512,29512,29512,29512
1325,29531,29529,29530,29530,29531
1326,29554,29554,29554,29554,29554
1327,29565,29563,29564,29565,29565
1328,29610,29609,29610,29610,29610
1329,29635,29634,29635,29635,29635
1330,29662,29661,29662,29662,29662
1331,29686,29685,29686,29686,29686
1332,29694,29693,29694,29694,29694
1333,29724,29721,29723,29724,29724
1334,29766,29765,29766,29766,29766
1335,29801,29797,29800,29800,29801
1336,29807,29805,29806,29806,29807
1337,29832,29831,29832,29832,29832
1338,29837,29836,29836,29837,29837
1339,29861,29860,29860,29861,29861
1340,29879,29877,29879,29879,29879
1341,29887,29883,29886,29887,29887
1342,29913,29912,29913,29913,29913
1343,29947,29945,29946,29947,29947
1344,29958,29951,29956,29957,29958
1345,29977,29976,29977,29977,29977
1346,30006,30005,30006,30006,30006
1347,30025,30016,30022,30024,30025
1348,30033,30032,30033,30033,30033
1349,30034,30032,30033,30033,30034
1350,30087,30085,30086,30087,30087
1351,30138,30137,30138,30138,30138
1352,30174,30172,30173,30173,30173
1353,30183,30182,30182,30183,30183
1354,30230,30229,30230,30230,30230
1355,30258,30257,30258,30258,30258
1356,30284,30283,30284,30284,30284
1357,30292,30290,30291,30291,30291
1358,30313,30312,30313,30313,30313
1359,30338,30337,30338,30338,30338
1360,30354,30353,30354,30354,30354
1361,30404,30402,30403,30404,30404
1362,30436,30435,30436,30436,30436
1363,30470,30469,30469,30469,30470
1364,30481,30479,30480,30481,30481
1365,30520,30519,30520,30520,30520
1366,30539,30537,30539,30539,30539
1367,30553,30550,30552,30552,30552
1368,30571,30569,30570,30571,30571
1369,30591,30589,30591,30591,30591
1370,30623,30622,30623,30623,30623
1371,30635,30631,30634,30634,30635
1372,30659,30658,30659,30659,30659
1373,30667,30665,30666,30667,30667
1374,30693,30692,30693,30693,30693
1375,30733,30727,30731,30732,30733
1376,30783,30781,30782,30783,30783
1377,30799,30797,30799,30799,30799
1378,30814,30807,30812,30813,30814
1379,30831,30830,30830,30831,30831
1380,30848,30847,30848,30848,30848
1381,30868,30866,30867,30868,30868
1382,30881,30871,30878,30880,30881
1383,30910,30909,30910,30910,30910
1384,30961,30960,30961,30961,30961
1385,30962,30961,30962,30962,30962
1386,30977,30976,30977,30977,30977
1387,30998,30997,30998,30998,30998
1388,31017,31016,31017,31017,31017
1389,31031,31030,31031,31031,31031
1390,31046,31046,31046,31046,31046
1391,31065,31064,31065,31065,31065
1392,31099,31099,31099,31099,31099
1393,31109,31108,31109,31109,31109
1394,31158,31157,31158,31158,31158
1395,31163,31161,31162,31163,31163
1396,31174,31173,31173,31174,31174
1397,31186,31185,31186,31186,31186
1398,31227,31226,31227,31227,31227
1399,31247,31246,31247,31247,31247
1400,31269,31268,31269,31269,31269
1401,31281,31280,31281,31281,31281
1402,31299,31298,31298,31299,31299
1403,31311,31310,31311,31311,31311
1404,31347,31346,31346,31347,31347
1405,31362,31360,31361,31362,31362
1406,31377,31375,31376,31376,31377
1407,31391,31388,31390,31390,31391
1408,31404,31403,31404,31404,31404
1409,31410,31409,31409,31409,31410
1410,31450,31448,31450,31450,31450
1411,31489,31484,31488,31488,31489
1412,31514,31513,31514,31514,31514
1413,31543,31541,31542,31542,31542
1414,31553,31552,31552,31553,31553
1415,31590,31588,31589,31590,31590
1416,31602,31596,31600,31601,31601
1417,31619,31619,31619,31619,31619
1418,31670,31669,31670,31670,31670
1419,31678,31676,31677,31677,31678
1420,31693,31686,31691,31692,31693
1421,31709,31707,31709,31709,31709
1422,31729,31727,31728,31729,31729
1423,31747,31745,31747,31747,31747
1424,31766,31759,31764,31766,31766
1425,31780,31777,31779,31780,31780
1426,31818,31818,31818,31818,31818
1427,31843,31842,31843,31843,31843
1428,31881,31880,31881,31881,31881
1429,31890,31889,31890,31890,31890
1430,31909,31907,31909,31909,31909
1431,31953,31951,31952,31952,31953
1432,31968,31967,31968,31968,31968
1433,31996,31995,31996,31996,31996
1434,32025,32023,32024,32025,32025
1435,32045,32044,32045,32045,32045
1436,32087,32085,32087,32087,32087
1437,32102,32101,32102,32102,32102
1438,32141,32139,32140,32140,32141
1439,32161,32159,32161,32161,32161
1440,32172,32170,32171,32172,32172
1441,32203,32202,32203,32203,32203
1442,32213,32211,32213,32213,32213
1443,32225,32223,32225,32225,32225
1444,32259,32257,32258,32259,32259
1445,32267,32265,32267,32267,32267
1446,32286,32286,32286,32286,32286
1447,32348,32345,32347,32348,32348
1448,32361,32358,32361,32361,32361
1449,32384,32383,32384,32384,32384
1450,32405,32403,32405,32405,32405
1451,32437,32435,32436,32436,32436
1452,32460,32459,32459,32460,32460
1453,32480,32475,32479,32480,32480
1454,32508,32506,32507,32508,32508
1455,32527,32526,32527,32527,32527
1456,32574,32572,32573,32574,32574
1457,32593,32588,32592,32592,32593
1458,32604,32600,32602,32603,32603
1459,32610,32608,32609,32610,32610
1460,32635,32634,32635,32635,32635
1461,32684,32674,32681,32683,32683
1462,32707,32705,32706,32707,32707
1463,32724,32723,32724,32724,32724
1464,32751,32750,32751,32751,32751
1465,32771,32769,32770,32771,32771
1466,32800,32798,32799,32800,32800
1467,32845,32843,32844,32844,32844
1468,32882,32881,32882,32882,32882
1469,32903,32902,32903,32903,32903
1470,32919,32918,32919,32919,32919
1471,32929,32928,32929,32929,32929
1472,32961,32960,32961,32961,32961
1473,32977,32975,32976,32976,32977
1474,33014,33011,33013,33014,33014
1475,33040,33038,33040,33040,33040
1476,33063,33062,33063,33063,33063
1477,33086,33084,33086,33086,33086
1478,33096,33095,33096,33096,33096
1479,33124,33120,33123,33123,33123
1480,33152,33150,33152,33152,33152
1481,33180,33179,33180,33180,33180
1482,33212,33212,33212,33212,33212
1483,33216,33214,33215,33216,33216
1484,33239,33239,33239,33239,33239
1485,33259,33258,33259,33259,33259
1486,33268,33264,33267,33268,33268
1487,33286,33286,33286,33286,33286
1488,33311,33309,33311,33311,33311
1489,33324,33323,33324,33324,33324
1490,33334,33333,33334,33334,33334
1491,33359,33358,33359,33359,33359
1492,33376,33373,33375,33375,33375
1493,33398,33397,33398,33398,33398
1494,33417,33415,33417,33417,33417
1495,33420,33417,33419,33420,33420
1496,33441,33441,33441,33441,33441
1497,33484,33482,33484,33484,33484
1498,33499,33498,33499,33499,33499
1499,33529,33525,33528,33529,33529
1500,33536,33534,33535,33536,33536
1501,33575,33573,33574,33574,33574
1502,33607,33605,33607,33607,33607
1503,33621,33619,33621,33621,33621
1504,33641,33632,33638,33640,33640
1505,33650,33648,33649,33650,33650
1506,33669,33668,33669,33669,33669
1507,33694,33693,33694,33694,33694
1508,33715,33714,33715,33715,33715
1509,33740,33738,33739,33740,33740
1510,33767,33765,33767,33767,33767
1511,33781,33780,33781,33781,33781
1512,33789,33787,33788,33788,33789
1513,33816,33815,33816,33816,33816
1514,33847,33846,33847,33847,33847
1515,33862,33860,33862,33862,33862
1516,33896,33895,33896,33896,33896
1517,33902,33901,33902,33902,33902
1518,33923,33922,33923,33923,33923
1519,33969,33968,33969,33969,33969
1520,33979,33977,33979,33979,33979
1521,33996,33994,33995,33996,33996
1522,34036,34035,34036,34036,34036
1523,34044,34041,34043,34044,34044
1524,34111,34109,34110,34111,34111
1525,34117,34116,34117,34117,34117
1526,34125,34124,34125,34125,34125
1527,34150,34149,34149,34150,34150
1528,34172,34169,34171,34172,34172
1529,34195,34193,34194,34195,34195
1530,34225,34223,34225,34225,34225
1531,34261,34258,34260,34260,34261
1532,34276,34276,34276,34276,34276
1533,34292,34288,34291,34291,34291
1534,34317,34315,34316,34317,34317
1535,34351,34350,34351,34351,34351
1536,34372,34367,34371,34372,34372
1537,34413,34410,34412,34413,34413
1538,34445,34444,34445,34445,34445
1539,34470,34467,34469,34469,34469
1540,34483,34479,34482,34483,34483
1541,34521,34519,34520,34520,34520
1542,34531,34528,34530,34531,34531
1543,34549,34547,34549,34549,34549
1544,34564,34560,34563,34564,34564
1545,34602,34597,34601,34601,34601
1546,34610,34606,34609,34609,34610
1547,34622,34618,34621,34622,34622
1548,34657,34655,34656,34656,34657
1549,34677,34675,34676,34677,34677
1550,34699,34697,34699,34699,34699
1551,34717,34715,34716,34716,34717
1552,34751,34749,34751,34751,34751
1553,34780,34779,34780,34780,34780
1554,34803,34801,34803,34803,34803
1555,34820,34818,34819,34820,34820
1556,34833,34831,34832,34833,34833
1557,34871,34870,34871,34871,34871
1558,34905,34902,34905,34905,34905
1559,34928,34926,34927,34928,34928
1560,34966,34964,34966,34966,34966
1561,35004,35003,35003,35004,35004
1562,35032,35029,35031,35032,35032
1563,35053,35052,35053,35053,35053
1564,35069,35067,35068,35069,35069
1565,35083,35082,35083,35083,35083
1566,35115,35113,35114,35115,35115
1567,35145,35141,35144,35145,35145
1568,35178,35175,35177,35178,35178
1569,35204,35202,35203,35203,35204
1570,35225,35223,35225,35225,35225
1571,35252,35250,35251,35251,35251
1572,35286,35283,35285,35286,35286
1573,35291,35290,35291,35291,35291
1574,35343,35339,35342,35343,35343
1575,35348,35346,35348,35348,35348
1576,35369,35366,35368,35369,35369
1577,35395,35391,35394,35394,35395
1578,35430,35428,35429,35429,35429
1579,35476,35474,35476,35476,35476
1580,35489,35486,35488,35489,35489
1581,35515,35512,35514,35515,35515
1582,35530,35527,35529,35530,35530
1583,35542,35542,35542,35542,35542
1584,35550,35547,35549,35550,35550
1585,35561,35557,35560,35561,35561
1586,35571,35570,35570,35571,35571
1587,35614,35612,35614,35614,35614
1588,35620,35616,35618,35619,35619
1589,35652,35649,35651,35651,35652
1590,35665,35663,35664,35665,35665
1591,35668,35667,35668,35668,35668
1592,35679,35674,35678,35679,35679
1593,35693,35692,35693,35693,35693
1594,35721,35719,35721,35721,35721
1595,35745,35744,35745,35745,35745
1596,35764,35762,35764,35764,35764
1597,35783,35781,35782,35782,35783
1598,35809,35806,35809,35809,35809
1599,35847,35846,35847,35847,35847
1600,35850,35848,35850,35850,35850
1601,35862,35860,35861,35862,35862
1602,35889,35886,35888,35889,35889
1603,35921,35919,35920,35920,35920
1604,35940,35939,35940,35940,35940
1605,35973,35969,35972,35973,35973
1606,35979,35978,35979,35979,35979
1607,36023,36020,36022,36022,36022
1608,36034,36032,36033,36034,36034
1609,36052,36050,36051,36052,36052
1610,36100,36097,36099,36100,36100
1611,36106,36103,36105,36106,36106
1612,36117,36115,36116,36117,36117
1613,36139,36136,36138,36139,36139
1614,36169,36167,36168,36168,36168
1615,36178,36176,36177,36178,36178
1616,36233,36230,36232,36233,36233
1617,36248,36246,36247,36248,36248
1618,36283,36282,36283,36283,36283
1619,36292,36289,36291,36291,36291
1620,36312,36310,36312,36312,36312
1621,36341,36339,36340,36341,36341
1622,36350,36345,36349,36350,36350
1623,36355,36351,36354,36354,36354
1624,36405,36404,36405,36405,36405
1625,36439,36437,36438,36438,36439
1626,36478,36477,36478,36478,36478
1627,36497,36493,36496,36497,36497
1628,36503,36501,36503,36503,36503
1629,36519,36518,36519,36519,36519
1630,36548,36546,36548,36548,36548
1631,36577,36573,36576,36577,36577
1632,36590,36588,36589,36590,36590
1633,36608,36606,36607,36608,36608
1634,36652,36649,36651,36652,36652
1635,36662,36661,36662,36662,36662
1636,36698,36693,36696,36697,36697
1637,36713,36709,36712,36712,36713
1638,36747,36744,36746,36747,36747
1639,36754,36751,36753,36754,36754
1640,36778,36777,36778,36778,36778
1641,36813,36811,36813,36813,36813
1642,36839,36837,36838,36839,36839
1643,36846,36845,36846,36846,36846
1644,36868,36864,36867,36868,36868
1645,36911,36909,36911,36911,36911
1646,36933,36930,36933,36933,36933
1647,36940,36938,36939,36940,36940
1648,36988,36985,36987,36988,36988
1649,37021,37019,37021,37021,37021
1650,37043,37041,37042,37043,37043
1651,37074,37070,37073,37074,37074
1652,37107,37104,37107,37107,37107
1653,37111,37109,37110,37110,37110
1654,37138,37135,37137,37138,37138
1655,37146,37144,37145,37146,37146
1656,37185,37183,37185,37185,37185
1657,37199,37198,37199,37199,37199
1658,37229,37227,37229,37229,37229
1659,37256,37254,37256,37256,37256
1660,37294,37292,37294,37294,37294
1661,37300,37298,37300,37300,37300
1662,37338,37333,37337,37338,37338
1663,37348,37346,37348,37348,37348
1664,37396,37395,37396,37396,37396
1665,37404,37401,37404,37404,37404
1666,37450,37448,37450,37450,37450
1667,37484,37481,37483,37484,37484
1668,37505,37503,37505,37505,37505
1669,37543,37540,37543,37543,37543
1670,37561,37557,37560,37561,37561
1671,37583,37580,37582,37583,37583
1672,37593,37591,37593,37593,37593
1673,37626,37624,37626,37626,37626
1674,37664,37660,37663,37663,37663
1675,37712,37708,37711,37711,37712
1676,37726,37724,37726,37726,37726
1677,37762,37759,37761,37761,37762
1678,37771,37764,37769,37770,37771
1679,37786,37784,37786,37786,37786
1680,37815,37812,37814,37814,37815
1681,37821,37819,37821,37821,37821
1682,37837,37834,37836,37837,37837
1683,37851,37846,37849,37850,37851
1684,37900,37899,37900,37900,37900
1685,37913,37910,37913,37913,37913
1686,37938,37935,37938,37938,37938
1687,37952,37951,37952,37952,37952
1688,37975,37974,37975,37975,37975
1689,37980,37979,37979,37979,37980
1690,38004,38003,38004,38004,38004
1691,38006,38004,38006,38006,38006
1692,38021,38020,38021,38021,38021
1693,38041,38040,38041,38041,38041
1694,38070,38067,38069,38070,38070
1695,38089,38086,38089,38089,38089
1696,38095,38093,38095,38095,38095
1697,38138,38136,38137,38138,38138
1698,38161,38160,38160,38161,38161
1699,38187,38184,38186,38187,38187
1700,38220,38217,38219,38219,38219
1701,38220,38219,38220,38220,38220
1702,38242,38239,38241,38241,38242
1703,38265,38264,38265,38265,38265
1704,38291,38289,38291,38291,38291
1705,38325,38323,38325,38325,38325
1706,38345,38343,38344,38345,38345
1707,38363,38361,38362,38363,38363
1708,38385,38383,38385,38385,38385
1709,38406,38404,38405,38405,38406
1710,38439,38435,38438,38438,38438
1711,38464,38462,38464,38464,38464
1712,38474,38472,38474,38474,38474
1713,38496,38494,38495,38496,38496
1714,38511,38509,38511,38511,38511
1715,38526,38526,38526,38526,38526
1716,38550,38546,38549,38549,38549
1717,38585,38581,38584,38584,38585
1718,38612,38609,38611,38612,38612
1719,38629,38628,38629,38629,38629
1720,38649,38647,38649,38649,38649
1721,38686,38685,38686,38686,38686
1722,38699,38697,38698,38698,38698
1723,38736,38732,38735,38735,38736
1724,38752,38749,38752,38752,38752
1725,38787,38783,38786,38786,38786
1726,38807,38804,38806,38807,38807
1727,38831,38829,38830,38831,38831
1728,38859,38856,38858,38859,38859
1729,38870,38867,38869,38870,38870
1730,38880,38877,38880,38880,38880
1731,38912,38909,38911,38911,38912
1732,38914,38911,38913,38913,38914
1733,38948,38942,38946,38947,38948
1734,38970,38967,38969,38969,38970
1735,38998,38996,38997,38998,38998
1736,39019,39016,39019,39019,39019
1737,39052,39049,39051,39052,39052
1738,39065,39063,39064,39065,39065
1739,39103,39101,39102,39103,39103
1740,39120,39118,39120,39120,39120
1741,39156,39153,39155,39156,39156
1742,39174,39173,39174,39174,39174
1743,39192,39190,39192,39192,39192
1744,39225,39222,39224,39224,39224
1745,39256,39253,39255,39256,39256
1746,39285,39283,39285,39285,39285
1747,39299,39297,39299,39299,39299
1748,39330,39326,39329,39329,39329
1749,39348,39347,39348,39348,39348
1750,39385,39382,39384,39384,39385
1751,39415,39413,39414,39415,39415
1752,39429,39427,39429,39429,39429
1753,39445,39443,39444,39445,39445
1754,39474,39472,39474,39474,39474
1755,39488,39484,39487,39487,39488
1756,39533,39531,39533,39533,39533
1757,39551,39547,39550,39551,39551
1758,39584,39581,39583,39584,39584
1759,39608,39604,39607,39608,39608
1760,39625,39622,39624,39625,39625
1761,39672,39669,39671,39672,39672
1762,39680,39678,39680,39680,39680
1763,39731,39728,39730,39731,39731
1764,39748,39745,39747,39748,39748
1765,39782,39780,39782,39782,39782
1766,39803,39798,39802,39802,39803
1767,39822,39819,39821,39822,39822
1768,39853,39852,39853,39853,39853
1769,39873,39871,39873,39873,39873
1770,39882,39880,39882,39882,39882
1771,39910,39907,39909,39910,39910
1772,39942,39940,39942,39942,39942
1773,39966,39963,39965,39966,39966
1774,39971,39967,39970,39970,39970
1775,40008,40006,40007,40008,40008
1776,40056,40051,40055,40055,40056
1777,40083,40080,40082,40083,40083
1778,40112,40108,40111,40111,40112
1779,40115,40113,40114,40115,40115
1780,40126,40120,40125,40126,40126
1781,40187,40185,40187,40187,40187
1782,40205,40202,40204,40205,40205
1783,40220,40218,40219,40220,40220
1784,40231,40228,40230,40230,40231
1785,40256,40252,40255,40256,40256
1786,40303,40301,40303,40303,40303
1787,40328,40322,40326,40327,40327
1788,40346,40343,40345,40346,40346
1789,40386,40384,40386,40386,40386
1790,40425,40423,40425,40425,40425
1791,40441,40440,40441,40441,40441
1792,40456,40455,40456,40456,40456
1793,40463,40462,40463,40463,40463
1794,40476,40473,40475,40476,40476
1795,40499,40498,40499,40499,40499
1796,40503,40501,40502,40503,40503
1797,40515,40514,40515,40515,40515
1798,40554,40552,40553,40554,40554
1799,40565,40563,40565,40565,40565
1800,40579,40577,40579,40579,40579
1801,40583,40581,40582,40582,40583
1802,40593,40590,40592,40592,40593
1803,40643,40639,40642,40643,40643
1804,40651,40649,40650,40651,40651
1805,40659,40656,40658,40658,40658
1806,40678,40677,40678,40678,40678
1807,40720,40715,40718,40719,40720
1808,40750,40747,40749,40750,40750
1809,40751,40750,40751,40751,40751
1810,40781,40779,40781,40781,40781
1811,40805,40802,40804,40805,40805
1812,40830,40828,40830,40830,40830
1813,40863,40863,40863,40863,40863
1814,40900,40898,40900,40900,40900
1815,40934,40930,40933,40934,40934
1816,40950,40948,40950,40950,40950
1817,40977,40974,40976,40977,40977
1818,41013,41011,41013,41013,41013
1819,41022,41020,41021,41022,41022
1820,41037,41034,41037,41037,41037
1821,41054,41052,41054,41054,41054
1822,41072,41070,41071,41072,41072
1823,41081,41079,41081,41081,41081
1824,41110,41107,41109,41110,41110
1825,41145,41144,41145,41145,41145
1826,41171,41168,41170,41170,41171
1827,41180,41178,41179,41180,41180
1828,41200,41197,41199,41199,41199
1829,41240,41237,41239,41240,41240
1830,41250,41248,41250,41250,41250
1831,41281,41279,41280,41281,41281
1832,41300,41296,41299,41300,41300
1833,41326,41320,41324,41325,41326
1834,41338,41336,41338,41338,41338
1835,41354,41353,41354,41354,41354
1836,41369,41366,41369,41369,41369
1837,41411,41408,41410,41411,41411
1838,41423,41417,41421,41422,41423
1839,41467,41464,41467,41467,41467
1840,41493,41492,41493,41493,41493
1841,41516,41512,41515,41515,41516
1842,41530,41528,41529,41530,41530
1843,41560,41557,41559,41560,41560
1844,41605,41602,41604,41605,41605
1845,41620,41617,41619,41619,41620
1846,41631,41627,41630,41630,41630
1847,41642,41640,41641,41642,41642
1848,41666,41664,41666,41666,41666
1849,41686,41685,41686,41686,41686
1850,41719,41715,41718,41718,41718
1851,41756,41753,41756,41756,41756
1852,41786,41783,41785,41786,41786
1853,41844,41842,41843,41843,41844
1854,41849,41845,41848,41848,41849
1855,41869,41867,41869,41869,41869
1856,41897,41894,41896,41896,41897
1857,41924,41921,41923,41924,41924
1858,41960,41957,41959,41960,41960
1859,41987,41985,41987,41987,41987
1860,42007,42006,42007,42007,42007
1861,42033,42031,42033,42033,42033
1862,42052,42049,42051,42051,42051
1863,42079,42077,42079,42079,42079
1864,42087,42083,42086,42086,42086
1865,42120,42117,42119,42120,42120
1866,42151,42148,42150,42151,42151
1867,42171,42169,42170,42171,42171
1868,42203,42201,42203,42203,42203
1869,42227,42225,42227,42227,42227
1870,42247,42242,42246,42247,42247
1871,42271,42268,42270,42270,42270
1872,42290,42287,42289,42289,42289
1873,42324,42321,42323,42324,42324
1874,42366,42362,42365,42365,42365
1875,42385,42382,42384,42385,42385
1876,42421,42419,42420,42421,42421
1877,42435,42430,42434,42435,42435
1878,42478,42476,42478,42478,42478
1879,42486,42483,42485,42486,42486
1880,42511,42507,42510,42510,42510
1881,42537,42535,42537,42537,42537
1882,42561,42556,42560,42560,42561
1883,42590,42585,42589,42590,42590
1884,42601,42598,42600,42600,42601
1885,42653,42650,42652,42652,42653
1886,42660,42657,42660,42660,42660
1887,42692,42687,42690,42691,42691
1888,42703,42701,42703,42703,42703
1889,42728,42726,42728,42728,42728
1890,42748,42745,42747,42747,42748
1891,42793,42792,42793,42793,42793
1892,42800,42796,42799,42800,42800
1893,42856,42853,42855,42856,42856
1894,42881,42878,42880,42881,42881
1895,42912,42909,42911,42911,42912
1896,42931,42928,42930,42931,42931
1897,42960,42957,42959,42959,42960
1898,42977,42974,42976,42977,42977
1899,43005,43003,43004,43005,43005
1900,43010,43009,43009,43010,43010
1901,43031,43029,43031,43031,43031
1902,43043,43041,43042,43043,43043
1903,43071,43068,43070,43071,43071
1904,43080,43078,43080,43080,43080
1905,43092,43090,43091,43092,43092
1906,43109,43107,43108,43109,43109
1907,43123,43120,43122,43123,43123
1908,43148,43147,43148,43148,43148
1909,43169,43166,43168,43169,43169
1910,43198,43196,43198,43198,43198
1911,43222,43221,43222,43222,43222
1912,43265,43262,43264,43265,43265
1913,43282,43280,43281,43282,43282
1914,43297,43295,43296,43297,43297
1915,43303,43300,43302,43303,43303
1916,43320,43318,43319,43320,43320
1917,43337,43333,43336,43337,43337
1918,43358,43355,43357,43358,43358
1919,43370,43368,43370,43370,43370
1920,43390,43388,43390,43390,43390
1921,43415,43412,43415,43415,43415
1922,43449,43447,43449,43449,43449
1923,43456,43455,43456,43456,43456
1924,43498,43494,43497,43498,43498
1925,43551,43549,43551,43551,43551
1926,43580,43579,43580,43580,43580
1927,43587,43584,43586,43587,43587
1928,43609,43607,43609,43609,43609
1929,43630,43626,43629,43630,43630
1930,43644,43641,43643,43644,43644
1931,43678,43676,43678,43678,43678
1932,43697,43692,43695,43696,43696
1933,43732,43730,43732,43732,43732
1934,43765,43762,43764,43764,43765
1935,43784,43782,43784,43784,43784
1936,43796,43794,43795,43796,43796
1937,43819,43816,43818,43819,43819
1938,43836,43833,43835,43835,43836
1939,43849,43847,43849,43849,43849
1940,43860,43857,43859,43860,43860
1941,43888,43879,43885,43887,43887
1942,43919,43916,43918,43918,43919
1943,43962,43958,43961,43961,43962
1944,43972,43971,43972,43972,43972
1945,43998,43996,43997,43998,43998
1946,44017,44015,44017,44017,44017
1947,44048,44045,44047,44048,44048
1948,44078,44074,44077,44077,44078
1949,44104,44101,44104,44104,44104
1950,44107,44104,44106,44106,44107
1951,44138,44137,44138,44138,44138
1952,44142,44140,44142,44142,44142
1953,44183,44179,44182,44183,44183
1954,44216,44214,44215,44216,44216
1955,44240,44235,44238,44239,44239
1956,44259,44257,44258,44259,44259
1957,44284,44278,44282,44283,44283
1958,44313,44312,44313,44313,44313
1959,44340,44337,44339,44339,44340
1960,44368,44365,44367,44367,44368
1961,44409,44407,44408,44409,44409
1962,44423,44421,44423,44423,44423
1963,44440,44437,44439,44440,44440
1964,44471,44468,44470,44470,44470
1965,44481,44478,44480,44480,44481
1966,44500,44498,44499,44499,44499
1967,44563,44559,44562,44563,44563
1968,44581,44579,44581,44581,44581
1969,44626,44622,44625,44626,44626
1970,44650,44646,44649,44650,44650
1971,44666,44665,44666,44666,44666
1972,44695,44692,44694,44694,44694
1973,44716,44714,44716,44716,44716
1974,44755,44750,44753,44754,44754
1975,44763,44760,44762,44762,44763
1976,44782,44780,44781,44782,44782
1977,44808,44805,44807,44808,44808
1978,44855,44852,44854,44855,44855
1979,44871,44867,44870,44871,44871
1980,44887,44884,44886,44887,44887
1981,44911,44908,44911,44911,44911
1982,44939,44937,44939,44939,44939
1983,44995,44991,44994,44994,44995
1984,45024,45022,45024,45024,45024
1985,45036,45033,45036,45036,45036
1986,45053,45050,45052,45052,45053
1987,45090,45087,45089,45090,45090
1988,45114,45111,45113,45113,45114
1989,45125,45123,45125,45125,45125
1990,45137,45134,45136,45137,45137
1991,45160,45155,45159,45160,45160
1992,45208,45205,45207,45208,45208
1993,45222,45220,45221,45221,45221
1994,45257,45250,45255,45257,45257
1995,45266,45262,45265,45266,45266
1996,45301,45298,45301,45301,45301
1997,45313,45310,45312,45312,45313
1998,45327,45323,45326,45327,45327
1999,45388,45385,45387,45388,45388
2000,45406,45403,45406,45406,45406
2001,45424,45420,45423,45423,45424
2002,45472,45469,45471,45471,45471
2003,45494,45492,45493,45494,45494
2004,45509,45505,45508,45509,45509
2005,45522,45520,45522,45522,45522
2006,45547,45544,45546,45547,45547
2007,45580,45578,45579,45580,45580
2008,45629,45626,45628,45628,45629
2009,45656,45653,45655,45656,45656
2010,45658,45657,45657,45658,45658
2011,45674,45671,45673,45674,45674
2012,45684,45683,45684,45684,45684
2013,45688,45686,45687,45688,45688
2014,45727,45724,45726,45726,45726
2015,45735,45734,45735,45735,45735
2016,45761,45757,45760,45761,45761
2017,45787,45787,45787,45787,45787
2018,45811,45808,45810,45811,45811
2019,45825,45824,45825,45825,45825
2020,45866,45862,45865,45866,45866
2021,45872,45871,45871,45872,45872
2022,45892,45890,45892,45892,45892
2023,45913,45910,45912,45913,45913
2024,45959,45955,45958,45959,45959
2025,45977,45975,45977,45977,45977
2026,45979,45977,45979,45979,45979
2027,46001,45998,46000,46001,46001
2028,46022,46019,46021,46022,46022
2029,46034,46031,46033,46034,46034
2030,46067,46063,46066,46067,46067
2031,46085,46082,46085,46085,46085
2032,46099,46098,46099,46099,46099
2033,46136,46133,46135,46135,46136
2034,46147,46144,46146,46146,46147
2035,46181,46179,46180,46181,46181
2036,46198,46196,46198,46198,46198
2037,46236,46233,46235,46236,46236
2038,46256,46251,46255,46256,46256
2039,46273,46271,46273,46273,46273
2040,46299,46296,46299,46299,46299
2041,46309,46306,46308,46309,46309
2042,46326,46324,46325,46326,46326
2043,46346,46344,46345,46346,46346
2044,46374,46372,46374,46374,46374
2045,46407,46405,46406,46406,46407
2046,46437,46434,46436,46437,46437
2047,46456,46452,46455,46455,46456
2048,46506,46501,46504,46505,46505
2049,46519,46517,46519,46519,46519
2050,46558,46556,46558,46558,46558
2051,46577,46571,46575,46576,46577
2052,46595,46591,46594,46595,46595
2053,46603,46600,46602,46602,46603
2054,46634,46631,46634,46634,46634
2055,46644,46641,46643,46644,46644
2056,46673,46670,46672,46673,46673
2057,46684,46682,46684,46684,46684
2058,46692,46688,46691,46692,46692
2059,46724,46721,46723,46724,46724
2060,46746,46743,46745,46745,46746
2061,46784,46781,46783,46784,46784
2062,46808,46806,46807,46808,46808
2063,46825,46822,46824,46825,46825
2064,46890,46888,46890,46890,46890
2065,46905,46901,46904,46905,46905
2066,46920,46918,46920,46920,46920
2067,46937,46933,46936,46937,46937
2068,46970,46968,46969,46970,46970
2069,46992,46991,46992,46992,46992
2070,47013,47009,47012,47012,47013
2071,47036,47033,47036,47036,47036
2072,47045,47042,47044,47045,47045
2073,47126,47124,47126,47126,47126
2074,47141,47138,47140,47141,47141
2075,47182,47179,47181,47182,47182
2076,47205,47202,47204,47204,47205
2077,47223,47218,47221,47222,47222
2078,47258,47254,47257,47258,47258
2079,47275,47271,47274,47274,47274
2080,47294,47292,47294,47294,47294
2081,47332,47329,47331,47332,47332
2082,47346,47344,47346,47346,47346
2083,47361,47358,47360,47360,47360
2084,47372,47369,47371,47371,47372
2085,47413,47410,47412,47413,47413
2086,47426,47424,47425,47426,47426
2087,47478,47475,47477,47478,47478
2088,47512,47509,47511,47512,47512
2089,47518,47514,47517,47517,47518
2090,47533,47532,47533,47533,47533
2091,47565,47562,47564,47565,47565
2092,47615,47612,47614,47615,47615
2093,47643,47640,47642,47642,47643
2094,47663,47661,47663,47663,47663
2095,47691,47688,47690,47691,47691
2096,47704,47702,47703,47703,47703
2097,47724,47721,47723,47723,47723
2098,47740,47737,47740,47740,47740
2099,47765,47762,47764,47765,47765
2100,47785,47783,47784,47785,47785
2101,47819,47815,47818,47818,47818
2102,47870,47866,47869,47870,47870
2103,47915,47912,47914,47915,47915
2104,47919,47916,47919,47919,47919
2105,47942,47939,47942,47942,47942
2106,47977,47974,47976,47977,47977
2107,47995,47990,47994,47995,47995
2108,48016,48009,48014,48016,48016
2109,48047,48045,48047,48047,48047
2110,48070,48067,48070,48070,48070
2111,48098,48094,48097,48098,48098
2112,48114,48111,48113,48114,48114
2113,48146,48143,48145,48145,48145
2114,48166,48162,48165,48166,48166
2115,48183,48179,48182,48183,48183
2116,48209,48205,48208,48208,48209
2117,48258,48255,48257,48258,48258
2118,48287,48284,48287,48287,48287
2119,48314,48311,48313,48314,48314
2120,48329,48327,48328,48329,48329
2121,48383,48383,48383,48383,48383
2122,48393,48391,48393,48393,48393
2123,48400,48398,48400,48400,48400
2124,48413,48411,48413,48413,48413
2125,48423,48418,48422,48423,48423
2126,48437,48435,48436,48437,48437
2127,48459,48459,48459,48459,48459
2128,48483,48479,48482,48483,48483
2129,48497,48496,48497,48497,48497
2130,48520,48517,48519,48520,48520
2131,48536,48534,48535,48536,48536
2132,48562,48559,48561,48562,48562
2133,48592,48589,48591,48592,48592
2134,48597,48596,48597,48597,48597
2135,48635,48633,48634,48635,48635
2136,48668,48664,48667,48667,48667
2137,48688,48685,48687,48687,48688
2138,48701,48699,48700,48701,48701
2139,48714,48713,48714,48714,48714
2140,48727,48722,48726,48726,48727
2141,48762,48761,48762,48762,48762
2142,48778,48776,48778,48778,48778
2143,48811,48808,48810,48811,48811
2144,48820,48818,48820,48820,48820
2145,48843,48840,48842,48843,48843
2146,48859,48857,48858,48859,48859
2147,48920,48917,48919,48920,48920
2148,48931,48929,48930,48930,48931
2149,48950,48947,48949,48950,48950
2150,48966,48964,48966,48966,48966
2151,49009,49004,49007,49008,49008
2152,49015,49012,49014,49015,49015
2153,49034,49031,49033,49033,49034
2154,49074,49071,49073,49074,49074
2155,49092,49091,49092,49092,49092
2156,49102,49097,49100,49101,49101
2157,49112,49110,49112,49112,49112
2158,49130,49126,49128,49129,49129
2159,49157,49154,49156,49157,49157
2160,49185,49182,49184,49185,49185
2161,49218,49216,49217,49218,49218
2162,49256,49253,49255,49256,49256
2163,49259,49256,49258,49259,49259
2164,49293,49289,49292,49292,49292
2165,49325,49322,49324,49325,49325
2166,49341,49340,49341,49341,49341
2167,49378,49376,49378,49378,49378
2168,49402,49398,49401,49402,49402
2169,49428,49425,49427,49428,49428
2170,49470,49467,49469,49470,49470
2171,49484,49477,49482,49483,49484
2172,49501,49497,49500,49501,49501
2173,49508,49505,49507,49508,49508
2174,49568,49565,49567,49568,49568
2175,49604,49600,49603,49603,49604
2176,49615,49613,49615,49615,49615
2177,49629,49625,49628,49628,49628
2178,49634,49632,49634,49634,49634
2179,49669,49666,49668,49669,49669
2180,49693,49690,49693,49693,49693
2181,49716,49712,49715,49715,49715
2182,49722,49720,49721,49721,49722
2183,49768,49764,49767,49768,49768
2184,49781,49779,49781,49781,49781
2185,49825,49821,49824,49824,49825
2186,49854,49851,49853,49854,49854
2187,49885,49882,49884,49885,49885
2188,49904,49899,49903,49904,49904
2189,49936,49933,49935,49936,49936
2190,49951,49948,49950,49950,49951
2191,49967,49964,49966,49967,49967
2192,49985,49982,49984,49984,49985
2193,50009,50007,50009,50009,50009
2194,50043,50039,50042,50042,50043
2195,50065,50063,50065,50065,50065
2196,50114,50110,50113,50114,50114
2197,50146,50143,50145,50145,50145
2198,50174,50173,50174,50174,50174
2199,50205,50204,50205,50205,50205
2200,50233,50231,50233,50233,50233
2201,50266,50263,50265,50265,50265
2202,50289,50284,50287,50288,50288
2203,50326,50323,50326,50326,50326
2204,50338,50334,50337,50337,50337
2205,50361,50358,50360,50361,50361
2206,50367,50364,50367,50367,50367
2207,50388,50384,50387,50387,50388
2208,50423,50420,50422,50422,50423
2209,50453,50451,50452,50453,50453
2210,50475,50473,50475,50475,50475
2211,50493,50491,50493,50493,50493
2212,50537,50535,50537,50537,50537
2213,50549,50544,50548,50549,50549
2214,50579,50575,50578,50579,50579
2215,50623,50619,50622,50622,50622
2216,50632,50630,50632,50632,50632
2217,50676,50673,50675,50675,50676
2218,50715,50712,50714,50715,50715
2219,50734,50733,50734,50734,50734
2220,50753,50751,50753,50753,50753
2221,50762,50760,50761,50762,50762
2222,50805,50803,50805,50805,50805
2223,50818,50814,50817,50818,50818
2224,50845,50842,50844,50845,50845
2225,50876,50873,50875,50876,50876
2226,50907,50905,50907,50907,50907
2227,50949,50940,50947,50948,50948
2228,50956,50952,50955,50955,50956
2229,50970,50968,50970,50970,50970
2230,51042,51038,51041,51042,51042
2231,51053,51049,51052,51053,51053
2232,51082,51075,51080,51081,51081
2233,51088,51084,51087,51088,51088
2234,51110,51108,51110,51110,51110
2235,51146,51143,51145,51145,51146
2236,51168,51165,51167,51168,51168
2237,51186,51182,51185,51185,51186
2238,51193,51192,51192,51193,51193
2239,51209,51205,51208,51209,51209
2240,51215,51214,51215,51215,51215
2241,51243,51240,51242,51243,51243
2242,51256,51254,51255,51256,51256
2243,51262,51262,51262,51262,51262
2244,51301,51299,51300,51301,51301
2245,51317,51315,51316,51317,51317
2246,51341,51339,51340,51341,51341
2247,51368,51365,51367,51368,51368
2248,51382,51380,51382,51382,51382
2249,51393,51390,51392,51393,51393
2250,51417,51415,51417,51417,51417
2251,51473,51470,51472,51472,51472
2252,51478,51476,51477,51478,51478
2253,51491,51488,51490,51491,51491
2254,51525,51524,51525,51525,51525
2255,51545,51542,51544,51545,51545
2256,51581,51578,51581,51581,51581
2257,51598,51596,51598,51598,51598
2258,51626,51624,51625,51625,51625
2259,51647,51642,51646,51647,51647
2260,51667,51665,51667,51667,51667
2261,51692,51690,51691,51691,51692
2262,51700,51696,51699,51699,51700
2263,51740,51739,51740,51740,51740
2264,51767,51764,51767,51767,51767
2265,51776,51773,51776,51776,51776
2266,51800,51795,51799,51799,51800
2267,51812,51809,51811,51811,51812
2268,51849,51845,51848,51849,51849
2269,51860,51858,51860,51860,51860
2270,51897,51894,51896,51897,51897
2271,51940,51939,51939,51940,51940
2272,51954,51951,51954,51954,51954
2273,51975,51972,51974,51974,51975
2274,51985,51983,51985,51985,51985
2275,52035,52031,52034,52034,52035
2276,52055,52053,52054,52055,52055
2277,52060,52058,52059,52060,52060
2278,52083,52080,52082,52083,52083
2279,52105,52103,52104,52105,52105
2280,52115,52111,52114,52115,52115
2281,52153,52150,52152,52152,52153
2282,52170,52168,52170,52170,52170
2283,52180,52176,52179,52180,52180
2284,52195,52191,52194,52195,52195
2285,52239,52235,52238,52239,52239
2286,52264,52261,52263,52264,52264
2287,52291,52290,52291,52291,52291
2288,52310,52308,52310,52310,52310
2289,52383,52380,52382,52383,52383
2290,52405,52402,52404,52404,52404
2291,52417,52413,52416,52417,52417
2292,52430,52427,52429,52430,52430
2293,52449,52444,52448,52449,52449
2294,52492,52487,52491,52492,52492
2295,52516,52513,52515,52516,52516
2296,52544,52541,52543,52544,52544
2297,52551,52547,52550,52551,52551
2298,52585,52581,52584,52585,52585
2299,52634,52631,52633,52634,52634
2300,52663,52661,52662,52663,52663
2301,52672,52668,52671,52672,52672
2302,52679,52674,52677,52678,52678
2303,52707,52705,52706,52707,52707
2304,52721,52718,52721,52721,52721
2305,52750,52747,52749,52750,52750
2306,52765,52762,52764,52765,52765
2307,52812,52809,52811,52812,52812
2308,52825,52823,52825,52825,52825
2309,52860,52857,52859,52860,52860
2310,52910,52906,52909,52910,52910
2311,52921,52918,52920,52921,52921
2312,52953,52950,52952,52952,52952
2313,52974,52972,52974,52974,52974
2314,53011,53007,53010,53011,53011
2315,53024,53022,53024,53024,53024
2316,53052,53049,53051,53052,53052
2317,53079,53075,53078,53079,53079
2318,53103,53099,53102,53103,53103
2319,53106,53100,53104,53106,53106
2320,53141,53137,53140,53140,53141
2321,53158,53155,53157,53158,53158
2322,53192,53188,53191,53191,53192
2323,53240,53237,53239,53240,53240
2324,53281,53280,53281,53281,53281
2325,53300,53297,53299,53300,53300
2326,53314,53312,53313,53314,53314
2327,53376,53371,53375,53376,53376
2328,53385,53383,53384,53385,53385
2329,53403,53400,53402,53403,53403
2330,53431,53429,53431,53431,53431
2331,53446,53444,53446,53446,53446
2332,53465,53462,53464,53465,53465
2333,53483,53480,53482,53483,53483
2334,53512,53509,53511,53512,53512
2335,53537,53534,53537,53537,53537
2336,53575,53572,53574,53575,53575
2337,53585,53581,53584,53584,53585
2338,53615,53612,53615,53615,53615
2339,53653,53648,53652,53652,53653
2340,53693,53691,53693,53693,53693
2341,53727,53721,53725,53726,53726
2342,53748,53746,53747,53748,53748
2343,53790,53788,53789,53790,53790
2344,53810,53808,53809,53810,53810
2345,53834,53829,53832,53833,53833
2346,53859,53856,53858,53859,53859
2347,53871,53868,53870,53871,53871
2348,53902,53899,53901,53901,53902
2349,53924,53922,53924,53924,53924
2350,53948,53946,53947,53948,53948
2351,53961,53957,53960,53961,53961
2352,54010,54007,54009,54010,54010
2353,54031,54028,54031,54031,54031
2354,54071,54066,54070,54071,54071
2355,54078,54077,54078,54078,54078
2356,54091,54084,54089,54090,54091
2357,54103,54102,54102,54102,54103
2358,54121,54118,54120,54121,54121
2359,54137,54135,54137,54137,54137
2360,54154,54152,54153,54154,54154
2361,54172,54170,54171,54172,54172
2362,54180,54177,54179,54180,54180
2363,54212,54210,54212,54212,54212
2364,54222,54219,54221,54222,54222
2365,54262,54260,54262,54262,54262
2366,54272,54270,54272,54272,54272
2367,54282,54280,54282,54282,54282
2368,54310,54307,54309,54310,54310
2369,54323,54322,54323,54323,54323
2370,54359,54356,54358,54359,54359
2371,54368,54366,54368,54368,54368
2372,54392,54390,54392,54392,54392
2373,54419,54415,54418,54419,54419
2374,54437,54434,54436,54437,54437
2375,54464,54461,54463,54464,54464
2376,54468,54464,54467,54468,54468
2377,54479,54474,54478,54479,54479
2378,54511,54510,54510,54511,54511
2379,54550,54548,54549,54550,54550
2380,54571,54566,54569,54570,54570
2381,54592,54590,54592,54592,54592
2382,54630,54626,54629,54629,54630
2383,54633,54631,54633,54633,54633
2384,54692,54690,54692,54692,54692
2385,54713,54710,54712,54712,54712
2386,54735,54733,54734,54735,54735
2387,54783,54779,54782,54783,54783
2388,54792,54791,54791,54792,54792
2389,54806,54803,54805,54806,54806
2390,54825,54822,54824,54825,54825
2391,54855,54853,54855,54855,54855
2392,54861,54859,54861,54861,54861
2393,54894,54892,54894,54894,54894
2394,54924,54921,54923,54924,54924
2395,54941,54938,54940,54941,54941
2396,54975,54972,54974,54975,54975
2397,54987,54984,54986,54986,54987
2398,55006,55003,55006,55006,55006
2399,55052,55048,55051,55051,55052
2400,55068,55064,55067,55067,55067
2401,55086,55083,55085,55086,55086
2402,55101,55097,55100,55100,55101
2403,55130,55126,55129,55130,55130
2404,55146,55143,55145,55146,55146
2405,55165,55163,55164,55165,55165
2406,55187,55183,55186,55187,55187
2407,55225,55222,55224,55225,55225
2408,55258,55255,55257,55258,55258
2409,55283,55279,55282,55282,55283
2410,55300,55297,55299,55299,55299
2411,55320,55318,55320,55320,55320
2412,55347,55343,55346,55347,55347
2413,55374,55373,55374,55374,55374
2414,55387,55384,55386,55387,55387
2415,55422,55419,55422,55422,55422
2416,55444,55441,55444,55444,55444
2417,55475,55471,55474,55475,55475
2418,55513,55509,55512,55513,55513
2419,55575,55571,55574,55575,55575
2420,55578,55576,55578,55578,55578
2421,55607,55604,55606,55607,55607
2422,55609,55604,55607,55608,55608
2423,55636,55632,55635,55636,55636
2424,55645,55642,55644,55644,55644
2425,55680,55678,55679,55680,55680
2426,55703,55700,55702,55702,55703
2427,55729,55723,55727,55728,55729
2428,55753,55752,55753,55753,55753
2429,55786,55784,55785,55786,55786
2430,55825,55823,55825,55825,55825
2431,55858,55854,55857,55858,55858
2432,55878,55872,55876,55877,55877
2433,55910,55907,55910,55910,55910
2434,55925,55921,55924,55924,55925
2435,55949,55946,55948,55949,55949
2436,55960,55957,55959,55960,55960
2437,55983,55981,55982,55983,55983
2438,55989,55987,55989,55989,55989
2439,56025,56020,56023,56024,56025
2440,56061,56058,56060,56061,56061
2441,56090,56088,56090,56090,56090
2442,56121,56117,56120,56120,56120
2443,56160,56158,56160,56160,56160
2444,56169,56166,56168,56169,56169
2445,56194,56192,56193,56194,56194
2446,56241,56237,56240,56241,56241
2447,56261,56258,56261,56261,56261
2448,56283,56279,56282,56283,56283
2449,56296,56293,56295,56296,56296
2450,56345,56341,56344,56344,56345
2451,56368,56365,56367,56368,56368
2452,56426,56421,56425,56426,56426
2453,56433,56431,56432,56432,56433
2454,56461,56457,56460,56460,56461
2455,56492,56490,56491,56491,56492
2456,56502,56499,56501,56502,56502
2457,56525,56523,56525,56525,56525
2458,56543,56539,56542,56543,56543
2459,56571,56568,56570,56571,56571
2460,56613,56611,56612,56612,56613
2461,56627,56625,56627,56627,56627
2462,56657,56653,56656,56657,56657
2463,56665,56662,56664,56664,56664
2464,56691,56688,56690,56691,56691
2465,56728,56723,56726,56727,56727
2466,56761,56758,56760,56761,56761
2467,56765,56763,56764,56765,56765
2468,56798,56795,56797,56797,56798
2469,56871,56866,56870,56871,56871
2470,56879,56875,56878,56879,56879
2471,56910,56908,56909,56910,56910
2472,56925,56923,56924,56925,56925
2473,56963,56959,56962,56963,56963
2474,56988,56986,56988,56988,56988
2475,57000,56998,57000,57000,57000
2476,57038,57033,57037,57038,57038
2477,57046,57046,57046,57046,57046
2478,57065,57063,57064,57065,57065
2479,57069,57069,57069,57069,57069
2480,57109,57108,57109,57109,57109
2481,57125,57121,57124,57125,57125
2482,57132,57130,57131,57132,57132
2483,57151,57148,57150,57151,57151
2484,57157,57154,57156,57157,57157
2485,57182,57181,57182,57182,57182
2486,57188,57184,57187,57188,57188
2487,57235,57233,57234,57235,57235
2488,57255,57254,57255,57255,57255
2489,57287,57283,57286,57287,57287
2490,57302,57296,57301,57302,57302
2491,57333,57331,57333,57333,57333
2492,57352,57348,57351,57352,57352
2493,57370,57366,57369,57369,57370
2494,57384,57382,57383,57384,57384
2495,57399,57395,57398,57399,57399
2496,57415,57411,57414,57414,57414
2497,57446,57443,57445,57446,57446
2498,57452,57448,57451,57451,57451
2499,57464,57462,57463,57464,57464
2500,57479,57477,57478,57479,57479
2501,57505,57503,57504,57504,57505
2502,57527,57525,57526,57527,57527
2503,57561,57558,57560,57561,57561
2504,57596,57594,57595,57596,57596
2505,57617,57616,57617,57617,57617
2506,57649,57646,57648,57648,57649
2507,57673,57670,57672,57673,57673
2508,57684,57682,57684,57684,57684
2509,57721,57719,57721,57721,57721
2510,57739,57734,57738,57739,57739
2511,57759,57758,57758,57759,57759
2512,57787,57784,57786,57786,57787
2513,57815,57812,57814,57814,57815
2514,57847,57842,57846,57847,57847
2515,57855,57851,57854,57855,57855
2516,57884,57882,57883,57884,57884
2517,57927,57923,57926,57927,57927
2518,57948,57946,57948,57948,57948
2519,57978,57974,57977,57978,57978
2520,58001,57999,58001,58001,58001
2521,58052,58048,58051,58052,58052
2522,58083,58079,58082,58083,58083
2523,58093,58090,58092,58093,58093
2524,58095,58093,58095,58095,58095
2525,58109,58107,58108,58109,58109
2526,58152,58151,58152,58152,58152
2527,58188,58184,58187,58187,58188
2528,58208,58206,58208,58208,58208
2529,58212,58209,58211,58212,58212
2530,58241,58239,58240,58241,58241
2531,58261,58258,58260,58261,58261
2532,58288,58286,58288,58288,58288
2533,58309,58307,58308,58309,58309
2534,58325,58321,58324,58325,58325
2535,58344,58342,58344,58344,58344
2536,58375,58373,58375,58375,58375
2537,58427,58425,58427,58427,58427
2538,58438,58434,58437,58438,58438
2539,58451,58447,58450,58451,58451
2540,58469,58464,58468,58469,58469
2541,58478,58476,58477,58478,58478
2542,58531,58528,58530,58531,58531
2543,58568,58564,58567,58567,58568
2544,58597,58595,58597,58597,58597
2545,58614,58609,58613,58613,58614
2546,58623,58619,58622,58623,58623
2547,58634,58631,58633,58634,58634
2548,58666,58662,58665,58666,58666
2549,58704,58701,58703,58703,58704
2550,58729,58726,58728,58728,58729
2551,58753,58751,58753,58753,58753
2552,58785,58781,58784,58785,58785
2553,58820,58816,58819,58820,58820
2554,58846,58844,58845,58845,58846
2555,58864,58861,58863,58864,58864
2556,58898,58895,58897,58898,58898
2557,58932,58928,58931,58932,58932
2558,58973,58971,58973,58973,58973
2559,58979,58977,58978,58979,58979
2560,58990,58987,58989,58990,58990
2561,59026,59023,59025,59025,59026
2562,59061,59057,59060,59060,59061
2563,59077,59073,59076,59077,59077
2564,59127,59124,59126,59127,59127
2565,59160,59157,59159,59160,59160
2566,59197,59194,59196,59197,59197
2567,59212,59208,59211,59212,59212
2568,59220,59218,59219,59220,59220
2569,59249,59244,59247,59248,59249
2570,59288,59283,59286,59287,59288
2571,59297,59292,59295,59296,59297
2572,59315,59310,59313,59314,59314
2573,59343,59340,59342,59343,59343
2574,59353,59350,59352,59352,59352
2575,59385,59381,59384,59385,59385
2576,59429,59425,59428,59428,59428
2577,59440,59438,59439,59440,59440
2578,59456,59453,59455,59456,59456
2579,59509,59506,59508,59509,59509
2580,59540,59537,59539,59539,59540
2581,59569,59565,59568,59569,59569
2582,59596,59593,59595,59596,59596
2583,59607,59604,59606,59607,59607
2584,59653,59650,59652,59652,59652
2585,59703,59699,59702,59703,59703
2586,59735,59733,59735,59735,59735
2587,59746,59743,59745,59746,59746
2588,59764,59762,59764,59764,59764
2589,59777,59775,59777,59777,59777
2590,59812,59809,59811,59812,59812
2591,59835,59831,59834,59835,59835
2592,59859,59856,59859,59859,59859
2593,59898,59894,59897,59898,59898
2594,59913,59909,59912,59912,59913
2595,59940,59936,59939,59940,59940
2596,59991,59987,59990,59991,59991
2597,60012,60009,60011,60012,60012
2598,60036,60034,60036,60036,60036
2599,60046,60041,60044,60045,60046
2600,60062,60059,60061,60062,60062
2601,60092,60090,60091,60092,60092
2602,60096,60095,60096,60096,60096
2603,60118,60117,60118,60118,60118
2604,60147,60145,60146,60147,60147
2605,60164,60164,60164,60164,60164
2606,60182,60179,60181,60182,60182
2607,60205,60204,60205,60205,60205
2608,60225,60222,60224,60224,60225
2609,60235,60234,60235,60235,60235
2610,60248,60245,60247,60248,60248
2611,60256,60253,60255,60255,60256
2612,60287,60285,60286,60287,60287
2613,60296,60291,60295,60295,60296
2614,60323,60322,60323,60323,60323
2615,60349,60344,60348,60349,60349
2616,60371,60370,60371,60371,60371
2617,60415,60414,60415,60415,60415
2618,60437,60433,60436,60437,60437
2619,60459,60457,60459,60459,60459
2620,60464,60460,60463,60464,60464
2621,60510,60508,60509,60510,60510
2622,60521,60518,60520,60520,60521
2623,60554,60552,60554,60554,60554
2624,60566,60562,60565,60566,60566
2625,60601,60599,60601,60601,60601
2626,60632,60628,60631,60632,60632
2627,60636,60633,60636,60636,60636
2628,60661,60658,60660,60661,60661
2629,60684,60680,60683,60683,60684
2630,60710,60707,60709,60710,60710
2631,60731,60728,60730,60731,60731
2632,60747,60744,60746,60746,60747
2633,60754,60750,60753,60754,60754
2634,60778,60776,60777,60778,60778
2635,60805,60801,60804,60804,60805
2636,60835,60833,60834,60835,60835
2637,60851,60847,60850,60850,60851
2638,60905,60902,60904,60905,60905
2639,60920,60916,60919,60919,60919
2640,60929,60926,60928,60928,60929
2641,60972,60968,60971,60971,60972
2642,60988,60987,60988,60988,60988
2643,60997,60995,60997,60997,60997
2644,61060,61057,61060,61060,61060
2645,61065,61062,61064,61065,61065
2646,61082,61079,61081,61081,61082
2647,61122,61120,61121,61121,61122
2648,61146,61143,61145,61146,61146
2649,61174,61170,61173,61173,61174
2650,61212,61210,61211,61211,61212
2651,61225,61222,61224,61224,61225
2652,61269,61262,61268,61269,61269
2653,61285,61282,61284,61285,61285
2654,61304,61303,61304,61304,61304
2655,61334,61331,61333,61333,61333
2656,61372,61365,61370,61371,61372
2657,61390,61388,61390,61390,61390
2658,61395,61390,61394,61395,61395
2659,61427,61424,61427,61427,61427
2660,61488,61486,61488,61488,61488
2661,61498,61497,61498,61498,61498
2662,61519,61517,61519,61519,61519
2663,61543,61539,61542,61543,61543
2664,61584,61580,61583,61584,61584
2665,61603,61600,61602,61603,61603
2666,61610,61608,61610,61610,61610
2667,61641,61639,61641,61641,61641
2668,61668,61666,61668,61668,61668
2669,61676,61674,61676,61676,61676
2670,61723,61719,61722,61723,61723
2671,61741,61739,61740,61741,61741
2672,61760,61756,61759,61760,61760
2673,61779,61776,61778,61778,61778
2674,61794,61790,61793,61794,61794
2675,61832,61829,61831,61832,61832
2676,61882,61877,61881,61882,61882
2677,61901,61897,61900,61901,61901
2678,61910,61906,61909,61909,61909
2679,61955,61952,61954,61955,61955
2680,61970,61966,61969,61970,61970
2681,61992,61988,61991,61992,61992
2682,62051,62048,62050,62051,62051
2683,62053,62049,62052,62053,62053
2684,62054,62051,62053,62054,62054
2685,62113,62111,62113,62113,62113
2686,62144,62139,62143,62143,62143
2687,62165,62162,62164,62165,62165
2688,62204,62201,62203,62204,62204
2689,62247,62243,62246,62246,62246
2690,62249,62245,62248,62249,62249
2691,62315,62314,62315,62315,62315
2692,62333,62330,62333,62333,62333
2693,62355,62353,62354,62355,62355
2694,62384,62380,62383,62383,62384
2695,62399,62395,62398,62398,62399
2696,62415,62412,62414,62415,62415
2697,62440,62436,62439,62439,62440
2698,62465,62462,62464,62464,62465
2699,62509,62506,62508,62509,62509
2700,62534,62533,62534,62534,62534
2701,62545,62543,62544,62545,62545
2702,62576,62573,62575,62576,62576
2703,62609,62607,62609,62609,62609
2704,62625,62622,62624,62625,62625
2705,62647,62642,62646,62647,62647
2706,62669,62667,62669,62669,62669
2707,62694,62691,62693,62693,62694
2708,62728,62719,62726,62727,62728
2709,62757,62753,62756,62756,62756
2710,62768,62764,62767,62768,62768
2711,62804,62800,62803,62803,62804
2712,62838,62835,62838,62838,62838
2713,62864,62860,62863,62863,62864
2714,62883,62881,62883,62883,62883
2715,62905,62901,62904,62905,62905
2716,62922,62920,62921,62922,62922
2717,62953,62950,62952,62953,62953
2718,62995,62993,62994,62995,62995
2719,63033,63029,63032,63033,63033
2720,63084,63081,63083,63084,63084
2721,63095,63091,63094,63095,63095
2722,63132,63131,63132,63132,63132
2723,63164,63159,63163,63164,63164
2724,63168,63165,63167,63168,63168
2725,63200,63196,63199,63200,63200
2726,63222,63222,63222,63222,63222
2727,63239,63238,63239,63239,63239
2728,63255,63253,63254,63255,63255
2729,63270,63268,63270,63270,63270
2730,63288,63288,63288,63288,63288
2731,63308,63306,63308,63308,63308
2732,63321,63317,63320,63321,63321
2733,63350,63348,63350,63350,63350
2734,63357,63351,63355,63356,63357
2735,63362,63359,63361,63361,63361
2736,63391,63389,63391,63391,63391
2737,63418,63414,63417,63417,63417
2738,63420,63419,63420,63420,63420
2739,63450,63449,63450,63450,63450
2740,63476,63473,63475,63476,63476
2741,63491,63488,63490,63491,63491
2742,63520,63514,63518,63519,63519
2743,63541,63540,63541,63541,63541
2744,63561,63557,63560,63561,63561
2745,63585,63583,63585,63585,63585
2746,63612,63610,63612,63612,63612
2747,63652,63650,63652,63652,63652
2748,63666,63664,63666,63666,63666
2749,63682,63679,63681,63682,63682
2750,63698,63696,63697,63698,63698
2751,63753,63748,63752,63753,63753
2752,63769,63765,63768,63769,63769
2753,63785,63783,63785,63785,63785
2754,63792,63790,63791,63792,63792
2755,63823,63821,63822,63823,63823
2756,63834,63831,63834,63834,63834
2757,63875,63870,63874,63875,63875
2758,63907,63904,63906,63907,63907
2759,63936,63934,63936,63936,63936
2760,63957,63954,63956,63956,63957
2761,63962,63961,63962,63962,63962
2762,63995,63993,63995,63995,63995
2763,64023,64021,64023,64023,64023
2764,64051,64048,64050,64051,64051
2765,64088,64084,64087,64088,64088
2766,64101,64099,64100,64100,64100
2767,64111,64108,64110,64111,64111
2768,64130,64129,64130,64130,64130
2769,64160,64155,64159,64160,64160
2770,64214,64211,64213,64214,64214
2771,64249,64245,64248,64249,64249
2772,64259,64255,64258,64259,64259
2773,64282,64279,64281,64282,64282
2774,64291,64289,64290,64291,64291
2775,64297,64295,64296,64297,64297
2776,64355,64352,64354,64355,64355
2777,64375,64370,64374,64375,64375
2778,64385,64381,64384,64385,64385
2779,64405,64402,64404,64405,64405
2780,64464,64462,64464,64464,64464
2781,64477,64475,64477,64477,64477
2782,64508,64505,64507,64508,64508
2783,64548,64546,64547,64548,64548
2784,64552,64550,64551,64552,64552
2785,64571,64570,64571,64571,64571
2786,64600,64596,64599,64600,64600
2787,64642,64638,64641,64641,64641
2788,64663,64658,64661,64662,64662
2789,64674,64671,64673,64673,64674
2790,64720,64717,64719,64720,64720
2791,64745,64742,64744,64745,64745
2792,64779,64776,64778,64779,64779
2793,64799,64798,64799,64799,64799
2794,64830,64826,64829,64830,64830
2795,64842,64837,64841,64842,64842
2796,64880,64873,64878,64879,64879
2797,64895,64892,64894,64895,64895
2798,64913,64911,64913,64913,64913
2799,64975,64972,64974,64975,64975
2800,65006,65004,65006,65006,65006
2801,65028,65024,65027,65028,65028
2802,65045,65041,65044,65044,65044
2803,65066,65062,65065,65065,65065
2804,65099,65094,65097,65098,65098
2805,65120,65117,65119,65119,65120
2806,65142,65139,65141,65141,65141
2807,65161,65159,65160,65161,65161
2808,65175,65171,65174,65174,65175
2809,65203,65198,65202,65203,65203
2810,65222,65219,65221,65222,65222
2811,65237,65235,65236,65237,65237
2812,65298,65295,65297,65298,65298
2813,65341,65339,65341,65341,65341
2814,65371,65364,65369,65371,65371
2815,65384,65382,65384,65384,65384
2816,65419,65415,65418,65418,65419
2817,65441,65437,65440,65441,65441
2818,65456,65454,65455,65456,65456
2819,65468,65465,65467,65467,65468
2820,65513,65509,65512,65513,65513
2821,65532,65529,65531,65531,65532
2822,65574,65571,65573,65574,65574
2823,65582,65579,65581,65582,65582
2824,65652,65650,65652,65652,65652
2825,65662,65657,65660,65661,65661
2826,65693,65689,65692,65693,65693
2827,65753,65748,65752,65753,65753
2828,65757,65754,65756,65756,65757
2829,65776,65772,65775,65776,65776
2830,65807,65804,65806,65807,65807
2831,65847,65843,65846,65847,65847
2832,65871,65868,65870,65871,65871
2833,65885,65881,65884,65884,65885
2834,65903,65900,65902,65903,65903
2835,65957,65953,65956,65957,65957
2836,65992,65989,65991,65991,65992
2837,66010,66007,66009,66009,66009
2838,66031,66028,66030,66030,66031
2839,66056,66054,66056,66056,66056
2840,66070,66067,66069,66070,66070
2841,66127,66125,66127,66127,66127
2842,66146,66142,66145,66146,66146
2843,66206,66202,66205,66206,66206
2844,66218,66216,66218,66218,66218
2845,66223,66218,66222,66223,66223
2846,66242,66240,66242,66242,66242
2847,66273,66270,66272,66273,66273
2848,66288,66283,66287,66288,66288
2849,66307,66304,66306,66307,66307
2850,66359,66354,66357,66358,66359
2851,66382,66377,66381,66382,66382
2852,66427,66423,66426,66427,66427
2853,66434,66433,66434,66434,66434
2854,66453,66453,66453,66453,66453
2855,66467,66465,66466,66467,66467
2856,66480,66475,66479,66480,66480
2857,66490,66487,66489,66490,66490
2858,66503,66502,66503,66503,66503
2859,66522,66519,66521,66522,66522
2860,66557,66555,66556,66557,66557
2861,66561,66560,66561,66561,66561
2862,66588,66587,66588,66588,66588
2863,66614,66609,66613,66614,66614
2864,66636,66635,66636,66636,66636
2865,66655,66652,66654,66654,66654
2866,66659,66657,66658,66659,66659
2867,66712,66709,66711,66712,66712
2868,66743,66739,66742,66742,66743
2869,66754,66752,66753,66754,66754
2870,66787,66785,66786,66787,66787
2871,66817,66813,66816,66817,66817
2872,66832,66829,66831,66832,66832
2873,66863,66857,66861,66862,66863
2874,66867,66863,66866,66867,66867
2875,66877,66874,66876,66877,66877
2876,66903,66900,66902,66903,66903
2877,66931,66927,66930,66930,66931
2878,66981,66979,66981,66981,66981
2879,67008,67005,67007,67007,67007
2880,67017,67014,67016,67016,67017
2881,67033,67030,67032,67033,67033
2882,67075,67072,67074,67075,67075
2883,67112,67108,67110,67111,67111
2884,67114,67111,67113,67114,67114
2885,67128,67123,67127,67127,67128
2886,67169,67166,67168,67169,67169
2887,67204,67202,67203,67204,67204
2888,67222,67220,67222,67222,67222
2889,67231,67227,67230,67230,67231
2890,67263,67261,67263,67263,67263
2891,67305,67303,67304,67305,67305
2892,67315,67311,67314,67315,67315
2893,67354,67353,67353,67354,67354
2894,67390,67386,67389,67390,67390
2895,67402,67397,67400,67401,67402
2896,67422,67420,67422,67422,67422
2897,67431,67427,67430,67431,67431
2898,67462,67459,67461,67462,67462
2899,67510,67508,67510,67510,67510
2900,67536,67531,67535,67536,67536
2901,67541,67538,67540,67541,67541
2902,67568,67564,67567,67567,67568
2903,67606,67603,67605,67606,67606
2904,67618,67616,67617,67618,67618
2905,67659,67657,67659,67659,67659
2906,67672,67669,67671,67671,67672
2907,67707,67705,67706,67707,67707
2908,67744,67741,67743,67744,67744
2909,67762,67760,67762,67762,67762
2910,67789,67785,67788,67788,67788
2911,67803,67801,67802,67803,67803
2912,67844,67840,67843,67844,67844
2913,67879,67877,67879,67879,67879
2914,67899,67895,67898,67898,67899
2915,67948,67943,67946,67947,67947
2916,67984,67981,67983,67984,67984
2917,67988,67982,67987,67988,67988
2918,68019,68016,68018,68019,68019
2919,68039,68035,68038,68039,68039
2920,68057,68054,68056,68056,68057
2921,68087,68080,68085,68086,68087
2922,68103,68100,68102,68103,68103
2923,68151,68148,68150,68150,68151
2924,68204,68201,68203,68203,68204
2925,68225,68223,68224,68225,68225
2926,68229,68228,68229,68229,68229
2927,68256,68251,68254,68255,68255
2928,68266,68262,68265,68266,68266
2929,68309,68306,68308,68309,68309
2930,68366,68363,68365,68365,68366
2931,68374,68371,68373,68374,68374
2932,68418,68414,68417,68418,68418
2933,68433,68427,68431,68432,68433
2934,68482,68480,68482,68482,68482
2935,68506,68502,68505,68506,68506
2936,68530,68527,68530,68530,68530
2937,68536,68534,68536,68536,68536
2938,68572,68568,68571,68572,68572
2939,68578,68576,68577,68578,68578
2940,68603,68600,68602,68602,68602
2941,68636,68634,68636,68636,68636
2942,68646,68644,68645,68646,68646
2943,68698,68696,68697,68698,68698
2944,68714,68704,68711,68713,68713
2945,68723,68719,68722,68723,68723
2946,68769,68766,68768,68769,68769
2947,68792,68790,68791,68791,68791
2948,68820,68817,68819,68820,68820
2949,68862,68856,68861,68862,68862
2950,68872,68870,68872,68872,68872
2951,68899,68896,68898,68899,68899
2952,68917,68914,68916,68917,68917
2953,68995,68989,68994,68995,68995
2954,69028,69023,69026,69027,69028
2955,69066,69062,69065,69066,69066
2956,69077,69075,69077,69077,69077
2957,69095,69091,69094,69095,69095
2958,69126,69124,69126,69126,69126
2959,69173,69168,69172,69173,69173
2960,69199,69197,69198,69199,69199
2961,69208,69205,69208,69208,69208
2962,69282,69279,69281,69281,69282
2963,69308,69304,69307,69308,69308
2964,69319,69314,69318,69318,69319
2965,69338,69334,69336,69337,69337
2966,69366,69364,69365,69366,69366
2967,69415,69413,69414,69415,69415
2968,69426,69421,69425,69426,69426
2969,69472,69469,69471,69472,69472
2970,69514,69509,69513,69514,69514
2971,69536,69532,69535,69536,69536
2972,69543,69540,69542,69542,69542
2973,69579,69577,69578,69579,69579
2974,69598,69595,69597,69597,69598
2975,69614,69612,69614,69614,69614
2976,69639,69636,69638,69639,69639
2977,69664,69661,69664,69664,69664
2978,69690,69687,69689,69690,69690
2979,69724,69724,69724,69724,69724
2980,69737,69733,69736,69736,69737
2981,69745,69745,69745,69745,69745
2982,69765,69760,69764,69764,69765
2983,69787,69786,69787,69787,69787
2984,69808,69805,69807,69808,69808
2985,69828,69824,69827,69828,69828
2986,69840,69837,69839,69840,69840
2987,69855,69855,69855,69855,69855
2988,69907,69905,69906,69907,69907
2989,69931,69930,69931,69931,69931
2990,69946,69944,69946,69946,69946
2991,69952,69949,69951,69951,69952
2992,69978,69973,69977,69978,69978
2993,69992,69990,69991,69992,69992
2994,70036,70034,70036,70036,70036
2995,70056,70054,70055,70056,70056
2996,70070,70066,70069,70070,70070
2997,70089,70085,70088,70088,70089
2998,70131,70129,70131,70131,70131
2999,70148,70146,70148,70148,70148
3000,70182,70178,70181,70182,70182
3001,70223,70217,70221,70222,70223
3002,70244,70240,70243,70244,70244
3003,70255,70252,70254,70255,70255
3004,70282,70279,70281,70282,70282
3005,70304,70301,70303,70303,70304
3006,70313,70309,70312,70313,70313
3007,70387,70382,70386,70387,70387
3008,70420,70417,70419,70420,70420
3009,70427,70423,70426,70426,70427
3010,70450,70447,70449,70450,70450
3011,70473,70468,70472,70472,70472
3012,70481,70479,70480,70481,70481
3013,70494,70490,70493,70494,70494
3014,70527,70525,70526,70527,70527
3015,70557,70551,70556,70557,70557
3016,70593,70592,70593,70593,70593
3017,70619,70616,70618,70619,70619
3018,70642,70637,70641,70642,70642
3019,70652,70649,70651,70652,70652
3020,70689,70686,70688,70689,70689
3021,70712,70711,70712,70712,70712
3022,70732,70731,70732,70732,70732
3023,70755,70751,70754,70755,70755
3024,70779,70777,70779,70779,70779
3025,70810,70808,70810,70810,70810
3026,70846,70842,70845,70845,70846
3027,70900,70898,70899,70900,70900
3028,70905,70903,70904,70905,70905
3029,70918,70914,70917,70918,70918
3030,70961,70959,70960,70961,70961
3031,70977,70973,70976,70977,70977
3032,70991,70989,70990,70991,70991
3033,71025,71021,71023,71024,71024
3034,71033,71031,71033,71033,71033
3035,71090,71084,71088,71089,71089
3036,71116,71110,71114,71115,71116
3037,71139,71136,71138,71139,71139
3038,71183,71179,71182,71182,71182
3039,71198,71195,71197,71198,71198
3040,71226,71224,71225,71226,71226
3041,71262,71260,71262,71262,71262
3042,71282,71279,71281,71282,71282
3043,71315,71313,71315,71315,71315
3044,71332,71327,71330,71331,71331
3045,71362,71359,71361,71362,71362
3046,71419,71417,71418,71419,71419
3047,71463,71462,71463,71463,71463
3048,71473,71467,71471,71472,71473
3049,71502,71500,71502,71502,71502
3050,71534,71530,71533,71534,71534
3051,71566,71562,71565,71566,71566
3052,71603,71600,71602,71603,71603
3053,71633,71629,71632,71633,71633
3054,71663,71658,71662,71662,71663
3055,71690,71686,71689,71690,71690
3056,71704,71700,71703,71704,71704
3057,71724,71720,71723,71724,71724
3058,71763,71757,71761,71762,71762
3059,71774,71770,71773,71774,71774
3060,71797,71795,71796,71796,71796
3061,71831,71828,71830,71830,71831
3062,71854,71850,71853,71853,71854
3063,71861,71858,71860,71861,71861
3064,71905,71900,71904,71904,71905
3065,71953,71948,71951,71952,71952
3066,71991,71987,71990,71991,71991
3067,72021,72018,72020,72021,72021
3068,72053,72051,72053,72053,72053
3069,72062,72059,72062,72062,72062
3070,72092,72089,72091,72092,72092
3071,72098,72094,72097,72098,72098
3072,72141,72138,72140,72141,72141
3073,72167,72163,72165,72166,72166
3074,72177,72172,72176,72177,72177
3075,72227,72222,72225,72226,72226
3076,72262,72258,72261,72262,72262
3077,72301,72298,72300,72300,72300
3078,72331,72326,72329,72330,72331
3079,72378,72375,72377,72378,72378
3080,72400,72399,72400,72400,72400
3081,72425,72420,72424,72425,72425
3082,72441,72436,72440,72441,72441
3083,72474,72466,72472,72473,72474
3084,72505,72501,72504,72504,72505
3085,72536,72531,72535,72536,72536
3086,72566,72565,72566,72566,72566
3087,72581,72577,72580,72580,72581
3088,72639,72637,72639,72639,72639
3089,72697,72693,72696,72696,72697
3090,72704,72701,72703,72704,72704
3091,72718,72716,72717,72718,72718
3092,72749,72745,72748,72748,72749
3093,72776,72774,72776,72776,72776
3094,72804,72800,72803,72804,72804
3095,72837,72835,72836,72837,72837
3096,72865,72858,72863,72864,72864
3097,72879,72873,72878,72879,72879
3098,72903,72901,72903,72903,72903
3099,72962,72957,72960,72961,72961
3100,72984,72982,72984,72984,72984
3101,73033,73031,73033,73033,73033
3102,73066,73064,73065,73066,73066
3103,73095,73091,73094,73094,73095
3104,73097,73096,73097,73097,73097
3105,73107,73103,73106,73107,73107
3106,73115,73115,73115,73115,73115
3107,73126,73124,73126,73126,73126
3108,73153,73152,73152,73153,73153
3109,73163,73161,73162,73163,73163
3110,73181,73179,73180,73180,73181
3111,73218,73216,73217,73218,73218
3112,73239,73236,73238,73239,73239
3113,73261,73259,73260,73261,73261
3114,73278,73274,73277,73278,73278
3115,73304,73300,73303,73303,73304
3116,73326,73324,73325,73325,73326
3117,73334,73332,73333,73334,73334
3118,73376,73370,73374,73375,73376
3119,73414,73414,73414,73414,73414
3120,73431,73427,73430,73431,73431
3121,73458,73455,73457,73458,73458
3122,73484,73481,73483,73484,73484
3123,73500,73498,73500,73500,73500
3124,73530,73528,73529,73529,73529
3125,73554,73550,73553,73554,73554
3126,73582,73577,73580,73581,73581
3127,73599,73595,73597,73598,73598
3128,73617,73615,73617,73617,73617
3129,73640,73636,73639,73639,73640
3130,73676,73675,73676,73676,73676
3131,73723,73719,73722,73723,73723
3132,73733,73730,73732,73733,73733
3133,73778,73776,73777,73778,73778
3134,73806,73804,73805,73806,73806
3135,73825,73823,73824,73824,73825
3136,73833,73831,73832,73832,73833
3137,73887,73885,73886,73887,73887
3138,73912,73908,73911,73912,73912
3139,73934,73931,73933,73934,73934
3140,73974,73970,73972,73973,73973
3141,73993,73990,73992,73992,73993
3142,74039,74036,74038,74039,74039
3143,74055,74048,74053,74054,74054
3144,74078,74072,74076,74077,74078
3145,74079,74075,74078,74079,74079
3146,74114,74110,74113,74114,74114
3147,74139,74134,74137,74138,74139
3148,74153,74151,74153,74153,74153
3149,74192,74190,74191,74192,74192
3150,74199,74196,74198,74198,74199
3151,74257,74251,74255,74256,74257
3152,74266,74262,74265,74266,74266
3153,74271,74266,74269,74271,74271
3154,74328,74326,74327,74327,74328
3155,74355,74350,74354,74355,74355
3156,74384,74380,74383,74383,74383
3157,74423,74421,74422,74423,74423
3158,74451,74448,74450,74451,74451
3159,74483,74481,74482,74483,74483
3160,74500,74496,74499,74500,74500
3161,74540,74536,74539,74540,74540
3162,74561,74557,74560,74561,74561
3163,74570,74566,74569,74570,74570
3164,74607,74604,74606,74606,74607
3165,74659,74656,74658,74659,74659
3166,74661,74658,74660,74661,74661
3167,74704,74700,74703,74704,74704
3168,74720,74715,74719,74720,74720
3169,74751,74748,74750,74750,74751
3170,74769,74765,74768,74769,74769
3171,74811,74809,74810,74811,74811
3172,74836,74832,74835,74836,74836
3173,74854,74851,74853,74854,74854
3174,74893,74890,74892,74893,74893
3175,74905,74901,74904,74904,74905
3176,74992,74989,74991,74992,74992
3177,75001,74997,75000,75001,75001
3178,75019,75016,75018,75019,75019
3179,75045,75041,75044,75045,75045
3180,75087,75084,75086,75087,75087
3181,75118,75116,75118,75118,75118
3182,75150,75149,75150,75150,75150
3183,75179,75177,75179,75179,75179
3184,75183,75180,75182,75183,75183
3185,75206,75202,75205,75205,75206
3186,75256,75253,75255,75256,75256
3187,75309,75307,75308,75309,75309
3188,75353,75349,75352,75353,75353
3189,75375,75371,75374,75374,75375
3190,75390,75386,75389,75389,75390
3191,75418,75416,75417,75418,75418
3192,75425,75422,75424,75425,75425
3193,75465,75460,75463,75464,75465
3194,75494,75491,75493,75494,75494
3195,75518,75513,75517,75518,75518
3196,75547,75543,75546,75547,75547
3197,75566,75559,75564,75565,75566
3198,75616,75613,75615,75616,75616
3199,75657,75654,75656,75657,75657
3200,75689,75685,75688,75689,75689
3201,75711,75706,75710,75711,75711
3202,75731,75728,75730,75731,75731
3203,75779,75775,75778,75778,75778
3204,75817,75813,75816,75817,75817
3205,75833,75830,75832,75833,75833
3206,75875,75872,75874,75875,75875
3207,75887,75880,75885,75886,75887
3208,75902,75896,75900,75902,75902
3209,75921,75918,75920,75921,75921
3210,75957,75953,75956,75956,75956
3211,76032,76027,76031,76032,76032
3212,76047,76043,76046,76047,76047
3213,76100,76099,76100,76100,76100
3214,76113,76108,76112,76113,76113
3215,76138,76134,76137,76138,76138
3216,76166,76163,76165,76166,76166
3217,76226,76221,76224,76225,76226
3218,76236,76232,76235,76236,76236
3219,76310,76306,76308,76309,76309
3220,76319,76314,76318,76319,76319
3221,76354,76349,76353,76354,76354
3222,76371,76367,76370,76371,76371
3223,76397,76393,76396,76397,76397
3224,76418,76416,76417,76418,76418
3225,76451,76448,76450,76451,76451
3226,76461,76458,76460,76461,76461
3227,76531,76527,76530,76530,76531
3228,76547,76544,76546,76547,76547
3229,76556,76555,76556,76556,76556
3230,76571,76571,76571,76571,76571
3231,76577,76573,76576,76577,76577
3232,76615,76613,76615,76615,76615
3233,76619,76619,76619,76619,76619
3234,76642,76637,76641,76642,76642
3235,76651,76647,76650,76650,76650
3236,76679,76678,76679,76679,76679
3237,76705,76700,76704,76705,76705
3238,76738,76734,76737,76737,76738
3239,76756,76755,76756,76756,76756
3240,76761,76760,76761,76761,76761
3241,76797,76794,76796,76797,76797
3242,76839,76837,76838,76838,76839
3243,76850,76845,76848,76849,76849
3244,76861,76858,76860,76861,76861
3245,76872,76869,76871,76871,76872
3246,76916,76913,76915,76916,76916
3247,76927,76925,76926,76927,76927
3248,76966,76963,76965,76966,76966
3249,77001,76998,77001,77001,77001
3250,77052,77048,77051,77051,77052
3251,77070,77066,77069,77070,77070
3252,77078,77074,77077,77077,77078
3253,77112,77110,77111,77112,77112
3254,77143,77141,77142,77143,77143
3255,77160,77157,77159,77160,77160
3256,77200,77196,77199,77200,77200
3257,77208,77205,77207,77208,77208
3258,77264,77262,77263,77264,77264
3259,77276,77273,77275,77276,77276
3260,77304,77301,77304,77304,77304
3261,77320,77316,77319,77320,77320
3262,77348,77344,77346,77347,77347
3263,77392,77389,77391,77392,77392
3264,77410,77406,77409,77410,77410
3265,77435,77432,77434,77435,77435
3266,77452,77449,77451,77451,77452
3267,77484,77482,77484,77484,77484
3268,77525,77523,77525,77525,77525
3269,77553,77550,77552,77553,77553
3270,77561,77558,77560,77561,77561
3271,77597,77593,77596,77597,77597
3272,77620,77619,77620,77620,77620
3273,77656,77653,77655,77656,77656
3274,77686,77681,77685,77686,77686
3275,77712,77708,77711,77711,77712
3276,77746,77741,77744,77745,77745
3277,77779,77775,77777,77778,77778
3278,77807,77804,77806,77806,77806
3279,77824,77821,77823,77824,77824
3280,77841,77839,77841,77841,77841
3281,77888,77883,77886,77887,77888
3282,77906,77903,77905,77906,77906
3283,77951,77947,77950,77951,77951
3284,77992,77990,77991,77992,77992
3285,78024,78016,78022,78024,78024
3286,78061,78056,78060,78061,78061
3287,78083,78080,78082,78083,78083
3288,78120,78117,78119,78120,78120
3289,78133,78129,78132,78133,78133
3290,78145,78139,78143,78144,78145
3291,78190,78187,78189,78189,78189
3292,78211,78208,78210,78211,78211
3293,78253,78249,78252,78252,78253
3294,78299,78294,78298,78299,78299
3295,78312,78306,78310,78311,78312
3296,78337,78333,78336,78336,78337
3297,78379,78375,78378,78378,78379
3298,78407,78404,78406,78406,78406
3299,78424,78420,78423,78423,78424
3300,78439,78435,78438,78439,78439
3301,78471,78469,78471,78471,78471
3302,78534,78530,78533,78534,78534
3303,78548,78544,78547,78548,78548
3304,78589,78586,78588,78589,78589
3305,78610,78608,78610,78610,78610
3306,78635,78631,78634,78635,78635
3307,78639,78634,78637,78638,78638
3308,78699,78694,78697,78698,78698
3309,78711,78708,78710,78711,78711
3310,78731,78728,78730,78731,78731
3311,78755,78752,78754,78755,78755
3312,78766,78764,78765,78766,78766
3313,78810,78805,78809,78810,78810
3314,78877,78875,78876,78877,78877
3315,78940,78936,78939,78940,78940
3316,78957,78954,78956,78957,78957
3317,78983,78980,78982,78983,78983
3318,79012,79006,79010,79011,79012
3319,79064,79061,79063,79063,79064
3320,79081,79079,79081,79081,79081
3321,79117,79112,79115,79116,79116
3322,79149,79145,79148,79149,79149
3323,79166,79163,79165,79166,79166
3324,79202,79198,79201,79202,79202
3325,79239,79236,79238,79238,79238
3326,79262,79261,79262,79262,79262
3327,79303,79300,79302,79303,79303
3328,79328,79324,79327,79328,79328
3329,79350,79347,79349,79350,79350
3330,79387,79383,79386,79386,79387
3331,79398,79391,79396,79397,79398
3332,79439,79436,79438,79439,79439
3333,79455,79449,79453,79454,79454
3334,79508,79504,79507,79508,79508
3335,79520,79518,79519,79520,79520
3336,79567,79565,79567,79567,79567
3337,79574,79570,79573,79574,79574
3338,79618,79615,79617,79618,79618
3339,79622,79618,79621,79621,79621
3340,79673,79669,79672,79673,79673
3341,79690,79687,79689,79690,79690
3342,79786,79783,79785,79786,79786
3343,79813,79807,79811,79813,79813
3344,79836,79833,79835,79836,79836
3345,79850,79844,79848,79849,79849
3346,79907,79903,79906,79907,79907
3347,79938,79931,79936,79937,79938
3348,79939,79935,79938,79938,79939
3349,80002,79998,80001,80002,80002
3350,80041,80035,80039,80041,80041
3351,80061,80057,80060,80060,80061
3352,80093,80093,80093,80093,80093
3353,80111,80111,80111,80111,80111
3354,80134,80130,80133,80133,80134
3355,80154,80153,80154,80154,80154
3356,80173,80170,80172,80172,80173
3357,80178,80175,80177,80178,80178
3358,80204,80199,80202,80203,80203
3359,80212,80205,80210,80211,80211
3360,80229,80227,80228,80228,80228
3361,80244,80241,80243,80244,80244
3362,80272,80269,80271,80271,80272
3363,80291,80287,80290,80290,80291
3364,80312,80310,80312,80312,80312
3365,80326,80324,80325,80326,80326
3366,80348,80344,80347,80347,80348
3367,80391,80389,80390,80391,80391
3368,80417,80413,80416,80417,80417
3369,80421,80419,80420,80421,80421
3370,80488,80485,80487,80488,80488
3371,80512,80510,80511,80512,80512
3372,80547,80543,80545,80546,80546
3373,80575,80571,80574,80575,80575
3374,80586,80583,80585,80586,80586
3375,80616,80612,80615,80616,80616
3376,80627,80622,80625,80626,80626
3377,80635,80630,80634,80635,80635
3378,80656,80654,80656,80656,80656
3379,80711,80708,80710,80711,80711
3380,80731,80727,80730,80731,80731
3381,80754,80750,80753,80754,80754
3382,80811,80809,80810,80811,80811
3383,80837,80834,80836,80837,80837
3384,80841,80836,80840,80841,80841
3385,80887,80885,80886,80887,80887
3386,80933,80932,80933,80933,80933
3387,80960,80957,80959,80960,80960
3388,80975,80971,80974,80975,80975
3389,81006,81004,81006,81006,81006
3390,81028,81026,81028,81028,81028
3391,81060,81055,81058,81059,81059
3392,81104,81100,81103,81104,81104
3393,81108,81104,81107,81108,81108
3394,81178,81172,81177,81178,81178
3395,81189,81185,81188,81189,81189
3396,81203,81202,81203,81203,81203
3397,81228,81225,81228,81228,81228
3398,81270,81266,81269,81269,81270
3399,81301,81296,81300,81301,81301
3400,81321,81317,81320,81320,81321
3401,81343,81341,81342,81343,81343
3402,81364,81361,81363,81364,81364
3403,81422,81418,81421,81421,81422
3404,81450,81445,81448,81449,81450
3405,81461,81459,81461,81461,81461
3406,81496,81492,81495,81496,81496
3407,81516,81513,81515,81516,81516
3408,81539,81535,81538,81539,81539
3409,81593,81589,81591,81592,81593
3410,81616,81612,81615,81615,81616
3411,81634,81633,81634,81634,81634
3412,81674,81670,81673,81674,81674
3413,81703,81700,81702,81703,81703
3414,81743,81740,81742,81743,81743
3415,81747,81745,81746,81747,81747
3416,81796,81791,81795,81796,81796
3417,81853,81851,81853,81853,81853
3418,81875,81872,81874,81875,81875
3419,81881,81879,81880,81880,81881
3420,81926,81921,81925,81925,81926
3421,81963,81959,81962,81962,81962
3422,81984,81981,81983,81984,81984
3423,82014,82010,82013,82014,82014
3424,82055,82050,82053,82054,82054
3425,82087,82078,82085,82086,82087
3426,82106,82101,82104,82106,82106
3427,82131,82126,82130,82131,82131
3428,82176,82174,82176,82176,82176
3429,82222,82219,82221,82222,82222
3430,82255,82250,82253,82254,82255
3431,82267,82264,82266,82267,82267
3432,82276,82272,82275,82276,82276
3433,82349,82343,82347,82348,82348
3434,82364,82357,82362,82364,82364
3435,82388,82384,82387,82387,82388
3436,82414,82410,82413,82413,82414
3437,82466,82462,82465,82466,82466
3438,82498,82495,82497,82498,82498
3439,82522,82519,82521,82521,82521
3440,82558,82553,82556,82558,82558
3441,82561,82555,82559,82561,82561
3442,82604,82597,82602,82604,82604
3443,82629,82624,82627,82628,82629
3444,82655,82650,82654,82655,82655
3445,82730,82728,82730,82730,82730
3446,82785,82781,82784,82785,82785
3447,82797,82794,82796,82797,82797
3448,82829,82827,82829,82829,82829
3449,82861,82857,82860,82861,82861
3450,82886,82882,82885,82885,82886
3451,82915,82912,82914,82915,82915
3452,82923,82919,82922,82923,82923
3453,82972,82969,82971,82972,82972
3454,82996,82991,82994,82995,82995
3455,83009,83006,83008,83009,83009
3456,83062,83057,83061,83062,83062
3457,83092,83089,83091,83092,83092
3458,83153,83149,83152,83152,83152
3459,83166,83163,83165,83166,83166
3460,83186,83182,83184,83185,83185
3461,83232,83229,83231,83231,83232
3462,83249,83245,83247,83248,83248
3463,83297,83294,83296,83297,83297
3464,83344,83341,83343,83344,83344
3465,83352,83349,83351,83352,83352
3466,83384,83378,83382,83383,83383
3467,83422,83420,83422,83422,83422
3468,83475,83472,83474,83475,83475
3469,83533,83530,83532,83532,83532
3470,83541,83537,83540,83541,83541
3471,83569,83566,83568,83568,83569
3472,83593,83588,83592,83593,83593
3473,83629,83624,83628,83628,83629
3474,83669,83664,83667,83668,83668
3475,83679,83677,83678,83679,83679
3476,83716,83715,83716,83716,83716
3477,83726,83723,83725,83726,83726
3478,83736,83736,83736,83736,83736
3479,83758,83754,83757,83758,83758
3480,83787,83787,83787,83787,83787
3481,83802,83797,83800,83801,83801
3482,83847,83845,83847,83847,83847
3483,83860,83855,83858,83859,83860
3484,83868,83863,83866,83867,83867
3485,83926,83921,83925,83926,83926
3486,83932,83927,83930,83932,83932
3487,83951,83948,83950,83951,83951
3488,83980,83978,83980,83980,83980
3489,84015,84014,84014,84014,84014
3490,84044,84038,84042,84043,84043
3491,84090,84086,84089,84089,84090
3492,84112,84108,84111,84112,84112
3493,84134,84131,84133,84134,84134
3494,84143,84142,84143,84143,84143
3495,84158,84154,84157,84158,84158
3496,84168,84166,84168,84168,84168
3497,84190,84187,84189,84189,84190
3498,84219,84214,84217,84218,84218
3499,84256,84251,84254,84255,84255
3500,84276,84274,84275,84276,84276
3501,84311,84305,84309,84310,84311
3502,84323,84321,84323,84323,84323
3503,84351,84346,84350,84351,84351
3504,84417,84415,84416,84417,84417
3505,84448,84444,84447,84448,84448
3506,84457,84454,84456,84457,84457
3507,84472,84469,84471,84472,84472
3508,84497,84493,84496,84497,84497
3509,84544,84540,84543,84543,84544
3510,84576,84572,84575,84576,84576
3511,84594,84589,84592,84593,84593
3512,84614,84611,84614,84614,84614
3513,84649,84647,84648,84648,84649
3514,84691,84686,84690,84691,84691
3515,84707,84704,84706,84707,84707
3516,84721,84718,84720,84721,84721
3517,84739,84730,84736,84738,84739
3518,84828,84823,84827,84828,84828
3519,84838,84835,84837,84837,84838
3520,84878,84873,84876,84877,84878
3521,84931,84927,84930,84930,84931
3522,84959,84954,84957,84958,84958
3523,84982,84977,84981,84982,84982
3524,85014,85012,85014,85014,85014
3525,85045,85041,85044,85045,85045
3526,85077,85073,85076,85077,85077
3527,85093,85091,85092,85093,85093
3528,85152,85147,85150,85151,85152
3529,85188,85186,85187,85188,85188
3530,85209,85206,85208,85209,85209
3531,85232,85229,85231,85232,85232
3532,85255,85253,85254,85255,85255
3533,85287,85283,85286,85287,85287
3534,85332,85327,85331,85332,85332
3535,85358,85354,85357,85358,85358
3536,85386,85380,85384,85385,85385
3537,85398,85395,85397,85398,85398
3538,85430,85425,85428,85429,85429
3539,85438,85434,85437,85438,85438
3540,85507,85504,85507,85507,85507
3541,85525,85523,85524,85525,85525
3542,85550,85546,85549,85549,85550
3543,85551,85547,85549,85550,85551
3544,85596,85593,85595,85596,85596
3545,85609,85605,85608,85608,85609
3546,85632,85626,85630,85632,85632
3547,85725,85721,85724,85725,85725
3548,85739,85735,85738,85739,85739
3549,85770,85767,85769,85770,85770
3550,85803,85799,85802,85802,85802
3551,85834,85830,85833,85833,85833
3552,85900,85897,85899,85900,85900
3553,85930,85927,85929,85930,85930
3554,85976,85972,85975,85976,85976
3555,85981,85978,85980,85981,85981
3556,86003,86001,86003,86003,86003
3557,86100,86098,86099,86100,86100
3558,86109,86106,86108,86109,86109
3559,86119,86113,86117,86119,86119
3560,86151,86145,86149,86150,86151
3561,86176,86171,86175,86176,86176
3562,86222,86217,86220,86221,86222
3563,86257,86253,86256,86256,86257
3564,86277,86273,86276,86277,86277
3565,86339,86335,86338,86339,86339
3566,86355,86348,86353,86354,86355
3567,86388,86384,86387,86388,86388
3568,86423,86418,86422,86423,86423
3569,86455,86450,86453,86454,86455
3570,86458,86455,86457,86458,86458
3571,86499,86493,86497,86498,86498
3572,86530,86526,86529,86530,86530
3573,86572,86566,86570,86571,86571
3574,86591,86583,86588,86590,86590
3575,86639,86635,86638,86638,86639
3576,86678,86672,86676,86677,86678
3577,86722,86717,86720,86721,86722
3578,86740,86734,86739,86740,86740
3579,86756,86752,86755,86756,86756
3580,86803,86798,86802,86803,86803
3581,86830,86826,86829,86830,86830
3582,86857,86854,86856,86857,86857
3583,86877,86874,86876,86877,86877
3584,86906,86901,86904,86906,86906
3585,86941,86937,86940,86941,86941
3586,86969,86964,86967,86968,86969
3587,86983,86981,86983,86983,86983
3588,87062,87056,87060,87061,87061
3589,87100,87096,87099,87100,87100
3590,87140,87134,87138,87139,87139
3591,87146,87141,87145,87146,87146
3592,87198,87196,87197,87198,87198
3593,87261,87257,87260,87260,87261
3594,87278,87270,87276,87278,87278
3595,87302,87298,87300,87301,87301
3596,87343,87340,87342,87342,87342
3597,87402,87399,87401,87402,87402
3598,87420,87418,87419,87420,87420
3599,87425,87424,87425,87425,87425
3600,87438,87433,87436,87437,87438
3601,87447,87446,87447,87447,87447
3602,87492,87491,87492,87492,87492
3603,87502,87499,87501,87502,87502
3604,87518,87513,87516,87517,87518
3605,87552,87549,87551,87552,87552
3606,87554,87553,87554,87554,87554
3607,87615,87613,87614,87615,87615
3608,87625,87624,87625,87625,87625
3609,87649,87647,87648,87649,87649
3610,87664,87662,87663,87664,87664
3611,87687,87684,87686,87687,87687
3612,87707,87702,87706,87707,87707
3613,87745,87744,87744,87744,87745
3614,87781,87779,87781,87781,87781
3615,87830,87826,87829,87830,87830
3616,87847,87844,87846,87847,87847
3617,87856,87854,87855,87856,87856
3618,87896,87894,87896,87896,87896
3619,87956,87951,87955,87955,87956
3620,87977,87973,87976,87977,87977
3621,88006,88004,88005,88006,88006
3622,88030,88025,88028,88029,88030
3623,88067,88064,88066,88067,88067
3624,88106,88104,88105,88105,88106
3625,88129,88125,88128,88128,88129
3626,88141,88136,88140,88141,88141
3627,88172,88166,88170,88171,88171
3628,88205,88201,88203,88204,88204
3629,88215,88211,88214,88215,88215
3630,88240,88237,88239,88240,88240
3631,88289,88286,88288,88289,88289
3632,88293,88288,88292,88293,88293
3633,88333,88328,88332,88333,88333
3634,88348,88343,88347,88348,88348
3635,88365,88362,88364,88365,88365
3636,88412,88408,88411,88412,88412
3637,88437,88429,88435,88437,88437
3638,88490,88486,88489,88490,88490
3639,88499,88497,88498,88499,88499
3640,88528,88526,88528,88528,88528
3641,88570,88565,88569,88570,88570
3642,88599,88594,88598,88599,88599
3643,88606,88601,88605,88606,88606
3644,88637,88632,88636,88637,88637
3645,88675,88670,88673,88674,88675
3646,88717,88714,88716,88717,88717
3647,88755,88750,88753,88754,88754
3648,88776,88771,88775,88776,88776
3649,88826,88816,88823,88825,88825
3650,88848,88845,88847,88848,88848
3651,88886,88878,88883,88885,88885
3652,88895,88891,88894,88894,88895
3653,88951,88947,88950,88950,88951
3654,88979,88975,88978,88979,88979
3655,89024,89015,89021,89023,89023
3656,89025,89021,89023,89024,89024
3657,89056,89053,89055,89056,89056
3658,89081,89078,89080,89081,89081
3659,89154,89151,89153,89154,89154
3660,89166,89160,89165,89166,89166
3661,89193,89189,89192,89193,89193
3662,89214,89213,89213,89214,89214
3663,89263,89260,89262,89263,89263
3664,89270,89266,89269,89270,89270
3665,89292,89289,89291,89292,89292
3666,89352,89348,89351,89352,89352
3667,89368,89366,89368,89368,89368
3668,89413,89410,89412,89412,89412
3669,89488,89484,89487,89487,89487
3670,89500,89495,89499,89500,89500
3671,89531,89526,89529,89530,89530
3672,89573,89569,89571,89572,89572
3673,89599,89593,89597,89598,89599
3674,89623,89618,89622,89623,89623
3675,89645,89640,89643,89644,89645
3676,89699,89695,89698,89699,89699
3677,89715,89712,89714,89715,89715
3678,89756,89751,89754,89755,89755
3679,89791,89787,89790,89791,89791
3680,89803,89798,89801,89802,89802
3681,89822,89818,89820,89821,89821
3682,89882,89876,89881,89882,89882
3683,89930,89927,89929,89930,89930
3684,89975,89973,89974,89975,89975
3685,89996,89993,89995,89996,89996
3686,90028,90025,90027,90028,90028
3687,90062,90060,90061,90062,90062
3688,90107,90104,90106,90107,90107
3689,90156,90151,90154,90155,90155
3690,90174,90170,90173,90174,90174
3691,90212,90209,90211,90212,90212
3692,90276,90271,90275,90275,90276
3693,90297,90295,90297,90297,90297
3694,90337,90332,90336,90337,90337
3695,90392,90388,90391,90391,90392
3696,90431,90428,90430,90430,90431
3697,90438,90435,90437,90438,90438
3698,90494,90490,90493,90494,90494
3699,90514,90509,90512,90513,90514
3700,90566,90560,90564,90565,90566
3701,90587,90581,90585,90586,90587
3702,90617,90611,90616,90617,90617
3703,90636,90633,90635,90636,90636
3704,90691,90689,90691,90691,90691
3705,90708,90704,90707,90708,90708
3706,90735,90732,90734,90735,90735
3707,90800,90796,90799,90799,90799
3708,90803,90799,90802,90803,90803
3709,90837,90831,90836,90837,90837
3710,90852,90846,90849,90851,90851
3711,90892,90880,90888,90890,90891
3712,90944,90935,90941,90943,90943
3713,90976,90971,90974,90975,90976
3714,90996,90987,90994,90995,90996
3715,91020,91016,91019,91020,91020
3716,91058,91053,91057,91058,91058
3717,91089,91086,91088,91089,91089
3718,91145,91141,91143,91144,91145
3719,91157,91148,91154,91156,91157
3720,91187,91184,91186,91187,91187
3721,91216,91211,91215,91216,91216
3722,91219,91217,91218,91218,91218
3723,91239,91233,91237,91238,91239
3724,91245,91245,91245,91245,91245
3725,91293,91292,91293,91293,91293
3726,91322,91318,91321,91322,91322
3727,91341,91335,91339,91340,91340
3728,91354,91353,91353,91354,91354
3729,91381,91378,91380,91381,91381
3730,91411,91408,91410,91411,91411
3731,91443,91442,91442,91443,91443
3732,91471,91466,91469,91470,91471
3733,91503,91496,91501,91502,91503
3734,91527,91523,91526,91526,91527
3735,91537,91533,91536,91537,91537
3736,91577,91574,91576,91577,91577
3737,91600,91596,91599,91599,91599
3738,91631,91628,91630,91631,91631
3739,91634,91632,91633,91634,91634
3740,91659,91658,91659,91659,91659
3741,91699,91696,91698,91699,91699
3742,91745,91741,91744,91745,91745
3743,91785,91781,91784,91784,91785
3744,91807,91804,91806,91807,91807
3745,91819,91817,91819,91819,91819
3746,91859,91857,91859,91859,91859
3747,91891,91885,91889,91890,91890
3748,91930,91927,91929,91930,91930
3749,91957,91954,91956,91957,91957
3750,92007,92004,92006,92007,92007
3751,92027,92025,92026,92027,92027
3752,92061,92057,92060,92061,92061
3753,92103,92101,92102,92103,92103
3754,92114,92112,92113,92114,92114
3755,92131,92129,92130,92131,92131
3756,92172,92166,92170,92171,92172
3757,92205,92200,92204,92205,92205
3758,92249,92247,92249,92249,92249
3759,92290,92288,92290,92290,92290
3760,92312,92310,92312,92312,92312
3761,92343,92340,92342,92343,92343
3762,92374,92368,92373,92374,92374
3763,92416,92413,92415,92416,92416
3764,92433,92425,92431,92432,92433
3765,92454,92452,92454,92454,92454
3766,92510,92507,92509,92509,92510
3767,92544,92538,92542,92543,92544
3768,92590,92587,92589,92590,92590
3769,92595,92590,92593,92594,92594
3770,92620,92618,92619,92620,92620
3771,92654,92650,92653,92654,92654
3772,92690,92680,92687,92689,92690
3773,92737,92733,92736,92737,92737
3774,92753,92748,92751,92752,92753
3775,92802,92797,92801,92802,92802
3776,92831,92830,92831,92831,92831
3777,92849,92844,92848,92849,92849
3778,92872,92869,92871,92872,92872
3779,92915,92911,92914,92915,92915
3780,92970,92965,92968,92970,92970
3781,93024,93016,93022,93023,93024
3782,93045,93038,93042,93044,93044
3783,93050,93048,93050,93050,93050
3784,93088,93081,93086,93087,93088
3785,93116,93107,93114,93115,93116
3786,93155,93151,93154,93155,93155
3787,93194,93189,93192,93194,93194
3788,93247,93242,93246,93247,93247
3789,93267,93260,93265,93266,93266
3790,93290,93285,93289,93290,93290
3791,93313,93307,93311,93312,93313
3792,93385,93381,93384,93385,93385
3793,93412,93408,93411,93411,93412
3794,93436,93434,93435,93436,93436
3795,93451,93446,93450,93451,93451
3796,93463,93457,93462,93463,93463
3797,93531,93527,93530,93531,93531
3798,93573,93569,93572,93573,93573
3799,93624,93620,93623,93624,93624
3800,93634,93629,93632,93633,93634
3801,93665,93661,93664,93664,93665
3802,93671,93666,93669,93670,93671
3803,93719,93716,93718,93719,93719
3804,93797,93793,93796,93797,93797
3805,93805,93798,93803,93805,93805
3806,93830,93826,93829,93829,93830
3807,93856,93854,93855,93856,93856
3808,93906,93901,93904,93905,93906
3809,93927,93921,93925,93926,93927
3810,93978,93971,93976,93978,93978
3811,93988,93984,93987,93988,93988
3812,94016,94010,94014,94016,94016
3813,94050,94047,94050,94050,94050
3814,94076,94072,94075,94076,94076
3815,94117,94112,94116,94117,94117
3816,94159,94152,94157,94158,94159
3817,94247,94245,94247,94247,94247
3818,94262,94260,94261,94262,94262
3819,94287,94281,94285,94286,94287
3820,94314,94312,94313,94314,94314
3821,94382,94377,94381,94382,94382
3822,94399,94393,94397,94399,94399
3823,94427,94421,94425,94426,94427
3824,94482,94478,94480,94481,94481
3825,94533,94528,94532,94533,94533
3826,94547,94545,94547,94547,94547
3827,94585,94582,94584,94585,94585
3828,94611,94607,94610,94611,94611
3829,94668,94666,94667,94668,94668
3830,94672,94668,94670,94671,94671
3831,94719,94715,94718,94719,94719
3832,94768,94764,94767,94768,94768
3833,94774,94772,94774,94774,94774
3834,94868,94863,94867,94868,94868
3835,94882,94879,94881,94882,94882
3836,94903,94898,94902,94903,94903
3837,94943,94938,94942,94943,94943
3838,95005,95001,95004,95005,95005
3839,95050,95046,95049,95050,95050
3840,95073,95067,95071,95072,95073
3841,95076,95071,95074,95075,95076
3842,95093,95092,95093,95093,95093
3843,95120,95120,95120,95120,95120
3844,95148,95146,95148,95148,95148
3845,95174,95162,95170,95173,95173
3846,95180,95179,95180,95180,95180
3847,95213,95210,95212,95213,95213
3848,95240,95239,95240,95240,95240
3849,95264,95262,95263,95264,95264
3850,95294,95290,95293,95294,95294
3851,95323,95319,95322,95323,95323
3852,95324,95321,95323,95324,95324
3853,95354,95351,95353,95354,95354
3854,95400,95391,95398,95400,95400
3855,95404,95399,95402,95403,95404
3856,95420,95414,95418,95419,95419
3857,95438,95427,95435,95437,95437
3858,95450,95442,95447,95449,95450
3859,95528,95526,95528,95528,95528
3860,95542,95535,95540,95541,95542
3861,95591,95589,95591,95591,95591
3862,95635,95631,95634,95635,95635
3863,95643,95639,95642,95643,95643
3864,95677,95669,95675,95677,95677
3865,95695,95689,95693,95694,95695
3866,95722,95717,95721,95722,95722
3867,95816,95813,95815,95816,95816
3868,95821,95817,95820,95821,95821
3869,95838,95835,95837,95838,95838
3870,95852,95850,95851,95852,95852
3871,95898,95895,95897,95898,95898
3872,95929,95926,95928,95929,95929
3873,95965,95961,95964,95965,95965
3874,95991,95988,95990,95991,95991
3875,96047,96041,96045,96046,96047
3876,96072,96068,96071,96072,96072
3877,96106,96102,96105,96105,96106
3878,96115,96111,96114,96115,96115
3879,96145,96140,96143,96144,96145
3880,96181,96178,96180,96181,96181
3881,96216,96213,96215,96216,96216
3882,96219,96217,96219,96219,96219
3883,96252,96249,96251,96252,96252
3884,96266,96262,96265,96266,96266
3885,96311,96306,96309,96310,96311
3886,96361,96356,96359,96360,96360
3887,96377,96373,96376,96377,96377
3888,96415,96413,96415,96415,96415
3889,96421,96415,96419,96420,96420
3890,96492,96489,96491,96492,96492
3891,96523,96518,96522,96523,96523
3892,96576,96574,96576,96576,96576
3893,96586,96583,96585,96586,96586
3894,96655,96648,96653,96654,96655
3895,96679,96676,96678,96679,96679
3896,96705,96699,96703,96704,96704
3897,96741,96737,96740,96741,96741
3898,96780,96775,96779,96780,96780
3899,96823,96819,96822,96823,96823
3900,96851,96847,96850,96850,96851
3901,96881,96878,96880,96881,96881
3902,96902,96899,96901,96902,96902
3903,96974,96970,96973,96974,96974
3904,96999,96994,96997,96998,96998
3905,97047,97040,97045,97046,97047
3906,97061,97055,97059,97061,97061
3907,97074,97070,97073,97074,97074
3908,97093,97088,97092,97093,97093
3909,97147,97139,97144,97146,97147
3910,97201,97195,97199,97200,97201
3911,97219,97217,97219,97219,97219
3912,97263,97257,97261,97263,97263
3913,97298,97293,97296,97297,97298
3914,97317,97314,97316,97317,97317
3915,97364,97358,97362,97364,97364
3916,97399,97387,97395,97398,97398
3917,97417,97404,97413,97415,97416
3918,97451,97447,97449,97450,97450
3919,97497,97494,97496,97497,97497
3920,97544,97541,97543,97544,97544
3921,97588,97584,97587,97588,97588
3922,97620,97616,97619,97619,97619
3923,97631,97621,97628,97630,97630
3924,97684,97680,97683,97684,97684
3925,97705,97702,97704,97705,97705
3926,97727,97722,97726,97727,97727
3927,97758,97753,97757,97758,97758
3928,97801,97793,97799,97800,97801
3929,97815,97810,97814,97815,97815
3930,97855,97853,97855,97855,97855
3931,97893,97884,97890,97892,97892
3932,97942,97938,97941,97942,97942
3933,98021,98017,98020,98021,98021
3934,98037,98032,98036,98037,98037
3935,98076,98070,98074,98076,98076
3936,98101,98099,98100,98100,98101
3937,98138,98135,98137,98137,98138
3938,98186,98181,98184,98185,98186
3939,98232,98227,98230,98231,98232
3940,98260,98254,98258,98260,98260
3941,98322,98314,98319,98321,98322
3942,98360,98355,98358,98359,98360
3943,98388,98383,98387,98388,98388
3944,98409,98405,98408,98409,98409
3945,98479,98476,98478,98479,98479
3946,98506,98502,98505,98506,98506
3947,98515,98511,98514,98515,98515
3948,98528,98520,98525,98527,98527
3949,98609,98604,98608,98609,98609
3950,98634,98630,98633,98634,98634
3951,98661,98658,98660,98661,98661
3952,98723,98719,98722,98723,98723
3953,98751,98745,98749,98750,98751
3954,98767,98762,98765,98767,98767
3955,98784,98777,98782,98784,98784
3956,98831,98825,98830,98831,98831
3957,98907,98904,98906,98907,98907
3958,98945,98942,98944,98945,98945
3959,98959,98956,98958,98959,98959
3960,99021,99016,99020,99021,99021
3961,99061,99061,99061,99061,99061
3962,99079,99076,99078,99079,99079
3963,99093,99089,99092,99093,99093
3964,99106,99103,99105,99106,99106
3965,99123,99120,99122,99123,99123
3966,99157,99156,99156,99157,99157
3967,99191,99186,99189,99190,99191
3968,99199,99197,99199,99199,99199
3969,99205,99201,99204,99205,99205
3970,99242,99239,99241,99241,99241
3971,99288,99285,99287,99287,99288
3972,99292,99289,99291,99292,99292
3973,99317,99313,99316,99316,99317
3974,99348,99344,99347,99348,99348
3975,99398,99397,99397,99398,99398
3976,99407,99402,99405,99407,99407
3977,99442,99435,99440,99441,99441
3978,99475,99471,99474,99475,99475
3979,99497,99493,99496,99497,99497
3980,99513,99510,99512,99512,99512
3981,99546,99540,99545,99546,99546
3982,99563,99561,99562,99563,99563
3983,99602,99592,99599,99601,99601
3984,99654,99649,99652,99653,99653
3985,99684,99678,99682,99683,99684
3986,99713,99708,99711,99712,99713
3987,99719,99711,99716,99718,99718
3988,99741,99736,99740,99741,99741
3989,99799,99791,99796,99798,99798
3990,99817,99815,99816,99817,99817
3991,99875,99869,99873,99874,99875
3992,99897,99890,99895,99896,99897
3993,99945,99942,99944,99945,99945
3994,99960,99954,99958,99959,99960
3995,99991,99981,99988,99990,99991
3996,1.0003e+05,1.0003e+05,1.0003e+05,1.0003e+05,1.0003e+05
3997,1.0008e+05,1.0008e+05,1.0008e+05,1.0008e+05,1.0008e+05
3998,1.001e+05,1.001e+05,1.001e+05,1.001e+05,1.001e+05
3999,1.0014e+05,1.0014e+05,1.0014e+05,1.0014e+05,1.0014e+05
4000,1.0018e+05,1.0018e+05,1.0018e+05,1.0018e+05,1.0018e+05
4001,1.0019e+05,1.0018e+05,1.0019e+05,1.0019e+05,1.0019e+05
4002,1.002e+05,1.002e+05,1.002e+05,1.002e+05,1.002e+05
4003,1.0025e+05,1.0024e+05,1.0025e+05,1.0025e+05,1.0025e+05
4004,1.0026e+05,1.0026e+05,1.0026e+05,1.0026e+05,1.0026e+05
4005,1.0034e+05,1.0034e+05,1.0034e+05,1.0034e+05,1.0034e+05
4006,1.0035e+05,1.0035e+05,1.0035e+05,1.0035e+05,1.0035e+05
4007,1.0038e+05,1.0037e+05,1.0038e+05,1.0038e+05,1.0038e+05
4008,1.004e+05,1.0039e+05,1.004e+05,1.004e+05,1.004e+05
4009,1.0043e+05,1.0042e+05,1.0043e+05,1.0043e+05,1.0043e+05
4010,1.0044e+05,1.0043e+05,1.0044e+05,1.0044e+05,1.0044e+05
4011,1.005e+05,1.0049e+05,1.0049e+05,1.005e+05,1.005e+05
4012,1.0056e+05,1.0055e+05,1.0056e+05,1.0056e+05,1.0056e+05
4013,1.0057e+05,1.0057e+05,1.0057e+05,1.0057e+05,1.0057e+05
4014,1.006e+05,1.0059e+05,1.006e+05,1.006e+05,1.006e+05
4015,1.0063e+05,1.0062e+05,1.0063e+05,1.0063e+05,1.0063e+05
4016,1.0066e+05,1.0065e+05,1.0066e+05,1.0066e+05,1.0066e+05
4017,1.0068e+05,1.0068e+05,1.0068e+05,1.0068e+05,1.0068e+05
4018,1.0075e+05,1.0074e+05,1.0074e+05,1.0075e+05,1.0075e+05
4019,1.0078e+05,1.0078e+05,1.0078e+05,1.0078e+05,1.0078e+05
4020,1.0081e+05,1.008e+05,1.008e+05,1.0081e+05,1.0081e+05
4021,1.0082e+05,1.0082e+05,1.0082e+05,1.0082e+05,1.0082e+05
4022,1.0091e+05,1.0091e+05,1.0091e+05,1.0091e+05,1.0091e+05
4023,1.0092e+05,1.0092e+05,1.0092e+05,1.0092e+05,1.0092e+05
4024,1.0096e+05,1.0095e+05,1.0096e+05,1.0096e+05,1.0096e+05
4025,1.0101e+05,1.0101e+05,1.0101e+05,1.0101e+05,1.0101e+05
4026,1.0104e+05,1.0104e+05,1.0104e+05,1.0104e+05,1.0104e+05
4027,1.011e+05,1.0109e+05,1.011e+05,1.011e+05,1.011e+05
4028,1.0114e+05,1.0113e+05,1.0114e+05,1.0114e+05,1.0114e+05
4029,1.0116e+05,1.0116e+05,1.0116e+05,1.0116e+05,1.0116e+05
4030,1.0119e+05,1.0119e+05,1.0119e+05,1.0119e+05,1.0119e+05
4031,1.0126e+05,1.0126e+05,1.0126e+05,1.0126e+05,1.0126e+05
4032,1.0131e+05,1.013e+05,1.0131e+05,1.0131e+05,1.0131e+05
4033,1.0135e+05,1.0134e+05,1.0135e+05,1.0135e+05,1.0135e+05
4034,1.0138e+05,1.0137e+05,1.0138e+05,1.0138e+05,1.0138e+05
4035,1.0143e+05,1.0142e+05,1.0143e+05,1.0143e+05,1.0143e+05
4036,1.0144e+05,1.0144e+05,1.0144e+05,1.0144e+05,1.0144e+05
4037,1.0149e+05,1.0149e+05,1.0149e+05,1.0149e+05,1.0149e+05
4038,1.0153e+05,1.0152e+05,1.0152e+05,1.0153e+05,1.0153e+05
4039,1.0154e+05,1.0153e+05,1.0153e+05,1.0154e+05,1.0154e+05
4040,1.0159e+05,1.0158e+05,1.0159e+05,1.0159e+05,1.0159e+05
4041,1.0162e+05,1.0162e+05,1.0162e+05,1.0162e+05,1.0162e+05
4042,1.0164e+05,1.0164e+05,1.0164e+05,1.0164e+05,1.0164e+05
4043,1.0169e+05,1.0169e+05,1.0169e+05,1.0169e+05,1.0169e+05
4044,1.0175e+05,1.0174e+05,1.0175e+05,1.0175e+05,1.0175e+05
4045,1.0177e+05,1.0177e+05,1.0177e+05,1.0177e+05,1.0177e+05
4046,1.018e+05,1.0179e+05,1.018e+05,1.018e+05,1.018e+05
4047,1.0182e+05,1.0181e+05,1.0182e+05,1.0182e+05,1.0182e+05
4048,1.0186e+05,1.0185e+05,1.0185e+05,1.0186e+05,1.0186e+05
4049,1.0189e+05,1.0188e+05,1.0189e+05,1.0189e+05,1.0189e+05
4050,1.0192e+05,1.0191e+05,1.0192e+05,1.0192e+05,1.0192e+05
4051,1.0199e+05,1.0198e+05,1.0199e+05,1.0199e+05,1.0199e+05
4052,1.02e+05,1.0199e+05,1.02e+05,1.02e+05,1.02e+05
4053,1.0203e+05,1.0202e+05,1.0203e+05,1.0203e+05,1.0203e+05
4054,1.0209e+05,1.0209e+05,1.0209e+05,1.0209e+05,1.0209e+05
4055,1.0211e+05,1.021e+05,1.0211e+05,1.0211e+05,1.0211e+05
4056,1.0215e+05,1.0214e+05,1.0215e+05,1.0215e+05,1.0215e+05
4057,1.0216e+05,1.0216e+05,1.0216e+05,1.0216e+05,1.0216e+05
4058,1.0218e+05,1.0217e+05,1.0218e+05,1.0218e+05,1.0218e+05
4059,1.0224e+05,1.0223e+05,1.0224e+05,1.0224e+05,1.0224e+05
4060,1.0228e+05,1.0227e+05,1.0228e+05,1.0228e+05,1.0228e+05
4061,1.0232e+05,1.0232e+05,1.0232e+05,1.0232e+05,1.0232e+05
4062,1.0233e+05,1.0233e+05,1.0233e+05,1.0233e+05,1.0233e+05
4063,1.0236e+05,1.0235e+05,1.0236e+05,1.0236e+05,1.0236e+05
4064,1.0239e+05,1.0238e+05,1.0239e+05,1.0239e+05,1.0239e+05
4065,1.0247e+05,1.0246e+05,1.0246e+05,1.0246e+05,1.0246e+05
4066,1.025e+05,1.0249e+05,1.025e+05,1.025e+05,1.025e+05
4067,1.0253e+05,1.0253e+05,1.0253e+05,1.0253e+05,1.0253e+05
4068,1.0256e+05,1.0256e+05,1.0256e+05,1.0256e+05,1.0256e+05
4069,1.0257e+05,1.0257e+05,1.0257e+05,1.0257e+05,1.0257e+05
4070,1.0263e+05,1.0263e+05,1.0263e+05,1.0263e+05,1.0263e+05
4071,1.0269e+05,1.0268e+05,1.0269e+05,1.0269e+05,1.0269e+05
4072,1.0272e+05,1.0272e+05,1.0272e+05,1.0272e+05,1.0272e+05
4073,1.0276e+05,1.0275e+05,1.0276e+05,1.0276e+05,1.0276e+05
4074,1.0283e+05,1.0282e+05,1.0283e+05,1.0283e+05,1.0283e+05
4075,1.0288e+05,1.0288e+05,1.0288e+05,1.0288e+05,1.0288e+05
4076,1.029e+05,1.029e+05,1.029e+05,1.029e+05,1.029e+05
4077,1.0292e+05,1.0291e+05,1.0292e+05,1.0292e+05,1.0292e+05
4078,1.0294e+05,1.0294e+05,1.0294e+05,1.0294e+05,1.0294e+05
4079,1.0299e+05,1.0298e+05,1.0299e+05,1.0299e+05,1.0299e+05
4080,1.0302e+05,1.0301e+05,1.0301e+05,1.0302e+05,1.0302e+05
4081,1.0305e+05,1.0304e+05,1.0305e+05,1.0305e+05,1.0305e+05
4082,1.0311e+05,1.031e+05,1.0311e+05,1.0311e+05,1.0311e+05
4083,1.0312e+05,1.0312e+05,1.0312e+05,1.0312e+05,1.0312e+05
4084,1.0314e+05,1.0314e+05,1.0314e+05,1.0314e+05,1.0314e+05
4085,1.0317e+05,1.0316e+05,1.0317e+05,1.0317e+05,1.0317e+05
4086,1.0317e+05,1.0317e+05,1.0317e+05,1.0317e+05,1.0317e+05
4087,1.0322e+05,1.0321e+05,1.0321e+05,1.0322e+05,1.0322e+05
4088,1.0324e+05,1.0324e+05,1.0324e+05,1.0324e+05,1.0324e+05
4089,1.0326e+05,1.0326e+05,1.0326e+05,1.0326e+05,1.0326e+05
4090,1.0328e+05,1.0328e+05,1.0328e+05,1.0328e+05,1.0328e+05
4091,1.0329e+05,1.0329e+05,1.0329e+05,1.0329e+05,1.0329e+05
4092,1.0334e+05,1.0334e+05,1.0334e+05,1.0334e+05,1.0334e+05
4093,1.0337e+05,1.0337e+05,1.0337e+05,1.0337e+05,1.0337e+05
4094,1.0339e+05,1.0338e+05,1.0339e+05,1.0339e+05,1.0339e+05
4095,1.0342e+05,1.0341e+05,1.0341e+05,1.0342e+05,1.0342e+05
4096,1.0342e+05,1.0342e+05,1.0342e+05,1.0342e+05,1.0342e+05
4097,1.0347e+05,1.0347e+05,1.0347e+05,1.0347e+05,1.0347e+05
4098,1.0347e+05,1.0347e+05,1.0347e+05,1.0347e+05,1.0347e+05
4099,1.0351e+05,1.0351e+05,1.0351e+05,1.0351e+05,1.0351e+05
4100,1.0354e+05,1.0354e+05,1.0354e+05,1.0354e+05,1.0354e+05
4101,1.0358e+05,1.0358e+05,1.0358e+05,1.0358e+05,1.0358e+05
4102,1.0358e+05,1.0358e+05,1.0358e+05,1.0358e+05,1.0358e+05
4103,1.0359e+05,1.0359e+05,1.0359e+05,1.0359e+05,1.0359e+05
4104,1.0362e+05,1.0361e+05,1.0361e+05,1.0362e+05,1.0362e+05
4105,1.0367e+05,1.0367e+05,1.0367e+05,1.0367e+05,1.0367e+05
4106,1.037e+05,1.037e+05,1.037e+05,1.037e+05,1.037e+05
4107,1.0376e+05,1.0375e+05,1.0375e+05,1.0376e+05,1.0376e+05
4108,1.0378e+05,1.0378e+05,1.0378e+05,1.0378e+05,1.0378e+05
4109,1.0386e+05,1.0386e+05,1.0386e+05,1.0386e+05,1.0386e+05
4110,1.0387e+05,1.0386e+05,1.0387e+05,1.0387e+05,1.0387e+05
4111,1.0388e+05,1.0388e+05,1.0388e+05,1.0388e+05,1.0388e+05
4112,1.0392e+05,1.0391e+05,1.0392e+05,1.0392e+05,1.0392e+05
4113,1.0396e+05,1.0395e+05,1.0395e+05,1.0396e+05,1.0396e+05
4114,1.0399e+05,1.0399e+05,1.0399e+05,1.0399e+05,1.0399e+05
4115,1.0405e+05,1.0404e+05,1.0404e+05,1.0405e+05,1.0405e+05
4116,1.0407e+05,1.0406e+05,1.0406e+05,1.0407e+05,1.0407e+05
4117,1.0408e+05,1.0408e+05,1.0408e+05,1.0408e+05,1.0408e+05
4118,1.0412e+05,1.0412e+05,1.0412e+05,1.0412e+05,1.0412e+05
4119,1.0415e+05,1.0414e+05,1.0415e+05,1.0415e+05,1.0415e+05
4120,1.042e+05,1.0419e+05,1.042e+05,1.042e+05,1.042e+05
4121,1.0421e+05,1.0421e+05,1.0421e+05,1.0421e+05,1.0421e+05
4122,1.0428e+05,1.0427e+05,1.0428e+05,1.0428e+05,1.0428e+05
4123,1.043e+05,1.043e+05,1.043e+05,1.043e+05,1.043e+05
4124,1.0431e+05,1.043e+05,1.0431e+05,1.0431e+05,1.0431e+05
4125,1.0439e+05,1.0439e+05,1.0439e+05,1.0439e+05,1.0439e+05
4126,1.0442e+05,1.0441e+05,1.0442e+05,1.0442e+05,1.0442e+05
4127,1.0443e+05,1.0443e+05,1.0443e+05,1.0443e+05,1.0443e+05
4128,1.0446e+05,1.0445e+05,1.0446e+05,1.0446e+05,1.0446e+05
4129,1.0449e+05,1.0448e+05,1.0448e+05,1.0449e+05,1.0449e+05
4130,1.0452e+05,1.0451e+05,1.0451e+05,1.0452e+05,1.0452e+05
4131,1.0457e+05,1.0456e+05,1.0456e+05,1.0457e+05,1.0457e+05
4132,1.0459e+05,1.0459e+05,1.0459e+05,1.0459e+05,1.0459e+05
4133,1.0461e+05,1.0461e+05,1.0461e+05,1.0461e+05,1.0461e+05
4134,1.047e+05,1.0469e+05,1.0469e+05,1.047e+05,1.047e+05
4135,1.0472e+05,1.0471e+05,1.0472e+05,1.0472e+05,1.0472e+05
4136,1.0476e+05,1.0475e+05,1.0476e+05,1.0476e+05,1.0476e+05
4137,1.0478e+05,1.0477e+05,1.0477e+05,1.0478e+05,1.0478e+05
4138,1.0483e+05,1.0482e+05,1.0483e+05,1.0483e+05,1.0483e+05
4139,1.0486e+05,1.0486e+05,1.0486e+05,1.0486e+05,1.0486e+05
4140,1.049e+05,1.0489e+05,1.049e+05,1.049e+05,1.049e+05
4141,1.0491e+05,1.0491e+05,1.0491e+05,1.0491e+05,1.0491e+05
4142,1.0494e+05,1.0493e+05,1.0494e+05,1.0494e+05,1.0494e+05
4143,1.0497e+05,1.0496e+05,1.0496e+05,1.0497e+05,1.0497e+05
4144,1.0499e+05,1.0499e+05,1.0499e+05,1.0499e+05,1.0499e+05
4145,1.0505e+05,1.0504e+05,1.0504e+05,1.0505e+05,1.0505e+05
4146,1.0506e+05,1.0506e+05,1.0506e+05,1.0506e+05,1.0506e+05
4147,1.051e+05,1.051e+05,1.051e+05,1.051e+05,1.051e+05
4148,1.0512e+05,1.0512e+05,1.0512e+05,1.0512e+05,1.0512e+05
4149,1.0516e+05,1.0516e+05,1.0516e+05,1.0516e+05,1.0516e+05
4150,1.0518e+05,1.0518e+05,1.0518e+05,1.0518e+05,1.0518e+05
4151,1.0521e+05,1.0521e+05,1.0521e+05,1.0521e+05,1.0521e+05
4152,1.0523e+05,1.0522e+05,1.0522e+05,1.0523e+05,1.0523e+05
4153,1.053e+05,1.0529e+05,1.053e+05,1.053e+05,1.053e+05
4154,1.0533e+05,1.0533e+05,1.0533e+05,1.0533e+05,1.0533e+05
4155,1.0534e+05,1.0533e+05,1.0534e+05,1.0534e+05,1.0534e+05
4156,1.0538e+05,1.0538e+05,1.0538e+05,1.0538e+05,1.0538e+05
4157,1.0547e+05,1.0547e+05,1.0547e+05,1.0547e+05,1.0547e+05
4158,1.0548e+05,1.0548e+05,1.0548e+05,1.0548e+05,1.0548e+05
4159,1.0554e+05,1.0553e+05,1.0554e+05,1.0554e+05,1.0554e+05
4160,1.0558e+05,1.0558e+05,1.0558e+05,1.0558e+05,1.0558e+05
4161,1.0565e+05,1.0564e+05,1.0564e+05,1.0564e+05,1.0565e+05
4162,1.0565e+05,1.0565e+05,1.0565e+05,1.0565e+05,1.0565e+05
4163,1.057e+05,1.057e+05,1.057e+05,1.057e+05,1.057e+05
4164,1.0573e+05,1.0572e+05,1.0573e+05,1.0573e+05,1.0573e+05
4165,1.0578e+05,1.0578e+05,1.0578e+05,1.0578e+05,1.0578e+05
4166,1.0581e+05,1.058e+05,1.058e+05,1.0581e+05,1.0581e+05
4167,1.0583e+05,1.0583e+05,1.0583e+05,1.0583e+05,1.0583e+05
4168,1.0584e+05,1.0584e+05,1.0584e+05,1.0584e+05,1.0584e+05
4169,1.059e+05,1.059e+05,1.059e+05,1.059e+05,1.059e+05
4170,1.0593e+05,1.0593e+05,1.0593e+05,1.0593e+05,1.0593e+05
4171,1.0598e+05,1.0597e+05,1.0597e+05,1.0598e+05,1.0598e+05
4172,1.0604e+05,1.0604e+05,1.0604e+05,1.0604e+05,1.0604e+05
4173,1.0606e+05,1.0606e+05,1.0606e+05,1.0606e+05,1.0606e+05
4174,1.0611e+05,1.0611e+05,1.0611e+05,1.0611e+05,1.0611e+05
4175,1.0616e+05,1.0615e+05,1.0615e+05,1.0615e+05,1.0616e+05
4176,1.0619e+05,1.0618e+05,1.0619e+05,1.0619e+05,1.0619e+05
4177,1.0621e+05,1.062e+05,1.0621e+05,1.0621e+05,1.0621e+05
4178,1.0623e+05,1.0622e+05,1.0623e+05,1.0623e+05,1.0623e+05
4179,1.0624e+05,1.0624e+05,1.0624e+05,1.0624e+05,1.0624e+05
4180,1.0625e+05,1.0625e+05,1.0625e+05,1.0625e+05,1.0625e+05
4181,1.0634e+05,1.0633e+05,1.0634e+05,1.0634e+05,1.0634e+05
4182,1.0637e+05,1.0636e+05,1.0637e+05,1.0637e+05,1.0637e+05
4183,1.0641e+05,1.064e+05,1.064e+05,1.0641e+05,1.0641e+05
4184,1.0645e+05,1.0644e+05,1.0645e+05,1.0645e+05,1.0645e+05
4185,1.065e+05,1.0649e+05,1.065e+05,1.065e+05,1.065e+05
4186,1.0655e+05,1.0654e+05,1.0655e+05,1.0655e+05,1.0655e+05
4187,1.0656e+05,1.0655e+05,1.0656e+05,1.0656e+05,1.0656e+05
4188,1.0661e+05,1.0661e+05,1.0661e+05,1.0661e+05,1.0661e+05
4189,1.0663e+05,1.0663e+05,1.0663e+05,1.0663e+05,1.0663e+05
4190,1.0667e+05,1.0667e+05,1.0667e+05,1.0667e+05,1.0667e+05
4191,1.0669e+05,1.0668e+05,1.0668e+05,1.0669e+05,1.0669e+05
4192,1.0674e+05,1.0673e+05,1.0674e+05,1.0674e+05,1.0674e+05
4193,1.0677e+05,1.0676e+05,1.0677e+05,1.0677e+05,1.0677e+05
4194,1.0681e+05,1.068e+05,1.0681e+05,1.0681e+05,1.0681e+05
4195,1.0685e+05,1.0685e+05,1.0685e+05,1.0685e+05,1.0685e+05
4196,1.069e+05,1.069e+05,1.069e+05,1.069e+05,1.069e+05
4197,1.0692e+05,1.0691e+05,1.0692e+05,1.0692e+05,1.0692e+05
4198,1.0699e+05,1.0698e+05,1.0699e+05,1.0699e+05,1.0699e+05
4199,1.0702e+05,1.0701e+05,1.0702e+05,1.0702e+05,1.0702e+05
4200,1.0708e+05,1.0708e+05,1.0708e+05,1.0708e+05,1.0708e+05
4201,1.071e+05,1.0709e+05,1.071e+05,1.071e+05,1.071e+05
4202,1.0715e+05,1.0714e+05,1.0715e+05,1.0715e+05,1.0715e+05
4203,1.0721e+05,1.072e+05,1.0721e+05,1.0721e+05,1.0721e+05
4204,1.0725e+05,1.0724e+05,1.0724e+05,1.0725e+05,1.0725e+05
4205,1.0727e+05,1.0727e+05,1.0727e+05,1.0727e+05,1.0727e+05
4206,1.073e+05,1.0729e+05,1.073e+05,1.073e+05,1.073e+05
4207,1.073e+05,1.073e+05,1.073e+05,1.073e+05,1.073e+05
4208,1.0736e+05,1.0736e+05,1.0736e+05,1.0736e+05,1.0736e+05
4209,1.074e+05,1.0739e+05,1.0739e+05,1.074e+05,1.074e+05
4210,1.074e+05,1.074e+05,1.074e+05,1.074e+05,1.074e+05
4211,1.0745e+05,1.0744e+05,1.0745e+05,1.0745e+05,1.0745e+05
4212,1.0746e+05,1.0746e+05,1.0746e+05,1.0746e+05,1.0746e+05
4213,1.0749e+05,1.0748e+05,1.0749e+05,1.0749e+05,1.0749e+05
4214,1.0751e+05,1.075e+05,1.0751e+05,1.0751e+05,1.0751e+05
4215,1.0754e+05,1.0753e+05,1.0753e+05,1.0753e+05,1.0754e+05
4216,1.0755e+05,1.0754e+05,1.0755e+05,1.0755e+05,1.0755e+05
4217,1.0756e+05,1.0756e+05,1.0756e+05,1.0756e+05,1.0756e+05
4218,1.0759e+05,1.0758e+05,1.0758e+05,1.0759e+05,1.0759e+05
4219,1.0762e+05,1.0761e+05,1.0762e+05,1.0762e+05,1.0762e+05
4220,1.077e+05,1.077e+05,1.077e+05,1.077e+05,1.077e+05
4221,1.0771e+05,1.0771e+05,1.0771e+05,1.0771e+05,1.0771e+05
4222,1.0772e+05,1.0772e+05,1.0772e+05,1.0772e+05,1.0772e+05
4223,1.0774e+05,1.0773e+05,1.0774e+05,1.0774e+05,1.0774e+05
4224,1.0775e+05,1.0775e+05,1.0775e+05,1.0775e+05,1.0775e+05
4225,1.0776e+05,1.0776e+05,1.0776e+05,1.0776e+05,1.0776e+05
4226,1.0781e+05,1.078e+05,1.0781e+05,1.0781e+05,1.0781e+05
4227,1.0786e+05,1.0785e+05,1.0785e+05,1.0786e+05,1.0786e+05
4228,1.0791e+05,1.079e+05,1.0791e+05,1.0791e+05,1.0791e+05
4229,1.0793e+05,1.0793e+05,1.0793e+05,1.0793e+05,1.0793e+05
4230,1.0796e+05,1.0795e+05,1.0795e+05,1.0795e+05,1.0795e+05
4231,1.0799e+05,1.0798e+05,1.0798e+05,1.0798e+05,1.0799e+05
4232,1.0802e+05,1.0801e+05,1.0802e+05,1.0802e+05,1.0802e+05
4233,1.0803e+05,1.0803e+05,1.0803e+05,1.0803e+05,1.0803e+05
4234,1.0806e+05,1.0806e+05,1.0806e+05,1.0806e+05,1.0806e+05
4235,1.0808e+05,1.0807e+05,1.0808e+05,1.0808e+05,1.0808e+05
4236,1.0811e+05,1.0811e+05,1.0811e+05,1.0811e+05,1.0811e+05
4237,1.0812e+05,1.0811e+05,1.0811e+05,1.0811e+05,1.0811e+05
4238,1.0819e+05,1.0818e+05,1.0818e+05,1.0819e+05,1.0819e+05
4239,1.0821e+05,1.0821e+05,1.0821e+05,1.0821e+05,1.0821e+05
4240,1.0823e+05,1.0823e+05,1.0823e+05,1.0823e+05,1.0823e+05
4241,1.0827e+05,1.0827e+05,1.0827e+05,1.0827e+05,1.0827e+05
4242,1.0831e+05,1.083e+05,1.0831e+05,1.0831e+05,1.0831e+05
4243,1.0833e+05,1.0833e+05,1.0833e+05,1.0833e+05,1.0833e+05
4244,1.0838e+05,1.0838e+05,1.0838e+05,1.0838e+05,1.0838e+05
4245,1.0844e+05,1.0843e+05,1.0843e+05,1.0844e+05,1.0844e+05
4246,1.0845e+05,1.0845e+05,1.0845e+05,1.0845e+05,1.0845e+05
4247,1.085e+05,1.0849e+05,1.085e+05,1.085e+05,1.085e+05
4248,1.0854e+05,1.0854e+05,1.0854e+05,1.0854e+05,1.0854e+05
4249,1.0858e+05,1.0857e+05,1.0857e+05,1.0858e+05,1.0858e+05
4250,1.0862e+05,1.0861e+05,1.0861e+05,1.0861e+05,1.0862e+05
4251,1.0865e+05,1.0865e+05,1.0865e+05,1.0865e+05,1.0865e+05
4252,1.0868e+05,1.0868e+05,1.0868e+05,1.0868e+05,1.0868e+05
4253,1.0872e+05,1.0872e+05,1.0872e+05,1.0872e+05,1.0872e+05
4254,1.0875e+05,1.0874e+05,1.0875e+05,1.0875e+05,1.0875e+05
4255,1.088e+05,1.0878e+05,1.0879e+05,1.088e+05,1.088e+05
4256,1.0883e+05,1.0882e+05,1.0882e+05,1.0883e+05,1.0883e+05
4257,1.0886e+05,1.0885e+05,1.0885e+05,1.0885e+05,1.0886e+05
4258,1.0887e+05,1.0886e+05,1.0887e+05,1.0887e+05,1.0887e+05
4259,1.0888e+05,1.0888e+05,1.0888e+05,1.0888e+05,1.0888e+05
4260,1.0892e+05,1.0891e+05,1.0892e+05,1.0892e+05,1.0892e+05
4261,1.0897e+05,1.0896e+05,1.0897e+05,1.0897e+05,1.0897e+05
4262,1.0903e+05,1.0903e+05,1.0903e+05,1.0903e+05,1.0903e+05
4263,1.0909e+05,1.0908e+05,1.0909e+05,1.0909e+05,1.0909e+05
4264,1.091e+05,1.0909e+05,1.091e+05,1.091e+05,1.091e+05
4265,1.0914e+05,1.0914e+05,1.0914e+05,1.0914e+05,1.0914e+05
4266,1.0915e+05,1.0915e+05,1.0915e+05,1.0915e+05,1.0915e+05
4267,1.0919e+05,1.0918e+05,1.0919e+05,1.0919e+05,1.0919e+05
4268,1.0923e+05,1.0922e+05,1.0923e+05,1.0923e+05,1.0923e+05
4269,1.0927e+05,1.0927e+05,1.0927e+05,1.0927e+05,1.0927e+05
4270,1.0932e+05,1.0932e+05,1.0932e+05,1.0932e+05,1.0932e+05
4271,1.0939e+05,1.0938e+05,1.0939e+05,1.0939e+05,1.0939e+05
4272,1.0941e+05,1.0941e+05,1.0941e+05,1.0941e+05,1.0941e+05
4273,1.0947e+05,1.0946e+05,1.0947e+05,1.0947e+05,1.0947e+05
4274,1.095e+05,1.0949e+05,1.0949e+05,1.0949e+05,1.0949e+05
4275,1.0954e+05,1.0954e+05,1.0954e+05,1.0954e+05,1.0954e+05
4276,1.0955e+05,1.0955e+05,1.0955e+05,1.0955e+05,1.0955e+05
4277,1.0958e+05,1.0958e+05,1.0958e+05,1.0958e+05,1.0958e+05
4278,1.0961e+05,1.0961e+05,1.0961e+05,1.0961e+05,1.0961e+05
4279,1.0965e+05,1.0964e+05,1.0965e+05,1.0965e+05,1.0965e+05
4280,1.0969e+05,1.0968e+05,1.0968e+05,1.0969e+05,1.0969e+05
4281,1.0974e+05,1.0974e+05,1.0974e+05,1.0974e+05,1.0974e+05
4282,1.0979e+05,1.0979e+05,1.0979e+05,1.0979e+05,1.0979e+05
4283,1.0983e+05,1.0983e+05,1.0983e+05,1.0983e+05,1.0983e+05
4284,1.0985e+05,1.0985e+05,1.0985e+05,1.0985e+05,1.0985e+05
4285,1.0988e+05,1.0988e+05,1.0988e+05,1.0988e+05,1.0988e+05
4286,1.0991e+05,1.099e+05,1.0991e+05,1.0991e+05,1.0991e+05
4287,1.0995e+05,1.0994e+05,1.0995e+05,1.0995e+05,1.0995e+05
4288,1.1e+05,1.0999e+05,1.1e+05,1.1e+05,1.1e+05
4289,1.1002e+05,1.1001e+05,1.1002e+05,1.1002e+05,1.1002e+05
4290,1.1007e+05,1.1007e+05,1.1007e+05,1.1007e+05,1.1007e+05
4291,1.1011e+05,1.1011e+05,1.1011e+05,1.1011e+05,1.1011e+05
4292,1.1019e+05,1.1018e+05,1.1019e+05,1.1019e+05,1.1019e+05
4293,1.1021e+05,1.102e+05,1.1021e+05,1.1021e+05,1.1021e+05
4294,1.1023e+05,1.1022e+05,1.1023e+05,1.1023e+05,1.1023e+05
4295,1.1031e+05,1.1031e+05,1.1031e+05,1.1031e+05,1.1031e+05
4296,1.1033e+05,1.1033e+05,1.1033e+05,1.1033e+05,1.1033e+05
4297,1.1039e+05,1.1039e+05,1.1039e+05,1.1039e+05,1.1039e+05
4298,1.1041e+05,1.1041e+05,1.1041e+05,1.1041e+05,1.1041e+05
4299,1.1041e+05,1.1041e+05,1.1041e+05,1.1041e+05,1.1041e+05
4300,1.1042e+05,1.1042e+05,1.1042e+05,1.1042e+05,1.1042e+05
4301,1.1045e+05,1.1044e+05,1.1045e+05,1.1045e+05,1.1045e+05
4302,1.105e+05,1.1049e+05,1.105e+05,1.105e+05,1.105e+05
4303,1.1056e+05,1.1056e+05,1.1056e+05,1.1056e+05,1.1056e+05
4304,1.106e+05,1.1059e+05,1.1059e+05,1.106e+05,1.106e+05
4305,1.1062e+05,1.1061e+05,1.1061e+05,1.1062e+05,1.1062e+05
4306,1.1068e+05,1.1067e+05,1.1068e+05,1.1068e+05,1.1068e+05
4307,1.1073e+05,1.1073e+05,1.1073e+05,1.1073e+05,1.1073e+05
4308,1.1077e+05,1.1076e+05,1.1077e+05,1.1077e+05,1.1077e+05
4309,1.1078e+05,1.1077e+05,1.1078e+05,1.1078e+05,1.1078e+05
4310,1.1085e+05,1.1083e+05,1.1084e+05,1.1085e+05,1.1085e+05
4311,1.1086e+05,1.1085e+05,1.1086e+05,1.1086e+05,1.1086e+05
4312,1.1087e+05,1.1086e+05,1.1087e+05,1.1087e+05,1.1087e+05
4313,1.1093e+05,1.1092e+05,1.1093e+05,1.1093e+05,1.1093e+05
4314,1.1097e+05,1.1096e+05,1.1097e+05,1.1097e+05,1.1097e+05
4315,1.1101e+05,1.11e+05,1.1101e+05,1.1101e+05,1.1101e+05
4316,1.1104e+05,1.1104e+05,1.1104e+05,1.1104e+05,1.1104e+05
4317,1.1107e+05,1.1106e+05,1.1106e+05,1.1107e+05,1.1107e+05
4318,1.1114e+05,1.1113e+05,1.1114e+05,1.1114e+05,1.1114e+05
4319,1.1119e+05,1.1118e+05,1.1118e+05,1.1119e+05,1.1119e+05
4320,1.1124e+05,1.1123e+05,1.1124e+05,1.1124e+05,1.1124e+05
4321,1.1127e+05,1.1126e+05,1.1126e+05,1.1126e+05,1.1126e+05
4322,1.1132e+05,1.1131e+05,1.1131e+05,1.1132e+05,1.1132e+05
4323,1.1136e+05,1.1135e+05,1.1136e+05,1.1136e+05,1.1136e+05
4324,1.1138e+05,1.1137e+05,1.1138e+05,1.1138e+05,1.1138e+05
4325,1.1141e+05,1.114e+05,1.1141e+05,1.1141e+05,1.1141e+05
4326,1.1146e+05,1.1146e+05,1.1146e+05,1.1146e+05,1.1146e+05
4327,1.1148e+05,1.1148e+05,1.1148e+05,1.1148e+05,1.1148e+05
4328,1.1149e+05,1.1148e+05,1.1148e+05,1.1149e+05,1.1149e+05
4329,1.1151e+05,1.1151e+05,1.1151e+05,1.1151e+05,1.1151e+05
4330,1.1153e+05,1.1153e+05,1.1153e+05,1.1153e+05,1.1153e+05
4331,1.1156e+05,1.1156e+05,1.1156e+05,1.1156e+05,1.1156e+05
4332,1.116e+05,1.1159e+05,1.116e+05,1.116e+05,1.116e+05
4333,1.1164e+05,1.1163e+05,1.1164e+05,1.1164e+05,1.1164e+05
4334,1.1166e+05,1.1166e+05,1.1166e+05,1.1166e+05,1.1166e+05
4335,1.1169e+05,1.1168e+05,1.1169e+05,1.1169e+05,1.1169e+05
4336,1.1171e+05,1.1171e+05,1.1171e+05,1.1171e+05,1.1171e+05
4337,1.1173e+05,1.1173e+05,1.1173e+05,1.1173e+05,1.1173e+05
4338,1.1178e+05,1.1178e+05,1.1178e+05,1.1178e+05,1.1178e+05
4339,1.118e+05,1.1179e+05,1.118e+05,1.118e+05,1.118e+05
4340,1.1184e+05,1.1183e+05,1.1183e+05,1.1183e+05,1.1183e+05
4341,1.1186e+05,1.1185e+05,1.1186e+05,1.1186e+05,1.1186e+05
4342,1.1187e+05,1.1187e+05,1.1187e+05,1.1187e+05,1.1187e+05
4343,1.1191e+05,1.1191e+05,1.1191e+05,1.1191e+05,1.1191e+05
4344,1.1195e+05,1.1194e+05,1.1194e+05,1.1194e+05,1.1195e+05
4345,1.12e+05,1.12e+05,1.12e+05,1.12e+05,1.12e+05
4346,1.1201e+05,1.12e+05,1.12e+05,1.1201e+05,1.1201e+05
4347,1.1206e+05,1.1205e+05,1.1206e+05,1.1206e+05,1.1206e+05
4348,1.1209e+05,1.1208e+05,1.1209e+05,1.1209e+05,1.1209e+05
4349,1.1213e+05,1.1212e+05,1.1213e+05,1.1213e+05,1.1213e+05
4350,1.1217e+05,1.1217e+05,1.1217e+05,1.1217e+05,1.1217e+05
4351,1.1218e+05,1.1217e+05,1.1218e+05,1.1218e+05,1.1218e+05
4352,1.1222e+05,1.1221e+05,1.1222e+05,1.1222e+05,1.1222e+05
4353,1.1227e+05,1.1227e+05,1.1227e+05,1.1227e+05,1.1227e+05
4354,1.1233e+05,1.1233e+05,1.1233e+05,1.1233e+05,1.1233e+05
4355,1.1234e+05,1.1234e+05,1.1234e+05,1.1234e+05,1.1234e+05
4356,1.1237e+05,1.1236e+05,1.1237e+05,1.1237e+05,1.1237e+05
4357,1.1238e+05,1.1238e+05,1.1238e+05,1.1238e+05,1.1238e+05
4358,1.1242e+05,1.1242e+05,1.1242e+05,1.1242e+05,1.1242e+05
4359,1.1248e+05,1.1248e+05,1.1248e+05,1.1248e+05,1.1248e+05
4360,1.1248e+05,1.1248e+05,1.1248e+05,1.1248e+05,1.1248e+05
4361,1.1252e+05,1.1252e+05,1.1252e+05,1.1252e+05,1.1252e+05
4362,1.1256e+05,1.1256e+05,1.1256e+05,1.1256e+05,1.1256e+05
4363,1.1262e+05,1.1262e+05,1.1262e+05,1.1262e+05,1.1262e+05
4364,1.1266e+05,1.1266e+05,1.1266e+05,1.1266e+05,1.1266e+05
4365,1.1267e+05,1.1267e+05,1.1267e+05,1.1267e+05,1.1267e+05
4366,1.127e+05,1.1269e+05,1.127e+05,1.127e+05,1.127e+05
4367,1.1274e+05,1.1273e+05,1.1274e+05,1.1274e+05,1.1274e+05
4368,1.1275e+05,1.1275e+05,1.1275e+05,1.1275e+05,1.1275e+05
4369,1.1278e+05,1.1277e+05,1.1277e+05,1.1277e+05,1.1278e+05
4370,1.1283e+05,1.1282e+05,1.1282e+05,1.1283e+05,1.1283e+05
4371,1.1286e+05,1.1286e+05,1.1286e+05,1.1286e+05,1.1286e+05
4372,1.1289e+05,1.1289e+05,1.1289e+05,1.1289e+05,1.1289e+05
4373,1.1291e+05,1.1291e+05,1.1291e+05,1.1291e+05,1.1291e+05
4374,1.1295e+05,1.1294e+05,1.1295e+05,1.1295e+05,1.1295e+05
4375,1.1297e+05,1.1297e+05,1.1297e+05,1.1297e+05,1.1297e+05
4376,1.1302e+05,1.1302e+05,1.1302e+05,1.1302e+05,1.1302e+05
4377,1.1309e+05,1.1308e+05,1.1308e+05,1.1309e+05,1.1309e+05
4378,1.1311e+05,1.1311e+05,1.1311e+05,1.1311e+05,1.1311e+05
4379,1.1311e+05,1.1311e+05,1.1311e+05,1.1311e+05,1.1311e+05
4380,1.1313e+05,1.1313e+05,1.1313e+05,1.1313e+05,1.1313e+05
4381,1.1317e+05,1.1317e+05,1.1317e+05,1.1317e+05,1.1317e+05
4382,1.1319e+05,1.1319e+05,1.1319e+05,1.1319e+05,1.1319e+05
4383,1.1328e+05,1.1327e+05,1.1328e+05,1.1328e+05,1.1328e+05
4384,1.1333e+05,1.1332e+05,1.1332e+05,1.1332e+05,1.1332e+05
4385,1.1337e+05,1.1337e+05,1.1337e+05,1.1337e+05,1.1337e+05
4386,1.1338e+05,1.1338e+05,1.1338e+05,1.1338e+05,1.1338e+05
4387,1.134e+05,1.134e+05,1.134e+05,1.134e+05,1.134e+05
4388,1.1343e+05,1.1342e+05,1.1343e+05,1.1343e+05,1.1343e+05
4389,1.1347e+05,1.1347e+05,1.1347e+05,1.1347e+05,1.1347e+05
4390,1.1351e+05,1.135e+05,1.1351e+05,1.1351e+05,1.1351e+05
4391,1.1357e+05,1.1357e+05,1.1357e+05,1.1357e+05,1.1357e+05
4392,1.1362e+05,1.1361e+05,1.1362e+05,1.1362e+05,1.1362e+05
4393,1.1363e+05,1.1362e+05,1.1363e+05,1.1363e+05,1.1363e+05
4394,1.1368e+05,1.1367e+05,1.1368e+05,1.1368e+05,1.1368e+05
4395,1.1371e+05,1.137e+05,1.1371e+05,1.1371e+05,1.1371e+05
4396,1.1374e+05,1.1373e+05,1.1373e+05,1.1374e+05,1.1374e+05
4397,1.138e+05,1.1379e+05,1.1379e+05,1.138e+05,1.138e+05
4398,1.1381e+05,1.138e+05,1.1381e+05,1.1381e+05,1.1381e+05
4399,1.1387e+05,1.1386e+05,1.1387e+05,1.1387e+05,1.1387e+05
4400,1.1391e+05,1.1391e+05,1.1391e+05,1.1391e+05,1.1391e+05
4401,1.1394e+05,1.1394e+05,1.1394e+05,1.1394e+05,1.1394e+05
4402,1.1396e+05,1.1395e+05,1.1395e+05,1.1395e+05,1.1396e+05
4403,1.1405e+05,1.1404e+05,1.1405e+05,1.1405e+05,1.1405e+05
4404,1.1411e+05,1.141e+05,1.1411e+05,1.1411e+05,1.1411e+05
4405,1.1414e+05,1.1413e+05,1.1414e+05,1.1414e+05,1.1414e+05
4406,1.1415e+05,1.1414e+05,1.1415e+05,1.1415e+05,1.1415e+05
4407,1.1419e+05,1.1419e+05,1.1419e+05,1.1419e+05,1.1419e+05
4408,1.1422e+05,1.1421e+05,1.1422e+05,1.1422e+05,1.1422e+05
4409,1.1424e+05,1.1423e+05,1.1424e+05,1.1424e+05,1.1424e+05
4410,1.1426e+05,1.1426e+05,1.1426e+05,1.1426e+05,1.1426e+05
4411,1.1437e+05,1.1437e+05,1.1437e+05,1.1437e+05,1.1437e+05
4412,1.1442e+05,1.1441e+05,1.1441e+05,1.1441e+05,1.1441e+05
4413,1.1445e+05,1.1444e+05,1.1445e+05,1.1445e+05,1.1445e+05
4414,1.1447e+05,1.1446e+05,1.1447e+05,1.1447e+05,1.1447e+05
4415,1.1449e+05,1.1449e+05,1.1449e+05,1.1449e+05,1.1449e+05
4416,1.1455e+05,1.1454e+05,1.1455e+05,1.1455e+05,1.1455e+05
4417,1.1456e+05,1.1455e+05,1.1455e+05,1.1456e+05,1.1456e+05
4418,1.1464e+05,1.1464e+05,1.1464e+05,1.1464e+05,1.1464e+05
4419,1.147e+05,1.147e+05,1.147e+05,1.147e+05,1.147e+05
4420,1.1474e+05,1.1473e+05,1.1474e+05,1.1474e+05,1.1474e+05
4421,1.1479e+05,1.1479e+05,1.1479e+05,1.1479e+05,1.1479e+05
4422,1.1482e+05,1.1482e+05,1.1482e+05,1.1482e+05,1.1482e+05
4423,1.1484e+05,1.1483e+05,1.1484e+05,1.1484e+05,1.1484e+05
4424,1.149e+05,1.149e+05,1.149e+05,1.149e+05,1.149e+05
4425,1.1495e+05,1.1494e+05,1.1494e+05,1.1495e+05,1.1495e+05
4426,1.1496e+05,1.1495e+05,1.1496e+05,1.1496e+05,1.1496e+05
4427,1.1499e+05,1.1499e+05,1.1499e+05,1.1499e+05,1.1499e+05
4428,1.1503e+05,1.1502e+05,1.1503e+05,1.1503e+05,1.1503e+05
4429,1.1504e+05,1.1504e+05,1.1504e+05,1.1504e+05,1.1504e+05
4430,1.1511e+05,1.1511e+05,1.1511e+05,1.1511e+05,1.1511e+05
4431,1.1512e+05,1.1512e+05,1.1512e+05,1.1512e+05,1.1512e+05
4432,1.1518e+05,1.1517e+05,1.1518e+05,1.1518e+05,1.1518e+05
4433,1.1519e+05,1.1518e+05,1.1518e+05,1.1518e+05,1.1518e+05
4434,1.1525e+05,1.1524e+05,1.1525e+05,1.1525e+05,1.1525e+05
4435,1.1527e+05,1.1526e+05,1.1526e+05,1.1527e+05,1.1527e+05
4436,1.1529e+05,1.1528e+05,1.1528e+05,1.1529e+05,1.1529e+05
4437,1.154e+05,1.154e+05,1.154e+05,1.154e+05,1.154e+05
4438,1.1544e+05,1.1543e+05,1.1543e+05,1.1544e+05,1.1544e+05
4439,1.1546e+05,1.1546e+05,1.1546e+05,1.1546e+05,1.1546e+05
4440,1.1553e+05,1.1552e+05,1.1553e+05,1.1553e+05,1.1553e+05
4441,1.1557e+05,1.1556e+05,1.1557e+05,1.1557e+05,1.1557e+05
4442,1.1559e+05,1.1558e+05,1.1559e+05,1.1559e+05,1.1559e+05
4443,1.1561e+05,1.1561e+05,1.1561e+05,1.1561e+05,1.1561e+05
4444,1.1569e+05,1.1568e+05,1.1568e+05,1.1569e+05,1.1569e+05
4445,1.1572e+05,1.1571e+05,1.1572e+05,1.1572e+05,1.1572e+05
4446,1.1575e+05,1.1575e+05,1.1575e+05,1.1575e+05,1.1575e+05
4447,1.1581e+05,1.1581e+05,1.1581e+05,1.1581e+05,1.1581e+05
4448,1.1583e+05,1.1583e+05,1.1583e+05,1.1583e+05,1.1583e+05
4449,1.1585e+05,1.1585e+05,1.1585e+05,1.1585e+05,1.1585e+05
4450,1.1587e+05,1.1587e+05,1.1587e+05,1.1587e+05,1.1587e+05
4451,1.1589e+05,1.1589e+05,1.1589e+05,1.1589e+05,1.1589e+05
4452,1.1591e+05,1.1591e+05,1.1591e+05,1.1591e+05,1.1591e+05
4453,1.1594e+05,1.1594e+05,1.1594e+05,1.1594e+05,1.1594e+05
4454,1.1598e+05,1.1597e+05,1.1598e+05,1.1598e+05,1.1598e+05
4455,1.16e+05,1.16e+05,1.16e+05,1.16e+05,1.16e+05
4456,1.1602e+05,1.1602e+05,1.1602e+05,1.1602e+05,1.1602e+05
4457,1.1605e+05,1.1605e+05,1.1605e+05,1.1605e+05,1.1605e+05
4458,1.1608e+05,1.1608e+05,1.1608e+05,1.1608e+05,1.1608e+05
4459,1.1611e+05,1.1611e+05,1.1611e+05,1.1611e+05,1.1611e+05
4460,1.1614e+05,1.1613e+05,1.1613e+05,1.1613e+05,1.1613e+05
4461,1.1616e+05,1.1616e+05,1.1616e+05,1.1616e+05,1.1616e+05
4462,1.1617e+05,1.1616e+05,1.1617e+05,1.1617e+05,1.1617e+05
4463,1.1618e+05,1.1618e+05,1.1618e+05,1.1618e+05,1.1618e+05
4464,1.1624e+05,1.1624e+05,1.1624e+05,1.1624e+05,1.1624e+05
4465,1.1626e+05,1.1626e+05,1.1626e+05,1.1626e+05,1.1626e+05
4466,1.1631e+05,1.163e+05,1.163e+05,1.1631e+05,1.1631e+05
4467,1.1632e+05,1.1632e+05,1.1632e+05,1.1632e+05,1.1632e+05
4468,1.1635e+05,1.1634e+05,1.1635e+05,1.1635e+05,1.1635e+05
4469,1.1637e+05,1.1637e+05,1.1637e+05,1.1637e+05,1.1637e+05
4470,1.1642e+05,1.1641e+05,1.1642e+05,1.1642e+05,1.1642e+05
4471,1.1648e+05,1.1647e+05,1.1648e+05,1.1648e+05,1.1648e+05
4472,1.1651e+05,1.165e+05,1.1651e+05,1.1651e+05,1.1651e+05
4473,1.1652e+05,1.1652e+05,1.1652e+05,1.1652e+05,1.1652e+05
4474,1.1655e+05,1.1655e+05,1.1655e+05,1.1655e+05,1.1655e+05
4475,1.1658e+05,1.1658e+05,1.1658e+05,1.1658e+05,1.1658e+05
4476,1.1662e+05,1.1661e+05,1.1662e+05,1.1662e+05,1.1662e+05
4477,1.1665e+05,1.1664e+05,1.1665e+05,1.1665e+05,1.1665e+05
4478,1.1667e+05,1.1666e+05,1.1666e+05,1.1667e+05,1.1667e+05
4479,1.1674e+05,1.1673e+05,1.1674e+05,1.1674e+05,1.1674e+05
4480,1.1675e+05,1.1675e+05,1.1675e+05,1.1675e+05,1.1675e+05
4481,1.1682e+05,1.1681e+05,1.1682e+05,1.1682e+05,1.1682e+05
4482,1.1683e+05,1.1683e+05,1.1683e+05,1.1683e+05,1.1683e+05
4483,1.1691e+05,1.169e+05,1.1691e+05,1.1691e+05,1.1691e+05
4484,1.1696e+05,1.1696e+05,1.1696e+05,1.1696e+05,1.1696e+05
4485,1.1699e+05,1.1698e+05,1.1699e+05,1.1699e+05,1.1699e+05
4486,1.1702e+05,1.1702e+05,1.1702e+05,1.1702e+05,1.1702e+05
4487,1.1706e+05,1.1705e+05,1.1705e+05,1.1706e+05,1.1706e+05
4488,1.1709e+05,1.1709e+05,1.1709e+05,1.1709e+05,1.1709e+05
4489,1.171e+05,1.171e+05,1.171e+05,1.171e+05,1.171e+05
4490,1.1713e+05,1.1713e+05,1.1713e+05,1.1713e+05,1.1713e+05
4491,1.1719e+05,1.1719e+05,1.1719e+05,1.1719e+05,1.1719e+05
4492,1.1721e+05,1.172e+05,1.1721e+05,1.1721e+05,1.1721e+05
4493,1.1725e+05,1.1724e+05,1.1725e+05,1.1725e+05,1.1725e+05
4494,1.1728e+05,1.1728e+05,1.1728e+05,1.1728e+05,1.1728e+05
4495,1.1735e+05,1.1735e+05,1.1735e+05,1.1735e+05,1.1735e+05
4496,1.1735e+05,1.1735e+05,1.1735e+05,1.1735e+05,1.1735e+05
4497,1.1741e+05,1.1741e+05,1.1741e+05,1.1741e+05,1.1741e+05
4498,1.1746e+05,1.1746e+05,1.1746e+05,1.1746e+05,1.1746e+05
4499,1.175e+05,1.175e+05,1.175e+05,1.175e+05,1.175e+05
4500,1.1752e+05,1.1751e+05,1.1752e+05,1.1752e+05,1.1752e+05
4501,1.1755e+05,1.1754e+05,1.1754e+05,1.1755e+05,1.1755e+05
4502,1.1757e+05,1.1756e+05,1.1756e+05,1.1757e+05,1.1757e+05
4503,1.1757e+05,1.1757e+05,1.1757e+05,1.1757e+05,1.1757e+05
4504,1.1763e+05,1.1762e+05,1.1762e+05,1.1763e+05,1.1763e+05
4505,1.177e+05,1.177e+05,1.177e+05,1.177e+05,1.177e+05
4506,1.1773e+05,1.1773e+05,1.1773e+05,1.1773e+05,1.1773e+05
4507,1.1779e+05,1.1778e+05,1.1779e+05,1.1779e+05,1.1779e+05
4508,1.1783e+05,1.1783e+05,1.1783e+05,1.1783e+05,1.1783e+05
4509,1.1785e+05,1.1784e+05,1.1785e+05,1.1785e+05,1.1785e+05
4510,1.1789e+05,1.1788e+05,1.1789e+05,1.1789e+05,1.1789e+05
4511,1.1793e+05,1.1793e+05,1.1793e+05,1.1793e+05,1.1793e+05
4512,1.1797e+05,1.1796e+05,1.1797e+05,1.1797e+05,1.1797e+05
4513,1.18e+05,1.1799e+05,1.1799e+05,1.18e+05,1.18e+05
4514,1.1807e+05,1.1806e+05,1.1807e+05,1.1807e+05,1.1807e+05
4515,1.1812e+05,1.1811e+05,1.1811e+05,1.1812e+05,1.1812e+05
4516,1.1813e+05,1.1812e+05,1.1813e+05,1.1813e+05,1.1813e+05
4517,1.1817e+05,1.1816e+05,1.1817e+05,1.1817e+05,1.1817e+05
4518,1.182e+05,1.182e+05,1.182e+05,1.182e+05,1.182e+05
4519,1.1825e+05,1.1824e+05,1.1825e+05,1.1825e+05,1.1825e+05
4520,1.1832e+05,1.1831e+05,1.1832e+05,1.1832e+05,1.1832e+05
4521,1.1836e+05,1.1834e+05,1.1835e+05,1.1835e+05,1.1835e+05
4522,1.1837e+05,1.1837e+05,1.1837e+05,1.1837e+05,1.1837e+05
4523,1.1842e+05,1.1841e+05,1.1842e+05,1.1842e+05,1.1842e+05
4524,1.1842e+05,1.1842e+05,1.1842e+05,1.1842e+05,1.1842e+05
4525,1.1847e+05,1.1846e+05,1.1847e+05,1.1847e+05,1.1847e+05
4526,1.185e+05,1.1849e+05,1.185e+05,1.185e+05,1.185e+05
4527,1.1855e+05,1.1855e+05,1.1855e+05,1.1855e+05,1.1855e+05
4528,1.1859e+05,1.1858e+05,1.1859e+05,1.1859e+05,1.1859e+05
4529,1.1861e+05,1.1861e+05,1.1861e+05,1.1861e+05,1.1861e+05
4530,1.1863e+05,1.1863e+05,1.1863e+05,1.1863e+05,1.1863e+05
4531,1.1866e+05,1.1865e+05,1.1866e+05,1.1866e+05,1.1866e+05
4532,1.1869e+05,1.1868e+05,1.1868e+05,1.1869e+05,1.1869e+05
4533,1.1875e+05,1.1874e+05,1.1874e+05,1.1875e+05,1.1875e+05
4534,1.188e+05,1.188e+05,1.188e+05,1.188e+05,1.188e+05
4535,1.1883e+05,1.1881e+05,1.1882e+05,1.1883e+05,1.1883e+05
4536,1.1888e+05,1.1888e+05,1.1888e+05,1.1888e+05,1.1888e+05
4537,1.1892e+05,1.1892e+05,1.1892e+05,1.1892e+05,1.1892e+05
4538,1.1897e+05,1.1896e+05,1.1897e+05,1.1897e+05,1.1897e+05
4539,1.19e+05,1.19e+05,1.19e+05,1.19e+05,1.19e+05
4540,1.1903e+05,1.1903e+05,1.1903e+05,1.1903e+05,1.1903e+05
4541,1.1908e+05,1.1907e+05,1.1908e+05,1.1908e+05,1.1908e+05
4542,1.1918e+05,1.1917e+05,1.1917e+05,1.1917e+05,1.1918e+05
4543,1.1918e+05,1.1918e+05,1.1918e+05,1.1918e+05,1.1918e+05
4544,1.1925e+05,1.1924e+05,1.1924e+05,1.1925e+05,1.1925e+05
4545,1.1926e+05,1.1926e+05,1.1926e+05,1.1926e+05,1.1926e+05
4546,1.193e+05,1.1929e+05,1.193e+05,1.193e+05,1.193e+05
4547,1.1936e+05,1.1936e+05,1.1936e+05,1.1936e+05,1.1936e+05
4548,1.194e+05,1.1939e+05,1.194e+05,1.194e+05,1.194e+05
4549,1.1945e+05,1.1945e+05,1.1945e+05,1.1945e+05,1.1945e+05
4550,1.195e+05,1.1949e+05,1.1949e+05,1.1949e+05,1.195e+05
4551,1.1951e+05,1.1951e+05,1.1951e+05,1.1951e+05,1.1951e+05
4552,1.1955e+05,1.1954e+05,1.1955e+05,1.1955e+05,1.1955e+05
4553,1.1961e+05,1.1961e+05,1.1961e+05,1.1961e+05,1.1961e+05
4554,1.1964e+05,1.1964e+05,1.1964e+05,1.1964e+05,1.1964e+05
4555,1.197e+05,1.1969e+05,1.1969e+05,1.197e+05,1.197e+05
4556,1.1973e+05,1.1972e+05,1.1972e+05,1.1973e+05,1.1973e+05
4557,1.1974e+05,1.1974e+05,1.1974e+05,1.1974e+05,1.1974e+05
4558,1.1979e+05,1.1978e+05,1.1979e+05,1.1979e+05,1.1979e+05
4559,1.1981e+05,1.1981e+05,1.1981e+05,1.1981e+05,1.1981e+05
4560,1.1989e+05,1.1988e+05,1.1989e+05,1.1989e+05,1.1989e+05
4561,1.1992e+05,1.1992e+05,1.1992e+05,1.1992e+05,1.1992e+05
4562,1.1992e+05,1.1992e+05,1.1992e+05,1.1992e+05,1.1992e+05
4563,1.1998e+05,1.1998e+05,1.1998e+05,1.1998e+05,1.1998e+05
4564,1.2001e+05,1.2e+05,1.2001e+05,1.2001e+05,1.2001e+05
4565,1.2004e+05,1.2003e+05,1.2003e+05,1.2004e+05,1.2004e+05
4566,1.2009e+05,1.2009e+05,1.2009e+05,1.2009e+05,1.2009e+05
4567,1.2013e+05,1.2013e+05,1.2013e+05,1.2013e+05,1.2013e+05
4568,1.202e+05,1.202e+05,1.202e+05,1.202e+05,1.202e+05
4569,1.2022e+05,1.2022e+05,1.2022e+05,1.2022e+05,1.2022e+05
4570,1.2025e+05,1.2024e+05,1.2025e+05,1.2025e+05,1.2025e+05
4571,1.2029e+05,1.2029e+05,1.2029e+05,1.2029e+05,1.2029e+05
4572,1.2031e+05,1.2031e+05,1.2031e+05,1.2031e+05,1.2031e+05
4573,1.2033e+05,1.2033e+05,1.2033e+05,1.2033e+05,1.2033e+05
4574,1.2041e+05,1.204e+05,1.2041e+05,1.2041e+05,1.2041e+05
4575,1.2043e+05,1.2043e+05,1.2043e+05,1.2043e+05,1.2043e+05
4576,1.2045e+05,1.2045e+05,1.2045e+05,1.2045e+05,1.2045e+05
4577,1.2048e+05,1.2048e+05,1.2048e+05,1.2048e+05,1.2048e+05
4578,1.2054e+05,1.2053e+05,1.2054e+05,1.2054e+05,1.2054e+05
4579,1.2055e+05,1.2055e+05,1.2055e+05,1.2055e+05,1.2055e+05
4580,1.2055e+05,1.2055e+05,1.2055e+05,1.2055e+05,1.2055e+05
4581,1.2059e+05,1.2059e+05,1.2059e+05,1.2059e+05,1.2059e+05
4582,1.2062e+05,1.2062e+05,1.2062e+05,1.2062e+05,1.2062e+05
4583,1.2065e+05,1.2064e+05,1.2064e+05,1.2065e+05,1.2065e+05
4584,1.2071e+05,1.2071e+05,1.2071e+05,1.2071e+05,1.2071e+05
4585,1.2072e+05,1.2072e+05,1.2072e+05,1.2072e+05,1.2072e+05
4586,1.2078e+05,1.2078e+05,1.2078e+05,1.2078e+05,1.2078e+05
4587,1.208e+05,1.208e+05,1.208e+05,1.208e+05,1.208e+05
4588,1.2083e+05,1.2082e+05,1.2083e+05,1.2083e+05,1.2083e+05
4589,1.2086e+05,1.2085e+05,1.2086e+05,1.2086e+05,1.2086e+05
4590,1.209e+05,1.2089e+05,1.2089e+05,1.209e+05,1.209e+05
4591,1.2095e+05,1.2095e+05,1.2095e+05,1.2095e+05,1.2095e+05
4592,1.2097e+05,1.2096e+05,1.2096e+05,1.2097e+05,1.2097e+05
4593,1.2098e+05,1.2098e+05,1.2098e+05,1.2098e+05,1.2098e+05
4594,1.2104e+05,1.2104e+05,1.2104e+05,1.2104e+05,1.2104e+05
4595,1.2107e+05,1.2107e+05,1.2107e+05,1.2107e+05,1.2107e+05
4596,1.2112e+05,1.2112e+05,1.2112e+05,1.2112e+05,1.2112e+05
4597,1.2117e+05,1.2117e+05,1.2117e+05,1.2117e+05,1.2117e+05
4598,1.212e+05,1.2119e+05,1.212e+05,1.212e+05,1.212e+05
4599,1.2122e+05,1.2121e+05,1.2121e+05,1.2122e+05,1.2122e+05
4600,1.2124e+05,1.2123e+05,1.2124e+05,1.2124e+05,1.2124e+05
4601,1.2126e+05,1.2126e+05,1.2126e+05,1.2126e+05,1.2126e+05
4602,1.2131e+05,1.213e+05,1.2131e+05,1.2131e+05,1.2131e+05
4603,1.2137e+05,1.2136e+05,1.2136e+05,1.2136e+05,1.2137e+05
4604,1.2141e+05,1.214e+05,1.214e+05,1.2141e+05,1.2141e+05
4605,1.2142e+05,1.2142e+05,1.2142e+05,1.2142e+05,1.2142e+05
4606,1.2145e+05,1.2144e+05,1.2144e+05,1.2145e+05,1.2145e+05
4607,1.2146e+05,1.2146e+05,1.2146e+05,1.2146e+05,1.2146e+05
4608,1.2147e+05,1.2147e+05,1.2147e+05,1.2147e+05,1.2147e+05
4609,1.2153e+05,1.2153e+05,1.2153e+05,1.2153e+05,1.2153e+05
4610,1.2155e+05,1.2154e+05,1.2155e+05,1.2155e+05,1.2155e+05
4611,1.2162e+05,1.216e+05,1.2162e+05,1.2162e+05,1.2162e+05
4612,1.2162e+05,1.2162e+05,1.2162e+05,1.2162e+05,1.2162e+05
4613,1.2167e+05,1.2165e+05,1.2166e+05,1.2167e+05,1.2167e+05
4614,1.2169e+05,1.2169e+05,1.2169e+05,1.2169e+05,1.2169e+05
4615,1.2176e+05,1.2176e+05,1.2176e+05,1.2176e+05,1.2176e+05
4616,1.218e+05,1.2179e+05,1.218e+05,1.218e+05,1.218e+05
4617,1.2182e+05,1.2181e+05,1.2182e+05,1.2182e+05,1.2182e+05
4618,1.2184e+05,1.2183e+05,1.2184e+05,1.2184e+05,1.2184e+05
4619,1.219e+05,1.219e+05,1.219e+05,1.219e+05,1.219e+05
4620,1.2191e+05,1.2191e+05,1.2191e+05,1.2191e+05,1.2191e+05
4621,1.2194e+05,1.2193e+05,1.2194e+05,1.2194e+05,1.2194e+05
4622,1.22e+05,1.22e+05,1.22e+05,1.22e+05,1.22e+05
4623,1.2207e+05,1.2206e+05,1.2206e+05,1.2207e+05,1.2207e+05
4624,1.2212e+05,1.2212e+05,1.2212e+05,1.2212e+05,1.2212e+05
4625,1.2218e+05,1.2217e+05,1.2218e+05,1.2218e+05,1.2218e+05
4626,1.2218e+05,1.2218e+05,1.2218e+05,1.2218e+05,1.2218e+05
4627,1.2224e+05,1.2223e+05,1.2224e+05,1.2224e+05,1.2224e+05
4628,1.2226e+05,1.2225e+05,1.2225e+05,1.2226e+05,1.2226e+05
4629,1.2232e+05,1.2232e+05,1.2232e+05,1.2232e+05,1.2232e+05
4630,1.2234e+05,1.2234e+05,1.2234e+05,1.2234e+05,1.2234e+05
4631,1.2236e+05,1.2236e+05,1.2236e+05,1.2236e+05,1.2236e+05
4632,1.2243e+05,1.2242e+05,1.2242e+05,1.2243e+05,1.2243e+05
4633,1.2246e+05,1.2246e+05,1.2246e+05,1.2246e+05,1.2246e+05
4634,1.2247e+05,1.2247e+05,1.2247e+05,1.2247e+05,1.2247e+05
4635,1.225e+05,1.2249e+05,1.225e+05,1.225e+05,1.225e+05
4636,1.2252e+05,1.2251e+05,1.2252e+05,1.2252e+05,1.2252e+05
4637,1.2257e+05,1.2257e+05,1.2257e+05,1.2257e+05,1.2257e+05
4638,1.226e+05,1.226e+05,1.226e+05,1.226e+05,1.226e+05
4639,1.2264e+05,1.2264e+05,1.2264e+05,1.2264e+05,1.2264e+05
4640,1.2269e+05,1.2268e+05,1.2269e+05,1.2269e+05,1.2269e+05
4641,1.2274e+05,1.2273e+05,1.2274e+05,1.2274e+05,1.2274e+05
4642,1.2278e+05,1.2277e+05,1.2277e+05,1.2278e+05,1.2278e+05
4643,1.2286e+05,1.2286e+05,1.2286e+05,1.2286e+05,1.2286e+05
4644,1.229e+05,1.229e+05,1.229e+05,1.229e+05,1.229e+05
4645,1.2292e+05,1.2292e+05,1.2292e+05,1.2292e+05,1.2292e+05
4646,1.2297e+05,1.2297e+05,1.2297e+05,1.2297e+05,1.2297e+05
4647,1.2301e+05,1.23e+05,1.2301e+05,1.2301e+05,1.2301e+05
4648,1.2307e+05,1.2307e+05,1.2307e+05,1.2307e+05,1.2307e+05
4649,1.2308e+05,1.2308e+05,1.2308e+05,1.2308e+05,1.2308e+05
4650,1.2311e+05,1.2311e+05,1.2311e+05,1.2311e+05,1.2311e+05
4651,1.2317e+05,1.2316e+05,1.2317e+05,1.2317e+05,1.2317e+05
4652,1.2322e+05,1.2322e+05,1.2322e+05,1.2322e+05,1.2322e+05
4653,1.2328e+05,1.2328e+05,1.2328e+05,1.2328e+05,1.2328e+05
4654,1.2329e+05,1.2329e+05,1.2329e+05,1.2329e+05,1.2329e+05
4655,1.2332e+05,1.2331e+05,1.2331e+05,1.2332e+05,1.2332e+05
4656,1.2333e+05,1.2333e+05,1.2333e+05,1.2333e+05,1.2333e+05
4657,1.2342e+05,1.2342e+05,1.2342e+05,1.2342e+05,1.2342e+05
4658,1.2345e+05,1.2345e+05,1.2345e+05,1.2345e+05,1.2345e+05
4659,1.2352e+05,1.2351e+05,1.2352e+05,1.2352e+05,1.2352e+05
4660,1.2354e+05,1.2353e+05,1.2354e+05,1.2354e+05,1.2354e+05
4661,1.2359e+05,1.2358e+05,1.2359e+05,1.2359e+05,1.2359e+05
4662,1.2366e+05,1.2366e+05,1.2366e+05,1.2366e+05,1.2366e+05
4663,1.2368e+05,1.2367e+05,1.2368e+05,1.2368e+05,1.2368e+05
4664,1.237e+05,1.237e+05,1.237e+05,1.237e+05,1.237e+05
4665,1.238e+05,1.238e+05,1.238e+05,1.238e+05,1.238e+05
4666,1.2382e+05,1.2381e+05,1.2381e+05,1.2382e+05,1.2382e+05
4667,1.2389e+05,1.2388e+05,1.2389e+05,1.2389e+05,1.2389e+05
4668,1.2391e+05,1.239e+05,1.2391e+05,1.2391e+05,1.2391e+05
4669,1.2393e+05,1.2393e+05,1.2393e+05,1.2393e+05,1.2393e+05
4670,1.2401e+05,1.2401e+05,1.2401e+05,1.2401e+05,1.2401e+05
4671,1.2404e+05,1.2404e+05,1.2404e+05,1.2404e+05,1.2404e+05
4672,1.2411e+05,1.241e+05,1.2411e+05,1.2411e+05,1.2411e+05
4673,1.2416e+05,1.2416e+05,1.2416e+05,1.2416e+05,1.2416e+05
4674,1.242e+05,1.2419e+05,1.2419e+05,1.242e+05,1.242e+05
4675,1.2422e+05,1.2422e+05,1.2422e+05,1.2422e+05,1.2422e+05
4676,1.2428e+05,1.2428e+05,1.2428e+05,1.2428e+05,1.2428e+05
4677,1.243e+05,1.243e+05,1.243e+05,1.243e+05,1.243e+05
4678,1.2433e+05,1.2433e+05,1.2433e+05,1.2433e+05,1.2433e+05
4679,1.2435e+05,1.2434e+05,1.2435e+05,1.2435e+05,1.2435e+05
4680,1.2437e+05,1.2436e+05,1.2437e+05,1.2437e+05,1.2437e+05
4681,1.2443e+05,1.2443e+05,1.2443e+05,1.2443e+05,1.2443e+05
4682,1.2453e+05,1.2453e+05,1.2453e+05,1.2453e+05,1.2453e+05
4683,1.2457e+05,1.2457e+05,1.2457e+05,1.2457e+05,1.2457e+05
4684,1.246e+05,1.2459e+05,1.2459e+05,1.2459e+05,1.246e+05
4685,1.2464e+05,1.2463e+05,1.2464e+05,1.2464e+05,1.2464e+05
4686,1.2468e+05,1.2467e+05,1.2468e+05,1.2468e+05,1.2468e+05
4687,1.2473e+05,1.2473e+05,1.2473e+05,1.2473e+05,1.2473e+05
4688,1.2477e+05,1.2476e+05,1.2476e+05,1.2477e+05,1.2477e+05
4689,1.248e+05,1.248e+05,1.248e+05,1.248e+05,1.248e+05
4690,1.2481e+05,1.2481e+05,1.2481e+05,1.2481e+05,1.2481e+05
4691,1.2483e+05,1.2482e+05,1.2483e+05,1.2483e+05,1.2483e+05
4692,1.2484e+05,1.2484e+05,1.2484e+05,1.2484e+05,1.2484e+05
4693,1.2488e+05,1.2487e+05,1.2487e+05,1.2487e+05,1.2488e+05
4694,1.2492e+05,1.2491e+05,1.2492e+05,1.2492e+05,1.2492e+05
4695,1.2495e+05,1.2494e+05,1.2495e+05,1.2495e+05,1.2495e+05
4696,1.2498e+05,1.2495e+05,1.2497e+05,1.2497e+05,1.2497e+05
4697,1.2498e+05,1.2498e+05,1.2498e+05,1.2498e+05,1.2498e+05
4698,1.25e+05,1.25e+05,1.25e+05,1.25e+05,1.25e+05
4699,1.2502e+05,1.2502e+05,1.2502e+05,1.2502e+05,1.2502e+05
4700,1.2504e+05,1.2504e+05,1.2504e+05,1.2504e+05,1.2504e+05
4701,1.2508e+05,1.2507e+05,1.2507e+05,1.2508e+05,1.2508e+05
4702,1.2513e+05,1.2513e+05,1.2513e+05,1.2513e+05,1.2513e+05
4703,1.2515e+05,1.2515e+05,1.2515e+05,1.2515e+05,1.2515e+05
4704,1.252e+05,1.252e+05,1.252e+05,1.252e+05,1.252e+05
4705,1.2523e+05,1.2522e+05,1.2522e+05,1.2523e+05,1.2523e+05
4706,1.2526e+05,1.2526e+05,1.2526e+05,1.2526e+05,1.2526e+05
4707,1.2528e+05,1.2528e+05,1.2528e+05,1.2528e+05,1.2528e+05
4708,1.2532e+05,1.2532e+05,1.2532e+05,1.2532e+05,1.2532e+05
4709,1.2537e+05,1.2537e+05,1.2537e+05,1.2537e+05,1.2537e+05
4710,1.254e+05,1.2539e+05,1.254e+05,1.254e+05,1.254e+05
4711,1.2542e+05,1.2541e+05,1.2542e+05,1.2542e+05,1.2542e+05
4712,1.2545e+05,1.2544e+05,1.2545e+05,1.2545e+05,1.2545e+05
4713,1.2545e+05,1.2545e+05,1.2545e+05,1.2545e+05,1.2545e+05
4714,1.2553e+05,1.2553e+05,1.2553e+05,1.2553e+05,1.2553e+05
4715,1.2556e+05,1.2555e+05,1.2556e+05,1.2556e+05,1.2556e+05
4716,1.2561e+05,1.2561e+05,1.2561e+05,1.2561e+05,1.2561e+05
4717,1.2565e+05,1.2565e+05,1.2565e+05,1.2565e+05,1.2565e+05
4718,1.2568e+05,1.2567e+05,1.2568e+05,1.2568e+05,1.2568e+05
4719,1.257e+05,1.257e+05,1.257e+05,1.257e+05,1.257e+05
4720,1.2577e+05,1.2576e+05,1.2576e+05,1.2577e+05,1.2577e+05
4721,1.2582e+05,1.2582e+05,1.2582e+05,1.2582e+05,1.2582e+05
4722,1.2586e+05,1.2585e+05,1.2585e+05,1.2585e+05,1.2585e+05
4723,1.2588e+05,1.2588e+05,1.2588e+05,1.2588e+05,1.2588e+05
4724,1.2592e+05,1.2591e+05,1.2592e+05,1.2592e+05,1.2592e+05
4725,1.2597e+05,1.2596e+05,1.2597e+05,1.2597e+05,1.2597e+05
4726,1.26e+05,1.26e+05,1.26e+05,1.26e+05,1.26e+05
4727,1.2603e+05,1.2603e+05,1.2603e+05,1.2603e+05,1.2603e+05
4728,1.2606e+05,1.2605e+05,1.2606e+05,1.2606e+05,1.2606e+05
4729,1.2612e+05,1.2612e+05,1.2612e+05,1.2612e+05,1.2612e+05
4730,1.2617e+05,1.2616e+05,1.2616e+05,1.2616e+05,1.2617e+05
4731,1.262e+05,1.262e+05,1.262e+05,1.262e+05,1.262e+05
4732,1.2621e+05,1.262e+05,1.2621e+05,1.2621e+05,1.2621e+05
4733,1.2624e+05,1.2624e+05,1.2624e+05,1.2624e+05,1.2624e+05
4734,1.2626e+05,1.2626e+05,1.2626e+05,1.2626e+05,1.2626e+05
4735,1.2631e+05,1.263e+05,1.2631e+05,1.2631e+05,1.2631e+05
4736,1.2635e+05,1.2634e+05,1.2635e+05,1.2635e+05,1.2635e+05
4737,1.2642e+05,1.2641e+05,1.2641e+05,1.2641e+05,1.2641e+05
4738,1.2644e+05,1.2644e+05,1.2644e+05,1.2644e+05,1.2644e+05
4739,1.2647e+05,1.2647e+05,1.2647e+05,1.2647e+05,1.2647e+05
4740,1.265e+05,1.2649e+05,1.265e+05,1.265e+05,1.265e+05
4741,1.2652e+05,1.2652e+05,1.2652e+05,1.2652e+05,1.2652e+05
4742,1.2661e+05,1.2661e+05,1.2661e+05,1.2661e+05,1.2661e+05
4743,1.2665e+05,1.2665e+05,1.2665e+05,1.2665e+05,1.2665e+05
4744,1.2667e+05,1.2667e+05,1.2667e+05,1.2667e+05,1.2667e+05
4745,1.2674e+05,1.2674e+05,1.2674e+05,1.2674e+05,1.2674e+05
4746,1.2677e+05,1.2676e+05,1.2676e+05,1.2676e+05,1.2677e+05
4747,1.268e+05,1.2679e+05,1.268e+05,1.268e+05,1.268e+05
4748,1.2683e+05,1.2683e+05,1.2683e+05,1.2683e+05,1.2683e+05
4749,1.269e+05,1.269e+05,1.269e+05,1.269e+05,1.269e+05
4750,1.2696e+05,1.2695e+05,1.2696e+05,1.2696e+05,1.2696e+05
4751,1.2699e+05,1.2699e+05,1.2699e+05,1.2699e+05,1.2699e+05
4752,1.2702e+05,1.2702e+05,1.2702e+05,1.2702e+05,1.2702e+05
4753,1.2703e+05,1.2703e+05,1.2703e+05,1.2703e+05,1.2703e+05
4754,1.2709e+05,1.2709e+05,1.2709e+05,1.2709e+05,1.2709e+05
4755,1.2718e+05,1.2718e+05,1.2718e+05,1.2718e+05,1.2718e+05
4756,1.272e+05,1.272e+05,1.272e+05,1.272e+05,1.272e+05
4757,1.2724e+05,1.2723e+05,1.2724e+05,1.2724e+05,1.2724e+05
4758,1.2725e+05,1.2725e+05,1.2725e+05,1.2725e+05,1.2725e+05
4759,1.2729e+05,1.2729e+05,1.2729e+05,1.2729e+05,1.2729e+05
4760,1.2734e+05,1.2733e+05,1.2734e+05,1.2734e+05,1.2734e+05
4761,1.2735e+05,1.2735e+05,1.2735e+05,1.2735e+05,1.2735e+05
4762,1.2739e+05,1.2739e+05,1.2739e+05,1.2739e+05,1.2739e+05
4763,1.2745e+05,1.2744e+05,1.2745e+05,1.2745e+05,1.2745e+05
4764,1.2748e+05,1.2748e+05,1.2748e+05,1.2748e+05,1.2748e+05
4765,1.275e+05,1.275e+05,1.275e+05,1.275e+05,1.275e+05
4766,1.2756e+05,1.2755e+05,1.2755e+05,1.2755e+05,1.2755e+05
4767,1.2759e+05,1.2759e+05,1.2759e+05,1.2759e+05,1.2759e+05
4768,1.2766e+05,1.2765e+05,1.2766e+05,1.2766e+05,1.2766e+05
4769,1.2767e+05,1.2767e+05,1.2767e+05,1.2767e+05,1.2767e+05
4770,1.2772e+05,1.2771e+05,1.2772e+05,1.2772e+05,1.2772e+05
4771,1.2777e+05,1.2777e+05,1.2777e+05,1.2777e+05,1.2777e+05
4772,1.2778e+05,1.2778e+05,1.2778e+05,1.2778e+05,1.2778e+05
4773,1.2783e+05,1.2783e+05,1.2783e+05,1.2783e+05,1.2783e+05
4774,1.2788e+05,1.2788e+05,1.2788e+05,1.2788e+05,1.2788e+05
4775,1.2794e+05,1.2793e+05,1.2794e+05,1.2794e+05,1.2794e+05
4776,1.2797e+05,1.2797e+05,1.2797e+05,1.2797e+05,1.2797e+05
4777,1.2801e+05,1.28e+05,1.28e+05,1.2801e+05,1.2801e+05
4778,1.281e+05,1.2809e+05,1.2809e+05,1.281e+05,1.281e+05
4779,1.2813e+05,1.2812e+05,1.2813e+05,1.2813e+05,1.2813e+05
4780,1.2815e+05,1.2814e+05,1.2815e+05,1.2815e+05,1.2815e+05
4781,1.2822e+05,1.2822e+05,1.2822e+05,1.2822e+05,1.2822e+05
4782,1.2828e+05,1.2827e+05,1.2827e+05,1.2828e+05,1.2828e+05
4783,1.2832e+05,1.2831e+05,1.2832e+05,1.2832e+05,1.2832e+05
4784,1.2835e+05,1.2834e+05,1.2835e+05,1.2835e+05,1.2835e+05
4785,1.2838e+05,1.2836e+05,1.2838e+05,1.2838e+05,1.2838e+05
4786,1.2842e+05,1.2841e+05,1.2842e+05,1.2842e+05,1.2842e+05
4787,1.2845e+05,1.2844e+05,1.2845e+05,1.2845e+05,1.2845e+05
4788,1.2851e+05,1.2851e+05,1.2851e+05,1.2851e+05,1.2851e+05
4789,1.2853e+05,1.2853e+05,1.2853e+05,1.2853e+05,1.2853e+05
4790,1.286e+05,1.286e+05,1.286e+05,1.286e+05,1.286e+05
4791,1.2864e+05,1.2864e+05,1.2864e+05,1.2864e+05,1.2864e+05
4792,1.2868e+05,1.2868e+05,1.2868e+05,1.2868e+05,1.2868e+05
4793,1.2871e+05,1.2871e+05,1.2871e+05,1.2871e+05,1.2871e+05
4794,1.2874e+05,1.2874e+05,1.2874e+05,1.2874e+05,1.2874e+05
4795,1.288e+05,1.2879e+05,1.288e+05,1.288e+05,1.288e+05
4796,1.2881e+05,1.288e+05,1.2881e+05,1.2881e+05,1.2881e+05
4797,1.2885e+05,1.2884e+05,1.2885e+05,1.2885e+05,1.2885e+05
4798,1.2892e+05,1.2891e+05,1.2892e+05,1.2892e+05,1.2892e+05
4799,1.2894e+05,1.2893e+05,1.2893e+05,1.2894e+05,1.2894e+05
4800,1.2902e+05,1.2902e+05,1.2902e+05,1.2902e+05,1.2902e+05
4801,1.2905e+05,1.2905e+05,1.2905e+05,1.2905e+05,1.2905e+05
4802,1.291e+05,1.291e+05,1.291e+05,1.291e+05,1.291e+05
4803,1.2914e+05,1.2913e+05,1.2914e+05,1.2914e+05,1.2914e+05
4804,1.2919e+05,1.2919e+05,1.2919e+05,1.2919e+05,1.2919e+05
4805,1.2923e+05,1.2923e+05,1.2923e+05,1.2923e+05,1.2923e+05
4806,1.2932e+05,1.2932e+05,1.2932e+05,1.2932e+05,1.2932e+05
4807,1.2937e+05,1.2937e+05,1.2937e+05,1.2937e+05,1.2937e+05
4808,1.2939e+05,1.2939e+05,1.2939e+05,1.2939e+05,1.2939e+05
4809,1.2942e+05,1.2941e+05,1.2941e+05,1.2941e+05,1.2942e+05
4810,1.2946e+05,1.2946e+05,1.2946e+05,1.2946e+05,1.2946e+05
4811,1.2951e+05,1.295e+05,1.295e+05,1.295e+05,1.2951e+05
4812,1.2951e+05,1.2951e+05,1.2951e+05,1.2951e+05,1.2951e+05
4813,1.2952e+05,1.2951e+05,1.2952e+05,1.2952e+05,1.2952e+05
4814,1.2959e+05,1.2959e+05,1.2959e+05,1.2959e+05,1.2959e+05
4815,1.2962e+05,1.2962e+05,1.2962e+05,1.2962e+05,1.2962e+05
4816,1.2965e+05,1.2965e+05,1.2965e+05,1.2965e+05,1.2965e+05
4817,1.2972e+05,1.2971e+05,1.2972e+05,1.2972e+05,1.2972e+05
4818,1.2976e+05,1.2976e+05,1.2976e+05,1.2976e+05,1.2976e+05
4819,1.2979e+05,1.2979e+05,1.2979e+05,1.2979e+05,1.2979e+05
4820,1.2979e+05,1.2979e+05,1.2979e+05,1.2979e+05,1.2979e+05
4821,1.2982e+05,1.2982e+05,1.2982e+05,1.2982e+05,1.2982e+05
4822,1.2984e+05,1.2983e+05,1.2984e+05,1.2984e+05,1.2984e+05
4823,1.2987e+05,1.2987e+05,1.2987e+05,1.2987e+05,1.2987e+05
4824,1.299e+05,1.299e+05,1.299e+05,1.299e+05,1.299e+05
4825,1.2992e+05,1.2992e+05,1.2992e+05,1.2992e+05,1.2992e+05
4826,1.2996e+05,1.2996e+05,1.2996e+05,1.2996e+05,1.2996e+05
4827,1.2998e+05,1.2998e+05,1.2998e+05,1.2998e+05,1.2998e+05
4828,1.3e+05,1.3e+05,1.3e+05,1.3e+05,1.3e+05
4829,1.3005e+05,1.3004e+05,1.3004e+05,1.3005e+05,1.3005e+05
4830,1.3007e+05,1.3007e+05,1.3007e+05,1.3007e+05,1.3007e+05
4831,1.301e+05,1.301e+05,1.301e+05,1.301e+05,1.301e+05
4832,1.3013e+05,1.3012e+05,1.3013e+05,1.3013e+05,1.3013e+05
4833,1.3014e+05,1.3014e+05,1.3014e+05,1.3014e+05,1.3014e+05
4834,1.3018e+05,1.3018e+05,1.3018e+05,1.3018e+05,1.3018e+05
4835,1.302e+05,1.302e+05,1.302e+05,1.302e+05,1.302e+05
4836,1.3023e+05,1.3022e+05,1.3023e+05,1.3023e+05,1.3023e+05
4837,1.3032e+05,1.3031e+05,1.3031e+05,1.3032e+05,1.3032e+05
4838,1.3033e+05,1.3033e+05,1.3033e+05,1.3033e+05,1.3033e+05
4839,1.3039e+05,1.3038e+05,1.3039e+05,1.3039e+05,1.3039e+05
4840,1.3043e+05,1.3042e+05,1.3043e+05,1.3043e+05,1.3043e+05
4841,1.3046e+05,1.3045e+05,1.3045e+05,1.3046e+05,1.3046e+05
4842,1.3049e+05,1.3049e+05,1.3049e+05,1.3049e+05,1.3049e+05
4843,1.3054e+05,1.3054e+05,1.3054e+05,1.3054e+05,1.3054e+05
4844,1.3056e+05,1.3056e+05,1.3056e+05,1.3056e+05,1.3056e+05
4845,1.3063e+05,1.3062e+05,1.3063e+05,1.3063e+05,1.3063e+05
4846,1.3066e+05,1.3065e+05,1.3066e+05,1.3066e+05,1.3066e+05
4847,1.3069e+05,1.3069e+05,1.3069e+05,1.3069e+05,1.3069e+05
4848,1.3072e+05,1.3072e+05,1.3072e+05,1.3072e+05,1.3072e+05
4849,1.3077e+05,1.3076e+05,1.3076e+05,1.3077e+05,1.3077e+05
4850,1.3081e+05,1.308e+05,1.3081e+05,1.3081e+05,1.3081e+05
4851,1.3087e+05,1.3086e+05,1.3087e+05,1.3087e+05,1.3087e+05
4852,1.309e+05,1.309e+05,1.309e+05,1.309e+05,1.309e+05
4853,1.3093e+05,1.3092e+05,1.3093e+05,1.3093e+05,1.3093e+05
4854,1.31e+05,1.31e+05,1.31e+05,1.31e+05,1.31e+05
4855,1.3102e+05,1.3102e+05,1.3102e+05,1.3102e+05,1.3102e+05
4856,1.3107e+05,1.3107e+05,1.3107e+05,1.3107e+05,1.3107e+05
4857,1.3111e+05,1.311e+05,1.311e+05,1.311e+05,1.3111e+05
4858,1.3117e+05,1.3116e+05,1.3117e+05,1.3117e+05,1.3117e+05
4859,1.3118e+05,1.3118e+05,1.3118e+05,1.3118e+05,1.3118e+05
4860,1.3121e+05,1.312e+05,1.3121e+05,1.3121e+05,1.3121e+05
4861,1.3127e+05,1.3126e+05,1.3127e+05,1.3127e+05,1.3127e+05
4862,1.3131e+05,1.313e+05,1.3131e+05,1.3131e+05,1.3131e+05
4863,1.3136e+05,1.3136e+05,1.3136e+05,1.3136e+05,1.3136e+05
4864,1.3141e+05,1.3141e+05,1.3141e+05,1.3141e+05,1.3141e+05
4865,1.3143e+05,1.3142e+05,1.3142e+05,1.3143e+05,1.3143e+05
4866,1.3147e+05,1.3147e+05,1.3147e+05,1.3147e+05,1.3147e+05
4867,1.3151e+05,1.3151e+05,1.3151e+05,1.3151e+05,1.3151e+05
4868,1.3153e+05,1.3153e+05,1.3153e+05,1.3153e+05,1.3153e+05
4869,1.3158e+05,1.3158e+05,1.3158e+05,1.3158e+05,1.3158e+05
4870,1.3165e+05,1.3164e+05,1.3165e+05,1.3165e+05,1.3165e+05
4871,1.3169e+05,1.3169e+05,1.3169e+05,1.3169e+05,1.3169e+05
4872,1.3172e+05,1.3172e+05,1.3172e+05,1.3172e+05,1.3172e+05
4873,1.3177e+05,1.3176e+05,1.3177e+05,1.3177e+05,1.3177e+05
4874,1.3181e+05,1.318e+05,1.3181e+05,1.3181e+05,1.3181e+05
4875,1.3183e+05,1.3181e+05,1.3182e+05,1.3182e+05,1.3183e+05
4876,1.3186e+05,1.3185e+05,1.3185e+05,1.3185e+05,1.3186e+05
4877,1.3191e+05,1.319e+05,1.319e+05,1.3191e+05,1.3191e+05
4878,1.3199e+05,1.3199e+05,1.3199e+05,1.3199e+05,1.3199e+05
4879,1.3201e+05,1.32e+05,1.3201e+05,1.3201e+05,1.3201e+05
4880,1.3202e+05,1.3201e+05,1.3202e+05,1.3202e+05,1.3202e+05
4881,1.3208e+05,1.3206e+05,1.3207e+05,1.3208e+05,1.3208e+05
4882,1.3211e+05,1.3211e+05,1.3211e+05,1.3211e+05,1.3211e+05
4883,1.3215e+05,1.3215e+05,1.3215e+05,1.3215e+05,1.3215e+05
4884,1.3224e+05,1.3224e+05,1.3224e+05,1.3224e+05,1.3224e+05
4885,1.3226e+05,1.3225e+05,1.3226e+05,1.3226e+05,1.3226e+05
4886,1.3229e+05,1.3228e+05,1.3228e+05,1.3229e+05,1.3229e+05
4887,1.3233e+05,1.3232e+05,1.3233e+05,1.3233e+05,1.3233e+05
4888,1.3234e+05,1.3233e+05,1.3234e+05,1.3234e+05,1.3234e+05
4889,1.3241e+05,1.3241e+05,1.3241e+05,1.3241e+05,1.3241e+05
4890,1.3247e+05,1.3247e+05,1.3247e+05,1.3247e+05,1.3247e+05
4891,1.325e+05,1.325e+05,1.325e+05,1.325e+05,1.325e+05
4892,1.3255e+05,1.3254e+05,1.3255e+05,1.3255e+05,1.3255e+05
4893,1.326e+05,1.3259e+05,1.3259e+05,1.326e+05,1.326e+05
4894,1.3262e+05,1.3262e+05,1.3262e+05,1.3262e+05,1.3262e+05
4895,1.3263e+05,1.3263e+05,1.3263e+05,1.3263e+05,1.3263e+05
4896,1.3272e+05,1.3272e+05,1.3272e+05,1.3272e+05,1.3272e+05
4897,1.3274e+05,1.3273e+05,1.3273e+05,1.3274e+05,1.3274e+05
4898,1.3279e+05,1.3278e+05,1.3279e+05,1.3279e+05,1.3279e+05
4899,1.3283e+05,1.3283e+05,1.3283e+05,1.3283e+05,1.3283e+05
4900,1.3286e+05,1.3285e+05,1.3286e+05,1.3286e+05,1.3286e+05
4901,1.3293e+05,1.3293e+05,1.3293e+05,1.3293e+05,1.3293e+05
4902,1.3296e+05,1.3296e+05,1.3296e+05,1.3296e+05,1.3296e+05
4903,1.3301e+05,1.3301e+05,1.3301e+05,1.3301e+05,1.3301e+05
4904,1.3309e+05,1.3309e+05,1.3309e+05,1.3309e+05,1.3309e+05
4905,1.3312e+05,1.3312e+05,1.3312e+05,1.3312e+05,1.3312e+05
4906,1.3317e+05,1.3316e+05,1.3317e+05,1.3317e+05,1.3317e+05
4907,1.332e+05,1.332e+05,1.332e+05,1.332e+05,1.332e+05
4908,1.3324e+05,1.3323e+05,1.3323e+05,1.3324e+05,1.3324e+05
4909,1.3329e+05,1.3328e+05,1.3329e+05,1.3329e+05,1.3329e+05
4910,1.3331e+05,1.333e+05,1.3331e+05,1.3331e+05,1.3331e+05
4911,1.3338e+05,1.3337e+05,1.3337e+05,1.3338e+05,1.3338e+05
4912,1.3345e+05,1.3344e+05,1.3344e+05,1.3345e+05,1.3345e+05
4913,1.3349e+05,1.3348e+05,1.3349e+05,1.3349e+05,1.3349e+05
4914,1.3353e+05,1.3353e+05,1.3353e+05,1.3353e+05,1.3353e+05
4915,1.3357e+05,1.3356e+05,1.3357e+05,1.3357e+05,1.3357e+05
4916,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05
4917,1.3365e+05,1.3364e+05,1.3365e+05,1.3365e+05,1.3365e+05
4918,1.3369e+05,1.3368e+05,1.3369e+05,1.3369e+05,1.3369e+05
4919,1.3372e+05,1.3371e+05,1.3372e+05,1.3372e+05,1.3372e+05
4920,1.3378e+05,1.3377e+05,1.3378e+05,1.3378e+05,1.3378e+05
4921,1.3385e+05,1.3384e+05,1.3385e+05,1.3385e+05,1.3385e+05
4922,1.3388e+05,1.3387e+05,1.3388e+05,1.3388e+05,1.3388e+05
4923,1.3394e+05,1.3393e+05,1.3394e+05,1.3394e+05,1.3394e+05
4924,1.3399e+05,1.3398e+05,1.3398e+05,1.3399e+05,1.3399e+05
4925,1.3402e+05,1.3402e+05,1.3402e+05,1.3402e+05,1.3402e+05
4926,1.3408e+05,1.3407e+05,1.3407e+05,1.3408e+05,1.3408e+05
4927,1.3411e+05,1.341e+05,1.3411e+05,1.3411e+05,1.3411e+05
4928,1.3413e+05,1.3413e+05,1.3413e+05,1.3413e+05,1.3413e+05
4929,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05
4930,1.3419e+05,1.3419e+05,1.3419e+05,1.3419e+05,1.3419e+05
4931,1.3422e+05,1.3422e+05,1.3422e+05,1.3422e+05,1.3422e+05
4932,1.3426e+05,1.3426e+05,1.3426e+05,1.3426e+05,1.3426e+05
4933,1.3428e+05,1.3428e+05,1.3428e+05,1.3428e+05,1.3428e+05
4934,1.3434e+05,1.3434e+05,1.3434e+05,1.3434e+05,1.3434e+05
4935,1.344e+05,1.344e+05,1.344e+05,1.344e+05,1.344e+05
4936,1.3442e+05,1.3442e+05,1.3442e+05,1.3442e+05,1.3442e+05
4937,1.3444e+05,1.3444e+05,1.3444e+05,1.3444e+05,1.3444e+05
4938,1.3449e+05,1.3449e+05,1.3449e+05,1.3449e+05,1.3449e+05
4939,1.3449e+05,1.3449e+05,1.3449e+05,1.3449e+05,1.3449e+05
4940,1.3457e+05,1.3457e+05,1.3457e+05,1.3457e+05,1.3457e+05
4941,1.346e+05,1.346e+05,1.346e+05,1.346e+05,1.346e+05
4942,1.3462e+05,1.3462e+05,1.3462e+05,1.3462e+05,1.3462e+05
4943,1.3466e+05,1.3466e+05,1.3466e+05,1.3466e+05,1.3466e+05
4944,1.3471e+05,1.3471e+05,1.3471e+05,1.3471e+05,1.3471e+05
4945,1.3476e+05,1.3475e+05,1.3475e+05,1.3475e+05,1.3476e+05
4946,1.3478e+05,1.3478e+05,1.3478e+05,1.3478e+05,1.3478e+05
4947,1.3484e+05,1.3483e+05,1.3484e+05,1.3484e+05,1.3484e+05
4948,1.3485e+05,1.3485e+05,1.3485e+05,1.3485e+05,1.3485e+05
4949,1.349e+05,1.349e+05,1.349e+05,1.349e+05,1.349e+05
4950,1.3493e+05,1.3492e+05,1.3493e+05,1.3493e+05,1.3493e+05
4951,1.3495e+05,1.3495e+05,1.3495e+05,1.3495e+05,1.3495e+05
4952,1.3498e+05,1.3498e+05,1.3498e+05,1.3498e+05,1.3498e+05
4953,1.3499e+05,1.3499e+05,1.3499e+05,1.3499e+05,1.3499e+05
4954,1.3507e+05,1.3506e+05,1.3506e+05,1.3507e+05,1.3507e+05
4955,1.3508e+05,1.3508e+05,1.3508e+05,1.3508e+05,1.3508e+05
4956,1.351e+05,1.3509e+05,1.3509e+05,1.351e+05,1.351e+05
4957,1.3512e+05,1.3511e+05,1.3512e+05,1.3512e+05,1.3512e+05
4958,1.3515e+05,1.3515e+05,1.3515e+05,1.3515e+05,1.3515e+05
4959,1.3522e+05,1.3521e+05,1.3521e+05,1.3521e+05,1.3521e+05
4960,1.3523e+05,1.3523e+05,1.3523e+05,1.3523e+05,1.3523e+05
4961,1.3529e+05,1.3528e+05,1.3528e+05,1.3529e+05,1.3529e+05
4962,1.353e+05,1.3529e+05,1.353e+05,1.353e+05,1.353e+05
4963,1.3536e+05,1.3536e+05,1.3536e+05,1.3536e+05,1.3536e+05
4964,1.3539e+05,1.3537e+05,1.3539e+05,1.3539e+05,1.3539e+05
4965,1.3542e+05,1.3542e+05,1.3542e+05,1.3542e+05,1.3542e+05
4966,1.3546e+05,1.3545e+05,1.3546e+05,1.3546e+05,1.3546e+05
4967,1.355e+05,1.3549e+05,1.355e+05,1.355e+05,1.355e+05
4968,1.3555e+05,1.3554e+05,1.3554e+05,1.3555e+05,1.3555e+05
4969,1.3555e+05,1.3555e+05,1.3555e+05,1.3555e+05,1.3555e+05
4970,1.356e+05,1.3559e+05,1.3559e+05,1.3559e+05,1.356e+05
4971,1.3566e+05,1.3566e+05,1.3566e+05,1.3566e+05,1.3566e+05
4972,1.3568e+05,1.3568e+05,1.3568e+05,1.3568e+05,1.3568e+05
4973,1.3571e+05,1.357e+05,1.3571e+05,1.3571e+05,1.3571e+05
4974,1.3576e+05,1.3576e+05,1.3576e+05,1.3576e+05,1.3576e+05
4975,1.358e+05,1.358e+05,1.358e+05,1.358e+05,1.358e+05
4976,1.3584e+05,1.3584e+05,1.3584e+05,1.3584e+05,1.3584e+05
4977,1.3592e+05,1.3592e+05,1.3592e+05,1.3592e+05,1.3592e+05
4978,1.3597e+05,1.3596e+05,1.3597e+05,1.3597e+05,1.3597e+05
4979,1.3598e+05,1.3597e+05,1.3597e+05,1.3598e+05,1.3598e+05
4980,1.3604e+05,1.3604e+05,1.3604e+05,1.3604e+05,1.3604e+05
4981,1.3607e+05,1.3606e+05,1.3606e+05,1.3607e+05,1.3607e+05
4982,1.3612e+05,1.3611e+05,1.3611e+05,1.3612e+05,1.3612e+05
4983,1.3613e+05,1.3613e+05,1.3613e+05,1.3613e+05,1.3613e+05
4984,1.362e+05,1.362e+05,1.362e+05,1.362e+05,1.362e+05
4985,1.3622e+05,1.3622e+05,1.3622e+05,1.3622e+05,1.3622e+05
4986,1.3627e+05,1.3626e+05,1.3627e+05,1.3627e+05,1.3627e+05
4987,1.363e+05,1.3629e+05,1.363e+05,1.363e+05,1.363e+05
4988,1.3639e+05,1.3638e+05,1.3638e+05,1.3639e+05,1.3639e+05
4989,1.364e+05,1.3639e+05,1.364e+05,1.364e+05,1.364e+05
4990,1.3643e+05,1.3643e+05,1.3643e+05,1.3643e+05,1.3643e+05
4991,1.365e+05,1.365e+05,1.365e+05,1.365e+05,1.365e+05
4992,1.3654e+05,1.3654e+05,1.3654e+05,1.3654e+05,1.3654e+05
4993,1.3657e+05,1.3657e+05,1.3657e+05,1.3657e+05,1.3657e+05
4994,1.3662e+05,1.3661e+05,1.3661e+05,1.3662e+05,1.3662e+05
4995,1.3669e+05,1.3669e+05,1.3669e+05,1.3669e+05,1.3669e+05
4996,1.3672e+05,1.3672e+05,1.3672e+05,1.3672e+05,1.3672e+05
4997,1.3675e+05,1.3675e+05,1.3675e+05,1.3675e+05,1.3675e+05
4998,1.368e+05,1.3679e+05,1.3679e+05,1.3679e+05,1.3679e+05
4999,1.3685e+05,1.3684e+05,1.3685e+05,1.3685e+05,1.3685e+05
5000,1.3687e+05,1.3687e+05,1.3687e+05,1.3687e+05,1.3687e+05
5001,1.3689e+05,1.3689e+05,1.3689e+05,1.3689e+05,1.3689e+05
5002,1.3697e+05,1.3697e+05,1.3697e+05,1.3697e+05,1.3697e+05
5003,1.37e+05,1.37e+05,1.37e+05,1.37e+05,1.37e+05
5004,1.3705e+05,1.3704e+05,1.3705e+05,1.3705e+05,1.3705e+05
5005,1.3711e+05,1.3711e+05,1.3711e+05,1.3711e+05,1.3711e+05
5006,1.3713e+05,1.3713e+05,1.3713e+05,1.3713e+05,1.3713e+05
5007,1.3723e+05,1.3723e+05,1.3723e+05,1.3723e+05,1.3723e+05
5008,1.3726e+05,1.3725e+05,1.3726e+05,1.3726e+05,1.3726e+05
5009,1.3727e+05,1.3727e+05,1.3727e+05,1.3727e+05,1.3727e+05
5010,1.3736e+05,1.3735e+05,1.3735e+05,1.3736e+05,1.3736e+05
5011,1.3736e+05,1.3736e+05,1.3736e+05,1.3736e+05,1.3736e+05
5012,1.3741e+05,1.374e+05,1.3741e+05,1.3741e+05,1.3741e+05
5013,1.3746e+05,1.3745e+05,1.3745e+05,1.3746e+05,1.3746e+05
5014,1.375e+05,1.375e+05,1.375e+05,1.375e+05,1.375e+05
5015,1.3757e+05,1.3756e+05,1.3756e+05,1.3757e+05,1.3757e+05
5016,1.376e+05,1.3759e+05,1.376e+05,1.376e+05,1.376e+05
5017,1.3768e+05,1.3768e+05,1.3768e+05,1.3768e+05,1.3768e+05
5018,1.3772e+05,1.3772e+05,1.3772e+05,1.3772e+05,1.3772e+05
5019,1.3776e+05,1.3776e+05,1.3776e+05,1.3776e+05,1.3776e+05
5020,1.3781e+05,1.3781e+05,1.3781e+05,1.3781e+05,1.3781e+05
5021,1.3786e+05,1.3786e+05,1.3786e+05,1.3786e+05,1.3786e+05
5022,1.3786e+05,1.3786e+05,1.3786e+05,1.3786e+05,1.3786e+05
5023,1.379e+05,1.379e+05,1.379e+05,1.379e+05,1.379e+05
5024,1.3795e+05,1.3794e+05,1.3795e+05,1.3795e+05,1.3795e+05
5025,1.3796e+05,1.3795e+05,1.3795e+05,1.3796e+05,1.3796e+05
5026,1.3798e+05,1.3797e+05,1.3797e+05,1.3798e+05,1.3798e+05
5027,1.3805e+05,1.3805e+05,1.3805e+05,1.3805e+05,1.3805e+05
5028,1.3812e+05,1.3812e+05,1.3812e+05,1.3812e+05,1.3812e+05
5029,1.382e+05,1.382e+05,1.382e+05,1.382e+05,1.382e+05
5030,1.3825e+05,1.3824e+05,1.3825e+05,1.3825e+05,1.3825e+05
5031,1.3829e+05,1.3829e+05,1.3829e+05,1.3829e+05,1.3829e+05
5032,1.3834e+05,1.3833e+05,1.3834e+05,1.3834e+05,1.3834e+05
5033,1.3836e+05,1.3836e+05,1.3836e+05,1.3836e+05,1.3836e+05
5034,1.3842e+05,1.3842e+05,1.3842e+05,1.3842e+05,1.3842e+05
5035,1.3843e+05,1.3842e+05,1.3843e+05,1.3843e+05,1.3843e+05
5036,1.3851e+05,1.3851e+05,1.3851e+05,1.3851e+05,1.3851e+05
5037,1.3857e+05,1.3857e+05,1.3857e+05,1.3857e+05,1.3857e+05
5038,1.3862e+05,1.3861e+05,1.3862e+05,1.3862e+05,1.3862e+05
5039,1.3866e+05,1.3866e+05,1.3866e+05,1.3866e+05,1.3866e+05
5040,1.387e+05,1.387e+05,1.387e+05,1.387e+05,1.387e+05
5041,1.388e+05,1.388e+05,1.388e+05,1.388e+05,1.388e+05
5042,1.3886e+05,1.3886e+05,1.3886e+05,1.3886e+05,1.3886e+05
5043,1.3888e+05,1.3887e+05,1.3888e+05,1.3888e+05,1.3888e+05
5044,1.3893e+05,1.3892e+05,1.3892e+05,1.3892e+05,1.3892e+05
5045,1.3894e+05,1.3893e+05,1.3893e+05,1.3893e+05,1.3894e+05
5046,1.3898e+05,1.3898e+05,1.3898e+05,1.3898e+05,1.3898e+05
5047,1.39e+05,1.3899e+05,1.39e+05,1.39e+05,1.39e+05
5048,1.3902e+05,1.3901e+05,1.3902e+05,1.3902e+05,1.3902e+05
5049,1.3906e+05,1.3904e+05,1.3906e+05,1.3906e+05,1.3906e+05
5050,1.3907e+05,1.3907e+05,1.3907e+05,1.3907e+05,1.3907e+05
5051,1.3914e+05,1.3913e+05,1.3913e+05,1.3914e+05,1.3914e+05
5052,1.3914e+05,1.3914e+05,1.3914e+05,1.3914e+05,1.3914e+05
5053,1.3919e+05,1.3919e+05,1.3919e+05,1.3919e+05,1.3919e+05
5054,1.3928e+05,1.3927e+05,1.3928e+05,1.3928e+05,1.3928e+05
5055,1.3928e+05,1.3928e+05,1.3928e+05,1.3928e+05,1.3928e+05
5056,1.393e+05,1.3929e+05,1.393e+05,1.393e+05,1.393e+05
5057,1.3934e+05,1.3933e+05,1.3934e+05,1.3934e+05,1.3934e+05
5058,1.3939e+05,1.3938e+05,1.3939e+05,1.3939e+05,1.3939e+05
5059,1.3943e+05,1.3943e+05,1.3943e+05,1.3943e+05,1.3943e+05
5060,1.3945e+05,1.3945e+05,1.3945e+05,1.3945e+05,1.3945e+05
5061,1.3947e+05,1.3947e+05,1.3947e+05,1.3947e+05,1.3947e+05
5062,1.3951e+05,1.3951e+05,1.3951e+05,1.3951e+05,1.3951e+05
5063,1.3956e+05,1.3955e+05,1.3956e+05,1.3956e+05,1.3956e+05
5064,1.3956e+05,1.3956e+05,1.3956e+05,1.3956e+05,1.3956e+05
5065,1.3961e+05,1.396e+05,1.396e+05,1.396e+05,1.3961e+05
5066,1.3969e+05,1.3969e+05,1.3969e+05,1.3969e+05,1.3969e+05
5067,1.397e+05,1.397e+05,1.397e+05,1.397e+05,1.397e+05
5068,1.3975e+05,1.3975e+05,1.3975e+05,1.3975e+05,1.3975e+05
5069,1.3976e+05,1.3976e+05,1.3976e+05,1.3976e+05,1.3976e+05
5070,1.398e+05,1.398e+05,1.398e+05,1.398e+05,1.398e+05
5071,1.3983e+05,1.3982e+05,1.3983e+05,1.3983e+05,1.3983e+05
5072,1.3985e+05,1.3984e+05,1.3985e+05,1.3985e+05,1.3985e+05
5073,1.3989e+05,1.3988e+05,1.3988e+05,1.3989e+05,1.3989e+05
5074,1.3995e+05,1.3994e+05,1.3994e+05,1.3995e+05,1.3995e+05
5075,1.4001e+05,1.4001e+05,1.4001e+05,1.4001e+05,1.4001e+05
5076,1.4005e+05,1.4004e+05,1.4004e+05,1.4005e+05,1.4005e+05
5077,1.4007e+05,1.4006e+05,1.4007e+05,1.4007e+05,1.4007e+05
5078,1.4016e+05,1.4015e+05,1.4015e+05,1.4016e+05,1.4016e+05
5079,1.4016e+05,1.4016e+05,1.4016e+05,1.4016e+05,1.4016e+05
5080,1.4018e+05,1.4017e+05,1.4017e+05,1.4018e+05,1.4018e+05
5081,1.4022e+05,1.4022e+05,1.4022e+05,1.4022e+05,1.4022e+05
5082,1.4025e+05,1.4025e+05,1.4025e+05,1.4025e+05,1.4025e+05
5083,1.4031e+05,1.4031e+05,1.4031e+05,1.4031e+05,1.4031e+05
5084,1.4032e+05,1.4032e+05,1.4032e+05,1.4032e+05,1.4032e+05
5085,1.4034e+05,1.4034e+05,1.4034e+05,1.4034e+05,1.4034e+05
5086,1.4037e+05,1.4037e+05,1.4037e+05,1.4037e+05,1.4037e+05
5087,1.4042e+05,1.4042e+05,1.4042e+05,1.4042e+05,1.4042e+05
5088,1.4047e+05,1.4047e+05,1.4047e+05,1.4047e+05,1.4047e+05
5089,1.4054e+05,1.4053e+05,1.4053e+05,1.4054e+05,1.4054e+05
5090,1.4058e+05,1.4058e+05,1.4058e+05,1.4058e+05,1.4058e+05
5091,1.406e+05,1.4059e+05,1.4059e+05,1.4059e+05,1.4059e+05
5092,1.4067e+05,1.4067e+05,1.4067e+05,1.4067e+05,1.4067e+05
5093,1.4069e+05,1.4069e+05,1.4069e+05,1.4069e+05,1.4069e+05
5094,1.4072e+05,1.4072e+05,1.4072e+05,1.4072e+05,1.4072e+05
5095,1.408e+05,1.4079e+05,1.408e+05,1.408e+05,1.408e+05
5096,1.4082e+05,1.4082e+05,1.4082e+05,1.4082e+05,1.4082e+05
5097,1.4086e+05,1.4086e+05,1.4086e+05,1.4086e+05,1.4086e+05
5098,1.4092e+05,1.4092e+05,1.4092e+05,1.4092e+05,1.4092e+05
5099,1.4097e+05,1.4096e+05,1.4096e+05,1.4096e+05,1.4097e+05
5100,1.4099e+05,1.4099e+05,1.4099e+05,1.4099e+05,1.4099e+05
5101,1.4104e+05,1.4104e+05,1.4104e+05,1.4104e+05,1.4104e+05
5102,1.4109e+05,1.4108e+05,1.4109e+05,1.4109e+05,1.4109e+05
5103,1.4112e+05,1.4111e+05,1.4112e+05,1.4112e+05,1.4112e+05
5104,1.4117e+05,1.4117e+05,1.4117e+05,1.4117e+05,1.4117e+05
5105,1.4122e+05,1.4121e+05,1.4122e+05,1.4122e+05,1.4122e+05
5106,1.4131e+05,1.413e+05,1.413e+05,1.4131e+05,1.4131e+05
5107,1.4131e+05,1.4131e+05,1.4131e+05,1.4131e+05,1.4131e+05
5108,1.4135e+05,1.4135e+05,1.4135e+05,1.4135e+05,1.4135e+05
5109,1.4137e+05,1.4136e+05,1.4137e+05,1.4137e+05,1.4137e+05
5110,1.4141e+05,1.4141e+05,1.4141e+05,1.4141e+05,1.4141e+05
5111,1.4146e+05,1.4146e+05,1.4146e+05,1.4146e+05,1.4146e+05
5112,1.4149e+05,1.4148e+05,1.4149e+05,1.4149e+05,1.4149e+05
5113,1.4155e+05,1.4155e+05,1.4155e+05,1.4155e+05,1.4155e+05
5114,1.4157e+05,1.4157e+05,1.4157e+05,1.4157e+05,1.4157e+05
5115,1.4163e+05,1.4163e+05,1.4163e+05,1.4163e+05,1.4163e+05
5116,1.4167e+05,1.4166e+05,1.4167e+05,1.4167e+05,1.4167e+05
5117,1.4171e+05,1.417e+05,1.417e+05,1.4171e+05,1.4171e+05
5118,1.4181e+05,1.4181e+05,1.4181e+05,1.4181e+05,1.4181e+05
5119,1.4185e+05,1.4185e+05,1.4185e+05,1.4185e+05,1.4185e+05
5120,1.4194e+05,1.4194e+05,1.4194e+05,1.4194e+05,1.4194e+05
5121,1.4196e+05,1.4196e+05,1.4196e+05,1.4196e+05,1.4196e+05
5122,1.4202e+05,1.4202e+05,1.4202e+05,1.4202e+05,1.4202e+05
5123,1.4204e+05,1.4203e+05,1.4203e+05,1.4203e+05,1.4204e+05
5124,1.4206e+05,1.4206e+05,1.4206e+05,1.4206e+05,1.4206e+05
5125,1.4211e+05,1.4211e+05,1.4211e+05,1.4211e+05,1.4211e+05
5126,1.4218e+05,1.4217e+05,1.4218e+05,1.4218e+05,1.4218e+05
5127,1.422e+05,1.422e+05,1.422e+05,1.422e+05,1.422e+05
5128,1.4226e+05,1.4226e+05,1.4226e+05,1.4226e+05,1.4226e+05
5129,1.4233e+05,1.4233e+05,1.4233e+05,1.4233e+05,1.4233e+05
5130,1.4237e+05,1.4237e+05,1.4237e+05,1.4237e+05,1.4237e+05
5131,1.4242e+05,1.4241e+05,1.4241e+05,1.4242e+05,1.4242e+05
5132,1.4243e+05,1.4243e+05,1.4243e+05,1.4243e+05,1.4243e+05
5133,1.4247e+05,1.4247e+05,1.4247e+05,1.4247e+05,1.4247e+05
5134,1.4254e+05,1.4254e+05,1.4254e+05,1.4254e+05,1.4254e+05
5135,1.4261e+05,1.4261e+05,1.4261e+05,1.4261e+05,1.4261e+05
5136,1.4262e+05,1.4262e+05,1.4262e+05,1.4262e+05,1.4262e+05
5137,1.4267e+05,1.4266e+05,1.4267e+05,1.4267e+05,1.4267e+05
5138,1.4269e+05,1.4268e+05,1.4269e+05,1.4269e+05,1.4269e+05
5139,1.4273e+05,1.4272e+05,1.4273e+05,1.4273e+05,1.4273e+05
5140,1.4275e+05,1.4274e+05,1.4275e+05,1.4275e+05,1.4275e+05
5141,1.4277e+05,1.4276e+05,1.4277e+05,1.4277e+05,1.4277e+05
5142,1.4288e+05,1.4287e+05,1.4287e+05,1.4288e+05,1.4288e+05
5143,1.4292e+05,1.4292e+05,1.4292e+05,1.4292e+05,1.4292e+05
5144,1.4296e+05,1.4295e+05,1.4295e+05,1.4296e+05,1.4296e+05
5145,1.4306e+05,1.4306e+05,1.4306e+05,1.4306e+05,1.4306e+05
5146,1.4308e+05,1.4307e+05,1.4308e+05,1.4308e+05,1.4308e+05
5147,1.431e+05,1.431e+05,1.431e+05,1.431e+05,1.431e+05
5148,1.4312e+05,1.4312e+05,1.4312e+05,1.4312e+05,1.4312e+05
5149,1.4322e+05,1.4322e+05,1.4322e+05,1.4322e+05,1.4322e+05
5150,1.4325e+05,1.4325e+05,1.4325e+05,1.4325e+05,1.4325e+05
5151,1.4332e+05,1.4331e+05,1.4331e+05,1.4332e+05,1.4332e+05
5152,1.4334e+05,1.4334e+05,1.4334e+05,1.4334e+05,1.4334e+05
5153,1.4338e+05,1.4337e+05,1.4338e+05,1.4338e+05,1.4338e+05
5154,1.4339e+05,1.4338e+05,1.4338e+05,1.4338e+05,1.4339e+05
5155,1.4348e+05,1.4348e+05,1.4348e+05,1.4348e+05,1.4348e+05
5156,1.4353e+05,1.4352e+05,1.4352e+05,1.4353e+05,1.4353e+05
5157,1.4359e+05,1.4358e+05,1.4359e+05,1.4359e+05,1.4359e+05
5158,1.4362e+05,1.4362e+05,1.4362e+05,1.4362e+05,1.4362e+05
5159,1.4367e+05,1.4367e+05,1.4367e+05,1.4367e+05,1.4367e+05
5160,1.4369e+05,1.4369e+05,1.4369e+05,1.4369e+05,1.4369e+05
5161,1.4377e+05,1.4376e+05,1.4376e+05,1.4377e+05,1.4377e+05
5162,1.4377e+05,1.4377e+05,1.4377e+05,1.4377e+05,1.4377e+05
5163,1.4383e+05,1.4383e+05,1.4383e+05,1.4383e+05,1.4383e+05
5164,1.4392e+05,1.4392e+05,1.4392e+05,1.4392e+05,1.4392e+05
5165,1.4395e+05,1.4395e+05,1.4395e+05,1.4395e+05,1.4395e+05
5166,1.4399e+05,1.4399e+05,1.4399e+05,1.4399e+05,1.4399e+05
5167,1.44e+05,1.44e+05,1.44e+05,1.44e+05,1.44e+05
5168,1.4402e+05,1.4402e+05,1.4402e+05,1.4402e+05,1.4402e+05
5169,1.4407e+05,1.4407e+05,1.4407e+05,1.4407e+05,1.4407e+05
5170,1.4414e+05,1.4414e+05,1.4414e+05,1.4414e+05,1.4414e+05
5171,1.4418e+05,1.4418e+05,1.4418e+05,1.4418e+05,1.4418e+05
5172,1.4422e+05,1.4422e+05,1.4422e+05,1.4422e+05,1.4422e+05
5173,1.4424e+05,1.4424e+05,1.4424e+05,1.4424e+05,1.4424e+05
5174,1.4428e+05,1.4428e+05,1.4428e+05,1.4428e+05,1.4428e+05
5175,1.4434e+05,1.4433e+05,1.4433e+05,1.4434e+05,1.4434e+05
5176,1.4438e+05,1.4437e+05,1.4438e+05,1.4438e+05,1.4438e+05
5177,1.4441e+05,1.444e+05,1.4441e+05,1.4441e+05,1.4441e+05
5178,1.4444e+05,1.4443e+05,1.4444e+05,1.4444e+05,1.4444e+05
5179,1.4446e+05,1.4446e+05,1.4446e+05,1.4446e+05,1.4446e+05
5180,1.445e+05,1.445e+05,1.445e+05,1.445e+05,1.445e+05
5181,1.4454e+05,1.4454e+05,1.4454e+05,1.4454e+05,1.4454e+05
5182,1.4458e+05,1.4457e+05,1.4458e+05,1.4458e+05,1.4458e+05
5183,1.4464e+05,1.4463e+05,1.4464e+05,1.4464e+05,1.4464e+05
5184,1.4468e+05,1.4467e+05,1.4468e+05,1.4468e+05,1.4468e+05
5185,1.4471e+05,1.4471e+05,1.4471e+05,1.4471e+05,1.4471e+05
5186,1.4475e+05,1.4475e+05,1.4475e+05,1.4475e+05,1.4475e+05
5187,1.4478e+05,1.4478e+05,1.4478e+05,1.4478e+05,1.4478e+05
5188,1.4482e+05,1.4482e+05,1.4482e+05,1.4482e+05,1.4482e+05
5189,1.4484e+05,1.4484e+05,1.4484e+05,1.4484e+05,1.4484e+05
5190,1.4488e+05,1.4488e+05,1.4488e+05,1.4488e+05,1.4488e+05
5191,1.4493e+05,1.4492e+05,1.4493e+05,1.4493e+05,1.4493e+05
5192,1.4495e+05,1.4494e+05,1.4494e+05,1.4494e+05,1.4494e+05
5193,1.4496e+05,1.4495e+05,1.4495e+05,1.4495e+05,1.4495e+05
5194,1.4502e+05,1.4502e+05,1.4502e+05,1.4502e+05,1.4502e+05
5195,1.4508e+05,1.4508e+05,1.4508e+05,1.4508e+05,1.4508e+05
5196,1.4509e+05,1.4509e+05,1.4509e+05,1.4509e+05,1.4509e+05
5197,1.4515e+05,1.4514e+05,1.4515e+05,1.4515e+05,1.4515e+05
5198,1.4518e+05,1.4518e+05,1.4518e+05,1.4518e+05,1.4518e+05
5199,1.4525e+05,1.4524e+05,1.4525e+05,1.4525e+05,1.4525e+05
5200,1.453e+05,1.453e+05,1.453e+05,1.453e+05,1.453e+05
5201,1.4533e+05,1.4532e+05,1.4532e+05,1.4533e+05,1.4533e+05
5202,1.4536e+05,1.4536e+05,1.4536e+05,1.4536e+05,1.4536e+05
5203,1.4541e+05,1.4541e+05,1.4541e+05,1.4541e+05,1.4541e+05
5204,1.4544e+05,1.4544e+05,1.4544e+05,1.4544e+05,1.4544e+05
5205,1.4549e+05,1.4549e+05,1.4549e+05,1.4549e+05,1.4549e+05
5206,1.4554e+05,1.4554e+05,1.4554e+05,1.4554e+05,1.4554e+05
5207,1.456e+05,1.456e+05,1.456e+05,1.456e+05,1.456e+05
5208,1.4561e+05,1.456e+05,1.456e+05,1.4561e+05,1.4561e+05
5209,1.4565e+05,1.4565e+05,1.4565e+05,1.4565e+05,1.4565e+05
5210,1.4567e+05,1.4567e+05,1.4567e+05,1.4567e+05,1.4567e+05
5211,1.4571e+05,1.4571e+05,1.4571e+05,1.4571e+05,1.4571e+05
5212,1.4575e+05,1.4574e+05,1.4575e+05,1.4575e+05,1.4575e+05
5213,1.4582e+05,1.4581e+05,1.4582e+05,1.4582e+05,1.4582e+05
5214,1.4587e+05,1.4587e+05,1.4587e+05,1.4587e+05,1.4587e+05
5215,1.4589e+05,1.4589e+05,1.4589e+05,1.4589e+05,1.4589e+05
5216,1.459e+05,1.459e+05,1.459e+05,1.459e+05,1.459e+05
5217,1.4596e+05,1.4595e+05,1.4596e+05,1.4596e+05,1.4596e+05
5218,1.4605e+05,1.4604e+05,1.4605e+05,1.4605e+05,1.4605e+05
5219,1.4609e+05,1.4609e+05,1.4609e+05,1.4609e+05,1.4609e+05
5220,1.4611e+05,1.4611e+05,1.4611e+05,1.4611e+05,1.4611e+05
5221,1.4616e+05,1.4615e+05,1.4615e+05,1.4616e+05,1.4616e+05
5222,1.4622e+05,1.4621e+05,1.4621e+05,1.4622e+05,1.4622e+05
5223,1.4627e+05,1.4627e+05,1.4627e+05,1.4627e+05,1.4627e+05
5224,1.4629e+05,1.4629e+05,1.4629e+05,1.4629e+05,1.4629e+05
5225,1.4633e+05,1.4633e+05,1.4633e+05,1.4633e+05,1.4633e+05
5226,1.4637e+05,1.4636e+05,1.4637e+05,1.4637e+05,1.4637e+05
5227,1.4638e+05,1.4638e+05,1.4638e+05,1.4638e+05,1.4638e+05
5228,1.4644e+05,1.4642e+05,1.4643e+05,1.4644e+05,1.4644e+05
5229,1.465e+05,1.465e+05,1.465e+05,1.465e+05,1.465e+05
5230,1.4657e+05,1.4656e+05,1.4657e+05,1.4657e+05,1.4657e+05
5231,1.4658e+05,1.4657e+05,1.4658e+05,1.4658e+05,1.4658e+05
5232,1.4662e+05,1.4661e+05,1.4661e+05,1.4661e+05,1.4661e+05
5233,1.4665e+05,1.4665e+05,1.4665e+05,1.4665e+05,1.4665e+05
5234,1.4673e+05,1.4672e+05,1.4672e+05,1.4673e+05,1.4673e+05
5235,1.4674e+05,1.4674e+05,1.4674e+05,1.4674e+05,1.4674e+05
5236,1.4678e+05,1.4678e+05,1.4678e+05,1.4678e+05,1.4678e+05
5237,1.4683e+05,1.4682e+05,1.4682e+05,1.4682e+05,1.4683e+05
5238,1.4691e+05,1.4691e+05,1.4691e+05,1.4691e+05,1.4691e+05
5239,1.4693e+05,1.4693e+05,1.4693e+05,1.4693e+05,1.4693e+05
5240,1.47e+05,1.47e+05,1.47e+05,1.47e+05,1.47e+05
5241,1.4702e+05,1.4702e+05,1.4702e+05,1.4702e+05,1.4702e+05
5242,1.4707e+05,1.4707e+05,1.4707e+05,1.4707e+05,1.4707e+05
5243,1.4709e+05,1.4708e+05,1.4709e+05,1.4709e+05,1.4709e+05
5244,1.4715e+05,1.4715e+05,1.4715e+05,1.4715e+05,1.4715e+05
5245,1.4722e+05,1.4721e+05,1.4722e+05,1.4722e+05,1.4722e+05
5246,1.4724e+05,1.4723e+05,1.4724e+05,1.4724e+05,1.4724e+05
5247,1.4732e+05,1.4732e+05,1.4732e+05,1.4732e+05,1.4732e+05
5248,1.4737e+05,1.4736e+05,1.4736e+05,1.4737e+05,1.4737e+05
5249,1.4741e+05,1.4741e+05,1.4741e+05,1.4741e+05,1.4741e+05
5250,1.4743e+05,1.4742e+05,1.4742e+05,1.4743e+05,1.4743e+05
5251,1.4756e+05,1.4755e+05,1.4756e+05,1.4756e+05,1.4756e+05
5252,1.4757e+05,1.4757e+05,1.4757e+05,1.4757e+05,1.4757e+05
5253,1.4764e+05,1.4763e+05,1.4764e+05,1.4764e+05,1.4764e+05
5254,1.4771e+05,1.477e+05,1.4771e+05,1.4771e+05,1.4771e+05
5255,1.4773e+05,1.4773e+05,1.4773e+05,1.4773e+05,1.4773e+05
5256,1.4774e+05,1.4774e+05,1.4774e+05,1.4774e+05,1.4774e+05
5257,1.4781e+05,1.4781e+05,1.4781e+05,1.4781e+05,1.4781e+05
5258,1.4785e+05,1.4784e+05,1.4785e+05,1.4785e+05,1.4785e+05
5259,1.4789e+05,1.4789e+05,1.4789e+05,1.4789e+05,1.4789e+05
5260,1.4794e+05,1.4794e+05,1.4794e+05,1.4794e+05,1.4794e+05
5261,1.4803e+05,1.4803e+05,1.4803e+05,1.4803e+05,1.4803e+05
5262,1.4807e+05,1.4807e+05,1.4807e+05,1.4807e+05,1.4807e+05
5263,1.4813e+05,1.4813e+05,1.4813e+05,1.4813e+05,1.4813e+05
5264,1.4817e+05,1.4816e+05,1.4816e+05,1.4817e+05,1.4817e+05
5265,1.4821e+05,1.482e+05,1.4821e+05,1.4821e+05,1.4821e+05
5266,1.4823e+05,1.4823e+05,1.4823e+05,1.4823e+05,1.4823e+05
5267,1.4829e+05,1.4828e+05,1.4829e+05,1.4829e+05,1.4829e+05
5268,1.483e+05,1.483e+05,1.483e+05,1.483e+05,1.483e+05
5269,1.4835e+05,1.4834e+05,1.4835e+05,1.4835e+05,1.4835e+05
5270,1.4847e+05,1.4846e+05,1.4846e+05,1.4847e+05,1.4847e+05
5271,1.4854e+05,1.4854e+05,1.4854e+05,1.4854e+05,1.4854e+05
5272,1.4856e+05,1.4856e+05,1.4856e+05,1.4856e+05,1.4856e+05
5273,1.4858e+05,1.4858e+05,1.4858e+05,1.4858e+05,1.4858e+05
5274,1.4863e+05,1.4862e+05,1.4862e+05,1.4863e+05,1.4863e+05
5275,1.4867e+05,1.4866e+05,1.4867e+05,1.4867e+05,1.4867e+05
5276,1.4875e+05,1.4875e+05,1.4875e+05,1.4875e+05,1.4875e+05
5277,1.4877e+05,1.4876e+05,1.4876e+05,1.4876e+05,1.4876e+05
5278,1.4889e+05,1.4889e+05,1.4889e+05,1.4889e+05,1.4889e+05
5279,1.4891e+05,1.4891e+05,1.4891e+05,1.4891e+05,1.4891e+05
5280,1.4892e+05,1.4891e+05,1.4892e+05,1.4892e+05,1.4892e+05
5281,1.4896e+05,1.4895e+05,1.4895e+05,1.4896e+05,1.4896e+05
5282,1.4899e+05,1.4899e+05,1.4899e+05,1.4899e+05,1.4899e+05
5283,1.4907e+05,1.4906e+05,1.4907e+05,1.4907e+05,1.4907e+05
5284,1.4908e+05,1.4908e+05,1.4908e+05,1.4908e+05,1.4908e+05
5285,1.4913e+05,1.4913e+05,1.4913e+05,1.4913e+05,1.4913e+05
5286,1.4915e+05,1.4915e+05,1.4915e+05,1.4915e+05,1.4915e+05
5287,1.4918e+05,1.4918e+05,1.4918e+05,1.4918e+05,1.4918e+05
5288,1.4926e+05,1.4926e+05,1.4926e+05,1.4926e+05,1.4926e+05
5289,1.4929e+05,1.4928e+05,1.4929e+05,1.4929e+05,1.4929e+05
5290,1.4932e+05,1.4932e+05,1.4932e+05,1.4932e+05,1.4932e+05
5291,1.4936e+05,1.4936e+05,1.4936e+05,1.4936e+05,1.4936e+05
5292,1.4943e+05,1.4942e+05,1.4942e+05,1.4942e+05,1.4943e+05
5293,1.4946e+05,1.4945e+05,1.4946e+05,1.4946e+05,1.4946e+05
5294,1.4952e+05,1.4952e+05,1.4952e+05,1.4952e+05,1.4952e+05
5295,1.4956e+05,1.4955e+05,1.4955e+05,1.4955e+05,1.4956e+05
5296,1.4958e+05,1.4958e+05,1.4958e+05,1.4958e+05,1.4958e+05
5297,1.4961e+05,1.496e+05,1.4961e+05,1.4961e+05,1.4961e+05
5298,1.4964e+05,1.4964e+05,1.4964e+05,1.4964e+05,1.4964e+05
5299,1.4966e+05,1.4966e+05,1.4966e+05,1.4966e+05,1.4966e+05
5300,1.4968e+05,1.4967e+05,1.4968e+05,1.4968e+05,1.4968e+05
5301,1.4971e+05,1.497e+05,1.497e+05,1.4971e+05,1.4971e+05
5302,1.4979e+05,1.4978e+05,1.4979e+05,1.4979e+05,1.4979e+05
5303,1.4982e+05,1.4982e+05,1.4982e+05,1.4982e+05,1.4982e+05
5304,1.4985e+05,1.4984e+05,1.4985e+05,1.4985e+05,1.4985e+05
5305,1.499e+05,1.4989e+05,1.4989e+05,1.499e+05,1.499e+05
5306,1.4994e+05,1.4994e+05,1.4994e+05,1.4994e+05,1.4994e+05
5307,1.4997e+05,1.4997e+05,1.4997e+05,1.4997e+05,1.4997e+05
5308,1.5001e+05,1.5001e+05,1.5001e+05,1.5001e+05,1.5001e+05
5309,1.5008e+05,1.5008e+05,1.5008e+05,1.5008e+05,1.5008e+05
5310,1.5008e+05,1.5008e+05,1.5008e+05,1.5008e+05,1.5008e+05
5311,1.5011e+05,1.5011e+05,1.5011e+05,1.5011e+05,1.5011e+05
5312,1.5016e+05,1.5016e+05,1.5016e+05,1.5016e+05,1.5016e+05
5313,1.5019e+05,1.5019e+05,1.5019e+05,1.5019e+05,1.5019e+05
5314,1.5024e+05,1.5023e+05,1.5024e+05,1.5024e+05,1.5024e+05
5315,1.5027e+05,1.5026e+05,1.5027e+05,1.5027e+05,1.5027e+05
5316,1.503e+05,1.5029e+05,1.503e+05,1.503e+05,1.503e+05
5317,1.5037e+05,1.5036e+05,1.5037e+05,1.5037e+05,1.5037e+05
5318,1.5041e+05,1.504e+05,1.5041e+05,1.5041e+05,1.5041e+05
5319,1.5042e+05,1.5042e+05,1.5042e+05,1.5042e+05,1.5042e+05
5320,1.5046e+05,1.5045e+05,1.5046e+05,1.5046e+05,1.5046e+05
5321,1.5051e+05,1.5051e+05,1.5051e+05,1.5051e+05,1.5051e+05
5322,1.5057e+05,1.5057e+05,1.5057e+05,1.5057e+05,1.5057e+05
5323,1.5059e+05,1.5059e+05,1.5059e+05,1.5059e+05,1.5059e+05
5324,1.5064e+05,1.5064e+05,1.5064e+05,1.5064e+05,1.5064e+05
5325,1.5068e+05,1.5067e+05,1.5067e+05,1.5068e+05,1.5068e+05
5326,1.5073e+05,1.5072e+05,1.5072e+05,1.5073e+05,1.5073e+05
5327,1.5078e+05,1.5078e+05,1.5078e+05,1.5078e+05,1.5078e+05
5328,1.5082e+05,1.5082e+05,1.5082e+05,1.5082e+05,1.5082e+05
5329,1.5088e+05,1.5088e+05,1.5088e+05,1.5088e+05,1.5088e+05
5330,1.5094e+05,1.5094e+05,1.5094e+05,1.5094e+05,1.5094e+05
5331,1.5096e+05,1.5096e+05,1.5096e+05,1.5096e+05,1.5096e+05
5332,1.51e+05,1.5099e+05,1.51e+05,1.51e+05,1.51e+05
5333,1.5103e+05,1.5103e+05,1.5103e+05,1.5103e+05,1.5103e+05
5334,1.5108e+05,1.5108e+05,1.5108e+05,1.5108e+05,1.5108e+05
5335,1.511e+05,1.511e+05,1.511e+05,1.511e+05,1.511e+05
5336,1.5114e+05,1.5113e+05,1.5113e+05,1.5114e+05,1.5114e+05
5337,1.5118e+05,1.5118e+05,1.5118e+05,1.5118e+05,1.5118e+05
5338,1.5124e+05,1.5124e+05,1.5124e+05,1.5124e+05,1.5124e+05
5339,1.5134e+05,1.5134e+05,1.5134e+05,1.5134e+05,1.5134e+05
5340,1.5136e+05,1.5136e+05,1.5136e+05,1.5136e+05,1.5136e+05
5341,1.5139e+05,1.5139e+05,1.5139e+05,1.5139e+05,1.5139e+05
5342,1.5142e+05,1.5141e+05,1.5142e+05,1.5142e+05,1.5142e+05
5343,1.5148e+05,1.5148e+05,1.5148e+05,1.5148e+05,1.5148e+05
5344,1.5156e+05,1.5155e+05,1.5156e+05,1.5156e+05,1.5156e+05
5345,1.5165e+05,1.5165e+05,1.5165e+05,1.5165e+05,1.5165e+05
5346,1.5166e+05,1.5166e+05,1.5166e+05,1.5166e+05,1.5166e+05
5347,1.5173e+05,1.5172e+05,1.5173e+05,1.5173e+05,1.5173e+05
5348,1.5177e+05,1.5177e+05,1.5177e+05,1.5177e+05,1.5177e+05
5349,1.5178e+05,1.5178e+05,1.5178e+05,1.5178e+05,1.5178e+05
5350,1.5181e+05,1.518e+05,1.5181e+05,1.5181e+05,1.5181e+05
5351,1.5187e+05,1.5186e+05,1.5186e+05,1.5187e+05,1.5187e+05
5352,1.5192e+05,1.5192e+05,1.5192e+05,1.5192e+05,1.5192e+05
5353,1.5195e+05,1.5194e+05,1.5195e+05,1.5195e+05,1.5195e+05
5354,1.5201e+05,1.5201e+05,1.5201e+05,1.5201e+05,1.5201e+05
5355,1.5206e+05,1.5205e+05,1.5206e+05,1.5206e+05,1.5206e+05
5356,1.5211e+05,1.5211e+05,1.5211e+05,1.5211e+05,1.5211e+05
5357,1.5213e+05,1.5213e+05,1.5213e+05,1.5213e+05,1.5213e+05
5358,1.522e+05,1.522e+05,1.522e+05,1.522e+05,1.522e+05
5359,1.5224e+05,1.5224e+05,1.5224e+05,1.5224e+05,1.5224e+05
5360,1.523e+05,1.5229e+05,1.5229e+05,1.523e+05,1.523e+05
5361,1.5233e+05,1.5232e+05,1.5232e+05,1.5232e+05,1.5232e+05
5362,1.5241e+05,1.5241e+05,1.5241e+05,1.5241e+05,1.5241e+05
5363,1.5243e+05,1.5242e+05,1.5242e+05,1.5243e+05,1.5243e+05
5364,1.5249e+05,1.5249e+05,1.5249e+05,1.5249e+05,1.5249e+05
5365,1.5254e+05,1.5254e+05,1.5254e+05,1.5254e+05,1.5254e+05
5366,1.5257e+05,1.5257e+05,1.5257e+05,1.5257e+05,1.5257e+05
5367,1.5261e+05,1.5261e+05,1.5261e+05,1.5261e+05,1.5261e+05
5368,1.5264e+05,1.5264e+05,1.5264e+05,1.5264e+05,1.5264e+05
5369,1.527e+05,1.527e+05,1.527e+05,1.527e+05,1.527e+05
5370,1.5276e+05,1.5276e+05,1.5276e+05,1.5276e+05,1.5276e+05
5371,1.5279e+05,1.5279e+05,1.5279e+05,1.5279e+05,1.5279e+05
5372,1.5284e+05,1.5284e+05,1.5284e+05,1.5284e+05,1.5284e+05
5373,1.529e+05,1.529e+05,1.529e+05,1.529e+05,1.529e+05
5374,1.5294e+05,1.5293e+05,1.5294e+05,1.5294e+05,1.5294e+05
5375,1.5301e+05,1.53e+05,1.5301e+05,1.5301e+05,1.5301e+05
5376,1.5305e+05,1.5305e+05,1.5305e+05,1.5305e+05,1.5305e+05
5377,1.531e+05,1.531e+05,1.531e+05,1.531e+05,1.531e+05
5378,1.5316e+05,1.5316e+05,1.5316e+05,1.5316e+05,1.5316e+05
5379,1.5324e+05,1.5324e+05,1.5324e+05,1.5324e+05,1.5324e+05
5380,1.5326e+05,1.5326e+05,1.5326e+05,1.5326e+05,1.5326e+05
5381,1.5329e+05,1.5329e+05,1.5329e+05,1.5329e+05,1.5329e+05
5382,1.534e+05,1.5339e+05,1.534e+05,1.534e+05,1.534e+05
5383,1.5342e+05,1.5342e+05,1.5342e+05,1.5342e+05,1.5342e+05
5384,1.5352e+05,1.5352e+05,1.5352e+05,1.5352e+05,1.5352e+05
5385,1.5356e+05,1.5355e+05,1.5355e+05,1.5356e+05,1.5356e+05
5386,1.5357e+05,1.5357e+05,1.5357e+05,1.5357e+05,1.5357e+05
5387,1.536e+05,1.536e+05,1.536e+05,1.536e+05,1.536e+05
5388,1.5363e+05,1.5362e+05,1.5362e+05,1.5363e+05,1.5363e+05
5389,1.5371e+05,1.5371e+05,1.5371e+05,1.5371e+05,1.5371e+05
5390,1.5378e+05,1.5378e+05,1.5378e+05,1.5378e+05,1.5378e+05
5391,1.5387e+05,1.5386e+05,1.5387e+05,1.5387e+05,1.5387e+05
5392,1.5392e+05,1.5391e+05,1.5391e+05,1.5392e+05,1.5392e+05
5393,1.5393e+05,1.5392e+05,1.5393e+05,1.5393e+05,1.5393e+05
5394,1.5401e+05,1.54e+05,1.5401e+05,1.5401e+05,1.5401e+05
5395,1.5402e+05,1.5402e+05,1.5402e+05,1.5402e+05,1.5402e+05
5396,1.5409e+05,1.5408e+05,1.5409e+05,1.5409e+05,1.5409e+05
5397,1.5413e+05,1.5413e+05,1.5413e+05,1.5413e+05,1.5413e+05
5398,1.5418e+05,1.5417e+05,1.5417e+05,1.5418e+05,1.5418e+05
5399,1.5419e+05,1.5419e+05,1.5419e+05,1.5419e+05,1.5419e+05
5400,1.5423e+05,1.5423e+05,1.5423e+05,1.5423e+05,1.5423e+05
5401,1.5428e+05,1.5428e+05,1.5428e+05,1.5428e+05,1.5428e+05
5402,1.5432e+05,1.543e+05,1.5431e+05,1.5432e+05,1.5432e+05
5403,1.5433e+05,1.5432e+05,1.5433e+05,1.5433e+05,1.5433e+05
5404,1.5437e+05,1.5436e+05,1.5437e+05,1.5437e+05,1.5437e+05
5405,1.5446e+05,1.5446e+05,1.5446e+05,1.5446e+05,1.5446e+05
5406,1.5449e+05,1.5448e+05,1.5449e+05,1.5449e+05,1.5449e+05
5407,1.5452e+05,1.5452e+05,1.5452e+05,1.5452e+05,1.5452e+05
5408,1.5456e+05,1.5455e+05,1.5456e+05,1.5456e+05,1.5456e+05
5409,1.5459e+05,1.5458e+05,1.5458e+05,1.5459e+05,1.5459e+05
5410,1.5464e+05,1.5463e+05,1.5464e+05,1.5464e+05,1.5464e+05
5411,1.5467e+05,1.5467e+05,1.5467e+05,1.5467e+05,1.5467e+05
5412,1.5474e+05,1.5473e+05,1.5473e+05,1.5474e+05,1.5474e+05
5413,1.5476e+05,1.5475e+05,1.5476e+05,1.5476e+05,1.5476e+05
5414,1.5481e+05,1.5481e+05,1.5481e+05,1.5481e+05,1.5481e+05
5415,1.5485e+05,1.5485e+05,1.5485e+05,1.5485e+05,1.5485e+05
5416,1.5488e+05,1.5488e+05,1.5488e+05,1.5488e+05,1.5488e+05
5417,1.5493e+05,1.5492e+05,1.5492e+05,1.5493e+05,1.5493e+05
5418,1.5496e+05,1.5496e+05,1.5496e+05,1.5496e+05,1.5496e+05
5419,1.55e+05,1.5499e+05,1.55e+05,1.55e+05,1.55e+05
5420,1.5507e+05,1.5506e+05,1.5507e+05,1.5507e+05,1.5507e+05
5421,1.5514e+05,1.5514e+05,1.5514e+05,1.5514e+05,1.5514e+05
5422,1.5516e+05,1.5516e+05,1.5516e+05,1.5516e+05,1.5516e+05
5423,1.5521e+05,1.5521e+05,1.5521e+05,1.5521e+05,1.5521e+05
5424,1.5523e+05,1.5523e+05,1.5523e+05,1.5523e+05,1.5523e+05
5425,1.5528e+05,1.5528e+05,1.5528e+05,1.5528e+05,1.5528e+05
5426,1.5529e+05,1.5528e+05,1.5529e+05,1.5529e+05,1.5529e+05
5427,1.5534e+05,1.5533e+05,1.5534e+05,1.5534e+05,1.5534e+05
5428,1.5539e+05,1.5539e+05,1.5539e+05,1.5539e+05,1.5539e+05
5429,1.5542e+05,1.5541e+05,1.5541e+05,1.5542e+05,1.5542e+05
5430,1.5543e+05,1.5543e+05,1.5543e+05,1.5543e+05,1.5543e+05
5431,1.5548e+05,1.5548e+05,1.5548e+05,1.5548e+05,1.5548e+05
5432,1.5552e+05,1.5552e+05,1.5552e+05,1.5552e+05,1.5552e+05
5433,1.5559e+05,1.5559e+05,1.5559e+05,1.5559e+05,1.5559e+05
5434,1.5561e+05,1.5561e+05,1.5561e+05,1.5561e+05,1.5561e+05
5435,1.5562e+05,1.5562e+05,1.5562e+05,1.5562e+05,1.5562e+05
5436,1.557e+05,1.557e+05,1.557e+05,1.557e+05,1.557e+05
5437,1.5574e+05,1.5573e+05,1.5574e+05,1.5574e+05,1.5574e+05
5438,1.5581e+05,1.5581e+05,1.5581e+05,1.5581e+05,1.5581e+05
5439,1.5583e+05,1.5582e+05,1.5583e+05,1.5583e+05,1.5583e+05
5440,1.5585e+05,1.5585e+05,1.5585e+05,1.5585e+05,1.5585e+05
5441,1.559e+05,1.559e+05,1.559e+05,1.559e+05,1.559e+05
5442,1.5591e+05,1.5591e+05,1.5591e+05,1.5591e+05,1.5591e+05
5443,1.56e+05,1.56e+05,1.56e+05,1.56e+05,1.56e+05
5444,1.5605e+05,1.5604e+05,1.5605e+05,1.5605e+05,1.5605e+05
5445,1.5605e+05,1.5605e+05,1.5605e+05,1.5605e+05,1.5605e+05
5446,1.5611e+05,1.5611e+05,1.5611e+05,1.5611e+05,1.5611e+05
5447,1.5614e+05,1.5614e+05,1.5614e+05,1.5614e+05,1.5614e+05
5448,1.5619e+05,1.5618e+05,1.5618e+05,1.5619e+05,1.5619e+05
5449,1.5621e+05,1.5621e+05,1.5621e+05,1.5621e+05,1.5621e+05
5450,1.563e+05,1.5629e+05,1.5629e+05,1.563e+05,1.563e+05
5451,1.5634e+05,1.5634e+05,1.5634e+05,1.5634e+05,1.5634e+05
5452,1.5638e+05,1.5638e+05,1.5638e+05,1.5638e+05,1.5638e+05
5453,1.5643e+05,1.5643e+05,1.5643e+05,1.5643e+05,1.5643e+05
5454,1.5644e+05,1.5644e+05,1.5644e+05,1.5644e+05,1.5644e+05
5455,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05
5456,1.5653e+05,1.5653e+05,1.5653e+05,1.5653e+05,1.5653e+05
5457,1.5661e+05,1.566e+05,1.566e+05,1.566e+05,1.5661e+05
5458,1.5667e+05,1.5667e+05,1.5667e+05,1.5667e+05,1.5667e+05
5459,1.5669e+05,1.5669e+05,1.5669e+05,1.5669e+05,1.5669e+05
5460,1.5676e+05,1.5675e+05,1.5675e+05,1.5676e+05,1.5676e+05
5461,1.5677e+05,1.5677e+05,1.5677e+05,1.5677e+05,1.5677e+05
5462,1.5686e+05,1.5686e+05,1.5686e+05,1.5686e+05,1.5686e+05
5463,1.5688e+05,1.5688e+05,1.5688e+05,1.5688e+05,1.5688e+05
5464,1.569e+05,1.5689e+05,1.5689e+05,1.569e+05,1.569e+05
5465,1.5695e+05,1.5694e+05,1.5694e+05,1.5695e+05,1.5695e+05
5466,1.5709e+05,1.5709e+05,1.5709e+05,1.5709e+05,1.5709e+05
5467,1.5712e+05,1.5712e+05,1.5712e+05,1.5712e+05,1.5712e+05
5468,1.5714e+05,1.5713e+05,1.5713e+05,1.5714e+05,1.5714e+05
5469,1.5716e+05,1.5716e+05,1.5716e+05,1.5716e+05,1.5716e+05
5470,1.5725e+05,1.5725e+05,1.5725e+05,1.5725e+05,1.5725e+05
5471,1.5732e+05,1.5732e+05,1.5732e+05,1.5732e+05,1.5732e+05
5472,1.5735e+05,1.5735e+05,1.5735e+05,1.5735e+05,1.5735e+05
5473,1.5743e+05,1.5742e+05,1.5742e+05,1.5743e+05,1.5743e+05
5474,1.5748e+05,1.5747e+05,1.5747e+05,1.5748e+05,1.5748e+05
5475,1.5751e+05,1.575e+05,1.575e+05,1.575e+05,1.5751e+05
5476,1.5754e+05,1.5754e+05,1.5754e+05,1.5754e+05,1.5754e+05
5477,1.5764e+05,1.5763e+05,1.5764e+05,1.5764e+05,1.5764e+05
5478,1.577e+05,1.5769e+05,1.577e+05,1.577e+05,1.577e+05
5479,1.5771e+05,1.5771e+05,1.5771e+05,1.5771e+05,1.5771e+05
5480,1.5775e+05,1.5775e+05,1.5775e+05,1.5775e+05,1.5775e+05
5481,1.5782e+05,1.5781e+05,1.5781e+05,1.5782e+05,1.5782e+05
5482,1.579e+05,1.5789e+05,1.579e+05,1.579e+05,1.579e+05
5483,1.5792e+05,1.5792e+05,1.5792e+05,1.5792e+05,1.5792e+05
5484,1.5794e+05,1.5794e+05,1.5794e+05,1.5794e+05,1.5794e+05
5485,1.5799e+05,1.5799e+05,1.5799e+05,1.5799e+05,1.5799e+05
5486,1.5806e+05,1.5806e+05,1.5806e+05,1.5806e+05,1.5806e+05
5487,1.5811e+05,1.581e+05,1.581e+05,1.5811e+05,1.5811e+05
5488,1.5817e+05,1.5817e+05,1.5817e+05,1.5817e+05,1.5817e+05
5489,1.5822e+05,1.5822e+05,1.5822e+05,1.5822e+05,1.5822e+05
5490,1.5825e+05,1.5824e+05,1.5825e+05,1.5825e+05,1.5825e+05
5491,1.5828e+05,1.5828e+05,1.5828e+05,1.5828e+05,1.5828e+05
5492,1.5831e+05,1.583e+05,1.5831e+05,1.5831e+05,1.5831e+05
5493,1.5834e+05,1.5833e+05,1.5834e+05,1.5834e+05,1.5834e+05
5494,1.584e+05,1.584e+05,1.584e+05,1.584e+05,1.584e+05
5495,1.5849e+05,1.5848e+05,1.5849e+05,1.5849e+05,1.5849e+05
5496,1.5854e+05,1.5853e+05,1.5853e+05,1.5854e+05,1.5854e+05
5497,1.5856e+05,1.5856e+05,1.5856e+05,1.5856e+05,1.5856e+05
5498,1.5864e+05,1.5863e+05,1.5863e+05,1.5864e+05,1.5864e+05
5499,1.5869e+05,1.5869e+05,1.5869e+05,1.5869e+05,1.5869e+05
5500,1.587e+05,1.5869e+05,1.587e+05,1.587e+05,1.587e+05
5501,1.5877e+05,1.5877e+05,1.5877e+05,1.5877e+05,1.5877e+05
5502,1.5882e+05,1.5881e+05,1.5882e+05,1.5882e+05,1.5882e+05
5503,1.589e+05,1.589e+05,1.589e+05,1.589e+05,1.589e+05
5504,1.5891e+05,1.5891e+05,1.5891e+05,1.5891e+05,1.5891e+05
5505,1.5894e+05,1.5894e+05,1.5894e+05,1.5894e+05,1.5894e+05
5506,1.5901e+05,1.59e+05,1.5901e+05,1.5901e+05,1.5901e+05
5507,1.5913e+05,1.5913e+05,1.5913e+05,1.5913e+05,1.5913e+05
5508,1.5918e+05,1.5918e+05,1.5918e+05,1.5918e+05,1.5918e+05
5509,1.5921e+05,1.5921e+05,1.5921e+05,1.5921e+05,1.5921e+05
5510,1.5926e+05,1.5925e+05,1.5925e+05,1.5926e+05,1.5926e+05
5511,1.5929e+05,1.5929e+05,1.5929e+05,1.5929e+05,1.5929e+05
5512,1.5932e+05,1.5932e+05,1.5932e+05,1.5932e+05,1.5932e+05
5513,1.5939e+05,1.5939e+05,1.5939e+05,1.5939e+05,1.5939e+05
5514,1.5946e+05,1.5945e+05,1.5946e+05,1.5946e+05,1.5946e+05
5515,1.5949e+05,1.5949e+05,1.5949e+05,1.5949e+05,1.5949e+05
5516,1.5955e+05,1.5954e+05,1.5954e+05,1.5955e+05,1.5955e+05
5517,1.5956e+05,1.5956e+05,1.5956e+05,1.5956e+05,1.5956e+05
5518,1.596e+05,1.5959e+05,1.596e+05,1.596e+05,1.596e+05
5519,1.5964e+05,1.5964e+05,1.5964e+05,1.5964e+05,1.5964e+05
5520,1.5968e+05,1.5967e+05,1.5968e+05,1.5968e+05,1.5968e+05
5521,1.5971e+05,1.5971e+05,1.5971e+05,1.5971e+05,1.5971e+05
5522,1.598e+05,1.598e+05,1.598e+05,1.598e+05,1.598e+05
5523,1.5982e+05,1.5981e+05,1.5981e+05,1.5982e+05,1.5982e+05
5524,1.5985e+05,1.5985e+05,1.5985e+05,1.5985e+05,1.5985e+05
5525,1.5988e+05,1.5988e+05,1.5988e+05,1.5988e+05,1.5988e+05
5526,1.5991e+05,1.599e+05,1.5991e+05,1.5991e+05,1.5991e+05
5527,1.5995e+05,1.5995e+05,1.5995e+05,1.5995e+05,1.5995e+05
5528,1.6004e+05,1.6004e+05,1.6004e+05,1.6004e+05,1.6004e+05
5529,1.6012e+05,1.6012e+05,1.6012e+05,1.6012e+05,1.6012e+05
5530,1.6016e+05,1.6016e+05,1.6016e+05,1.6016e+05,1.6016e+05
5531,1.6019e+05,1.6019e+05,1.6019e+05,1.6019e+05,1.6019e+05
5532,1.602e+05,1.602e+05,1.602e+05,1.602e+05,1.602e+05
5533,1.6025e+05,1.6025e+05,1.6025e+05,1.6025e+05,1.6025e+05
5534,1.6027e+05,1.6027e+05,1.6027e+05,1.6027e+05,1.6027e+05
5535,1.6038e+05,1.6038e+05,1.6038e+05,1.6038e+05,1.6038e+05
5536,1.604e+05,1.6039e+05,1.6039e+05,1.604e+05,1.604e+05
5537,1.6041e+05,1.604e+05,1.604e+05,1.6041e+05,1.6041e+05
5538,1.605e+05,1.6049e+05,1.605e+05,1.605e+05,1.605e+05
5539,1.6052e+05,1.6052e+05,1.6052e+05,1.6052e+05,1.6052e+05
5540,1.6053e+05,1.6053e+05,1.6053e+05,1.6053e+05,1.6053e+05
5541,1.6058e+05,1.6058e+05,1.6058e+05,1.6058e+05,1.6058e+05
5542,1.606e+05,1.606e+05,1.606e+05,1.606e+05,1.606e+05
5543,1.6066e+05,1.6066e+05,1.6066e+05,1.6066e+05,1.6066e+05
5544,1.6072e+05,1.6072e+05,1.6072e+05,1.6072e+05,1.6072e+05
5545,1.6075e+05,1.6075e+05,1.6075e+05,1.6075e+05,1.6075e+05
5546,1.6078e+05,1.6077e+05,1.6078e+05,1.6078e+05,1.6078e+05
5547,1.6085e+05,1.6084e+05,1.6084e+05,1.6084e+05,1.6085e+05
5548,1.6086e+05,1.6086e+05,1.6086e+05,1.6086e+05,1.6086e+05
5549,1.6089e+05,1.6089e+05,1.6089e+05,1.6089e+05,1.6089e+05
5550,1.6099e+05,1.6098e+05,1.6099e+05,1.6099e+05,1.6099e+05
5551,1.6101e+05,1.6101e+05,1.6101e+05,1.6101e+05,1.6101e+05
5552,1.6104e+05,1.6104e+05,1.6104e+05,1.6104e+05,1.6104e+05
5553,1.611e+05,1.611e+05,1.611e+05,1.611e+05,1.611e+05
5554,1.6111e+05,1.6111e+05,1.6111e+05,1.6111e+05,1.6111e+05
5555,1.6119e+05,1.6119e+05,1.6119e+05,1.6119e+05,1.6119e+05
5556,1.6127e+05,1.6127e+05,1.6127e+05,1.6127e+05,1.6127e+05
5557,1.6127e+05,1.6127e+05,1.6127e+05,1.6127e+05,1.6127e+05
5558,1.6133e+05,1.6133e+05,1.6133e+05,1.6133e+05,1.6133e+05
5559,1.614e+05,1.614e+05,1.614e+05,1.614e+05,1.614e+05
5560,1.6143e+05,1.6143e+05,1.6143e+05,1.6143e+05,1.6143e+05
5561,1.6146e+05,1.6146e+05,1.6146e+05,1.6146e+05,1.6146e+05
5562,1.6152e+05,1.6151e+05,1.6152e+05,1.6152e+05,1.6152e+05
5563,1.6153e+05,1.6153e+05,1.6153e+05,1.6153e+05,1.6153e+05
5564,1.6158e+05,1.6157e+05,1.6157e+05,1.6158e+05,1.6158e+05
5565,1.6164e+05,1.6163e+05,1.6163e+05,1.6164e+05,1.6164e+05
5566,1.6167e+05,1.6166e+05,1.6166e+05,1.6166e+05,1.6167e+05
5567,1.6175e+05,1.6174e+05,1.6174e+05,1.6175e+05,1.6175e+05
5568,1.6176e+05,1.6176e+05,1.6176e+05,1.6176e+05,1.6176e+05
5569,1.6192e+05,1.6191e+05,1.6192e+05,1.6192e+05,1.6192e+05
5570,1.6193e+05,1.6193e+05,1.6193e+05,1.6193e+05,1.6193e+05
5571,1.6196e+05,1.6195e+05,1.6196e+05,1.6196e+05,1.6196e+05
5572,1.6198e+05,1.6198e+05,1.6198e+05,1.6198e+05,1.6198e+05
5573,1.6207e+05,1.6207e+05,1.6207e+05,1.6207e+05,1.6207e+05
5574,1.621e+05,1.621e+05,1.621e+05,1.621e+05,1.621e+05
5575,1.6213e+05,1.6213e+05,1.6213e+05,1.6213e+05,1.6213e+05
5576,1.6216e+05,1.6216e+05,1.6216e+05,1.6216e+05,1.6216e+05
5577,1.622e+05,1.6219e+05,1.622e+05,1.622e+05,1.622e+05
5578,1.6224e+05,1.6223e+05,1.6224e+05,1.6224e+05,1.6224e+05
5579,1.6229e+05,1.6228e+05,1.6228e+05,1.6228e+05,1.6228e+05
5580,1.6233e+05,1.6233e+05,1.6233e+05,1.6233e+05,1.6233e+05
5581,1.6238e+05,1.6236e+05,1.6237e+05,1.6238e+05,1.6238e+05
5582,1.6242e+05,1.6241e+05,1.6241e+05,1.6241e+05,1.6242e+05
5583,1.6248e+05,1.6248e+05,1.6248e+05,1.6248e+05,1.6248e+05
5584,1.625e+05,1.6249e+05,1.6249e+05,1.625e+05,1.625e+05
5585,1.6256e+05,1.6255e+05,1.6255e+05,1.6255e+05,1.6256e+05
5586,1.626e+05,1.626e+05,1.626e+05,1.626e+05,1.626e+05
5587,1.6262e+05,1.6261e+05,1.6262e+05,1.6262e+05,1.6262e+05
5588,1.6268e+05,1.6268e+05,1.6268e+05,1.6268e+05,1.6268e+05
5589,1.6272e+05,1.6272e+05,1.6272e+05,1.6272e+05,1.6272e+05
5590,1.6277e+05,1.6276e+05,1.6276e+05,1.6277e+05,1.6277e+05
5591,1.628e+05,1.628e+05,1.628e+05,1.628e+05,1.628e+05
5592,1.6286e+05,1.6286e+05,1.6286e+05,1.6286e+05,1.6286e+05
5593,1.6291e+05,1.6291e+05,1.6291e+05,1.6291e+05,1.6291e+05
5594,1.6299e+05,1.6299e+05,1.6299e+05,1.6299e+05,1.6299e+05
5595,1.6309e+05,1.6309e+05,1.6309e+05,1.6309e+05,1.6309e+05
5596,1.6312e+05,1.6312e+05,1.6312e+05,1.6312e+05,1.6312e+05
5597,1.6314e+05,1.6314e+05,1.6314e+05,1.6314e+05,1.6314e+05
5598,1.6321e+05,1.632e+05,1.6321e+05,1.6321e+05,1.6321e+05
5599,1.6329e+05,1.6329e+05,1.6329e+05,1.6329e+05,1.6329e+05
5600,1.6334e+05,1.6334e+05,1.6334e+05,1.6334e+05,1.6334e+05
5601,1.6338e+05,1.6338e+05,1.6338e+05,1.6338e+05,1.6338e+05
5602,1.634e+05,1.634e+05,1.634e+05,1.634e+05,1.634e+05
5603,1.6346e+05,1.6346e+05,1.6346e+05,1.6346e+05,1.6346e+05
5604,1.6349e+05,1.6348e+05,1.6349e+05,1.6349e+05,1.6349e+05
5605,1.6357e+05,1.6356e+05,1.6356e+05,1.6357e+05,1.6357e+05
5606,1.6361e+05,1.636e+05,1.636e+05,1.6361e+05,1.6361e+05
5607,1.6369e+05,1.6368e+05,1.6369e+05,1.6369e+05,1.6369e+05
5608,1.6377e+05,1.6377e+05,1.6377e+05,1.6377e+05,1.6377e+05
5609,1.6378e+05,1.6378e+05,1.6378e+05,1.6378e+05,1.6378e+05
5610,1.6386e+05,1.6386e+05,1.6386e+05,1.6386e+05,1.6386e+05
5611,1.639e+05,1.639e+05,1.639e+05,1.639e+05,1.639e+05
5612,1.6398e+05,1.6397e+05,1.6397e+05,1.6397e+05,1.6397e+05
5613,1.64e+05,1.64e+05,1.64e+05,1.64e+05,1.64e+05
5614,1.6404e+05,1.6403e+05,1.6403e+05,1.6403e+05,1.6404e+05
5615,1.6414e+05,1.6413e+05,1.6414e+05,1.6414e+05,1.6414e+05
5616,1.6416e+05,1.6415e+05,1.6415e+05,1.6416e+05,1.6416e+05
5617,1.6424e+05,1.6424e+05,1.6424e+05,1.6424e+05,1.6424e+05
5618,1.6429e+05,1.6428e+05,1.6428e+05,1.6428e+05,1.6429e+05
5619,1.643e+05,1.643e+05,1.643e+05,1.643e+05,1.643e+05
5620,1.6433e+05,1.6432e+05,1.6432e+05,1.6433e+05,1.6433e+05
5621,1.6438e+05,1.6438e+05,1.6438e+05,1.6438e+05,1.6438e+05
5622,1.645e+05,1.645e+05,1.645e+05,1.645e+05,1.645e+05
5623,1.6452e+05,1.6451e+05,1.6451e+05,1.6452e+05,1.6452e+05
5624,1.6459e+05,1.6459e+05,1.6459e+05,1.6459e+05,1.6459e+05
5625,1.6467e+05,1.6467e+05,1.6467e+05,1.6467e+05,1.6467e+05
5626,1.6473e+05,1.6473e+05,1.6473e+05,1.6473e+05,1.6473e+05
5627,1.6475e+05,1.6475e+05,1.6475e+05,1.6475e+05,1.6475e+05
5628,1.648e+05,1.648e+05,1.648e+05,1.648e+05,1.648e+05
5629,1.6483e+05,1.6483e+05,1.6483e+05,1.6483e+05,1.6483e+05
5630,1.649e+05,1.649e+05,1.649e+05,1.649e+05,1.649e+05
5631,1.6492e+05,1.6492e+05,1.6492e+05,1.6492e+05,1.6492e+05
5632,1.6496e+05,1.6495e+05,1.6496e+05,1.6496e+05,1.6496e+05
5633,1.6501e+05,1.6501e+05,1.6501e+05,1.6501e+05,1.6501e+05
5634,1.6503e+05,1.6503e+05,1.6503e+05,1.6503e+05,1.6503e+05
5635,1.651e+05,1.651e+05,1.651e+05,1.651e+05,1.651e+05
5636,1.6521e+05,1.6521e+05,1.6521e+05,1.6521e+05,1.6521e+05
5637,1.6523e+05,1.6523e+05,1.6523e+05,1.6523e+05,1.6523e+05
5638,1.6526e+05,1.6526e+05,1.6526e+05,1.6526e+05,1.6526e+05
5639,1.653e+05,1.6529e+05,1.653e+05,1.653e+05,1.653e+05
5640,1.6536e+05,1.6536e+05,1.6536e+05,1.6536e+05,1.6536e+05
5641,1.6539e+05,1.6539e+05,1.6539e+05,1.6539e+05,1.6539e+05
5642,1.6545e+05,1.6545e+05,1.6545e+05,1.6545e+05,1.6545e+05
5643,1.6552e+05,1.6552e+05,1.6552e+05,1.6552e+05,1.6552e+05
5644,1.6557e+05,1.6557e+05,1.6557e+05,1.6557e+05,1.6557e+05
5645,1.6561e+05,1.6561e+05,1.6561e+05,1.6561e+05,1.6561e+05
5646,1.6565e+05,1.6565e+05,1.6565e+05,1.6565e+05,1.6565e+05
5647,1.6567e+05,1.6567e+05,1.6567e+05,1.6567e+05,1.6567e+05
5648,1.657e+05,1.6569e+05,1.657e+05,1.657e+05,1.657e+05
5649,1.6572e+05,1.6572e+05,1.6572e+05,1.6572e+05,1.6572e+05
5650,1.658e+05,1.6579e+05,1.658e+05,1.658e+05,1.658e+05
5651,1.6582e+05,1.6582e+05,1.6582e+05,1.6582e+05,1.6582e+05
5652,1.6586e+05,1.6585e+05,1.6585e+05,1.6586e+05,1.6586e+05
5653,1.6593e+05,1.6592e+05,1.6593e+05,1.6593e+05,1.6593e+05
5654,1.6601e+05,1.6601e+05,1.6601e+05,1.6601e+05,1.6601e+05
5655,1.6606e+05,1.6606e+05,1.6606e+05,1.6606e+05,1.6606e+05
5656,1.6607e+05,1.6607e+05,1.6607e+05,1.6607e+05,1.6607e+05
5657,1.6611e+05,1.6611e+05,1.6611e+05,1.6611e+05,1.6611e+05
5658,1.6615e+05,1.6615e+05,1.6615e+05,1.6615e+05,1.6615e+05
5659,1.6617e+05,1.6617e+05,1.6617e+05,1.6617e+05,1.6617e+05
5660,1.6619e+05,1.6619e+05,1.6619e+05,1.6619e+05,1.6619e+05
5661,1.6628e+05,1.6627e+05,1.6627e+05,1.6628e+05,1.6628e+05
5662,1.6631e+05,1.663e+05,1.663e+05,1.6631e+05,1.6631e+05
5663,1.6634e+05,1.6634e+05,1.6634e+05,1.6634e+05,1.6634e+05
5664,1.664e+05,1.6639e+05,1.6639e+05,1.664e+05,1.664e+05
5665,1.6641e+05,1.664e+05,1.664e+05,1.6641e+05,1.6641e+05
5666,1.6649e+05,1.6649e+05,1.6649e+05,1.6649e+05,1.6649e+05
5667,1.6653e+05,1.6652e+05,1.6652e+05,1.6653e+05,1.6653e+05
5668,1.6655e+05,1.6654e+05,1.6654e+05,1.6654e+05,1.6655e+05
5669,1.6658e+05,1.6658e+05,1.6658e+05,1.6658e+05,1.6658e+05
5670,1.6662e+05,1.6661e+05,1.6662e+05,1.6662e+05,1.6662e+05
5671,1.6669e+05,1.6669e+05,1.6669e+05,1.6669e+05,1.6669e+05
5672,1.6674e+05,1.6674e+05,1.6674e+05,1.6674e+05,1.6674e+05
5673,1.6677e+05,1.6676e+05,1.6676e+05,1.6677e+05,1.6677e+05
5674,1.6679e+05,1.6678e+05,1.6679e+05,1.6679e+05,1.6679e+05
5675,1.668e+05,1.668e+05,1.668e+05,1.668e+05,1.668e+05
5676,1.6684e+05,1.6683e+05,1.6684e+05,1.6684e+05,1.6684e+05
5677,1.6694e+05,1.6694e+05,1.6694e+05,1.6694e+05,1.6694e+05
5678,1.6697e+05,1.6697e+05,1.6697e+05,1.6697e+05,1.6697e+05
5679,1.6699e+05,1.6699e+05,1.6699e+05,1.6699e+05,1.6699e+05
5680,1.6702e+05,1.6702e+05,1.6702e+05,1.6702e+05,1.6702e+05
5681,1.6709e+05,1.6709e+05,1.6709e+05,1.6709e+05,1.6709e+05
5682,1.6714e+05,1.6714e+05,1.6714e+05,1.6714e+05,1.6714e+05
5683,1.672e+05,1.672e+05,1.672e+05,1.672e+05,1.672e+05
5684,1.6724e+05,1.6724e+05,1.6724e+05,1.6724e+05,1.6724e+05
5685,1.6729e+05,1.6728e+05,1.6729e+05,1.6729e+05,1.6729e+05
5686,1.6737e+05,1.6737e+05,1.6737e+05,1.6737e+05,1.6737e+05
5687,1.6741e+05,1.6741e+05,1.6741e+05,1.6741e+05,1.6741e+05
5688,1.6747e+05,1.6747e+05,1.6747e+05,1.6747e+05,1.6747e+05
5689,1.6751e+05,1.6751e+05,1.6751e+05,1.6751e+05,1.6751e+05
5690,1.6757e+05,1.6757e+05,1.6757e+05,1.6757e+05,1.6757e+05
5691,1.6759e+05,1.6758e+05,1.6758e+05,1.6759e+05,1.6759e+05
5692,1.6766e+05,1.6765e+05,1.6766e+05,1.6766e+05,1.6766e+05
5693,1.6767e+05,1.6767e+05,1.6767e+05,1.6767e+05,1.6767e+05
5694,1.6776e+05,1.6776e+05,1.6776e+05,1.6776e+05,1.6776e+05
5695,1.6778e+05,1.6778e+05,1.6778e+05,1.6778e+05,1.6778e+05
5696,1.6782e+05,1.6781e+05,1.6781e+05,1.6782e+05,1.6782e+05
5697,1.6791e+05,1.6791e+05,1.6791e+05,1.6791e+05,1.6791e+05
5698,1.6797e+05,1.6797e+05,1.6797e+05,1.6797e+05,1.6797e+05
5699,1.6805e+05,1.6805e+05,1.6805e+05,1.6805e+05,1.6805e+05
5700,1.6808e+05,1.6808e+05,1.6808e+05,1.6808e+05,1.6808e+05
5701,1.6811e+05,1.6811e+05,1.6811e+05,1.6811e+05,1.6811e+05
5702,1.6814e+05,1.6814e+05,1.6814e+05,1.6814e+05,1.6814e+05
5703,1.6822e+05,1.6822e+05,1.6822e+05,1.6822e+05,1.6822e+05
5704,1.6834e+05,1.6833e+05,1.6834e+05,1.6834e+05,1.6834e+05
5705,1.6835e+05,1.6835e+05,1.6835e+05,1.6835e+05,1.6835e+05
5706,1.684e+05,1.684e+05,1.684e+05,1.684e+05,1.684e+05
5707,1.6848e+05,1.6847e+05,1.6848e+05,1.6848e+05,1.6848e+05
5708,1.6849e+05,1.6848e+05,1.6848e+05,1.6849e+05,1.6849e+05
5709,1.6856e+05,1.6856e+05,1.6856e+05,1.6856e+05,1.6856e+05
5710,1.6858e+05,1.6857e+05,1.6858e+05,1.6858e+05,1.6858e+05
5711,1.6862e+05,1.6862e+05,1.6862e+05,1.6862e+05,1.6862e+05
5712,1.6867e+05,1.6867e+05,1.6867e+05,1.6867e+05,1.6867e+05
5713,1.6873e+05,1.6872e+05,1.6872e+05,1.6873e+05,1.6873e+05
5714,1.6882e+05,1.6882e+05,1.6882e+05,1.6882e+05,1.6882e+05
5715,1.6886e+05,1.6886e+05,1.6886e+05,1.6886e+05,1.6886e+05
5716,1.6891e+05,1.689e+05,1.689e+05,1.6891e+05,1.6891e+05
5717,1.6893e+05,1.6893e+05,1.6893e+05,1.6893e+05,1.6893e+05
5718,1.6904e+05,1.6904e+05,1.6904e+05,1.6904e+05,1.6904e+05
5719,1.6906e+05,1.6906e+05,1.6906e+05,1.6906e+05,1.6906e+05
5720,1.6911e+05,1.6911e+05,1.6911e+05,1.6911e+05,1.6911e+05
5721,1.6916e+05,1.6916e+05,1.6916e+05,1.6916e+05,1.6916e+05
5722,1.692e+05,1.6919e+05,1.692e+05,1.692e+05,1.692e+05
5723,1.6929e+05,1.6928e+05,1.6928e+05,1.6928e+05,1.6929e+05
5724,1.6932e+05,1.6932e+05,1.6932e+05,1.6932e+05,1.6932e+05
5725,1.6937e+05,1.6937e+05,1.6937e+05,1.6937e+05,1.6937e+05
5726,1.6941e+05,1.6941e+05,1.6941e+05,1.6941e+05,1.6941e+05
5727,1.6953e+05,1.6953e+05,1.6953e+05,1.6953e+05,1.6953e+05
5728,1.6954e+05,1.6954e+05,1.6954e+05,1.6954e+05,1.6954e+05
5729,1.6958e+05,1.6958e+05,1.6958e+05,1.6958e+05,1.6958e+05
5730,1.6964e+05,1.6964e+05,1.6964e+05,1.6964e+05,1.6964e+05
5731,1.6966e+05,1.6966e+05,1.6966e+05,1.6966e+05,1.6966e+05
5732,1.697e+05,1.697e+05,1.697e+05,1.697e+05,1.697e+05
5733,1.6977e+05,1.6977e+05,1.6977e+05,1.6977e+05,1.6977e+05
5734,1.6982e+05,1.6982e+05,1.6982e+05,1.6982e+05,1.6982e+05
5735,1.6988e+05,1.6988e+05,1.6988e+05,1.6988e+05,1.6988e+05
5736,1.6995e+05,1.6995e+05,1.6995e+05,1.6995e+05,1.6995e+05
5737,1.6998e+05,1.6998e+05,1.6998e+05,1.6998e+05,1.6998e+05
5738,1.7009e+05,1.7009e+05,1.7009e+05,1.7009e+05,1.7009e+05
5739,1.702e+05,1.702e+05,1.702e+05,1.702e+05,1.702e+05
5740,1.7021e+05,1.7021e+05,1.7021e+05,1.7021e+05,1.7021e+05
5741,1.7027e+05,1.7027e+05,1.7027e+05,1.7027e+05,1.7027e+05
5742,1.7029e+05,1.7029e+05,1.7029e+05,1.7029e+05,1.7029e+05
5743,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05
5744,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05
5745,1.7041e+05,1.7041e+05,1.7041e+05,1.7041e+05,1.7041e+05
5746,1.7048e+05,1.7048e+05,1.7048e+05,1.7048e+05,1.7048e+05
5747,1.7052e+05,1.7052e+05,1.7052e+05,1.7052e+05,1.7052e+05
5748,1.7056e+05,1.7056e+05,1.7056e+05,1.7056e+05,1.7056e+05
5749,1.706e+05,1.7059e+05,1.706e+05,1.706e+05,1.706e+05
5750,1.7066e+05,1.7065e+05,1.7065e+05,1.7065e+05,1.7066e+05
5751,1.7071e+05,1.7071e+05,1.7071e+05,1.7071e+05,1.7071e+05
5752,1.708e+05,1.7079e+05,1.7079e+05,1.708e+05,1.708e+05
5753,1.7082e+05,1.7082e+05,1.7082e+05,1.7082e+05,1.7082e+05
5754,1.7087e+05,1.7086e+05,1.7086e+05,1.7087e+05,1.7087e+05
5755,1.7091e+05,1.7091e+05,1.7091e+05,1.7091e+05,1.7091e+05
5756,1.7095e+05,1.7095e+05,1.7095e+05,1.7095e+05,1.7095e+05
5757,1.7099e+05,1.7099e+05,1.7099e+05,1.7099e+05,1.7099e+05
5758,1.7106e+05,1.7106e+05,1.7106e+05,1.7106e+05,1.7106e+05
5759,1.7108e+05,1.7108e+05,1.7108e+05,1.7108e+05,1.7108e+05
5760,1.7113e+05,1.7113e+05,1.7113e+05,1.7113e+05,1.7113e+05
5761,1.7118e+05,1.7117e+05,1.7117e+05,1.7118e+05,1.7118e+05
5762,1.7122e+05,1.7122e+05,1.7122e+05,1.7122e+05,1.7122e+05
5763,1.7128e+05,1.7128e+05,1.7128e+05,1.7128e+05,1.7128e+05
5764,1.713e+05,1.713e+05,1.713e+05,1.713e+05,1.713e+05
5765,1.7134e+05,1.7134e+05,1.7134e+05,1.7134e+05,1.7134e+05
5766,1.7138e+05,1.7138e+05,1.7138e+05,1.7138e+05,1.7138e+05
5767,1.714e+05,1.714e+05,1.714e+05,1.714e+05,1.714e+05
5768,1.7144e+05,1.7144e+05,1.7144e+05,1.7144e+05,1.7144e+05
5769,1.7156e+05,1.7156e+05,1.7156e+05,1.7156e+05,1.7156e+05
5770,1.7161e+05,1.7161e+05,1.7161e+05,1.7161e+05,1.7161e+05
5771,1.7166e+05,1.7166e+05,1.7166e+05,1.7166e+05,1.7166e+05
5772,1.7169e+05,1.7168e+05,1.7168e+05,1.7168e+05,1.7169e+05
5773,1.717e+05,1.717e+05,1.717e+05,1.717e+05,1.717e+05
5774,1.7178e+05,1.7178e+05,1.7178e+05,1.7178e+05,1.7178e+05
5775,1.7183e+05,1.7183e+05,1.7183e+05,1.7183e+05,1.7183e+05
5776,1.7184e+05,1.7184e+05,1.7184e+05,1.7184e+05,1.7184e+05
5777,1.7192e+05,1.7192e+05,1.7192e+05,1.7192e+05,1.7192e+05
5778,1.7196e+05,1.7196e+05,1.7196e+05,1.7196e+05,1.7196e+05
5779,1.7198e+05,1.7198e+05,1.7198e+05,1.7198e+05,1.7198e+05
5780,1.7202e+05,1.7201e+05,1.7202e+05,1.7202e+05,1.7202e+05
5781,1.7206e+05,1.7206e+05,1.7206e+05,1.7206e+05,1.7206e+05
5782,1.7217e+05,1.7217e+05,1.7217e+05,1.7217e+05,1.7217e+05
5783,1.722e+05,1.722e+05,1.722e+05,1.722e+05,1.722e+05
5784,1.7222e+05,1.7222e+05,1.7222e+05,1.7222e+05,1.7222e+05
5785,1.7226e+05,1.7226e+05,1.7226e+05,1.7226e+05,1.7226e+05
5786,1.723e+05,1.723e+05,1.723e+05,1.723e+05,1.723e+05
5787,1.7234e+05,1.7234e+05,1.7234e+05,1.7234e+05,1.7234e+05
5788,1.7242e+05,1.7242e+05,1.7242e+05,1.7242e+05,1.7242e+05
5789,1.7243e+05,1.7243e+05,1.7243e+05,1.7243e+05,1.7243e+05
5790,1.7247e+05,1.7247e+05,1.7247e+05,1.7247e+05,1.7247e+05
5791,1.7255e+05,1.7255e+05,1.7255e+05,1.7255e+05,1.7255e+05
5792,1.7261e+05,1.7261e+05,1.7261e+05,1.7261e+05,1.7261e+05
5793,1.7265e+05,1.7265e+05,1.7265e+05,1.7265e+05,1.7265e+05
5794,1.727e+05,1.727e+05,1.727e+05,1.727e+05,1.727e+05
5795,1.7273e+05,1.7273e+05,1.7273e+05,1.7273e+05,1.7273e+05
5796,1.7278e+05,1.7278e+05,1.7278e+05,1.7278e+05,1.7278e+05
5797,1.7287e+05,1.7287e+05,1.7287e+05,1.7287e+05,1.7287e+05
5798,1.7293e+05,1.7293e+05,1.7293e+05,1.7293e+05,1.7293e+05
5799,1.7296e+05,1.7295e+05,1.7296e+05,1.7296e+05,1.7296e+05
5800,1.73e+05,1.73e+05,1.7299e+05,1.73e+05,1.73e+05
5801,1.7302e+05,1.7302e+05,1.7302e+05,1.7302e+05,1.7302e+05
5802,1.7306e+05,1.7306e+05,1.7306e+05,1.7306e+05,1.7306e+05
5803,1.7311e+05,1.731e+05,1.731e+05,1.7311e+05,1.7311e+05
5804,1.7314e+05,1.7313e+05,1.7313e+05,1.7314e+05,1.7314e+05
5805,1.7318e+05,1.7317e+05,1.7317e+05,1.7318e+05,1.7318e+05
5806,1.7322e+05,1.7322e+05,1.7322e+05,1.7322e+05,1.7322e+05
5807,1.7332e+05,1.7332e+05,1.7332e+05,1.7332e+05,1.7332e+05
5808,1.7335e+05,1.7334e+05,1.7335e+05,1.7335e+05,1.7335e+05
5809,1.734e+05,1.7339e+05,1.734e+05,1.734e+05,1.734e+05
5810,1.7341e+05,1.7341e+05,1.7341e+05,1.7341e+05,1.7341e+05
5811,1.7346e+05,1.7346e+05,1.7346e+05,1.7346e+05,1.7346e+05
5812,1.735e+05,1.735e+05,1.735e+05,1.735e+05,1.735e+05
5813,1.7355e+05,1.7355e+05,1.7355e+05,1.7355e+05,1.7355e+05
5814,1.736e+05,1.736e+05,1.736e+05,1.736e+05,1.736e+05
5815,1.7368e+05,1.7368e+05,1.7368e+05,1.7368e+05,1.7368e+05
5816,1.737e+05,1.737e+05,1.737e+05,1.737e+05,1.737e+05
5817,1.7381e+05,1.738e+05,1.7381e+05,1.7381e+05,1.7381e+05
5818,1.7382e+05,1.7382e+05,1.7382e+05,1.7382e+05,1.7382e+05
5819,1.7391e+05,1.7391e+05,1.7391e+05,1.7391e+05,1.7391e+05
5820,1.7396e+05,1.7395e+05,1.7395e+05,1.7396e+05,1.7396e+05
5821,1.7399e+05,1.7399e+05,1.7399e+05,1.7399e+05,1.7399e+05
5822,1.7409e+05,1.7409e+05,1.7409e+05,1.7409e+05,1.7409e+05
5823,1.7415e+05,1.7414e+05,1.7414e+05,1.7414e+05,1.7415e+05
5824,1.7422e+05,1.7422e+05,1.7422e+05,1.7422e+05,1.7422e+05
5825,1.7424e+05,1.7424e+05,1.7424e+05,1.7424e+05,1.7424e+05
5826,1.7429e+05,1.7429e+05,1.7429e+05,1.7429e+05,1.7429e+05
5827,1.7436e+05,1.7435e+05,1.7436e+05,1.7436e+05,1.7436e+05
5828,1.744e+05,1.744e+05,1.744e+05,1.744e+05,1.744e+05
5829,1.7442e+05,1.7442e+05,1.7442e+05,1.7442e+05,1.7442e+05
5830,1.7451e+05,1.7451e+05,1.7451e+05,1.7451e+05,1.7451e+05
5831,1.7458e+05,1.7458e+05,1.7458e+05,1.7458e+05,1.7458e+05
5832,1.7463e+05,1.7463e+05,1.7463e+05,1.7463e+05,1.7463e+05
5833,1.7465e+05,1.7464e+05,1.7465e+05,1.7465e+05,1.7465e+05
5834,1.7477e+05,1.7477e+05,1.7477e+05,1.7477e+05,1.7477e+05
5835,1.7482e+05,1.7482e+05,1.7482e+05,1.7482e+05,1.7482e+05
5836,1.7483e+05,1.7483e+05,1.7483e+05,1.7483e+05,1.7483e+05
5837,1.7488e+05,1.7487e+05,1.7488e+05,1.7488e+05,1.7488e+05
5838,1.7497e+05,1.7496e+05,1.7496e+05,1.7497e+05,1.7497e+05
5839,1.7498e+05,1.7498e+05,1.7498e+05,1.7498e+05,1.7498e+05
5840,1.7505e+05,1.7505e+05,1.7505e+05,1.7505e+05,1.7505e+05
5841,1.7514e+05,1.7513e+05,1.7514e+05,1.7514e+05,1.7514e+05
5842,1.7515e+05,1.7514e+05,1.7515e+05,1.7515e+05,1.7515e+05
5843,1.7521e+05,1.752e+05,1.752e+05,1.7521e+05,1.7521e+05
5844,1.7523e+05,1.7523e+05,1.7523e+05,1.7523e+05,1.7523e+05
5845,1.7531e+05,1.7531e+05,1.7531e+05,1.7531e+05,1.7531e+05
5846,1.7538e+05,1.7538e+05,1.7538e+05,1.7538e+05,1.7538e+05
5847,1.7543e+05,1.7543e+05,1.7543e+05,1.7543e+05,1.7543e+05
5848,1.7548e+05,1.7548e+05,1.7548e+05,1.7548e+05,1.7548e+05
5849,1.7556e+05,1.7556e+05,1.7556e+05,1.7556e+05,1.7556e+05
5850,1.7563e+05,1.7562e+05,1.7563e+05,1.7563e+05,1.7563e+05
5851,1.7569e+05,1.7568e+05,1.7568e+05,1.7569e+05,1.7569e+05
5852,1.7575e+05,1.7575e+05,1.7575e+05,1.7575e+05,1.7575e+05
5853,1.7582e+05,1.7581e+05,1.7581e+05,1.7582e+05,1.7582e+05
5854,1.7585e+05,1.7585e+05,1.7585e+05,1.7585e+05,1.7585e+05
5855,1.7588e+05,1.7588e+05,1.7588e+05,1.7588e+05,1.7588e+05
5856,1.759e+05,1.759e+05,1.759e+05,1.759e+05,1.759e+05
5857,1.7594e+05,1.7594e+05,1.7594e+05,1.7594e+05,1.7594e+05
5858,1.7606e+05,1.7606e+05,1.7606e+05,1.7606e+05,1.7606e+05
5859,1.7611e+05,1.7611e+05,1.7611e+05,1.7611e+05,1.7611e+05
5860,1.7614e+05,1.7614e+05,1.7614e+05,1.7614e+05,1.7614e+05
5861,1.762e+05,1.7619e+05,1.762e+05,1.762e+05,1.762e+05
5862,1.7627e+05,1.7626e+05,1.7626e+05,1.7627e+05,1.7627e+05
5863,1.7628e+05,1.7628e+05,1.7628e+05,1.7628e+05,1.7628e+05
5864,1.7631e+05,1.7631e+05,1.7631e+05,1.7631e+05,1.7631e+05
5865,1.7632e+05,1.7632e+05,1.7632e+05,1.7632e+05,1.7632e+05
5866,1.7634e+05,1.7634e+05,1.7634e+05,1.7634e+05,1.7634e+05
5867,1.7647e+05,1.7647e+05,1.7647e+05,1.7647e+05,1.7647e+05
5868,1.765e+05,1.7649e+05,1.7649e+05,1.765e+05,1.765e+05
5869,1.7655e+05,1.7655e+05,1.7655e+05,1.7655e+05,1.7655e+05
5870,1.766e+05,1.766e+05,1.766e+05,1.766e+05,1.766e+05
5871,1.7666e+05,1.7666e+05,1.7666e+05,1.7666e+05,1.7666e+05
5872,1.767e+05,1.767e+05,1.767e+05,1.767e+05,1.767e+05
5873,1.7677e+05,1.7676e+05,1.7677e+05,1.7677e+05,1.7677e+05
5874,1.7683e+05,1.7683e+05,1.7683e+05,1.7683e+05,1.7683e+05
5875,1.7688e+05,1.7688e+05,1.7688e+05,1.7688e+05,1.7688e+05
5876,1.7695e+05,1.7695e+05,1.7695e+05,1.7695e+05,1.7695e+05
5877,1.7697e+05,1.7696e+05,1.7696e+05,1.7697e+05,1.7697e+05
5878,1.7701e+05,1.77e+05,1.77e+05,1.7701e+05,1.7701e+05
5879,1.7705e+05,1.7705e+05,1.7705e+05,1.7705e+05,1.7705e+05
5880,1.7713e+05,1.7713e+05,1.7712e+05,1.7713e+05,1.7713e+05
5881,1.7717e+05,1.7717e+05,1.7717e+05,1.7717e+05,1.7717e+05
5882,1.7719e+05,1.7719e+05,1.7719e+05,1.7719e+05,1.7719e+05
5883,1.7725e+05,1.7725e+05,1.7725e+05,1.7725e+05,1.7725e+05
5884,1.7733e+05,1.7732e+05,1.7733e+05,1.7733e+05,1.7733e+05
5885,1.7739e+05,1.7739e+05,1.7739e+05,1.7739e+05,1.7739e+05
5886,1.774e+05,1.774e+05,1.774e+05,1.774e+05,1.774e+05
5887,1.7745e+05,1.7745e+05,1.7745e+05,1.7745e+05,1.7745e+05
5888,1.7748e+05,1.7748e+05,1.7748e+05,1.7748e+05,1.7748e+05
5889,1.7754e+05,1.7754e+05,1.7754e+05,1.7754e+05,1.7754e+05
5890,1.7755e+05,1.7755e+05,1.7755e+05,1.7755e+05,1.7755e+05
5891,1.7764e+05,1.7763e+05,1.7763e+05,1.7764e+05,1.7764e+05
5892,1.7765e+05,1.7765e+05,1.7765e+05,1.7765e+05,1.7765e+05
5893,1.7771e+05,1.777e+05,1.777e+05,1.777e+05,1.777e+05
5894,1.7774e+05,1.7774e+05,1.7774e+05,1.7774e+05,1.7774e+05
5895,1.7779e+05,1.7779e+05,1.7779e+05,1.7779e+05,1.7779e+05
5896,1.7786e+05,1.7785e+05,1.7785e+05,1.7786e+05,1.7786e+05
5897,1.779e+05,1.7789e+05,1.779e+05,1.779e+05,1.779e+05
5898,1.7797e+05,1.7797e+05,1.7797e+05,1.7797e+05,1.7797e+05
5899,1.78e+05,1.78e+05,1.78e+05,1.78e+05,1.78e+05
5900,1.7803e+05,1.7803e+05,1.7803e+05,1.7803e+05,1.7803e+05
5901,1.7807e+05,1.7807e+05,1.7807e+05,1.7807e+05,1.7807e+05
5902,1.7812e+05,1.7812e+05,1.7812e+05,1.7812e+05,1.7812e+05
5903,1.7816e+05,1.7816e+05,1.7816e+05,1.7816e+05,1.7816e+05
5904,1.7821e+05,1.7821e+05,1.7821e+05,1.7821e+05,1.7821e+05
5905,1.7826e+05,1.7826e+05,1.7826e+05,1.7826e+05,1.7826e+05
5906,1.7829e+05,1.7828e+05,1.7828e+05,1.7829e+05,1.7829e+05
5907,1.7834e+05,1.7834e+05,1.7834e+05,1.7834e+05,1.7834e+05
5908,1.7841e+05,1.7841e+05,1.7841e+05,1.7841e+05,1.7841e+05
5909,1.7843e+05,1.7843e+05,1.7843e+05,1.7843e+05,1.7843e+05
5910,1.7851e+05,1.785e+05,1.7851e+05,1.7851e+05,1.7851e+05
5911,1.7857e+05,1.7857e+05,1.7857e+05,1.7857e+05,1.7857e+05
5912,1.7858e+05,1.7858e+05,1.7858e+05,1.7858e+05,1.7858e+05
5913,1.7868e+05,1.7868e+05,1.7868e+05,1.7868e+05,1.7868e+05
5914,1.7871e+05,1.7871e+05,1.7871e+05,1.7871e+05,1.7871e+05
5915,1.7877e+05,1.7877e+05,1.7877e+05,1.7877e+05,1.7877e+05
5916,1.7881e+05,1.7881e+05,1.7881e+05,1.7881e+05,1.7881e+05
5917,1.7889e+05,1.7888e+05,1.7888e+05,1.7889e+05,1.7889e+05
5918,1.7893e+05,1.7893e+05,1.7893e+05,1.7893e+05,1.7893e+05
5919,1.7896e+05,1.7896e+05,1.7896e+05,1.7896e+05,1.7896e+05
5920,1.7903e+05,1.7903e+05,1.7903e+05,1.7903e+05,1.7903e+05
5921,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05
5922,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05
5923,1.7918e+05,1.7918e+05,1.7918e+05,1.7918e+05,1.7918e+05
5924,1.7922e+05,1.7922e+05,1.7922e+05,1.7922e+05,1.7922e+05
5925,1.7926e+05,1.7925e+05,1.7925e+05,1.7926e+05,1.7926e+05
5926,1.793e+05,1.793e+05,1.793e+05,1.793e+05,1.793e+05
5927,1.7932e+05,1.7932e+05,1.7932e+05,1.7932e+05,1.7932e+05
5928,1.7942e+05,1.7941e+05,1.7941e+05,1.7941e+05,1.7941e+05
5929,1.7952e+05,1.7952e+05,1.7952e+05,1.7952e+05,1.7952e+05
5930,1.7959e+05,1.7959e+05,1.7959e+05,1.7959e+05,1.7959e+05
5931,1.7961e+05,1.7961e+05,1.7961e+05,1.7961e+05,1.7961e+05
5932,1.7967e+05,1.7966e+05,1.7967e+05,1.7967e+05,1.7967e+05
5933,1.7968e+05,1.7968e+05,1.7968e+05,1.7968e+05,1.7968e+05
5934,1.7971e+05,1.7971e+05,1.7971e+05,1.7971e+05,1.7971e+05
5935,1.7978e+05,1.7977e+05,1.7978e+05,1.7978e+05,1.7978e+05
5936,1.7987e+05,1.7987e+05,1.7987e+05,1.7987e+05,1.7987e+05
5937,1.799e+05,1.799e+05,1.799e+05,1.799e+05,1.799e+05
5938,1.7992e+05,1.7992e+05,1.7992e+05,1.7992e+05,1.7992e+05
5939,1.7999e+05,1.7999e+05,1.7999e+05,1.7999e+05,1.7999e+05
5940,1.8005e+05,1.8005e+05,1.8005e+05,1.8005e+05,1.8005e+05
5941,1.8009e+05,1.8009e+05,1.8009e+05,1.8009e+05,1.8009e+05
5942,1.8013e+05,1.8013e+05,1.8013e+05,1.8013e+05,1.8013e+05
5943,1.8024e+05,1.8023e+05,1.8023e+05,1.8024e+05,1.8024e+05
5944,1.8029e+05,1.8029e+05,1.8029e+05,1.8029e+05,1.8029e+05
5945,1.803e+05,1.803e+05,1.803e+05,1.803e+05,1.803e+05
5946,1.8038e+05,1.8038e+05,1.8038e+05,1.8038e+05,1.8038e+05
5947,1.8046e+05,1.8046e+05,1.8046e+05,1.8046e+05,1.8046e+05
5948,1.8052e+05,1.8052e+05,1.8052e+05,1.8052e+05,1.8052e+05
5949,1.8058e+05,1.8057e+05,1.8057e+05,1.8058e+05,1.8058e+05
5950,1.8061e+05,1.806e+05,1.8061e+05,1.8061e+05,1.8061e+05
5951,1.8066e+05,1.8065e+05,1.8065e+05,1.8066e+05,1.8066e+05
5952,1.807e+05,1.807e+05,1.807e+05,1.807e+05,1.807e+05
5953,1.8072e+05,1.8072e+05,1.8072e+05,1.8072e+05,1.8072e+05
5954,1.8078e+05,1.8078e+05,1.8078e+05,1.8078e+05,1.8078e+05
5955,1.809e+05,1.8089e+05,1.809e+05,1.809e+05,1.809e+05
5956,1.8097e+05,1.8096e+05,1.8096e+05,1.8097e+05,1.8097e+05
5957,1.8098e+05,1.8098e+05,1.8098e+05,1.8098e+05,1.8098e+05
5958,1.8101e+05,1.8101e+05,1.8101e+05,1.8101e+05,1.8101e+05
5959,1.8112e+05,1.8112e+05,1.8112e+05,1.8112e+05,1.8112e+05
5960,1.8115e+05,1.8115e+05,1.8115e+05,1.8115e+05,1.8115e+05
5961,1.8122e+05,1.8122e+05,1.8122e+05,1.8122e+05,1.8122e+05
5962,1.8128e+05,1.8128e+05,1.8128e+05,1.8128e+05,1.8128e+05
5963,1.8132e+05,1.8132e+05,1.8131e+05,1.8132e+05,1.8132e+05
5964,1.8137e+05,1.8136e+05,1.8136e+05,1.8137e+05,1.8137e+05
5965,1.8145e+05,1.8145e+05,1.8145e+05,1.8145e+05,1.8145e+05
5966,1.8149e+05,1.8149e+05,1.8149e+05,1.8149e+05,1.8149e+05
5967,1.8155e+05,1.8155e+05,1.8155e+05,1.8155e+05,1.8155e+05
5968,1.8163e+05,1.8163e+05,1.8163e+05,1.8163e+05,1.8163e+05
5969,1.8167e+05,1.8166e+05,1.8166e+05,1.8167e+05,1.8167e+05
5970,1.817e+05,1.817e+05,1.817e+05,1.817e+05,1.817e+05
5971,1.8176e+05,1.8176e+05,1.8176e+05,1.8176e+05,1.8176e+05
5972,1.8183e+05,1.8183e+05,1.8183e+05,1.8183e+05,1.8183e+05
5973,1.819e+05,1.819e+05,1.819e+05,1.819e+05,1.819e+05
5974,1.8192e+05,1.8192e+05,1.8192e+05,1.8192e+05,1.8192e+05
5975,1.8203e+05,1.8202e+05,1.8203e+05,1.8203e+05,1.8203e+05
5976,1.821e+05,1.821e+05,1.821e+05,1.821e+05,1.821e+05
5977,1.8217e+05,1.8217e+05,1.8217e+05,1.8217e+05,1.8217e+05
5978,1.8221e+05,1.8221e+05,1.8221e+05,1.8221e+05,1.8221e+05
5979,1.8222e+05,1.8222e+05,1.8222e+05,1.8222e+05,1.8222e+05
5980,1.8226e+05,1.8226e+05,1.8226e+05,1.8226e+05,1.8226e+05
5981,1.823e+05,1.823e+05,1.823e+05,1.823e+05,1.823e+05
5982,1.8237e+05,1.8237e+05,1.8237e+05,1.8237e+05,1.8237e+05
5983,1.8242e+05,1.8242e+05,1.8242e+05,1.8242e+05,1.8242e+05
5984,1.8249e+05,1.8249e+05,1.8249e+05,1.8249e+05,1.8249e+05
5985,1.8253e+05,1.8253e+05,1.8253e+05,1.8253e+05,1.8253e+05
5986,1.8259e+05,1.8258e+05,1.8258e+05,1.8259e+05,1.8259e+05
5987,1.8261e+05,1.8261e+05,1.8261e+05,1.8261e+05,1.8261e+05
5988,1.8265e+05,1.8265e+05,1.8265e+05,1.8265e+05,1.8265e+05
5989,1.8271e+05,1.8271e+05,1.8271e+05,1.8271e+05,1.8271e+05
5990,1.8279e+05,1.8278e+05,1.8279e+05,1.8279e+05,1.8279e+05
5991,1.8283e+05,1.8283e+05,1.8283e+05,1.8283e+05,1.8283e+05
5992,1.8287e+05,1.8286e+05,1.8286e+05,1.8287e+05,1.8287e+05
5993,1.8294e+05,1.8293e+05,1.8293e+05,1.8294e+05,1.8294e+05
5994,1.8299e+05,1.8298e+05,1.8298e+05,1.8299e+05,1.8299e+05
5995,1.83e+05,1.83e+05,1.83e+05,1.83e+05,1.83e+05
5996,1.8304e+05,1.8304e+05,1.8304e+05,1.8304e+05,1.8304e+05
5997,1.8311e+05,1.831e+05,1.831e+05,1.8311e+05,1.8311e+05
5998,1.8318e+05,1.8317e+05,1.8318e+05,1.8318e+05,1.8318e+05
5999,1.8323e+05,1.8323e+05,1.8323e+05,1.8323e+05,1.8323e+05
6000,1.8324e+05,1.8324e+05,1.8324e+05,1.8324e+05,1.8324e+05
6001,1.8328e+05,1.8327e+05,1.8327e+05,1.8328e+05,1.8328e+05
6002,1.8338e+05,1.8338e+05,1.8338e+05,1.8338e+05,1.8338e+05
6003,1.8341e+05,1.8341e+05,1.8341e+05,1.8341e+05,1.8341e+05
6004,1.835e+05,1.8349e+05,1.8349e+05,1.835e+05,1.835e+05
6005,1.8352e+05,1.8352e+05,1.8352e+05,1.8352e+05,1.8352e+05
6006,1.8362e+05,1.8362e+05,1.8362e+05,1.8362e+05,1.8362e+05
6007,1.8364e+05,1.8364e+05,1.8364e+05,1.8364e+05,1.8364e+05
6008,1.8369e+05,1.8369e+05,1.8369e+05,1.8369e+05,1.8369e+05
6009,1.8374e+05,1.8374e+05,1.8374e+05,1.8374e+05,1.8374e+05
6010,1.8377e+05,1.8377e+05,1.8377e+05,1.8377e+05,1.8377e+05
6011,1.8381e+05,1.8381e+05,1.8381e+05,1.8381e+05,1.8381e+05
6012,1.8387e+05,1.8386e+05,1.8387e+05,1.8387e+05,1.8387e+05
6013,1.8389e+05,1.8388e+05,1.8388e+05,1.8389e+05,1.8389e+05
6014,1.8396e+05,1.8396e+05,1.8396e+05,1.8396e+05,1.8396e+05
6015,1.8399e+05,1.8399e+05,1.8399e+05,1.8399e+05,1.8399e+05
6016,1.8403e+05,1.8403e+05,1.8403e+05,1.8403e+05,1.8403e+05
6017,1.8404e+05,1.8404e+05,1.8404e+05,1.8404e+05,1.8404e+05
6018,1.841e+05,1.841e+05,1.841e+05,1.841e+05,1.841e+05
6019,1.842e+05,1.842e+05,1.842e+05,1.842e+05,1.842e+05
6020,1.8423e+05,1.8423e+05,1.8423e+05,1.8423e+05,1.8423e+05
6021,1.8425e+05,1.8425e+05,1.8425e+05,1.8425e+05,1.8425e+05
6022,1.8427e+05,1.8427e+05,1.8427e+05,1.8427e+05,1.8427e+05
6023,1.8431e+05,1.843e+05,1.8431e+05,1.8431e+05,1.8431e+05
6024,1.8436e+05,1.8436e+05,1.8436e+05,1.8436e+05,1.8436e+05
6025,1.8446e+05,1.8446e+05,1.8446e+05,1.8446e+05,1.8446e+05
6026,1.8449e+05,1.8449e+05,1.8449e+05,1.8449e+05,1.8449e+05
6027,1.8451e+05,1.8451e+05,1.8451e+05,1.8451e+05,1.8451e+05
6028,1.8458e+05,1.8457e+05,1.8458e+05,1.8458e+05,1.8458e+05
6029,1.847e+05,1.847e+05,1.847e+05,1.847e+05,1.847e+05
6030,1.8473e+05,1.8472e+05,1.8473e+05,1.8473e+05,1.8473e+05
6031,1.8479e+05,1.8478e+05,1.8478e+05,1.8479e+05,1.8479e+05
6032,1.8482e+05,1.8482e+05,1.8482e+05,1.8482e+05,1.8482e+05
6033,1.8485e+05,1.8485e+05,1.8485e+05,1.8485e+05,1.8485e+05
6034,1.8487e+05,1.8487e+05,1.8487e+05,1.8487e+05,1.8487e+05
6035,1.8496e+05,1.8496e+05,1.8496e+05,1.8496e+05,1.8496e+05
6036,1.8498e+05,1.8498e+05,1.8498e+05,1.8498e+05,1.8498e+05
6037,1.85e+05,1.85e+05,1.85e+05,1.85e+05,1.85e+05
6038,1.8501e+05,1.8501e+05,1.8501e+05,1.8501e+05,1.8501e+05
6039,1.851e+05,1.8509e+05,1.851e+05,1.851e+05,1.851e+05
6040,1.8522e+05,1.8521e+05,1.8521e+05,1.8522e+05,1.8522e+05
6041,1.8525e+05,1.8525e+05,1.8525e+05,1.8525e+05,1.8525e+05
6042,1.8529e+05,1.8529e+05,1.8529e+05,1.8529e+05,1.8529e+05
6043,1.8537e+05,1.8537e+05,1.8537e+05,1.8537e+05,1.8537e+05
6044,1.8541e+05,1.8541e+05,1.8541e+05,1.8541e+05,1.8541e+05
6045,1.8553e+05,1.8553e+05,1.8553e+05,1.8553e+05,1.8553e+05
6046,1.8557e+05,1.8557e+05,1.8557e+05,1.8557e+05,1.8557e+05
6047,1.8561e+05,1.8561e+05,1.8561e+05,1.8561e+05,1.8561e+05
6048,1.8569e+05,1.8569e+05,1.8569e+05,1.8569e+05,1.8569e+05
6049,1.8573e+05,1.8572e+05,1.8572e+05,1.8572e+05,1.8573e+05
6050,1.8579e+05,1.8578e+05,1.8578e+05,1.8579e+05,1.8579e+05
6051,1.8583e+05,1.8583e+05,1.8583e+05,1.8583e+05,1.8583e+05
6052,1.8583e+05,1.8583e+05,1.8583e+05,1.8583e+05,1.8583e+05
6053,1.8591e+05,1.8591e+05,1.8591e+05,1.8591e+05,1.8591e+05
6054,1.8597e+05,1.8597e+05,1.8597e+05,1.8597e+05,1.8597e+05
6055,1.8605e+05,1.8605e+05,1.8605e+05,1.8605e+05,1.8605e+05
6056,1.8609e+05,1.8609e+05,1.8609e+05,1.8609e+05,1.8609e+05
6057,1.8612e+05,1.8612e+05,1.8612e+05,1.8612e+05,1.8612e+05
6058,1.8618e+05,1.8618e+05,1.8618e+05,1.8618e+05,1.8618e+05
6059,1.8631e+05,1.8631e+05,1.8631e+05,1.8631e+05,1.8631e+05
6060,1.8634e+05,1.8634e+05,1.8634e+05,1.8634e+05,1.8634e+05
6061,1.8635e+05,1.8635e+05,1.8635e+05,1.8635e+05,1.8635e+05
6062,1.8649e+05,1.8649e+05,1.8649e+05,1.8649e+05,1.8649e+05
6063,1.8652e+05,1.8652e+05,1.8652e+05,1.8652e+05,1.8652e+05
6064,1.8657e+05,1.8657e+05,1.8656e+05,1.8657e+05,1.8657e+05
6065,1.8665e+05,1.8665e+05,1.8665e+05,1.8665e+05,1.8665e+05
6066,1.8668e+05,1.8668e+05,1.8668e+05,1.8668e+05,1.8668e+05
6067,1.8679e+05,1.8679e+05,1.8679e+05,1.8679e+05,1.8679e+05
6068,1.8684e+05,1.8684e+05,1.8684e+05,1.8684e+05,1.8684e+05
6069,1.8691e+05,1.8691e+05,1.8691e+05,1.8691e+05,1.8691e+05
6070,1.8694e+05,1.8694e+05,1.8694e+05,1.8694e+05,1.8694e+05
6071,1.8699e+05,1.8699e+05,1.8699e+05,1.8699e+05,1.8699e+05
6072,1.8705e+05,1.8704e+05,1.8705e+05,1.8705e+05,1.8705e+05
6073,1.8711e+05,1.8711e+05,1.8711e+05,1.8711e+05,1.8711e+05
6074,1.8713e+05,1.8713e+05,1.8713e+05,1.8713e+05,1.8713e+05
6075,1.8719e+05,1.8719e+05,1.8719e+05,1.8719e+05,1.8719e+05
6076,1.8725e+05,1.8725e+05,1.8725e+05,1.8725e+05,1.8725e+05
6077,1.8731e+05,1.873e+05,1.873e+05,1.8731e+05,1.8731e+05
6078,1.874e+05,1.8739e+05,1.8739e+05,1.874e+05,1.874e+05
6079,1.8748e+05,1.8748e+05,1.8748e+05,1.8748e+05,1.8748e+05
6080,1.8752e+05,1.8752e+05,1.8752e+05,1.8752e+05,1.8752e+05
6081,1.8756e+05,1.8756e+05,1.8756e+05,1.8756e+05,1.8756e+05
6082,1.8762e+05,1.8761e+05,1.8762e+05,1.8762e+05,1.8762e+05
6083,1.8767e+05,1.8767e+05,1.8767e+05,1.8767e+05,1.8767e+05
6084,1.8778e+05,1.8777e+05,1.8778e+05,1.8778e+05,1.8778e+05
6085,1.878e+05,1.878e+05,1.878e+05,1.878e+05,1.878e+05
6086,1.8784e+05,1.8784e+05,1.8784e+05,1.8784e+05,1.8784e+05
6087,1.8786e+05,1.8786e+05,1.8786e+05,1.8786e+05,1.8786e+05
6088,1.8795e+05,1.8795e+05,1.8795e+05,1.8795e+05,1.8795e+05
6089,1.8795e+05,1.8795e+05,1.8795e+05,1.8795e+05,1.8795e+05
6090,1.8806e+05,1.8806e+05,1.8806e+05,1.8806e+05,1.8806e+05
6091,1.881e+05,1.881e+05,1.881e+05,1.881e+05,1.881e+05
6092,1.8814e+05,1.8814e+05,1.8814e+05,1.8814e+05,1.8814e+05
6093,1.8816e+05,1.8816e+05,1.8816e+05,1.8816e+05,1.8816e+05
6094,1.8822e+05,1.8821e+05,1.8821e+05,1.8821e+05,1.8822e+05
6095,1.8827e+05,1.8827e+05,1.8827e+05,1.8827e+05,1.8827e+05
6096,1.8834e+05,1.8834e+05,1.8834e+05,1.8834e+05,1.8834e+05
6097,1.8839e+05,1.8838e+05,1.8839e+05,1.8839e+05,1.8839e+05
6098,1.8848e+05,1.8848e+05,1.8848e+05,1.8848e+05,1.8848e+05
6099,1.8853e+05,1.8852e+05,1.8852e+05,1.8852e+05,1.8853e+05
6100,1.8854e+05,1.8854e+05,1.8854e+05,1.8854e+05,1.8854e+05
6101,1.8858e+05,1.8858e+05,1.8858e+05,1.8858e+05,1.8858e+05
6102,1.8864e+05,1.8864e+05,1.8864e+05,1.8864e+05,1.8864e+05
6103,1.8868e+05,1.8868e+05,1.8868e+05,1.8868e+05,1.8868e+05
6104,1.8874e+05,1.8874e+05,1.8874e+05,1.8874e+05,1.8874e+05
6105,1.8888e+05,1.8887e+05,1.8888e+05,1.8888e+05,1.8888e+05
6106,1.889e+05,1.889e+05,1.889e+05,1.889e+05,1.889e+05
6107,1.8896e+05,1.8896e+05,1.8896e+05,1.8896e+05,1.8896e+05
6108,1.8898e+05,1.8897e+05,1.8897e+05,1.8898e+05,1.8898e+05
6109,1.8904e+05,1.8903e+05,1.8903e+05,1.8903e+05,1.8904e+05
6110,1.8905e+05,1.8905e+05,1.8905e+05,1.8905e+05,1.8905e+05
6111,1.891e+05,1.8909e+05,1.8909e+05,1.8909e+05,1.891e+05
6112,1.8915e+05,1.8915e+05,1.8915e+05,1.8915e+05,1.8915e+05
6113,1.8919e+05,1.8919e+05,1.8919e+05,1.8919e+05,1.8919e+05
6114,1.8927e+05,1.8927e+05,1.8927e+05,1.8927e+05,1.8927e+05
6115,1.8933e+05,1.8932e+05,1.8933e+05,1.8933e+05,1.8933e+05
6116,1.8942e+05,1.8942e+05,1.8942e+05,1.8942e+05,1.8942e+05
6117,1.8944e+05,1.8944e+05,1.8944e+05,1.8944e+05,1.8944e+05
6118,1.8949e+05,1.8948e+05,1.8948e+05,1.8949e+05,1.8949e+05
6119,1.8958e+05,1.8958e+05,1.8958e+05,1.8958e+05,1.8958e+05
6120,1.896e+05,1.896e+05,1.896e+05,1.896e+05,1.896e+05
6121,1.8967e+05,1.8967e+05,1.8967e+05,1.8967e+05,1.8967e+05
6122,1.8971e+05,1.897e+05,1.8971e+05,1.8971e+05,1.8971e+05
6123,1.8973e+05,1.8973e+05,1.8973e+05,1.8973e+05,1.8973e+05
6124,1.8978e+05,1.8978e+05,1.8978e+05,1.8978e+05,1.8978e+05
6125,1.8985e+05,1.8985e+05,1.8985e+05,1.8985e+05,1.8985e+05
6126,1.8989e+05,1.8989e+05,1.8989e+05,1.8989e+05,1.8989e+05
6127,1.8996e+05,1.8996e+05,1.8996e+05,1.8996e+05,1.8996e+05
6128,1.8998e+05,1.8998e+05,1.8998e+05,1.8998e+05,1.8998e+05
6129,1.9005e+05,1.9005e+05,1.9005e+05,1.9005e+05,1.9005e+05
6130,1.9009e+05,1.9008e+05,1.9008e+05,1.9009e+05,1.9009e+05
6131,1.9013e+05,1.9013e+05,1.9013e+05,1.9013e+05,1.9013e+05
6132,1.9015e+05,1.9015e+05,1.9015e+05,1.9015e+05,1.9015e+05
6133,1.9021e+05,1.9021e+05,1.9021e+05,1.9021e+05,1.9021e+05
6134,1.9029e+05,1.9028e+05,1.9028e+05,1.9029e+05,1.9029e+05
6135,1.9035e+05,1.9035e+05,1.9035e+05,1.9035e+05,1.9035e+05
6136,1.9035e+05,1.9035e+05,1.9035e+05,1.9035e+05,1.9035e+05
6137,1.9048e+05,1.9047e+05,1.9047e+05,1.9048e+05,1.9048e+05
6138,1.9049e+05,1.9049e+05,1.9049e+05,1.9049e+05,1.9049e+05
6139,1.9055e+05,1.9055e+05,1.9055e+05,1.9055e+05,1.9055e+05
6140,1.9056e+05,1.9056e+05,1.9056e+05,1.9056e+05,1.9056e+05
6141,1.9061e+05,1.906e+05,1.906e+05,1.9061e+05,1.9061e+05
6142,1.9067e+05,1.9067e+05,1.9067e+05,1.9067e+05,1.9067e+05
6143,1.907e+05,1.907e+05,1.907e+05,1.907e+05,1.907e+05
6144,1.9072e+05,1.9072e+05,1.9072e+05,1.9072e+05,1.9072e+05
6145,1.908e+05,1.9079e+05,1.9079e+05,1.908e+05,1.908e+05
6146,1.9088e+05,1.9087e+05,1.9087e+05,1.9088e+05,1.9088e+05
6147,1.9097e+05,1.9096e+05,1.9096e+05,1.9096e+05,1.9096e+05
6148,1.9105e+05,1.9105e+05,1.9105e+05,1.9105e+05,1.9105e+05
6149,1.911e+05,1.911e+05,1.911e+05,1.911e+05,1.911e+05
6150,1.9113e+05,1.9113e+05,1.9113e+05,1.9113e+05,1.9113e+05
6151,1.9121e+05,1.9121e+05,1.9121e+05,1.9121e+05,1.9121e+05
6152,1.9125e+05,1.9124e+05,1.9124e+05,1.9125e+05,1.9125e+05
6153,1.9129e+05,1.9129e+05,1.9129e+05,1.9129e+05,1.9129e+05
6154,1.9134e+05,1.9134e+05,1.9134e+05,1.9134e+05,1.9134e+05
6155,1.9135e+05,1.9135e+05,1.9135e+05,1.9135e+05,1.9135e+05
6156,1.9139e+05,1.9139e+05,1.9139e+05,1.9139e+05,1.9139e+05
6157,1.9146e+05,1.9146e+05,1.9146e+05,1.9146e+05,1.9146e+05
6158,1.9152e+05,1.9152e+05,1.9152e+05,1.9152e+05,1.9152e+05
6159,1.9156e+05,1.9156e+05,1.9156e+05,1.9156e+05,1.9156e+05
6160,1.9161e+05,1.9161e+05,1.9161e+05,1.9161e+05,1.9161e+05
6161,1.9166e+05,1.9166e+05,1.9166e+05,1.9166e+05,1.9166e+05
6162,1.9174e+05,1.9173e+05,1.9174e+05,1.9174e+05,1.9174e+05
6163,1.9177e+05,1.9177e+05,1.9177e+05,1.9177e+05,1.9177e+05
6164,1.9188e+05,1.9188e+05,1.9188e+05,1.9188e+05,1.9188e+05
6165,1.919e+05,1.9189e+05,1.919e+05,1.919e+05,1.919e+05
6166,1.9197e+05,1.9196e+05,1.9196e+05,1.9197e+05,1.9197e+05
6167,1.9206e+05,1.9206e+05,1.9206e+05,1.9206e+05,1.9206e+05
6168,1.9207e+05,1.9207e+05,1.9207e+05,1.9207e+05,1.9207e+05
6169,1.9216e+05,1.9216e+05,1.9216e+05,1.9216e+05,1.9216e+05
6170,1.9227e+05,1.9226e+05,1.9226e+05,1.9227e+05,1.9227e+05
6171,1.9229e+05,1.9229e+05,1.9229e+05,1.9229e+05,1.9229e+05
6172,1.9238e+05,1.9238e+05,1.9238e+05,1.9238e+05,1.9238e+05
6173,1.9243e+05,1.9242e+05,1.9242e+05,1.9243e+05,1.9243e+05
6174,1.9243e+05,1.9242e+05,1.9243e+05,1.9243e+05,1.9243e+05
6175,1.9251e+05,1.9251e+05,1.9251e+05,1.9251e+05,1.9251e+05
6176,1.9255e+05,1.9255e+05,1.9255e+05,1.9255e+05,1.9255e+05
6177,1.926e+05,1.926e+05,1.926e+05,1.926e+05,1.926e+05
6178,1.9268e+05,1.9267e+05,1.9267e+05,1.9268e+05,1.9268e+05
6179,1.9274e+05,1.9274e+05,1.9274e+05,1.9274e+05,1.9274e+05
6180,1.9277e+05,1.9277e+05,1.9277e+05,1.9277e+05,1.9277e+05
6181,1.9284e+05,1.9283e+05,1.9284e+05,1.9284e+05,1.9284e+05
6182,1.929e+05,1.929e+05,1.929e+05,1.929e+05,1.929e+05
6183,1.9297e+05,1.9297e+05,1.9297e+05,1.9297e+05,1.9297e+05
6184,1.9301e+05,1.9301e+05,1.93e+05,1.9301e+05,1.9301e+05
6185,1.9313e+05,1.9313e+05,1.9313e+05,1.9313e+05,1.9313e+05
6186,1.9317e+05,1.9317e+05,1.9317e+05,1.9317e+05,1.9317e+05
6187,1.9322e+05,1.9322e+05,1.9322e+05,1.9322e+05,1.9322e+05
6188,1.9326e+05,1.9326e+05,1.9326e+05,1.9326e+05,1.9326e+05
6189,1.9332e+05,1.9331e+05,1.9331e+05,1.9332e+05,1.9332e+05
6190,1.9337e+05,1.9336e+05,1.9336e+05,1.9337e+05,1.9337e+05
6191,1.9344e+05,1.9344e+05,1.9344e+05,1.9344e+05,1.9344e+05
6192,1.9348e+05,1.9348e+05,1.9348e+05,1.9348e+05,1.9348e+05
6193,1.9354e+05,1.9354e+05,1.9354e+05,1.9354e+05,1.9354e+05
6194,1.9367e+05,1.9367e+05,1.9367e+05,1.9367e+05,1.9367e+05
6195,1.9368e+05,1.9368e+05,1.9368e+05,1.9368e+05,1.9368e+05
6196,1.9375e+05,1.9375e+05,1.9375e+05,1.9375e+05,1.9375e+05
6197,1.9384e+05,1.9384e+05,1.9384e+05,1.9384e+05,1.9384e+05
6198,1.9387e+05,1.9386e+05,1.9386e+05,1.9387e+05,1.9387e+05
6199,1.9395e+05,1.9395e+05,1.9395e+05,1.9395e+05,1.9395e+05
6200,1.9401e+05,1.9401e+05,1.9401e+05,1.9401e+05,1.9401e+05
6201,1.9405e+05,1.9405e+05,1.9405e+05,1.9405e+05,1.9405e+05
6202,1.9409e+05,1.9409e+05,1.9409e+05,1.9409e+05,1.9409e+05
6203,1.9414e+05,1.9414e+05,1.9414e+05,1.9414e+05,1.9414e+05
6204,1.9418e+05,1.9417e+05,1.9417e+05,1.9418e+05,1.9418e+05
6205,1.9424e+05,1.9424e+05,1.9424e+05,1.9424e+05,1.9424e+05
6206,1.9433e+05,1.9432e+05,1.9433e+05,1.9433e+05,1.9433e+05
6207,1.9438e+05,1.9438e+05,1.9438e+05,1.9438e+05,1.9438e+05
6208,1.9441e+05,1.944e+05,1.944e+05,1.944e+05,1.944e+05
6209,1.9445e+05,1.9444e+05,1.9444e+05,1.9444e+05,1.9445e+05
6210,1.9452e+05,1.9452e+05,1.9451e+05,1.9452e+05,1.9452e+05
6211,1.9461e+05,1.9461e+05,1.9461e+05,1.9461e+05,1.9461e+05
6212,1.9465e+05,1.9465e+05,1.9465e+05,1.9465e+05,1.9465e+05
6213,1.9469e+05,1.9469e+05,1.9469e+05,1.9469e+05,1.9469e+05
6214,1.9477e+05,1.9477e+05,1.9477e+05,1.9477e+05,1.9477e+05
6215,1.9478e+05,1.9478e+05,1.9478e+05,1.9478e+05,1.9478e+05
6216,1.9483e+05,1.9483e+05,1.9483e+05,1.9483e+05,1.9483e+05
6217,1.9488e+05,1.9487e+05,1.9487e+05,1.9488e+05,1.9488e+05
6218,1.9502e+05,1.9502e+05,1.9502e+05,1.9502e+05,1.9502e+05
6219,1.9507e+05,1.9507e+05,1.9507e+05,1.9507e+05,1.9507e+05
6220,1.9511e+05,1.951e+05,1.951e+05,1.9511e+05,1.9511e+05
6221,1.9515e+05,1.9515e+05,1.9515e+05,1.9515e+05,1.9515e+05
6222,1.9517e+05,1.9517e+05,1.9517e+05,1.9517e+05,1.9517e+05
6223,1.9524e+05,1.9524e+05,1.9524e+05,1.9524e+05,1.9524e+05
6224,1.9529e+05,1.9529e+05,1.9529e+05,1.9529e+05,1.9529e+05
6225,1.9532e+05,1.9532e+05,1.9532e+05,1.9532e+05,1.9532e+05
6226,1.9538e+05,1.9538e+05,1.9538e+05,1.9538e+05,1.9538e+05
6227,1.9545e+05,1.9545e+05,1.9545e+05,1.9545e+05,1.9545e+05
6228,1.9549e+05,1.9549e+05,1.9549e+05,1.9549e+05,1.9549e+05
6229,1.9557e+05,1.9557e+05,1.9557e+05,1.9557e+05,1.9557e+05
6230,1.9562e+05,1.9562e+05,1.9562e+05,1.9562e+05,1.9562e+05
6231,1.9564e+05,1.9564e+05,1.9564e+05,1.9564e+05,1.9564e+05
6232,1.9566e+05,1.9566e+05,1.9566e+05,1.9566e+05,1.9566e+05
6233,1.9572e+05,1.9572e+05,1.9572e+05,1.9572e+05,1.9572e+05
6234,1.9575e+05,1.9575e+05,1.9575e+05,1.9575e+05,1.9575e+05
6235,1.958e+05,1.958e+05,1.958e+05,1.958e+05,1.958e+05
6236,1.9595e+05,1.9595e+05,1.9595e+05,1.9595e+05,1.9595e+05
6237,1.9599e+05,1.9599e+05,1.9599e+05,1.9599e+05,1.9599e+05
6238,1.96e+05,1.96e+05,1.96e+05,1.96e+05,1.96e+05
6239,1.9607e+05,1.9607e+05,1.9607e+05,1.9607e+05,1.9607e+05
6240,1.9613e+05,1.9613e+05,1.9613e+05,1.9613e+05,1.9613e+05
6241,1.9615e+05,1.9614e+05,1.9614e+05,1.9615e+05,1.9615e+05
6242,1.9617e+05,1.9616e+05,1.9616e+05,1.9617e+05,1.9617e+05
6243,1.9622e+05,1.9622e+05,1.9622e+05,1.9622e+05,1.9622e+05
6244,1.9627e+05,1.9627e+05,1.9627e+05,1.9627e+05,1.9627e+05
6245,1.9636e+05,1.9636e+05,1.9636e+05,1.9636e+05,1.9636e+05
6246,1.9641e+05,1.9641e+05,1.9641e+05,1.9641e+05,1.9641e+05
6247,1.9645e+05,1.9645e+05,1.9645e+05,1.9645e+05,1.9645e+05
6248,1.965e+05,1.965e+05,1.965e+05,1.965e+05,1.965e+05
6249,1.9652e+05,1.9652e+05,1.9652e+05,1.9652e+05,1.9652e+05
6250,1.9658e+05,1.9658e+05,1.9658e+05,1.9658e+05,1.9658e+05
6251,1.9667e+05,1.9666e+05,1.9666e+05,1.9667e+05,1.9667e+05
6252,1.9672e+05,1.9671e+05,1.9671e+05,1.9672e+05,1.9672e+05
6253,1.9678e+05,1.9678e+05,1.9678e+05,1.9678e+05,1.9678e+05
6254,1.9679e+05,1.9679e+05,1.9679e+05,1.9679e+05,1.9679e+05
6255,1.9685e+05,1.9685e+05,1.9685e+05,1.9685e+05,1.9685e+05
6256,1.9688e+05,1.9688e+05,1.9688e+05,1.9688e+05,1.9688e+05
6257,1.9694e+05,1.9693e+05,1.9693e+05,1.9693e+05,1.9693e+05
6258,1.9701e+05,1.9701e+05,1.9701e+05,1.9701e+05,1.9701e+05
6259,1.9709e+05,1.9708e+05,1.9708e+05,1.9709e+05,1.9709e+05
6260,1.9714e+05,1.9713e+05,1.9713e+05,1.9714e+05,1.9714e+05
6261,1.9718e+05,1.9718e+05,1.9718e+05,1.9718e+05,1.9718e+05
6262,1.9723e+05,1.9722e+05,1.9722e+05,1.9723e+05,1.9723e+05
6263,1.9727e+05,1.9727e+05,1.9727e+05,1.9727e+05,1.9727e+05
6264,1.9731e+05,1.9731e+05,1.9731e+05,1.9731e+05,1.9731e+05
6265,1.9738e+05,1.9737e+05,1.9737e+05,1.9738e+05,1.9738e+05
6266,1.9739e+05,1.9739e+05,1.9739e+05,1.9739e+05,1.9739e+05
6267,1.9752e+05,1.9751e+05,1.9751e+05,1.9752e+05,1.9752e+05
6268,1.9753e+05,1.9753e+05,1.9753e+05,1.9753e+05,1.9753e+05
6269,1.9761e+05,1.9761e+05,1.9761e+05,1.9761e+05,1.9761e+05
6270,1.9764e+05,1.9764e+05,1.9764e+05,1.9764e+05,1.9764e+05
6271,1.9779e+05,1.9778e+05,1.9779e+05,1.9779e+05,1.9779e+05
6272,1.9782e+05,1.9782e+05,1.9782e+05,1.9782e+05,1.9782e+05
6273,1.9788e+05,1.9788e+05,1.9788e+05,1.9788e+05,1.9788e+05
6274,1.979e+05,1.979e+05,1.979e+05,1.979e+05,1.979e+05
6275,1.9804e+05,1.9804e+05,1.9804e+05,1.9804e+05,1.9804e+05
6276,1.9806e+05,1.9806e+05,1.9806e+05,1.9806e+05,1.9806e+05
6277,1.9813e+05,1.9812e+05,1.9813e+05,1.9813e+05,1.9813e+05
6278,1.9816e+05,1.9816e+05,1.9816e+05,1.9816e+05,1.9816e+05
6279,1.9823e+05,1.9823e+05,1.9823e+05,1.9823e+05,1.9823e+05
6280,1.9827e+05,1.9827e+05,1.9827e+05,1.9827e+05,1.9827e+05
6281,1.9834e+05,1.9834e+05,1.9834e+05,1.9834e+05,1.9834e+05
6282,1.9838e+05,1.9837e+05,1.9837e+05,1.9838e+05,1.9838e+05
6283,1.9841e+05,1.9841e+05,1.9841e+05,1.9841e+05,1.9841e+05
6284,1.9842e+05,1.9842e+05,1.9842e+05,1.9842e+05,1.9842e+05
6285,1.9856e+05,1.9855e+05,1.9855e+05,1.9856e+05,1.9856e+05
6286,1.9859e+05,1.9859e+05,1.9859e+05,1.9859e+05,1.9859e+05
6287,1.9863e+05,1.9863e+05,1.9863e+05,1.9863e+05,1.9863e+05
6288,1.9871e+05,1.987e+05,1.987e+05,1.9871e+05,1.9871e+05
6289,1.9882e+05,1.9882e+05,1.9882e+05,1.9882e+05,1.9882e+05
6290,1.9884e+05,1.9884e+05,1.9883e+05,1.9884e+05,1.9884e+05
6291,1.989e+05,1.989e+05,1.989e+05,1.989e+05,1.989e+05
6292,1.9899e+05,1.9899e+05,1.9899e+05,1.9899e+05,1.9899e+05
6293,1.9908e+05,1.9908e+05,1.9908e+05,1.9908e+05,1.9908e+05
6294,1.9912e+05,1.9912e+05,1.9912e+05,1.9912e+05,1.9912e+05
6295,1.9917e+05,1.9917e+05,1.9917e+05,1.9917e+05,1.9917e+05
6296,1.9929e+05,1.9928e+05,1.9929e+05,1.9929e+05,1.9929e+05
6297,1.9934e+05,1.9934e+05,1.9934e+05,1.9934e+05,1.9934e+05
6298,1.9938e+05,1.9937e+05,1.9937e+05,1.9938e+05,1.9938e+05
6299,1.9939e+05,1.9939e+05,1.9939e+05,1.9939e+05,1.9939e+05
6300,1.9946e+05,1.9946e+05,1.9946e+05,1.9946e+05,1.9946e+05
6301,1.9952e+05,1.9952e+05,1.9952e+05,1.9952e+05,1.9952e+05
6302,1.9956e+05,1.9956e+05,1.9956e+05,1.9956e+05,1.9956e+05
6303,1.9966e+05,1.9965e+05,1.9965e+05,1.9966e+05,1.9966e+05
6304,1.9973e+05,1.9973e+05,1.9973e+05,1.9973e+05,1.9973e+05
6305,1.9983e+05,1.9983e+05,1.9983e+05,1.9983e+05,1.9983e+05
6306,1.9987e+05,1.9987e+05,1.9987e+05,1.9987e+05,1.9987e+05
6307,1.9993e+05,1.9993e+05,1.9993e+05,1.9993e+05,1.9993e+05
6308,1.9996e+05,1.9996e+05,1.9996e+05,1.9996e+05,1.9996e+05
6309,2.0002e+05,2.0002e+05,2.0002e+05,2.0002e+05,2.0002e+05
6310,2.0004e+05,2.0004e+05,2.0004e+05,2.0004e+05,2.0004e+05
6311,2.001e+05,2.001e+05,2.001e+05,2.001e+05,2.001e+05
6312,2.0015e+05,2.0015e+05,2.0015e+05,2.0015e+05,2.0015e+05
6313,2.0026e+05,2.0025e+05,2.0025e+05,2.0026e+05,2.0026e+05
6314,2.003e+05,2.003e+05,2.003e+05,2.003e+05,2.003e+05
6315,2.0038e+05,2.0038e+05,2.0038e+05,2.0038e+05,2.0038e+05
6316,2.0042e+05,2.0042e+05,2.0042e+05,2.0042e+05,2.0042e+05
6317,2.0048e+05,2.0048e+05,2.0047e+05,2.0048e+05,2.0048e+05
6318,2.0049e+05,2.0049e+05,2.0049e+05,2.0049e+05,2.0049e+05
6319,2.0056e+05,2.0056e+05,2.0056e+05,2.0056e+05,2.0056e+05
6320,2.0057e+05,2.0057e+05,2.0057e+05,2.0057e+05,2.0057e+05
6321,2.0071e+05,2.007e+05,2.007e+05,2.0071e+05,2.0071e+05
6322,2.0073e+05,2.0073e+05,2.0073e+05,2.0073e+05,2.0073e+05
6323,2.008e+05,2.008e+05,2.008e+05,2.008e+05,2.008e+05
6324,2.0087e+05,2.0086e+05,2.0086e+05,2.0087e+05,2.0087e+05
6325,2.0091e+05,2.0091e+05,2.0091e+05,2.0091e+05,2.0091e+05
6326,2.0097e+05,2.0097e+05,2.0097e+05,2.0097e+05,2.0097e+05
6327,2.0102e+05,2.0102e+05,2.0102e+05,2.0102e+05,2.0102e+05
6328,2.0106e+05,2.0106e+05,2.0106e+05,2.0106e+05,2.0106e+05
6329,2.0113e+05,2.0113e+05,2.0113e+05,2.0113e+05,2.0113e+05
6330,2.0117e+05,2.0116e+05,2.0116e+05,2.0116e+05,2.0117e+05
6331,2.0119e+05,2.0118e+05,2.0119e+05,2.0119e+05,2.0119e+05
6332,2.013e+05,2.0129e+05,2.0129e+05,2.013e+05,2.013e+05
6333,2.0131e+05,2.0131e+05,2.0131e+05,2.0131e+05,2.0131e+05
6334,2.0133e+05,2.0133e+05,2.0133e+05,2.0133e+05,2.0133e+05
6335,2.0142e+05,2.0142e+05,2.0142e+05,2.0142e+05,2.0142e+05
6336,2.0153e+05,2.0153e+05,2.0153e+05,2.0153e+05,2.0153e+05
6337,2.0159e+05,2.0159e+05,2.0159e+05,2.0159e+05,2.0159e+05
6338,2.0164e+05,2.0164e+05,2.0164e+05,2.0164e+05,2.0164e+05
6339,2.0171e+05,2.017e+05,2.017e+05,2.0171e+05,2.0171e+05
6340,2.0175e+05,2.0175e+05,2.0175e+05,2.0175e+05,2.0175e+05
6341,2.0182e+05,2.0182e+05,2.0182e+05,2.0182e+05,2.0182e+05
6342,2.0189e+05,2.0189e+05,2.0189e+05,2.0189e+05,2.0189e+05
6343,2.0194e+05,2.0194e+05,2.0194e+05,2.0194e+05,2.0194e+05
6344,2.02e+05,2.02e+05,2.02e+05,2.02e+05,2.02e+05
6345,2.0203e+05,2.0203e+05,2.0203e+05,2.0203e+05,2.0203e+05
6346,2.0212e+05,2.0211e+05,2.0211e+05,2.0212e+05,2.0212e+05
6347,2.0213e+05,2.0213e+05,2.0213e+05,2.0213e+05,2.0213e+05
6348,2.022e+05,2.022e+05,2.022e+05,2.022e+05,2.022e+05
6349,2.0226e+05,2.0226e+05,2.0226e+05,2.0226e+05,2.0226e+05
6350,2.0227e+05,2.0227e+05,2.0227e+05,2.0227e+05,2.0227e+05
6351,2.0232e+05,2.0232e+05,2.0232e+05,2.0232e+05,2.0232e+05
6352,2.0238e+05,2.0238e+05,2.0238e+05,2.0238e+05,2.0238e+05
6353,2.0246e+05,2.0246e+05,2.0246e+05,2.0246e+05,2.0246e+05
6354,2.0253e+05,2.0253e+05,2.0253e+05,2.0253e+05,2.0253e+05
6355,2.0256e+05,2.0255e+05,2.0255e+05,2.0256e+05,2.0256e+05
6356,2.0262e+05,2.0262e+05,2.0262e+05,2.0262e+05,2.0262e+05
6357,2.0267e+05,2.0267e+05,2.0267e+05,2.0267e+05,2.0267e+05
6358,2.0273e+05,2.0273e+05,2.0273e+05,2.0273e+05,2.0273e+05
6359,2.0278e+05,2.0277e+05,2.0277e+05,2.0278e+05,2.0278e+05
6360,2.0282e+05,2.0282e+05,2.0282e+05,2.0282e+05,2.0282e+05
6361,2.0287e+05,2.0286e+05,2.0286e+05,2.0287e+05,2.0287e+05
6362,2.0289e+05,2.0289e+05,2.0289e+05,2.0289e+05,2.0289e+05
6363,2.0296e+05,2.0296e+05,2.0295e+05,2.0296e+05,2.0296e+05
6364,2.0298e+05,2.0298e+05,2.0298e+05,2.0298e+05,2.0298e+05
6365,2.0303e+05,2.0303e+05,2.0303e+05,2.0303e+05,2.0303e+05
6366,2.0314e+05,2.0314e+05,2.0314e+05,2.0314e+05,2.0314e+05
6367,2.032e+05,2.032e+05,2.032e+05,2.032e+05,2.032e+05
6368,2.0323e+05,2.0323e+05,2.0323e+05,2.0323e+05,2.0323e+05
6369,2.0323e+05,2.0323e+05,2.0323e+05,2.0323e+05,2.0323e+05
6370,2.033e+05,2.033e+05,2.033e+05,2.033e+05,2.033e+05
6371,2.0335e+05,2.0335e+05,2.0335e+05,2.0335e+05,2.0335e+05
6372,2.0342e+05,2.0342e+05,2.0342e+05,2.0342e+05,2.0342e+05
6373,2.0346e+05,2.0345e+05,2.0345e+05,2.0346e+05,2.0346e+05
6374,2.0351e+05,2.035e+05,2.0351e+05,2.0351e+05,2.0351e+05
6375,2.0361e+05,2.036e+05,2.036e+05,2.036e+05,2.0361e+05
6376,2.0365e+05,2.0365e+05,2.0365e+05,2.0365e+05,2.0365e+05
6377,2.0369e+05,2.0368e+05,2.0368e+05,2.0369e+05,2.0369e+05
6378,2.0375e+05,2.0375e+05,2.0375e+05,2.0375e+05,2.0375e+05
6379,2.038e+05,2.038e+05,2.038e+05,2.038e+05,2.038e+05
6380,2.039e+05,2.039e+05,2.039e+05,2.039e+05,2.039e+05
6381,2.0395e+05,2.0395e+05,2.0395e+05,2.0395e+05,2.0395e+05
6382,2.0396e+05,2.0396e+05,2.0396e+05,2.0396e+05,2.0396e+05
6383,2.0406e+05,2.0405e+05,2.0405e+05,2.0406e+05,2.0406e+05
6384,2.041e+05,2.041e+05,2.0409e+05,2.041e+05,2.041e+05
6385,2.0414e+05,2.0414e+05,2.0414e+05,2.0414e+05,2.0414e+05
6386,2.0419e+05,2.0419e+05,2.0419e+05,2.0419e+05,2.0419e+05
6387,2.0426e+05,2.0425e+05,2.0425e+05,2.0426e+05,2.0426e+05
6388,2.0435e+05,2.0435e+05,2.0435e+05,2.0435e+05,2.0435e+05
6389,2.0436e+05,2.0436e+05,2.0436e+05,2.0436e+05,2.0436e+05
6390,2.0439e+05,2.0439e+05,2.0439e+05,2.0439e+05,2.0439e+05
6391,2.0453e+05,2.0453e+05,2.0453e+05,2.0453e+05,2.0453e+05
6392,2.0458e+05,2.0457e+05,2.0457e+05,2.0458e+05,2.0458e+05
6393,2.0464e+05,2.0464e+05,2.0464e+05,2.0464e+05,2.0464e+05
6394,2.0469e+05,2.0469e+05,2.0468e+05,2.0469e+05,2.0469e+05
6395,2.0475e+05,2.0475e+05,2.0475e+05,2.0475e+05,2.0475e+05
6396,2.0482e+05,2.0482e+05,2.0482e+05,2.0482e+05,2.0482e+05
6397,2.0487e+05,2.0487e+05,2.0487e+05,2.0487e+05,2.0487e+05
6398,2.0502e+05,2.0501e+05,2.0501e+05,2.0502e+05,2.0502e+05
6399,2.0505e+05,2.0504e+05,2.0504e+05,2.0505e+05,2.0505e+05
6400,2.0509e+05,2.0509e+05,2.0509e+05,2.0509e+05,2.0509e+05
6401,2.0513e+05,2.0513e+05,2.0513e+05,2.0513e+05,2.0513e+05
6402,2.0517e+05,2.0517e+05,2.0516e+05,2.0517e+05,2.0517e+05
6403,2.0524e+05,2.0524e+05,2.0524e+05,2.0524e+05,2.0524e+05
6404,2.0528e+05,2.0528e+05,2.0528e+05,2.0528e+05,2.0528e+05
6405,2.054e+05,2.054e+05,2.054e+05,2.054e+05,2.054e+05
6406,2.0542e+05,2.0542e+05,2.0542e+05,2.0542e+05,2.0542e+05
6407,2.0544e+05,2.0543e+05,2.0543e+05,2.0544e+05,2.0544e+05
6408,2.0554e+05,2.0553e+05,2.0553e+05,2.0554e+05,2.0554e+05
6409,2.0557e+05,2.0557e+05,2.0557e+05,2.0557e+05,2.0557e+05
6410,2.0571e+05,2.0571e+05,2.0571e+05,2.0571e+05,2.0571e+05
6411,2.0578e+05,2.0578e+05,2.0578e+05,2.0578e+05,2.0578e+05
6412,2.0584e+05,2.0584e+05,2.0584e+05,2.0584e+05,2.0584e+05
6413,2.0585e+05,2.0584e+05,2.0584e+05,2.0585e+05,2.0585e+05
6414,2.0591e+05,2.0591e+05,2.0591e+05,2.0591e+05,2.0591e+05
6415,2.0594e+05,2.0594e+05,2.0594e+05,2.0594e+05,2.0594e+05
6416,2.0613e+05,2.0613e+05,2.0613e+05,2.0613e+05,2.0613e+05
6417,2.0617e+05,2.0617e+05,2.0617e+05,2.0617e+05,2.0617e+05
6418,2.0624e+05,2.0623e+05,2.0624e+05,2.0624e+05,2.0624e+05
6419,2.0628e+05,2.0628e+05,2.0628e+05,2.0628e+05,2.0628e+05
6420,2.0632e+05,2.0632e+05,2.0632e+05,2.0632e+05,2.0632e+05
6421,2.0643e+05,2.0642e+05,2.0643e+05,2.0643e+05,2.0643e+05
6422,2.0648e+05,2.0647e+05,2.0647e+05,2.0648e+05,2.0648e+05
6423,2.0649e+05,2.0649e+05,2.0649e+05,2.0649e+05,2.0649e+05
6424,2.0659e+05,2.0659e+05,2.0659e+05,2.0659e+05,2.0659e+05
6425,2.0661e+05,2.0661e+05,2.066e+05,2.0661e+05,2.0661e+05
6426,2.067e+05,2.067e+05,2.067e+05,2.067e+05,2.067e+05
6427,2.0673e+05,2.0673e+05,2.0673e+05,2.0673e+05,2.0673e+05
6428,2.068e+05,2.068e+05,2.068e+05,2.068e+05,2.068e+05
6429,2.0689e+05,2.0689e+05,2.0689e+05,2.0689e+05,2.0689e+05
6430,2.0693e+05,2.0693e+05,2.0692e+05,2.0693e+05,2.0693e+05
6431,2.0699e+05,2.0699e+05,2.0699e+05,2.0699e+05,2.0699e+05
6432,2.0706e+05,2.0706e+05,2.0706e+05,2.0706e+05,2.0706e+05
6433,2.0711e+05,2.071e+05,2.071e+05,2.071e+05,2.0711e+05
6434,2.0714e+05,2.0714e+05,2.0714e+05,2.0714e+05,2.0714e+05
6435,2.072e+05,2.072e+05,2.072e+05,2.072e+05,2.072e+05
6436,2.073e+05,2.0729e+05,2.0729e+05,2.073e+05,2.073e+05
6437,2.0732e+05,2.0732e+05,2.0732e+05,2.0732e+05,2.0732e+05
6438,2.0737e+05,2.0737e+05,2.0737e+05,2.0737e+05,2.0737e+05
6439,2.0745e+05,2.0744e+05,2.0745e+05,2.0745e+05,2.0745e+05
6440,2.0752e+05,2.0752e+05,2.0752e+05,2.0752e+05,2.0752e+05
6441,2.0759e+05,2.0759e+05,2.0759e+05,2.0759e+05,2.0759e+05
6442,2.0763e+05,2.0763e+05,2.0763e+05,2.0763e+05,2.0763e+05
6443,2.077e+05,2.0769e+05,2.077e+05,2.077e+05,2.077e+05
6444,2.0777e+05,2.0777e+05,2.0777e+05,2.0777e+05,2.0777e+05
6445,2.0778e+05,2.0777e+05,2.0777e+05,2.0778e+05,2.0778e+05
6446,2.0786e+05,2.0786e+05,2.0786e+05,2.0786e+05,2.0786e+05
6447,2.0793e+05,2.0793e+05,2.0793e+05,2.0793e+05,2.0793e+05
6448,2.0796e+05,2.0796e+05,2.0796e+05,2.0796e+05,2.0796e+05
6449,2.0798e+05,2.0798e+05,2.0798e+05,2.0798e+05,2.0798e+05
6450,2.0809e+05,2.0808e+05,2.0808e+05,2.0809e+05,2.0809e+05
6451,2.0813e+05,2.0813e+05,2.0813e+05,2.0813e+05,2.0813e+05
6452,2.0823e+05,2.0822e+05,2.0822e+05,2.0823e+05,2.0823e+05
6453,2.0825e+05,2.0825e+05,2.0825e+05,2.0825e+05,2.0825e+05
6454,2.0828e+05,2.0827e+05,2.0827e+05,2.0828e+05,2.0828e+05
6455,2.0833e+05,2.0833e+05,2.0833e+05,2.0833e+05,2.0833e+05
6456,2.0839e+05,2.0839e+05,2.0838e+05,2.0839e+05,2.0839e+05
6457,2.0846e+05,2.0845e+05,2.0846e+05,2.0846e+05,2.0846e+05
6458,2.0846e+05,2.0846e+05,2.0846e+05,2.0846e+05,2.0846e+05
6459,2.0852e+05,2.0852e+05,2.0852e+05,2.0852e+05,2.0852e+05
6460,2.086e+05,2.086e+05,2.086e+05,2.086e+05,2.086e+05
6461,2.0864e+05,2.0864e+05,2.0864e+05,2.0864e+05,2.0864e+05
6462,2.0872e+05,2.0872e+05,2.0872e+05,2.0872e+05,2.0872e+05
6463,2.0877e+05,2.0877e+05,2.0877e+05,2.0877e+05,2.0877e+05
6464,2.0879e+05,2.0879e+05,2.0879e+05,2.0879e+05,2.0879e+05
6465,2.0884e+05,2.0883e+05,2.0884e+05,2.0884e+05,2.0884e+05
6466,2.0887e+05,2.0886e+05,2.0886e+05,2.0887e+05,2.0887e+05
6467,2.0892e+05,2.0892e+05,2.0892e+05,2.0892e+05,2.0892e+05
6468,2.0902e+05,2.0902e+05,2.0902e+05,2.0902e+05,2.0902e+05
6469,2.0905e+05,2.0905e+05,2.0905e+05,2.0905e+05,2.0905e+05
6470,2.0909e+05,2.0909e+05,2.0909e+05,2.0909e+05,2.0909e+05
6471,2.0915e+05,2.0915e+05,2.0915e+05,2.0915e+05,2.0915e+05
6472,2.092e+05,2.092e+05,2.092e+05,2.092e+05,2.092e+05
6473,2.0927e+05,2.0927e+05,2.0927e+05,2.0927e+05,2.0927e+05
6474,2.0935e+05,2.0934e+05,2.0934e+05,2.0935e+05,2.0935e+05
6475,2.0937e+05,2.0936e+05,2.0936e+05,2.0937e+05,2.0937e+05
6476,2.094e+05,2.094e+05,2.094e+05,2.094e+05,2.094e+05
6477,2.0945e+05,2.0944e+05,2.0945e+05,2.0945e+05,2.0945e+05
6478,2.0953e+05,2.0953e+05,2.0953e+05,2.0953e+05,2.0953e+05
6479,2.0956e+05,2.0956e+05,2.0956e+05,2.0956e+05,2.0956e+05
6480,2.0967e+05,2.0967e+05,2.0967e+05,2.0967e+05,2.0967e+05
6481,2.0971e+05,2.0971e+05,2.0971e+05,2.0971e+05,2.0971e+05
6482,2.0972e+05,2.0972e+05,2.0972e+05,2.0972e+05,2.0972e+05
6483,2.0982e+05,2.0982e+05,2.0982e+05,2.0982e+05,2.0982e+05
6484,2.0986e+05,2.0985e+05,2.0986e+05,2.0986e+05,2.0986e+05
6485,2.0991e+05,2.0991e+05,2.0991e+05,2.0991e+05,2.0991e+05
6486,2.0998e+05,2.0998e+05,2.0998e+05,2.0998e+05,2.0998e+05
6487,2.1e+05,2.1e+05,2.1e+05,2.1e+05,2.1e+05
6488,2.1011e+05,2.1011e+05,2.1011e+05,2.1011e+05,2.1011e+05
6489,2.1018e+05,2.1018e+05,2.1018e+05,2.1018e+05,2.1018e+05
6490,2.1027e+05,2.1026e+05,2.1026e+05,2.1027e+05,2.1027e+05
6491,2.103e+05,2.103e+05,2.103e+05,2.103e+05,2.103e+05
6492,2.1033e+05,2.1033e+05,2.1033e+05,2.1033e+05,2.1033e+05
6493,2.1038e+05,2.1038e+05,2.1038e+05,2.1038e+05,2.1038e+05
6494,2.1044e+05,2.1044e+05,2.1044e+05,2.1044e+05,2.1044e+05
6495,2.1051e+05,2.105e+05,2.105e+05,2.1051e+05,2.1051e+05
6496,2.106e+05,2.106e+05,2.106e+05,2.106e+05,2.106e+05
6497,2.1066e+05,2.1066e+05,2.1066e+05,2.1066e+05,2.1066e+05
6498,2.1071e+05,2.107e+05,2.107e+05,2.1071e+05,2.1071e+05
6499,2.1077e+05,2.1077e+05,2.1077e+05,2.1077e+05,2.1077e+05
6500,2.1081e+05,2.1081e+05,2.1081e+05,2.1081e+05,2.1081e+05
6501,2.1087e+05,2.1087e+05,2.1087e+05,2.1087e+05,2.1087e+05
6502,2.1092e+05,2.1091e+05,2.1091e+05,2.1091e+05,2.1091e+05
6503,2.1096e+05,2.1096e+05,2.1096e+05,2.1096e+05,2.1096e+05
6504,2.1116e+05,2.1116e+05,2.1116e+05,2.1116e+05,2.1116e+05
6505,2.1119e+05,2.1119e+05,2.1119e+05,2.1119e+05,2.1119e+05
6506,2.1124e+05,2.1124e+05,2.1123e+05,2.1124e+05,2.1124e+05
6507,2.1131e+05,2.1131e+05,2.1131e+05,2.1131e+05,2.1131e+05
6508,2.1136e+05,2.1136e+05,2.1135e+05,2.1136e+05,2.1136e+05
6509,2.1138e+05,2.1138e+05,2.1138e+05,2.1138e+05,2.1138e+05
6510,2.1143e+05,2.1143e+05,2.1143e+05,2.1143e+05,2.1143e+05
6511,2.1151e+05,2.1151e+05,2.1151e+05,2.1151e+05,2.1151e+05
6512,2.1154e+05,2.1154e+05,2.1154e+05,2.1154e+05,2.1154e+05
6513,2.1168e+05,2.1167e+05,2.1168e+05,2.1168e+05,2.1168e+05
6514,2.1173e+05,2.1173e+05,2.1173e+05,2.1173e+05,2.1173e+05
6515,2.1181e+05,2.1181e+05,2.1181e+05,2.1181e+05,2.1181e+05
6516,2.1187e+05,2.1186e+05,2.1186e+05,2.1186e+05,2.1187e+05
6517,2.1192e+05,2.1191e+05,2.1192e+05,2.1192e+05,2.1192e+05
6518,2.1195e+05,2.1195e+05,2.1195e+05,2.1195e+05,2.1195e+05
6519,2.1205e+05,2.1205e+05,2.1205e+05,2.1205e+05,2.1205e+05
6520,2.1206e+05,2.1206e+05,2.1206e+05,2.1206e+05,2.1206e+05
6521,2.1215e+05,2.1214e+05,2.1215e+05,2.1215e+05,2.1215e+05
6522,2.122e+05,2.122e+05,2.122e+05,2.122e+05,2.122e+05
6523,2.1228e+05,2.1228e+05,2.1228e+05,2.1228e+05,2.1228e+05
6524,2.1239e+05,2.1238e+05,2.1238e+05,2.1239e+05,2.1239e+05
6525,2.1241e+05,2.1241e+05,2.1241e+05,2.1241e+05,2.1241e+05
6526,2.125e+05,2.125e+05,2.125e+05,2.125e+05,2.125e+05
6527,2.1254e+05,2.1254e+05,2.1254e+05,2.1254e+05,2.1254e+05
6528,2.1259e+05,2.1259e+05,2.1259e+05,2.1259e+05,2.1259e+05
6529,2.1265e+05,2.1264e+05,2.1264e+05,2.1265e+05,2.1265e+05
6530,2.1273e+05,2.1273e+05,2.1273e+05,2.1273e+05,2.1273e+05
6531,2.1281e+05,2.1281e+05,2.1281e+05,2.1281e+05,2.1281e+05
6532,2.1283e+05,2.1283e+05,2.1283e+05,2.1283e+05,2.1283e+05
6533,2.1298e+05,2.1298e+05,2.1298e+05,2.1298e+05,2.1298e+05
6534,2.1302e+05,2.1301e+05,2.1301e+05,2.1302e+05,2.1302e+05
6535,2.1313e+05,2.1312e+05,2.1312e+05,2.1313e+05,2.1313e+05
6536,2.1316e+05,2.1316e+05,2.1316e+05,2.1316e+05,2.1316e+05
6537,2.1317e+05,2.1317e+05,2.1317e+05,2.1317e+05,2.1317e+05
6538,2.1321e+05,2.132e+05,2.132e+05,2.1321e+05,2.1321e+05
6539,2.1325e+05,2.1324e+05,2.1324e+05,2.1325e+05,2.1325e+05
6540,2.1338e+05,2.1338e+05,2.1338e+05,2.1338e+05,2.1338e+05
6541,2.1341e+05,2.1341e+05,2.1341e+05,2.1341e+05,2.1341e+05
6542,2.1346e+05,2.1346e+05,2.1346e+05,2.1346e+05,2.1346e+05
6543,2.1351e+05,2.1351e+05,2.1351e+05,2.1351e+05,2.1351e+05
6544,2.1359e+05,2.1359e+05,2.1359e+05,2.1359e+05,2.1359e+05
6545,2.1366e+05,2.1366e+05,2.1366e+05,2.1366e+05,2.1366e+05
6546,2.1367e+05,2.1367e+05,2.1367e+05,2.1367e+05,2.1367e+05
6547,2.1379e+05,2.1378e+05,2.1378e+05,2.1379e+05,2.1379e+05
6548,2.138e+05,2.138e+05,2.138e+05,2.138e+05,2.138e+05
6549,2.1384e+05,2.1384e+05,2.1384e+05,2.1384e+05,2.1384e+05
6550,2.1391e+05,2.1391e+05,2.1391e+05,2.1391e+05,2.1391e+05
6551,2.1397e+05,2.1396e+05,2.1396e+05,2.1397e+05,2.1397e+05
6552,2.1402e+05,2.1402e+05,2.1402e+05,2.1402e+05,2.1402e+05
6553,2.1406e+05,2.1405e+05,2.1406e+05,2.1406e+05,2.1406e+05
6554,2.1418e+05,2.1418e+05,2.1418e+05,2.1418e+05,2.1418e+05
6555,2.1419e+05,2.1419e+05,2.1419e+05,2.1419e+05,2.1419e+05
6556,2.1431e+05,2.1431e+05,2.1431e+05,2.1431e+05,2.1431e+05
6557,2.1432e+05,2.1432e+05,2.1432e+05,2.1432e+05,2.1432e+05
6558,2.1437e+05,2.1437e+05,2.1437e+05,2.1437e+05,2.1437e+05
6559,2.1441e+05,2.1441e+05,2.1441e+05,2.1441e+05,2.1441e+05
6560,2.1446e+05,2.1446e+05,2.1446e+05,2.1446e+05,2.1446e+05
6561,2.1458e+05,2.1458e+05,2.1458e+05,2.1458e+05,2.1458e+05
6562,2.1461e+05,2.1461e+05,2.1461e+05,2.1461e+05,2.1461e+05
6563,2.147e+05,2.1469e+05,2.1469e+05,2.1469e+05,2.147e+05
6564,2.1471e+05,2.147e+05,2.147e+05,2.1471e+05,2.1471e+05
6565,2.1481e+05,2.1481e+05,2.1481e+05,2.1481e+05,2.1481e+05
6566,2.1484e+05,2.1484e+05,2.1484e+05,2.1484e+05,2.1484e+05
6567,2.1489e+05,2.1489e+05,2.1489e+05,2.1489e+05,2.1489e+05
6568,2.1498e+05,2.1498e+05,2.1498e+05,2.1498e+05,2.1498e+05
6569,2.1502e+05,2.1502e+05,2.1502e+05,2.1502e+05,2.1502e+05
6570,2.151e+05,2.151e+05,2.151e+05,2.151e+05,2.151e+05
6571,2.1516e+05,2.1516e+05,2.1516e+05,2.1516e+05,2.1516e+05
6572,2.1521e+05,2.1521e+05,2.1521e+05,2.1521e+05,2.1521e+05
6573,2.1527e+05,2.1527e+05,2.1527e+05,2.1527e+05,2.1527e+05
6574,2.1531e+05,2.1531e+05,2.1531e+05,2.1531e+05,2.1531e+05
6575,2.1534e+05,2.1534e+05,2.1534e+05,2.1534e+05,2.1534e+05
6576,2.1538e+05,2.1538e+05,2.1538e+05,2.1538e+05,2.1538e+05
6577,2.1542e+05,2.1542e+05,2.1542e+05,2.1542e+05,2.1542e+05
6578,2.1544e+05,2.1543e+05,2.1543e+05,2.1543e+05,2.1543e+05
6579,2.1555e+05,2.1555e+05,2.1555e+05,2.1555e+05,2.1555e+05
6580,2.1566e+05,2.1566e+05,2.1566e+05,2.1566e+05,2.1566e+05
6581,2.157e+05,2.157e+05,2.1569e+05,2.157e+05,2.157e+05
6582,2.1573e+05,2.1573e+05,2.1573e+05,2.1573e+05,2.1573e+05
6583,2.1578e+05,2.1578e+05,2.1578e+05,2.1578e+05,2.1578e+05
6584,2.158e+05,2.158e+05,2.158e+05,2.158e+05,2.158e+05
6585,2.1591e+05,2.159e+05,2.1591e+05,2.1591e+05,2.1591e+05
6586,2.1596e+05,2.1596e+05,2.1596e+05,2.1596e+05,2.1596e+05
6587,2.1599e+05,2.1599e+05,2.1599e+05,2.1599e+05,2.1599e+05
6588,2.1603e+05,2.1602e+05,2.1602e+05,2.1603e+05,2.1603e+05
6589,2.161e+05,2.161e+05,2.161e+05,2.161e+05,2.161e+05
6590,2.1612e+05,2.1612e+05,2.1612e+05,2.1612e+05,2.1612e+05
6591,2.1619e+05,2.1619e+05,2.1619e+05,2.1619e+05,2.1619e+05
6592,2.1626e+05,2.1626e+05,2.1626e+05,2.1626e+05,2.1626e+05
6593,2.163e+05,2.163e+05,2.163e+05,2.163e+05,2.163e+05
6594,2.1638e+05,2.1638e+05,2.1638e+05,2.1638e+05,2.1638e+05
6595,2.1646e+05,2.1645e+05,2.1645e+05,2.1646e+05,2.1646e+05
6596,2.1649e+05,2.1649e+05,2.1649e+05,2.1649e+05,2.1649e+05
6597,2.1656e+05,2.1656e+05,2.1656e+05,2.1656e+05,2.1656e+05
6598,2.166e+05,2.166e+05,2.166e+05,2.166e+05,2.166e+05
6599,2.1661e+05,2.1661e+05,2.1661e+05,2.1661e+05,2.1661e+05
6600,2.1669e+05,2.1669e+05,2.1669e+05,2.1669e+05,2.1669e+05
6601,2.1671e+05,2.1671e+05,2.1671e+05,2.1671e+05,2.1671e+05
6602,2.1677e+05,2.1677e+05,2.1677e+05,2.1677e+05,2.1677e+05
6603,2.1686e+05,2.1686e+05,2.1686e+05,2.1686e+05,2.1686e+05
6604,2.1694e+05,2.1694e+05,2.1694e+05,2.1694e+05,2.1694e+05
6605,2.1709e+05,2.1709e+05,2.1708e+05,2.1709e+05,2.1709e+05
6606,2.1711e+05,2.1711e+05,2.171e+05,2.1711e+05,2.1711e+05
6607,2.1717e+05,2.1716e+05,2.1716e+05,2.1717e+05,2.1717e+05
6608,2.172e+05,2.172e+05,2.172e+05,2.172e+05,2.172e+05
6609,2.1728e+05,2.1728e+05,2.1728e+05,2.1728e+05,2.1728e+05
6610,2.1738e+05,2.1737e+05,2.1738e+05,2.1738e+05,2.1738e+05
6611,2.1744e+05,2.1744e+05,2.1744e+05,2.1744e+05,2.1744e+05
6612,2.1749e+05,2.1749e+05,2.1749e+05,2.1749e+05,2.1749e+05
6613,2.1755e+05,2.1755e+05,2.1755e+05,2.1755e+05,2.1755e+05
6614,2.1758e+05,2.1757e+05,2.1757e+05,2.1757e+05,2.1758e+05
6615,2.1764e+05,2.1764e+05,2.1764e+05,2.1764e+05,2.1764e+05
6616,2.1767e+05,2.1767e+05,2.1767e+05,2.1767e+05,2.1767e+05
6617,2.1771e+05,2.1771e+05,2.177e+05,2.1771e+05,2.1771e+05
6618,2.1781e+05,2.1781e+05,2.1781e+05,2.1781e+05,2.1781e+05
6619,2.1788e+05,2.1788e+05,2.1788e+05,2.1788e+05,2.1788e+05
6620,2.1791e+05,2.1791e+05,2.1791e+05,2.1791e+05,2.1791e+05
6621,2.1799e+05,2.1799e+05,2.1799e+05,2.1799e+05,2.1799e+05
6622,2.181e+05,2.181e+05,2.181e+05,2.181e+05,2.181e+05
6623,2.1813e+05,2.1812e+05,2.1812e+05,2.1813e+05,2.1813e+05
6624,2.1824e+05,2.1824e+05,2.1824e+05,2.1824e+05,2.1824e+05
6625,2.184e+05,2.184e+05,2.184e+05,2.184e+05,2.184e+05
6626,2.1843e+05,2.1843e+05,2.1843e+05,2.1843e+05,2.1843e+05
6627,2.1845e+05,2.1845e+05,2.1845e+05,2.1845e+05,2.1845e+05
6628,2.1851e+05,2.185e+05,2.1851e+05,2.1851e+05,2.1851e+05
6629,2.1853e+05,2.1853e+05,2.1853e+05,2.1853e+05,2.1853e+05
6630,2.1861e+05,2.1861e+05,2.1861e+05,2.1861e+05,2.1861e+05
6631,2.1869e+05,2.1868e+05,2.1869e+05,2.1869e+05,2.1869e+05
6632,2.1877e+05,2.1876e+05,2.1876e+05,2.1877e+05,2.1877e+05
6633,2.1883e+05,2.1883e+05,2.1883e+05,2.1883e+05,2.1883e+05
6634,2.189e+05,2.189e+05,2.189e+05,2.189e+05,2.189e+05
6635,2.1897e+05,2.1897e+05,2.1897e+05,2.1897e+05,2.1897e+05
6636,2.1902e+05,2.1902e+05,2.1901e+05,2.1901e+05,2.1902e+05
6637,2.1909e+05,2.1909e+05,2.1909e+05,2.1909e+05,2.1909e+05
6638,2.1915e+05,2.1915e+05,2.1915e+05,2.1915e+05,2.1915e+05
6639,2.1923e+05,2.1922e+05,2.1922e+05,2.1922e+05,2.1922e+05
6640,2.1929e+05,2.1929e+05,2.1929e+05,2.1929e+05,2.1929e+05
6641,2.1938e+05,2.1938e+05,2.1938e+05,2.1938e+05,2.1938e+05
6642,2.1943e+05,2.1943e+05,2.1943e+05,2.1943e+05,2.1943e+05
6643,2.1949e+05,2.1949e+05,2.1949e+05,2.1949e+05,2.1949e+05
6644,2.196e+05,2.1959e+05,2.1959e+05,2.196e+05,2.196e+05
6645,2.1962e+05,2.1962e+05,2.1962e+05,2.1962e+05,2.1962e+05
6646,2.197e+05,2.197e+05,2.197e+05,2.197e+05,2.197e+05
6647,2.1972e+05,2.1971e+05,2.1971e+05,2.1972e+05,2.1972e+05
6648,2.1983e+05,2.1983e+05,2.1983e+05,2.1983e+05,2.1983e+05
6649,2.1987e+05,2.1987e+05,2.1987e+05,2.1987e+05,2.1987e+05
6650,2.1991e+05,2.199e+05,2.199e+05,2.1991e+05,2.1991e+05
6651,2.1997e+05,2.1997e+05,2.1996e+05,2.1997e+05,2.1997e+05
6652,2.2002e+05,2.2002e+05,2.2002e+05,2.2002e+05,2.2002e+05
6653,2.2013e+05,2.2013e+05,2.2013e+05,2.2013e+05,2.2013e+05
6654,2.2017e+05,2.2017e+05,2.2017e+05,2.2017e+05,2.2017e+05
6655,2.2021e+05,2.202e+05,2.202e+05,2.2021e+05,2.2021e+05
6656,2.2029e+05,2.2029e+05,2.2028e+05,2.2029e+05,2.2029e+05
6657,2.2042e+05,2.2042e+05,2.2041e+05,2.2042e+05,2.2042e+05
6658,2.2048e+05,2.2048e+05,2.2048e+05,2.2048e+05,2.2048e+05
6659,2.205e+05,2.205e+05,2.205e+05,2.205e+05,2.205e+05
6660,2.2054e+05,2.2054e+05,2.2054e+05,2.2054e+05,2.2054e+05
6661,2.206e+05,2.206e+05,2.206e+05,2.206e+05,2.206e+05
6662,2.2065e+05,2.2064e+05,2.2065e+05,2.2065e+05,2.2065e+05
6663,2.2076e+05,2.2076e+05,2.2076e+05,2.2076e+05,2.2076e+05
6664,2.2081e+05,2.208e+05,2.208e+05,2.2081e+05,2.2081e+05
6665,2.2089e+05,2.2089e+05,2.2089e+05,2.2089e+05,2.2089e+05
6666,2.2094e+05,2.2094e+05,2.2094e+05,2.2094e+05,2.2094e+05
6667,2.21e+05,2.21e+05,2.21e+05,2.21e+05,2.21e+05
6668,2.2106e+05,2.2106e+05,2.2106e+05,2.2106e+05,2.2106e+05
6669,2.2111e+05,2.211e+05,2.211e+05,2.211e+05,2.2111e+05
6670,2.2118e+05,2.2118e+05,2.2118e+05,2.2118e+05,2.2118e+05
6671,2.212e+05,2.212e+05,2.212e+05,2.212e+05,2.212e+05
6672,2.2123e+05,2.2123e+05,2.2123e+05,2.2123e+05,2.2123e+05
6673,2.2127e+05,2.2126e+05,2.2126e+05,2.2127e+05,2.2127e+05
6674,2.2131e+05,2.2131e+05,2.2131e+05,2.2131e+05,2.2131e+05
6675,2.2133e+05,2.2133e+05,2.2132e+05,2.2133e+05,2.2133e+05
6676,2.2135e+05,2.2135e+05,2.2135e+05,2.2135e+05,2.2135e+05
6677,2.2147e+05,2.2146e+05,2.2146e+05,2.2147e+05,2.2147e+05
6678,2.2149e+05,2.2149e+05,2.2149e+05,2.2149e+05,2.2149e+05
6679,2.2153e+05,2.2153e+05,2.2153e+05,2.2153e+05,2.2153e+05
6680,2.2164e+05,2.2163e+05,2.2163e+05,2.2164e+05,2.2164e+05
6681,2.2168e+05,2.2168e+05,2.2168e+05,2.2168e+05,2.2168e+05
6682,2.2171e+05,2.2171e+05,2.2171e+05,2.2171e+05,2.2171e+05
6683,2.2178e+05,2.2177e+05,2.2177e+05,2.2178e+05,2.2178e+05
6684,2.2183e+05,2.2183e+05,2.2183e+05,2.2183e+05,2.2183e+05
6685,2.2189e+05,2.2189e+05,2.2189e+05,2.2189e+05,2.2189e+05
6686,2.2194e+05,2.2194e+05,2.2194e+05,2.2194e+05,2.2194e+05
6687,2.2197e+05,2.2197e+05,2.2197e+05,2.2197e+05,2.2197e+05
6688,2.2203e+05,2.2203e+05,2.2203e+05,2.2203e+05,2.2203e+05
6689,2.221e+05,2.221e+05,2.221e+05,2.221e+05,2.221e+05
6690,2.2215e+05,2.2214e+05,2.2214e+05,2.2215e+05,2.2215e+05
6691,2.2222e+05,2.2221e+05,2.2221e+05,2.2221e+05,2.2222e+05
6692,2.2224e+05,2.2223e+05,2.2223e+05,2.2224e+05,2.2224e+05
6693,2.2238e+05,2.2238e+05,2.2238e+05,2.2238e+05,2.2238e+05
6694,2.224e+05,2.224e+05,2.224e+05,2.224e+05,2.224e+05
6695,2.2243e+05,2.2243e+05,2.2243e+05,2.2243e+05,2.2243e+05
6696,2.225e+05,2.225e+05,2.225e+05,2.225e+05,2.225e+05
6697,2.2252e+05,2.2252e+05,2.2252e+05,2.2252e+05,2.2252e+05
6698,2.2255e+05,2.2255e+05,2.2255e+05,2.2255e+05,2.2255e+05
6699,2.2268e+05,2.2268e+05,2.2268e+05,2.2268e+05,2.2268e+05
6700,2.2275e+05,2.2274e+05,2.2275e+05,2.2275e+05,2.2275e+05
6701,2.2279e+05,2.2279e+05,2.2279e+05,2.2279e+05,2.2279e+05
6702,2.2286e+05,2.2285e+05,2.2285e+05,2.2286e+05,2.2286e+05
6703,2.2287e+05,2.2286e+05,2.2286e+05,2.2287e+05,2.2287e+05
6704,2.2297e+05,2.2297e+05,2.2297e+05,2.2297e+05,2.2297e+05
6705,2.2298e+05,2.2298e+05,2.2298e+05,2.2298e+05,2.2298e+05
6706,2.2307e+05,2.2307e+05,2.2307e+05,2.2307e+05,2.2307e+05
6707,2.2317e+05,2.2316e+05,2.2316e+05,2.2316e+05,2.2317e+05
6708,2.2328e+05,2.2328e+05,2.2328e+05,2.2328e+05,2.2328e+05
6709,2.2329e+05,2.2329e+05,2.2329e+05,2.2329e+05,2.2329e+05
6710,2.2337e+05,2.2337e+05,2.2337e+05,2.2337e+05,2.2337e+05
6711,2.2344e+05,2.2344e+05,2.2344e+05,2.2344e+05,2.2344e+05
6712,2.2354e+05,2.2354e+05,2.2354e+05,2.2354e+05,2.2354e+05
6713,2.2357e+05,2.2356e+05,2.2356e+05,2.2357e+05,2.2357e+05
6714,2.236e+05,2.236e+05,2.236e+05,2.236e+05,2.236e+05
6715,2.2365e+05,2.2365e+05,2.2365e+05,2.2365e+05,2.2365e+05
6716,2.2371e+05,2.2371e+05,2.2371e+05,2.2371e+05,2.2371e+05
6717,2.238e+05,2.238e+05,2.238e+05,2.238e+05,2.238e+05
6718,2.2382e+05,2.2382e+05,2.2382e+05,2.2382e+05,2.2382e+05
6719,2.2386e+05,2.2386e+05,2.2386e+05,2.2386e+05,2.2386e+05
6720,2.2395e+05,2.2394e+05,2.2394e+05,2.2395e+05,2.2395e+05
6721,2.2407e+05,2.2407e+05,2.2407e+05,2.2407e+05,2.2407e+05
6722,2.2408e+05,2.2408e+05,2.2408e+05,2.2408e+05,2.2408e+05
6723,2.2414e+05,2.2414e+05,2.2414e+05,2.2414e+05,2.2414e+05
6724,2.2425e+05,2.2425e+05,2.2425e+05,2.2425e+05,2.2425e+05
6725,2.2432e+05,2.2432e+05,2.2432e+05,2.2432e+05,2.2432e+05
6726,2.2436e+05,2.2435e+05,2.2436e+05,2.2436e+05,2.2436e+05
6727,2.2449e+05,2.2448e+05,2.2448e+05,2.2449e+05,2.2449e+05
6728,2.2455e+05,2.2455e+05,2.2455e+05,2.2455e+05,2.2455e+05
6729,2.2457e+05,2.2457e+05,2.2457e+05,2.2457e+05,2.2457e+05
6730,2.2462e+05,2.2462e+05,2.2462e+05,2.2462e+05,2.2462e+05
6731,2.2468e+05,2.2468e+05,2.2468e+05,2.2468e+05,2.2468e+05
6732,2.2476e+05,2.2476e+05,2.2476e+05,2.2476e+05,2.2476e+05
6733,2.2487e+05,2.2487e+05,2.2487e+05,2.2487e+05,2.2487e+05
6734,2.249e+05,2.2489e+05,2.2489e+05,2.249e+05,2.249e+05
6735,2.25e+05,2.25e+05,2.25e+05,2.25e+05,2.25e+05
6736,2.2502e+05,2.2502e+05,2.2502e+05,2.2502e+05,2.2502e+05
6737,2.2512e+05,2.2512e+05,2.2512e+05,2.2512e+05,2.2512e+05
6738,2.2521e+05,2.2521e+05,2.2521e+05,2.2521e+05,2.2521e+05
6739,2.2527e+05,2.2526e+05,2.2526e+05,2.2527e+05,2.2527e+05
6740,2.2531e+05,2.2531e+05,2.2531e+05,2.2531e+05,2.2531e+05
6741,2.254e+05,2.254e+05,2.254e+05,2.254e+05,2.254e+05
6742,2.2544e+05,2.2543e+05,2.2543e+05,2.2544e+05,2.2544e+05
6743,2.2555e+05,2.2555e+05,2.2555e+05,2.2555e+05,2.2555e+05
6744,2.2564e+05,2.2564e+05,2.2564e+05,2.2564e+05,2.2564e+05
6745,2.2569e+05,2.2569e+05,2.2569e+05,2.2569e+05,2.2569e+05
6746,2.2574e+05,2.2574e+05,2.2573e+05,2.2574e+05,2.2574e+05
6747,2.2577e+05,2.2577e+05,2.2577e+05,2.2577e+05,2.2577e+05
6748,2.2584e+05,2.2584e+05,2.2584e+05,2.2584e+05,2.2584e+05
6749,2.259e+05,2.259e+05,2.259e+05,2.259e+05,2.259e+05
6750,2.26e+05,2.2599e+05,2.26e+05,2.26e+05,2.26e+05
6751,2.2602e+05,2.2602e+05,2.2602e+05,2.2602e+05,2.2602e+05
6752,2.2614e+05,2.2614e+05,2.2614e+05,2.2614e+05,2.2614e+05
6753,2.262e+05,2.2619e+05,2.2619e+05,2.2619e+05,2.262e+05
6754,2.2623e+05,2.2622e+05,2.2622e+05,2.2622e+05,2.2623e+05
6755,2.2626e+05,2.2625e+05,2.2625e+05,2.2626e+05,2.2626e+05
6756,2.2641e+05,2.2641e+05,2.264e+05,2.2641e+05,2.2641e+05
6757,2.2652e+05,2.2652e+05,2.2652e+05,2.2652e+05,2.2652e+05
6758,2.2656e+05,2.2656e+05,2.2656e+05,2.2656e+05,2.2656e+05
6759,2.2666e+05,2.2666e+05,2.2666e+05,2.2666e+05,2.2666e+05
6760,2.267e+05,2.267e+05,2.267e+05,2.267e+05,2.267e+05
6761,2.2671e+05,2.2671e+05,2.2671e+05,2.2671e+05,2.2671e+05
6762,2.2681e+05,2.268e+05,2.268e+05,2.2681e+05,2.2681e+05
6763,2.2688e+05,2.2687e+05,2.2687e+05,2.2688e+05,2.2688e+05
6764,2.269e+05,2.269e+05,2.269e+05,2.269e+05,2.269e+05
6765,2.2694e+05,2.2694e+05,2.2694e+05,2.2694e+05,2.2694e+05
6766,2.27e+05,2.27e+05,2.27e+05,2.27e+05,2.27e+05
6767,2.2706e+05,2.2706e+05,2.2706e+05,2.2706e+05,2.2706e+05
6768,2.2713e+05,2.2713e+05,2.2713e+05,2.2713e+05,2.2713e+05
6769,2.2714e+05,2.2714e+05,2.2713e+05,2.2714e+05,2.2714e+05
6770,2.2716e+05,2.2716e+05,2.2716e+05,2.2716e+05,2.2716e+05
6771,2.2723e+05,2.2723e+05,2.2723e+05,2.2723e+05,2.2723e+05
6772,2.273e+05,2.273e+05,2.273e+05,2.273e+05,2.273e+05
6773,2.2739e+05,2.2739e+05,2.2739e+05,2.2739e+05,2.2739e+05
6774,2.2742e+05,2.2741e+05,2.2741e+05,2.2742e+05,2.2742e+05
6775,2.2752e+05,2.2751e+05,2.2751e+05,2.2752e+05,2.2752e+05
6776,2.2756e+05,2.2756e+05,2.2756e+05,2.2756e+05,2.2756e+05
6777,2.2761e+05,2.2761e+05,2.2761e+05,2.2761e+05,2.2761e+05
6778,2.2766e+05,2.2766e+05,2.2766e+05,2.2766e+05,2.2766e+05
6779,2.277e+05,2.277e+05,2.277e+05,2.277e+05,2.277e+05
6780,2.2774e+05,2.2774e+05,2.2774e+05,2.2774e+05,2.2774e+05
6781,2.2779e+05,2.2779e+05,2.2779e+05,2.2779e+05,2.2779e+05
6782,2.2783e+05,2.2783e+05,2.2783e+05,2.2783e+05,2.2783e+05
6783,2.2794e+05,2.2794e+05,2.2794e+05,2.2794e+05,2.2794e+05
6784,2.2798e+05,2.2798e+05,2.2798e+05,2.2798e+05,2.2798e+05
6785,2.2806e+05,2.2805e+05,2.2805e+05,2.2806e+05,2.2806e+05
6786,2.2812e+05,2.2812e+05,2.2812e+05,2.2812e+05,2.2812e+05
6787,2.2816e+05,2.2816e+05,2.2816e+05,2.2816e+05,2.2816e+05
6788,2.2821e+05,2.2821e+05,2.2821e+05,2.2821e+05,2.2821e+05
6789,2.2823e+05,2.2823e+05,2.2823e+05,2.2823e+05,2.2823e+05
6790,2.2834e+05,2.2834e+05,2.2834e+05,2.2834e+05,2.2834e+05
6791,2.2837e+05,2.2837e+05,2.2837e+05,2.2837e+05,2.2837e+05
6792,2.2841e+05,2.284e+05,2.284e+05,2.2841e+05,2.2841e+05
6793,2.2848e+05,2.2848e+05,2.2848e+05,2.2848e+05,2.2848e+05
6794,2.285e+05,2.285e+05,2.285e+05,2.285e+05,2.285e+05
6795,2.2856e+05,2.2856e+05,2.2856e+05,2.2856e+05,2.2856e+05
6796,2.2859e+05,2.2858e+05,2.2858e+05,2.2859e+05,2.2859e+05
6797,2.2867e+05,2.2866e+05,2.2866e+05,2.2867e+05,2.2867e+05
6798,2.287e+05,2.2869e+05,2.2869e+05,2.287e+05,2.287e+05
6799,2.2881e+05,2.2881e+05,2.2881e+05,2.2881e+05,2.2881e+05
6800,2.2885e+05,2.2885e+05,2.2884e+05,2.2885e+05,2.2885e+05
6801,2.289e+05,2.289e+05,2.289e+05,2.289e+05,2.289e+05
6802,2.2904e+05,2.2904e+05,2.2904e+05,2.2904e+05,2.2904e+05
6803,2.2911e+05,2.2911e+05,2.2911e+05,2.2911e+05,2.2911e+05
6804,2.2918e+05,2.2918e+05,2.2918e+05,2.2918e+05,2.2918e+05
6805,2.292e+05,2.292e+05,2.292e+05,2.292e+05,2.292e+05
6806,2.2924e+05,2.2924e+05,2.2924e+05,2.2924e+05,2.2924e+05
6807,2.293e+05,2.293e+05,2.293e+05,2.293e+05,2.293e+05
6808,2.2934e+05,2.2934e+05,2.2934e+05,2.2934e+05,2.2934e+05
6809,2.2937e+05,2.2937e+05,2.2937e+05,2.2937e+05,2.2937e+05
6810,2.2949e+05,2.2949e+05,2.2949e+05,2.2949e+05,2.2949e+05
6811,2.295e+05,2.295e+05,2.295e+05,2.295e+05,2.295e+05
6812,2.2956e+05,2.2956e+05,2.2956e+05,2.2956e+05,2.2956e+05
6813,2.2964e+05,2.2964e+05,2.2964e+05,2.2964e+05,2.2964e+05
6814,2.2971e+05,2.2971e+05,2.2971e+05,2.2971e+05,2.2971e+05
6815,2.2977e+05,2.2977e+05,2.2977e+05,2.2977e+05,2.2977e+05
6816,2.2979e+05,2.2979e+05,2.2979e+05,2.2979e+05,2.2979e+05
6817,2.2985e+05,2.2985e+05,2.2985e+05,2.2985e+05,2.2985e+05
6818,2.3001e+05,2.3001e+05,2.3001e+05,2.3001e+05,2.3001e+05
6819,2.3005e+05,2.3005e+05,2.3005e+05,2.3005e+05,2.3005e+05
6820,2.3011e+05,2.3011e+05,2.3011e+05,2.3011e+05,2.3011e+05
6821,2.3011e+05,2.3011e+05,2.3011e+05,2.3011e+05,2.3011e+05
6822,2.3023e+05,2.3023e+05,2.3023e+05,2.3023e+05,2.3023e+05
6823,2.3026e+05,2.3025e+05,2.3025e+05,2.3026e+05,2.3026e+05
6824,2.3032e+05,2.3032e+05,2.3032e+05,2.3032e+05,2.3032e+05
6825,2.304e+05,2.304e+05,2.304e+05,2.304e+05,2.304e+05
6826,2.3046e+05,2.3046e+05,2.3046e+05,2.3046e+05,2.3046e+05
6827,2.3056e+05,2.3056e+05,2.3056e+05,2.3056e+05,2.3056e+05
6828,2.3057e+05,2.3057e+05,2.3057e+05,2.3057e+05,2.3057e+05
6829,2.307e+05,2.3069e+05,2.3069e+05,2.307e+05,2.307e+05
6830,2.3074e+05,2.3074e+05,2.3074e+05,2.3074e+05,2.3074e+05
6831,2.3078e+05,2.3078e+05,2.3078e+05,2.3078e+05,2.3078e+05
6832,2.3086e+05,2.3086e+05,2.3086e+05,2.3086e+05,2.3086e+05
6833,2.3097e+05,2.3097e+05,2.3097e+05,2.3097e+05,2.3097e+05
6834,2.3099e+05,2.3099e+05,2.3099e+05,2.3099e+05,2.3099e+05
6835,2.3105e+05,2.3105e+05,2.3104e+05,2.3105e+05,2.3105e+05
6836,2.3115e+05,2.3114e+05,2.3114e+05,2.3115e+05,2.3115e+05
6837,2.3119e+05,2.3119e+05,2.3119e+05,2.3119e+05,2.3119e+05
6838,2.312e+05,2.3121e+05,2.312e+05,2.312e+05,2.312e+05
6839,2.3126e+05,2.3126e+05,2.3126e+05,2.3126e+05,2.3126e+05
6840,2.3138e+05,2.3138e+05,2.3137e+05,2.3138e+05,2.3138e+05
6841,2.3147e+05,2.3147e+05,2.3147e+05,2.3147e+05,2.3147e+05
6842,2.3157e+05,2.3157e+05,2.3156e+05,2.3157e+05,2.3157e+05
6843,2.3163e+05,2.3162e+05,2.3162e+05,2.3163e+05,2.3163e+05
6844,2.3169e+05,2.3169e+05,2.3169e+05,2.3169e+05,2.3169e+05
6845,2.3178e+05,2.3178e+05,2.3178e+05,2.3178e+05,2.3178e+05
6846,2.3183e+05,2.3183e+05,2.3183e+05,2.3183e+05,2.3183e+05
6847,2.3192e+05,2.3191e+05,2.3191e+05,2.3191e+05,2.3191e+05
6848,2.3195e+05,2.3195e+05,2.3195e+05,2.3195e+05,2.3195e+05
6849,2.3204e+05,2.3204e+05,2.3203e+05,2.3204e+05,2.3204e+05
6850,2.3206e+05,2.3206e+05,2.3206e+05,2.3206e+05,2.3206e+05
6851,2.3215e+05,2.3215e+05,2.3215e+05,2.3215e+05,2.3215e+05
6852,2.3218e+05,2.3218e+05,2.3218e+05,2.3218e+05,2.3218e+05
6853,2.322e+05,2.322e+05,2.3219e+05,2.322e+05,2.322e+05
6854,2.3225e+05,2.3224e+05,2.3225e+05,2.3225e+05,2.3225e+05
6855,2.3233e+05,2.3233e+05,2.3233e+05,2.3233e+05,2.3233e+05
6856,2.3245e+05,2.3245e+05,2.3245e+05,2.3245e+05,2.3245e+05
6857,2.3251e+05,2.325e+05,2.325e+05,2.3251e+05,2.3251e+05
6858,2.3263e+05,2.3263e+05,2.3263e+05,2.3263e+05,2.3263e+05
6859,2.3265e+05,2.3264e+05,2.3264e+05,2.3264e+05,2.3264e+05
6860,2.3271e+05,2.3271e+05,2.3271e+05,2.3271e+05,2.3271e+05
6861,2.329e+05,2.3289e+05,2.3289e+05,2.329e+05,2.329e+05
6862,2.3296e+05,2.3296e+05,2.3296e+05,2.3296e+05,2.3296e+05
6863,2.33e+05,2.33e+05,2.33e+05,2.33e+05,2.33e+05
6864,2.3303e+05,2.3303e+05,2.3303e+05,2.3303e+05,2.3303e+05
6865,2.3305e+05,2.3305e+05,2.3305e+05,2.3305e+05,2.3305e+05
6866,2.3313e+05,2.3313e+05,2.3313e+05,2.3313e+05,2.3313e+05
6867,2.3324e+05,2.3323e+05,2.3323e+05,2.3324e+05,2.3324e+05
6868,2.3332e+05,2.3331e+05,2.3331e+05,2.3332e+05,2.3332e+05
6869,2.3334e+05,2.3333e+05,2.3333e+05,2.3334e+05,2.3334e+05
6870,2.3336e+05,2.3336e+05,2.3336e+05,2.3336e+05,2.3336e+05
6871,2.3343e+05,2.3342e+05,2.3343e+05,2.3343e+05,2.3343e+05
6872,2.3346e+05,2.3345e+05,2.3345e+05,2.3346e+05,2.3346e+05
6873,2.3352e+05,2.3352e+05,2.3352e+05,2.3352e+05,2.3352e+05
6874,2.3354e+05,2.3354e+05,2.3354e+05,2.3354e+05,2.3354e+05
6875,2.3357e+05,2.3357e+05,2.3357e+05,2.3357e+05,2.3357e+05
6876,2.3371e+05,2.3371e+05,2.3371e+05,2.3371e+05,2.3371e+05
6877,2.3372e+05,2.3372e+05,2.3372e+05,2.3372e+05,2.3372e+05
6878,2.3376e+05,2.3375e+05,2.3375e+05,2.3376e+05,2.3376e+05
6879,2.3388e+05,2.3388e+05,2.3388e+05,2.3388e+05,2.3388e+05
6880,2.3392e+05,2.3392e+05,2.3392e+05,2.3392e+05,2.3392e+05
6881,2.3398e+05,2.3398e+05,2.3397e+05,2.3398e+05,2.3398e+05
6882,2.3403e+05,2.3403e+05,2.3403e+05,2.3403e+05,2.3403e+05
6883,2.341e+05,2.341e+05,2.341e+05,2.341e+05,2.341e+05
6884,2.3416e+05,2.3416e+05,2.3416e+05,2.3416e+05,2.3416e+05
6885,2.3425e+05,2.3425e+05,2.3425e+05,2.3425e+05,2.3425e+05
6886,2.343e+05,2.343e+05,2.343e+05,2.343e+05,2.343e+05
6887,2.3438e+05,2.3438e+05,2.3438e+05,2.3438e+05,2.3438e+05
6888,2.3441e+05,2.3441e+05,2.3441e+05,2.3441e+05,2.3441e+05
6889,2.3446e+05,2.3445e+05,2.3445e+05,2.3445e+05,2.3446e+05
6890,2.345e+05,2.345e+05,2.345e+05,2.345e+05,2.345e+05
6891,2.3453e+05,2.3453e+05,2.3453e+05,2.3453e+05,2.3453e+05
6892,2.3459e+05,2.3459e+05,2.3459e+05,2.3459e+05,2.3459e+05
6893,2.3464e+05,2.3464e+05,2.3464e+05,2.3464e+05,2.3464e+05
6894,2.3475e+05,2.3475e+05,2.3475e+05,2.3475e+05,2.3475e+05
6895,2.3479e+05,2.3479e+05,2.3479e+05,2.3479e+05,2.3479e+05
6896,2.3488e+05,2.3487e+05,2.3487e+05,2.3488e+05,2.3488e+05
6897,2.349e+05,2.349e+05,2.3489e+05,2.349e+05,2.349e+05
6898,2.3494e+05,2.3494e+05,2.3494e+05,2.3494e+05,2.3494e+05
6899,2.3498e+05,2.3498e+05,2.3498e+05,2.3498e+05,2.3498e+05
6900,2.3506e+05,2.3506e+05,2.3506e+05,2.3506e+05,2.3506e+05
6901,2.3513e+05,2.3513e+05,2.3513e+05,2.3513e+05,2.3513e+05
6902,2.3518e+05,2.3518e+05,2.3518e+05,2.3518e+05,2.3518e+05
6903,2.352e+05,2.352e+05,2.352e+05,2.352e+05,2.352e+05
6904,2.3526e+05,2.3526e+05,2.3526e+05,2.3526e+05,2.3526e+05
6905,2.353e+05,2.353e+05,2.353e+05,2.353e+05,2.353e+05
6906,2.3538e+05,2.3538e+05,2.3538e+05,2.3538e+05,2.3538e+05
6907,2.3548e+05,2.3548e+05,2.3547e+05,2.3548e+05,2.3548e+05
6908,2.355e+05,2.355e+05,2.355e+05,2.355e+05,2.355e+05
6909,2.3559e+05,2.3559e+05,2.3559e+05,2.3559e+05,2.3559e+05
6910,2.3564e+05,2.3564e+05,2.3564e+05,2.3564e+05,2.3564e+05
6911,2.3568e+05,2.3568e+05,2.3568e+05,2.3568e+05,2.3568e+05
6912,2.3572e+05,2.3572e+05,2.3572e+05,2.3572e+05,2.3572e+05
6913,2.3577e+05,2.3577e+05,2.3577e+05,2.3577e+05,2.3577e+05
6914,2.3584e+05,2.3584e+05,2.3584e+05,2.3584e+05,2.3584e+05
6915,2.3593e+05,2.3593e+05,2.3593e+05,2.3593e+05,2.3593e+05
6916,2.3596e+05,2.3596e+05,2.3596e+05,2.3596e+05,2.3596e+05
6917,2.36e+05,2.36e+05,2.36e+05,2.36e+05,2.36e+05
6918,2.3607e+05,2.3607e+05,2.3607e+05,2.3607e+05,2.3607e+05
6919,2.3617e+05,2.3616e+05,2.3616e+05,2.3617e+05,2.3617e+05
6920,2.3627e+05,2.3627e+05,2.3627e+05,2.3627e+05,2.3627e+05
6921,2.3629e+05,2.3629e+05,2.3629e+05,2.3629e+05,2.3629e+05
6922,2.3635e+05,2.3635e+05,2.3635e+05,2.3635e+05,2.3635e+05
6923,2.3643e+05,2.3643e+05,2.3643e+05,2.3643e+05,2.3643e+05
6924,2.3651e+05,2.365e+05,2.3651e+05,2.3651e+05,2.3651e+05
6925,2.3664e+05,2.3664e+05,2.3664e+05,2.3664e+05,2.3664e+05
6926,2.3668e+05,2.3667e+05,2.3667e+05,2.3668e+05,2.3668e+05
6927,2.3671e+05,2.3671e+05,2.367e+05,2.3671e+05,2.3671e+05
6928,2.3676e+05,2.3676e+05,2.3676e+05,2.3676e+05,2.3676e+05
6929,2.3683e+05,2.3683e+05,2.3682e+05,2.3683e+05,2.3683e+05
6930,2.3693e+05,2.3693e+05,2.3693e+05,2.3693e+05,2.3693e+05
6931,2.3698e+05,2.3697e+05,2.3698e+05,2.3698e+05,2.3698e+05
6932,2.3704e+05,2.3704e+05,2.3704e+05,2.3704e+05,2.3704e+05
6933,2.3704e+05,2.3704e+05,2.3704e+05,2.3704e+05,2.3704e+05
6934,2.3712e+05,2.3712e+05,2.3712e+05,2.3712e+05,2.3712e+05
6935,2.3714e+05,2.3714e+05,2.3714e+05,2.3714e+05,2.3714e+05
6936,2.3723e+05,2.3723e+05,2.3723e+05,2.3723e+05,2.3723e+05
6937,2.373e+05,2.373e+05,2.373e+05,2.373e+05,2.373e+05
6938,2.3736e+05,2.3736e+05,2.3736e+05,2.3736e+05,2.3736e+05
6939,2.3744e+05,2.3744e+05,2.3744e+05,2.3744e+05,2.3744e+05
6940,2.3748e+05,2.3748e+05,2.3747e+05,2.3748e+05,2.3748e+05
6941,2.3758e+05,2.3758e+05,2.3758e+05,2.3758e+05,2.3758e+05
6942,2.3761e+05,2.376e+05,2.376e+05,2.3761e+05,2.3761e+05
6943,2.377e+05,2.3769e+05,2.3769e+05,2.377e+05,2.377e+05
6944,2.3777e+05,2.3777e+05,2.3777e+05,2.3777e+05,2.3777e+05
6945,2.3781e+05,2.3781e+05,2.378e+05,2.3781e+05,2.3781e+05
6946,2.3791e+05,2.379e+05,2.379e+05,2.3791e+05,2.3791e+05
6947,2.3801e+05,2.3801e+05,2.3801e+05,2.3801e+05,2.3801e+05
6948,2.3805e+05,2.3804e+05,2.3805e+05,2.3805e+05,2.3805e+05
6949,2.3811e+05,2.3811e+05,2.3811e+05,2.3811e+05,2.3811e+05
6950,2.3814e+05,2.3814e+05,2.3814e+05,2.3814e+05,2.3814e+05
6951,2.3821e+05,2.3821e+05,2.3821e+05,2.3821e+05,2.3821e+05
6952,2.3826e+05,2.3826e+05,2.3826e+05,2.3826e+05,2.3826e+05
6953,2.3828e+05,2.3828e+05,2.3828e+05,2.3828e+05,2.3828e+05
6954,2.3831e+05,2.383e+05,2.383e+05,2.383e+05,2.3831e+05
6955,2.3846e+05,2.3845e+05,2.3845e+05,2.3846e+05,2.3846e+05
6956,2.3847e+05,2.3847e+05,2.3847e+05,2.3847e+05,2.3847e+05
6957,2.3852e+05,2.3851e+05,2.3851e+05,2.3852e+05,2.3852e+05
6958,2.3862e+05,2.3862e+05,2.3862e+05,2.3862e+05,2.3862e+05
6959,2.3871e+05,2.387e+05,2.387e+05,2.3871e+05,2.3871e+05
6960,2.3876e+05,2.3876e+05,2.3876e+05,2.3876e+05,2.3876e+05
6961,2.388e+05,2.388e+05,2.388e+05,2.388e+05,2.388e+05
6962,2.3889e+05,2.3889e+05,2.3889e+05,2.3889e+05,2.3889e+05
6963,2.3893e+05,2.3892e+05,2.3892e+05,2.3893e+05,2.3893e+05
6964,2.3904e+05,2.3904e+05,2.3904e+05,2.3904e+05,2.3904e+05
6965,2.3911e+05,2.3911e+05,2.3911e+05,2.3911e+05,2.3911e+05
6966,2.3917e+05,2.3917e+05,2.3917e+05,2.3917e+05,2.3917e+05
6967,2.393e+05,2.3929e+05,2.3929e+05,2.393e+05,2.393e+05
6968,2.3935e+05,2.3935e+05,2.3935e+05,2.3935e+05,2.3935e+05
6969,2.3943e+05,2.3943e+05,2.3943e+05,2.3943e+05,2.3943e+05
6970,2.3949e+05,2.3948e+05,2.3948e+05,2.3949e+05,2.3949e+05
6971,2.3952e+05,2.3951e+05,2.3951e+05,2.3952e+05,2.3952e+05
6972,2.3958e+05,2.3957e+05,2.3957e+05,2.3957e+05,2.3958e+05
6973,2.396e+05,2.396e+05,2.396e+05,2.396e+05,2.396e+05
6974,2.397e+05,2.3969e+05,2.3969e+05,2.397e+05,2.397e+05
6975,2.3974e+05,2.3974e+05,2.3974e+05,2.3974e+05,2.3974e+05
6976,2.3977e+05,2.3977e+05,2.3977e+05,2.3977e+05,2.3977e+05
6977,2.398e+05,2.398e+05,2.3979e+05,2.398e+05,2.398e+05
6978,2.3988e+05,2.3988e+05,2.3988e+05,2.3988e+05,2.3988e+05
6979,2.4004e+05,2.4004e+05,2.4004e+05,2.4004e+05,2.4004e+05
6980,2.401e+05,2.401e+05,2.401e+05,2.401e+05,2.401e+05
6981,2.4014e+05,2.4014e+05,2.4014e+05,2.4014e+05,2.4014e+05
6982,2.4019e+05,2.4019e+05,2.4019e+05,2.4019e+05,2.4019e+05
6983,2.4027e+05,2.4027e+05,2.4026e+05,2.4027e+05,2.4027e+05
6984,2.4031e+05,2.4031e+05,2.4031e+05,2.4031e+05,2.4031e+05
6985,2.4039e+05,2.4039e+05,2.4039e+05,2.4039e+05,2.4039e+05
6986,2.4043e+05,2.4043e+05,2.4043e+05,2.4043e+05,2.4043e+05
6987,2.4046e+05,2.4046e+05,2.4046e+05,2.4046e+05,2.4046e+05
6988,2.405e+05,2.405e+05,2.405e+05,2.405e+05,2.405e+05
6989,2.4061e+05,2.4061e+05,2.4061e+05,2.4061e+05,2.4061e+05
6990,2.4063e+05,2.4063e+05,2.4063e+05,2.4063e+05,2.4063e+05
6991,2.4068e+05,2.4067e+05,2.4067e+05,2.4068e+05,2.4068e+05
6992,2.4079e+05,2.4079e+05,2.4079e+05,2.4079e+05,2.4079e+05
6993,2.4085e+05,2.4085e+05,2.4084e+05,2.4085e+05,2.4085e+05
6994,2.4089e+05,2.4089e+05,2.4088e+05,2.4089e+05,2.4089e+05
6995,2.4094e+05,2.4094e+05,2.4094e+05,2.4094e+05,2.4094e+05
6996,2.4097e+05,2.4097e+05,2.4097e+05,2.4097e+05,2.4097e+05
6997,2.4104e+05,2.4104e+05,2.4103e+05,2.4104e+05,2.4104e+05
6998,2.4107e+05,2.4107e+05,2.4106e+05,2.4107e+05,2.4107e+05
6999,2.4113e+05,2.4113e+05,2.4113e+05,2.4113e+05,2.4113e+05
7000,2.4124e+05,2.4124e+05,2.4124e+05,2.4124e+05,2.4124e+05
7001,2.4127e+05,2.4127e+05,2.4127e+05,2.4127e+05,2.4127e+05
7002,2.4131e+05,2.4131e+05,2.4131e+05,2.4131e+05,2.4131e+05
7003,2.4135e+05,2.4135e+05,2.4135e+05,2.4135e+05,2.4135e+05
7004,2.4141e+05,2.4141e+05,2.4141e+05,2.4141e+05,2.4141e+05
7005,2.4147e+05,2.4147e+05,2.4147e+05,2.4147e+05,2.4147e+05
7006,2.4156e+05,2.4156e+05,2.4156e+05,2.4156e+05,2.4156e+05
7007,2.4168e+05,2.4168e+05,2.4168e+05,2.4168e+05,2.4168e+05
7008,2.4169e+05,2.4169e+05,2.4169e+05,2.4169e+05,2.4169e+05
7009,2.4175e+05,2.4175e+05,2.4175e+05,2.4175e+05,2.4175e+05
7010,2.4183e+05,2.4183e+05,2.4183e+05,2.4183e+05,2.4183e+05
7011,2.4199e+05,2.4199e+05,2.4198e+05,2.4199e+05,2.4199e+05
7012,2.42e+05,2.42e+05,2.42e+05,2.42e+05,2.42e+05
7013,2.4203e+05,2.4203e+05,2.4203e+05,2.4203e+05,2.4203e+05
7014,2.4207e+05,2.4207e+05,2.4207e+05,2.4207e+05,2.4207e+05
7015,2.421e+05,2.421e+05,2.421e+05,2.421e+05,2.421e+05
7016,2.422e+05,2.4219e+05,2.4219e+05,2.422e+05,2.422e+05
7017,2.4221e+05,2.4221e+05,2.4221e+05,2.4221e+05,2.4221e+05
7018,2.4224e+05,2.4223e+05,2.4223e+05,2.4224e+05,2.4224e+05
7019,2.4233e+05,2.4233e+05,2.4232e+05,2.4233e+05,2.4233e+05
7020,2.4241e+05,2.4241e+05,2.4241e+05,2.4241e+05,2.4241e+05
7021,2.4246e+05,2.4245e+05,2.4245e+05,2.4246e+05,2.4246e+05
7022,2.4249e+05,2.4249e+05,2.4249e+05,2.4249e+05,2.4249e+05
7023,2.426e+05,2.426e+05,2.426e+05,2.426e+05,2.426e+05
7024,2.4274e+05,2.4274e+05,2.4274e+05,2.4274e+05,2.4274e+05
7025,2.4275e+05,2.4275e+05,2.4275e+05,2.4275e+05,2.4275e+05
7026,2.4282e+05,2.4282e+05,2.4282e+05,2.4282e+05,2.4282e+05
7027,2.4286e+05,2.4286e+05,2.4286e+05,2.4286e+05,2.4286e+05
7028,2.4299e+05,2.4299e+05,2.4299e+05,2.4299e+05,2.4299e+05
7029,2.4302e+05,2.4302e+05,2.4302e+05,2.4302e+05,2.4302e+05
7030,2.4305e+05,2.4305e+05,2.4305e+05,2.4305e+05,2.4305e+05
7031,2.431e+05,2.431e+05,2.4309e+05,2.431e+05,2.431e+05
7032,2.4319e+05,2.4318e+05,2.4318e+05,2.4319e+05,2.4319e+05
7033,2.4327e+05,2.4327e+05,2.4327e+05,2.4327e+05,2.4327e+05
7034,2.4336e+05,2.4336e+05,2.4336e+05,2.4336e+05,2.4336e+05
7035,2.4341e+05,2.4341e+05,2.4341e+05,2.4341e+05,2.4341e+05
7036,2.4345e+05,2.4345e+05,2.4345e+05,2.4345e+05,2.4345e+05
7037,2.4351e+05,2.4351e+05,2.4351e+05,2.4351e+05,2.4351e+05
7038,2.436e+05,2.4359e+05,2.4359e+05,2.436e+05,2.436e+05
7039,2.4365e+05,2.4365e+05,2.4365e+05,2.4365e+05,2.4365e+05
7040,2.4368e+05,2.4368e+05,2.4368e+05,2.4368e+05,2.4368e+05
7041,2.4377e+05,2.4377e+05,2.4377e+05,2.4377e+05,2.4377e+05
7042,2.4384e+05,2.4384e+05,2.4384e+05,2.4384e+05,2.4384e+05
7043,2.4391e+05,2.4391e+05,2.4391e+05,2.4391e+05,2.4391e+05
7044,2.4393e+05,2.4393e+05,2.4393e+05,2.4393e+05,2.4393e+05
7045,2.4409e+05,2.4408e+05,2.4408e+05,2.4409e+05,2.4409e+05
7046,2.4413e+05,2.4413e+05,2.4412e+05,2.4413e+05,2.4413e+05
7047,2.4417e+05,2.4417e+05,2.4417e+05,2.4417e+05,2.4417e+05
7048,2.4425e+05,2.4425e+05,2.4425e+05,2.4425e+05,2.4425e+05
7049,2.4436e+05,2.4436e+05,2.4436e+05,2.4436e+05,2.4436e+05
7050,2.4437e+05,2.4437e+05,2.4437e+05,2.4437e+05,2.4437e+05
7051,2.4452e+05,2.4452e+05,2.4452e+05,2.4452e+05,2.4452e+05
7052,2.4455e+05,2.4455e+05,2.4455e+05,2.4455e+05,2.4455e+05
7053,2.4462e+05,2.4462e+05,2.4462e+05,2.4462e+05,2.4462e+05
7054,2.4465e+05,2.4464e+05,2.4464e+05,2.4465e+05,2.4465e+05
7055,2.4472e+05,2.4472e+05,2.4472e+05,2.4472e+05,2.4472e+05
7056,2.4483e+05,2.4483e+05,2.4483e+05,2.4483e+05,2.4483e+05
7057,2.4485e+05,2.4484e+05,2.4484e+05,2.4485e+05,2.4485e+05
7058,2.4492e+05,2.4492e+05,2.4492e+05,2.4492e+05,2.4492e+05
7059,2.4501e+05,2.45e+05,2.45e+05,2.4501e+05,2.4501e+05
7060,2.4503e+05,2.4503e+05,2.4503e+05,2.4503e+05,2.4503e+05
7061,2.4508e+05,2.4508e+05,2.4508e+05,2.4508e+05,2.4508e+05
7062,2.4519e+05,2.4519e+05,2.4519e+05,2.4519e+05,2.4519e+05
7063,2.453e+05,2.453e+05,2.453e+05,2.453e+05,2.453e+05
7064,2.4542e+05,2.4541e+05,2.4541e+05,2.4542e+05,2.4542e+05
7065,2.4543e+05,2.4543e+05,2.4543e+05,2.4543e+05,2.4543e+05
7066,2.4549e+05,2.4548e+05,2.4549e+05,2.4549e+05,2.4549e+05
7067,2.4556e+05,2.4556e+05,2.4555e+05,2.4556e+05,2.4556e+05
7068,2.4562e+05,2.4562e+05,2.4562e+05,2.4562e+05,2.4562e+05
7069,2.4569e+05,2.4569e+05,2.4568e+05,2.4569e+05,2.4569e+05
7070,2.4572e+05,2.4572e+05,2.4572e+05,2.4572e+05,2.4572e+05
7071,2.4582e+05,2.4581e+05,2.4581e+05,2.4582e+05,2.4582e+05
7072,2.4585e+05,2.4585e+05,2.4585e+05,2.4585e+05,2.4585e+05
7073,2.4587e+05,2.4587e+05,2.4587e+05,2.4587e+05,2.4587e+05
7074,2.4598e+05,2.4598e+05,2.4598e+05,2.4598e+05,2.4598e+05
7075,2.4606e+05,2.4605e+05,2.4605e+05,2.4606e+05,2.4606e+05
7076,2.4611e+05,2.4611e+05,2.4611e+05,2.4611e+05,2.4611e+05
7077,2.4615e+05,2.4615e+05,2.4615e+05,2.4615e+05,2.4615e+05
7078,2.4622e+05,2.4622e+05,2.4622e+05,2.4622e+05,2.4622e+05
7079,2.4629e+05,2.4629e+05,2.4629e+05,2.4629e+05,2.4629e+05
7080,2.4636e+05,2.4636e+05,2.4636e+05,2.4636e+05,2.4636e+05
7081,2.4646e+05,2.4645e+05,2.4645e+05,2.4646e+05,2.4646e+05
7082,2.4657e+05,2.4657e+05,2.4657e+05,2.4657e+05,2.4657e+05
7083,2.466e+05,2.466e+05,2.4659e+05,2.466e+05,2.466e+05
7084,2.4668e+05,2.4667e+05,2.4667e+05,2.4668e+05,2.4668e+05
7085,2.4672e+05,2.4672e+05,2.4672e+05,2.4672e+05,2.4672e+05
7086,2.4684e+05,2.4684e+05,2.4684e+05,2.4684e+05,2.4684e+05
7087,2.4691e+05,2.4691e+05,2.4691e+05,2.4691e+05,2.4691e+05
7088,2.4701e+05,2.4701e+05,2.4701e+05,2.4701e+05,2.4701e+05
7089,2.4704e+05,2.4704e+05,2.4704e+05,2.4704e+05,2.4704e+05
7090,2.4707e+05,2.4707e+05,2.4707e+05,2.4707e+05,2.4707e+05
7091,2.4708e+05,2.4708e+05,2.4708e+05,2.4708e+05,2.4708e+05
7092,2.4721e+05,2.4721e+05,2.4721e+05,2.4721e+05,2.4721e+05
7093,2.4729e+05,2.4729e+05,2.4729e+05,2.4729e+05,2.4729e+05
7094,2.4732e+05,2.4732e+05,2.4732e+05,2.4732e+05,2.4732e+05
7095,2.4734e+05,2.4734e+05,2.4734e+05,2.4734e+05,2.4734e+05
7096,2.4744e+05,2.4744e+05,2.4744e+05,2.4744e+05,2.4744e+05
7097,2.4745e+05,2.4745e+05,2.4745e+05,2.4745e+05,2.4745e+05
7098,2.4751e+05,2.4751e+05,2.4751e+05,2.4751e+05,2.4751e+05
7099,2.4758e+05,2.4758e+05,2.4758e+05,2.4758e+05,2.4758e+05
7100,2.4767e+05,2.4767e+05,2.4767e+05,2.4767e+05,2.4767e+05
7101,2.4772e+05,2.4771e+05,2.4771e+05,2.4772e+05,2.4772e+05
7102,2.4777e+05,2.4777e+05,2.4777e+05,2.4777e+05,2.4777e+05
7103,2.4786e+05,2.4785e+05,2.4785e+05,2.4786e+05,2.4786e+05
7104,2.4788e+05,2.4788e+05,2.4787e+05,2.4788e+05,2.4788e+05
7105,2.4789e+05,2.4789e+05,2.4789e+05,2.4789e+05,2.4789e+05
7106,2.48e+05,2.48e+05,2.48e+05,2.48e+05,2.48e+05
7107,2.4805e+05,2.4805e+05,2.4805e+05,2.4805e+05,2.4805e+05
7108,2.4814e+05,2.4814e+05,2.4814e+05,2.4814e+05,2.4814e+05
7109,2.4815e+05,2.4815e+05,2.4815e+05,2.4815e+05,2.4815e+05
7110,2.482e+05,2.4819e+05,2.4819e+05,2.482e+05,2.482e+05
7111,2.4821e+05,2.4821e+05,2.4821e+05,2.4821e+05,2.4821e+05
7112,2.4835e+05,2.4835e+05,2.4835e+05,2.4835e+05,2.4835e+05
7113,2.4838e+05,2.4838e+05,2.4838e+05,2.4838e+05,2.4838e+05
7114,2.4841e+05,2.4841e+05,2.4841e+05,2.4841e+05,2.4841e+05
7115,2.4848e+05,2.4848e+05,2.4848e+05,2.4848e+05,2.4848e+05
7116,2.4851e+05,2.485e+05,2.485e+05,2.4851e+05,2.4851e+05
7117,2.4858e+05,2.4858e+05,2.4858e+05,2.4858e+05,2.4858e+05
7118,2.486e+05,2.486e+05,2.486e+05,2.486e+05,2.486e+05
7119,2.4863e+05,2.4863e+05,2.4863e+05,2.4863e+05,2.4863e+05
7120,2.4875e+05,2.4874e+05,2.4874e+05,2.4875e+05,2.4875e+05
7121,2.4884e+05,2.4883e+05,2.4883e+05,2.4883e+05,2.4884e+05
7122,2.4887e+05,2.4887e+05,2.4887e+05,2.4887e+05,2.4887e+05
7123,2.4897e+05,2.4897e+05,2.4897e+05,2.4897e+05,2.4897e+05
7124,2.4904e+05,2.4904e+05,2.4904e+05,2.4904e+05,2.4904e+05
7125,2.491e+05,2.491e+05,2.491e+05,2.491e+05,2.491e+05
7126,2.4914e+05,2.4914e+05,2.4914e+05,2.4914e+05,2.4914e+05
7127,2.4918e+05,2.4918e+05,2.4918e+05,2.4918e+05,2.4918e+05
7128,2.4924e+05,2.4924e+05,2.4923e+05,2.4924e+05,2.4924e+05
7129,2.4928e+05,2.4927e+05,2.4927e+05,2.4928e+05,2.4928e+05
7130,2.4936e+05,2.4936e+05,2.4935e+05,2.4936e+05,2.4936e+05
7131,2.4938e+05,2.4937e+05,2.4937e+05,2.4938e+05,2.4938e+05
7132,2.4955e+05,2.4955e+05,2.4955e+05,2.4955e+05,2.4955e+05
7133,2.496e+05,2.496e+05,2.496e+05,2.496e+05,2.496e+05
7134,2.4965e+05,2.4965e+05,2.4965e+05,2.4965e+05,2.4965e+05
7135,2.4972e+05,2.4972e+05,2.4972e+05,2.4972e+05,2.4972e+05
7136,2.4974e+05,2.4974e+05,2.4974e+05,2.4974e+05,2.4974e+05
7137,2.4983e+05,2.4983e+05,2.4982e+05,2.4983e+05,2.4983e+05
7138,2.4989e+05,2.4989e+05,2.4989e+05,2.4989e+05,2.4989e+05
7139,2.4996e+05,2.4996e+05,2.4996e+05,2.4996e+05,2.4996e+05
7140,2.4998e+05,2.4998e+05,2.4998e+05,2.4998e+05,2.4998e+05
7141,2.5005e+05,2.5005e+05,2.5005e+05,2.5005e+05,2.5005e+05
7142,2.5007e+05,2.5007e+05,2.5007e+05,2.5007e+05,2.5007e+05
7143,2.5017e+05,2.5016e+05,2.5016e+05,2.5017e+05,2.5017e+05
7144,2.5028e+05,2.5027e+05,2.5027e+05,2.5027e+05,2.5028e+05
7145,2.5029e+05,2.5028e+05,2.5028e+05,2.5029e+05,2.5029e+05
7146,2.503e+05,2.5029e+05,2.5029e+05,2.503e+05,2.503e+05
7147,2.5038e+05,2.5038e+05,2.5038e+05,2.5038e+05,2.5038e+05
7148,2.5048e+05,2.5047e+05,2.5047e+05,2.5048e+05,2.5048e+05
7149,2.5062e+05,2.5062e+05,2.5062e+05,2.5062e+05,2.5062e+05
7150,2.5068e+05,2.5068e+05,2.5068e+05,2.5068e+05,2.5068e+05
7151,2.5071e+05,2.5071e+05,2.5071e+05,2.5071e+05,2.5071e+05
7152,2.5075e+05,2.5075e+05,2.5075e+05,2.5075e+05,2.5075e+05
7153,2.5081e+05,2.5081e+05,2.5081e+05,2.5081e+05,2.5081e+05
7154,2.5094e+05,2.5094e+05,2.5094e+05,2.5094e+05,2.5094e+05
7155,2.5095e+05,2.5095e+05,2.5095e+05,2.5095e+05,2.5095e+05
7156,2.5104e+05,2.5104e+05,2.5103e+05,2.5104e+05,2.5104e+05
7157,2.511e+05,2.511e+05,2.511e+05,2.511e+05,2.511e+05
7158,2.5113e+05,2.5113e+05,2.5113e+05,2.5113e+05,2.5113e+05
7159,2.5122e+05,2.5122e+05,2.5122e+05,2.5122e+05,2.5122e+05
7160,2.5128e+05,2.5128e+05,2.5128e+05,2.5128e+05,2.5128e+05
7161,2.5133e+05,2.5133e+05,2.5133e+05,2.5133e+05,2.5133e+05
7162,2.5139e+05,2.5138e+05,2.5139e+05,2.5139e+05,2.5139e+05
7163,2.5143e+05,2.5143e+05,2.5143e+05,2.5143e+05,2.5143e+05
7164,2.515e+05,2.5149e+05,2.5149e+05,2.515e+05,2.515e+05
7165,2.5163e+05,2.5163e+05,2.5163e+05,2.5163e+05,2.5163e+05
7166,2.5171e+05,2.5171e+05,2.5171e+05,2.5171e+05,2.5171e+05
7167,2.5175e+05,2.5175e+05,2.5175e+05,2.5175e+05,2.5175e+05
7168,2.5182e+05,2.5182e+05,2.5182e+05,2.5182e+05,2.5182e+05
7169,2.5185e+05,2.5185e+05,2.5185e+05,2.5185e+05,2.5185e+05
7170,2.5194e+05,2.5194e+05,2.5194e+05,2.5194e+05,2.5194e+05
7171,2.5198e+05,2.5198e+05,2.5198e+05,2.5198e+05,2.5198e+05
7172,2.5207e+05,2.5207e+05,2.5207e+05,2.5207e+05,2.5207e+05
7173,2.5211e+05,2.5211e+05,2.521e+05,2.5211e+05,2.5211e+05
7174,2.5219e+05,2.5219e+05,2.5219e+05,2.5219e+05,2.5219e+05
7175,2.5227e+05,2.5227e+05,2.5227e+05,2.5227e+05,2.5227e+05
7176,2.5236e+05,2.5236e+05,2.5236e+05,2.5236e+05,2.5236e+05
7177,2.5238e+05,2.5238e+05,2.5238e+05,2.5238e+05,2.5238e+05
7178,2.5251e+05,2.525e+05,2.525e+05,2.5251e+05,2.5251e+05
7179,2.5255e+05,2.5254e+05,2.5254e+05,2.5255e+05,2.5255e+05
7180,2.5258e+05,2.5258e+05,2.5258e+05,2.5258e+05,2.5258e+05
7181,2.5269e+05,2.5268e+05,2.5268e+05,2.5269e+05,2.5269e+05
7182,2.5274e+05,2.5273e+05,2.5273e+05,2.5273e+05,2.5274e+05
7183,2.5283e+05,2.5284e+05,2.5283e+05,2.5283e+05,2.5283e+05
7184,2.5285e+05,2.5285e+05,2.5285e+05,2.5285e+05,2.5285e+05
7185,2.5287e+05,2.5287e+05,2.5287e+05,2.5287e+05,2.5287e+05
7186,2.5295e+05,2.5295e+05,2.5295e+05,2.5295e+05,2.5295e+05
7187,2.5301e+05,2.53e+05,2.53e+05,2.5301e+05,2.5301e+05
7188,2.531e+05,2.531e+05,2.531e+05,2.531e+05,2.531e+05
7189,2.5324e+05,2.5324e+05,2.5324e+05,2.5324e+05,2.5324e+05
7190,2.5333e+05,2.5332e+05,2.5333e+05,2.5333e+05,2.5333e+05
7191,2.534e+05,2.534e+05,2.534e+05,2.534e+05,2.534e+05
7192,2.5344e+05,2.5343e+05,2.5343e+05,2.5344e+05,2.5344e+05
7193,2.5346e+05,2.5346e+05,2.5346e+05,2.5346e+05,2.5346e+05
7194,2.5352e+05,2.5352e+05,2.5352e+05,2.5352e+05,2.5352e+05
7195,2.5365e+05,2.5364e+05,2.5364e+05,2.5365e+05,2.5365e+05
7196,2.5366e+05,2.5366e+05,2.5366e+05,2.5366e+05,2.5366e+05
7197,2.5376e+05,2.5376e+05,2.5376e+05,2.5376e+05,2.5376e+05
7198,2.5382e+05,2.5382e+05,2.5382e+05,2.5382e+05,2.5382e+05
7199,2.5384e+05,2.5384e+05,2.5384e+05,2.5384e+05,2.5384e+05
7200,2.5389e+05,2.5389e+05,2.5389e+05,2.5389e+05,2.5389e+05
7201,2.5398e+05,2.5398e+05,2.5398e+05,2.5398e+05,2.5398e+05
7202,2.5402e+05,2.5401e+05,2.5402e+05,2.5402e+05,2.5402e+05
7203,2.5417e+05,2.5417e+05,2.5417e+05,2.5417e+05,2.5417e+05
7204,2.5417e+05,2.5418e+05,2.5417e+05,2.5417e+05,2.5417e+05
7205,2.5418e+05,2.5418e+05,2.5418e+05,2.5418e+05,2.5418e+05
7206,2.5427e+05,2.5426e+05,2.5426e+05,2.5427e+05,2.5427e+05
7207,2.5434e+05,2.5434e+05,2.5433e+05,2.5434e+05,2.5434e+05
7208,2.5438e+05,2.5438e+05,2.5438e+05,2.5438e+05,2.5438e+05
7209,2.5446e+05,2.5446e+05,2.5446e+05,2.5446e+05,2.5446e+05
7210,2.545e+05,2.545e+05,2.545e+05,2.545e+05,2.545e+05
7211,2.5458e+05,2.5457e+05,2.5457e+05,2.5458e+05,2.5458e+05
7212,2.5463e+05,2.5464e+05,2.5463e+05,2.5463e+05,2.5463e+05
7213,2.5467e+05,2.5467e+05,2.5467e+05,2.5467e+05,2.5467e+05
7214,2.5478e+05,2.5478e+05,2.5478e+05,2.5478e+05,2.5478e+05
7215,2.5485e+05,2.5485e+05,2.5485e+05,2.5485e+05,2.5485e+05
7216,2.5495e+05,2.5494e+05,2.5494e+05,2.5494e+05,2.5495e+05
7217,2.5496e+05,2.5496e+05,2.5496e+05,2.5496e+05,2.5496e+05
7218,2.5502e+05,2.5502e+05,2.5502e+05,2.5502e+05,2.5502e+05
7219,2.5507e+05,2.5507e+05,2.5506e+05,2.5507e+05,2.5507e+05
7220,2.5515e+05,2.5515e+05,2.5515e+05,2.5515e+05,2.5515e+05
7221,2.5516e+05,2.5515e+05,2.5515e+05,2.5516e+05,2.5516e+05
7222,2.5526e+05,2.5526e+05,2.5526e+05,2.5526e+05,2.5526e+05
7223,2.5531e+05,2.5531e+05,2.5531e+05,2.5531e+05,2.5531e+05
7224,2.5541e+05,2.5541e+05,2.5541e+05,2.5541e+05,2.5541e+05
7225,2.5543e+05,2.5543e+05,2.5543e+05,2.5543e+05,2.5543e+05
7226,2.5548e+05,2.5548e+05,2.5548e+05,2.5548e+05,2.5548e+05
7227,2.5561e+05,2.5561e+05,2.556e+05,2.5561e+05,2.5561e+05
7228,2.5566e+05,2.5566e+05,2.5566e+05,2.5566e+05,2.5566e+05
7229,2.5578e+05,2.5577e+05,2.5577e+05,2.5578e+05,2.5578e+05
7230,2.5586e+05,2.5586e+05,2.5585e+05,2.5586e+05,2.5586e+05
7231,2.5589e+05,2.5589e+05,2.5589e+05,2.5589e+05,2.5589e+05
7232,2.56e+05,2.56e+05,2.5599e+05,2.56e+05,2.56e+05
7233,2.5608e+05,2.5608e+05,2.5608e+05,2.5608e+05,2.5608e+05
7234,2.5609e+05,2.5609e+05,2.5608e+05,2.5609e+05,2.5609e+05
7235,2.5619e+05,2.5618e+05,2.5618e+05,2.5619e+05,2.5619e+05
7236,2.5625e+05,2.5625e+05,2.5625e+05,2.5625e+05,2.5625e+05
7237,2.5628e+05,2.5628e+05,2.5628e+05,2.5628e+05,2.5628e+05
7238,2.5629e+05,2.5629e+05,2.5629e+05,2.5629e+05,2.5629e+05
7239,2.5633e+05,2.5633e+05,2.5632e+05,2.5633e+05,2.5633e+05
7240,2.5646e+05,2.5646e+05,2.5646e+05,2.5646e+05,2.5646e+05
7241,2.5648e+05,2.5648e+05,2.5647e+05,2.5648e+05,2.5648e+05
7242,2.5651e+05,2.5651e+05,2.5651e+05,2.5651e+05,2.5651e+05
7243,2.5663e+05,2.5663e+05,2.5663e+05,2.5663e+05,2.5663e+05
7244,2.5667e+05,2.5667e+05,2.5667e+05,2.5667e+05,2.5667e+05
7245,2.5671e+05,2.5671e+05,2.5671e+05,2.5671e+05,2.5671e+05
7246,2.5677e+05,2.5678e+05,2.5677e+05,2.5677e+05,2.5677e+05
7247,2.5683e+05,2.5682e+05,2.5682e+05,2.5682e+05,2.5682e+05
7248,2.5693e+05,2.5693e+05,2.5693e+05,2.5693e+05,2.5693e+05
7249,2.5703e+05,2.5703e+05,2.5703e+05,2.5703e+05,2.5703e+05
7250,2.5715e+05,2.5715e+05,2.5715e+05,2.5715e+05,2.5715e+05
7251,2.5719e+05,2.5719e+05,2.5719e+05,2.5719e+05,2.5719e+05
7252,2.5727e+05,2.5727e+05,2.5727e+05,2.5727e+05,2.5727e+05
7253,2.5733e+05,2.5733e+05,2.5732e+05,2.5733e+05,2.5733e+05
7254,2.5737e+05,2.5736e+05,2.5736e+05,2.5737e+05,2.5737e+05
7255,2.5745e+05,2.5745e+05,2.5745e+05,2.5745e+05,2.5745e+05
7256,2.5748e+05,2.5748e+05,2.5747e+05,2.5748e+05,2.5748e+05
7257,2.5756e+05,2.5756e+05,2.5756e+05,2.5756e+05,2.5756e+05
7258,2.5766e+05,2.5766e+05,2.5766e+05,2.5766e+05,2.5766e+05
7259,2.5775e+05,2.5775e+05,2.5775e+05,2.5775e+05,2.5775e+05
7260,2.5779e+05,2.5779e+05,2.5779e+05,2.5779e+05,2.5779e+05
7261,2.5786e+05,2.5786e+05,2.5786e+05,2.5786e+05,2.5786e+05
7262,2.5795e+05,2.5795e+05,2.5795e+05,2.5795e+05,2.5795e+05
7263,2.5801e+05,2.5801e+05,2.5801e+05,2.5801e+05,2.5801e+05
7264,2.5805e+05,2.5805e+05,2.5805e+05,2.5805e+05,2.5805e+05
7265,2.5814e+05,2.5814e+05,2.5814e+05,2.5814e+05,2.5814e+05
7266,2.5815e+05,2.5814e+05,2.5814e+05,2.5814e+05,2.5815e+05
7267,2.5827e+05,2.5827e+05,2.5827e+05,2.5827e+05,2.5827e+05
7268,2.5833e+05,2.5833e+05,2.5833e+05,2.5833e+05,2.5833e+05
7269,2.5839e+05,2.5839e+05,2.5838e+05,2.5839e+05,2.5839e+05
7270,2.5841e+05,2.5841e+05,2.5841e+05,2.5841e+05,2.5841e+05
7271,2.5845e+05,2.5845e+05,2.5844e+05,2.5845e+05,2.5845e+05
7272,2.5858e+05,2.5858e+05,2.5858e+05,2.5858e+05,2.5858e+05
7273,2.5863e+05,2.5862e+05,2.5862e+05,2.5863e+05,2.5863e+05
7274,2.5869e+05,2.5869e+05,2.5869e+05,2.5869e+05,2.5869e+05
7275,2.5878e+05,2.5877e+05,2.5877e+05,2.5878e+05,2.5878e+05
7276,2.588e+05,2.5879e+05,2.5879e+05,2.588e+05,2.588e+05
7277,2.589e+05,2.5889e+05,2.5889e+05,2.589e+05,2.589e+05
7278,2.5891e+05,2.589e+05,2.589e+05,2.5891e+05,2.5891e+05
7279,2.5903e+05,2.5903e+05,2.5903e+05,2.5903e+05,2.5903e+05
7280,2.591e+05,2.591e+05,2.591e+05,2.591e+05,2.591e+05
7281,2.5915e+05,2.5915e+05,2.5915e+05,2.5915e+05,2.5915e+05
7282,2.5929e+05,2.5929e+05,2.5929e+05,2.5929e+05,2.5929e+05
7283,2.5932e+05,2.5931e+05,2.5931e+05,2.5932e+05,2.5932e+05
7284,2.594e+05,2.594e+05,2.5939e+05,2.594e+05,2.594e+05
7285,2.5943e+05,2.5943e+05,2.5943e+05,2.5943e+05,2.5943e+05
7286,2.5953e+05,2.5953e+05,2.5953e+05,2.5953e+05,2.5953e+05
7287,2.5967e+05,2.5967e+05,2.5967e+05,2.5967e+05,2.5967e+05
7288,2.5972e+05,2.5972e+05,2.5972e+05,2.5972e+05,2.5972e+05
7289,2.5976e+05,2.5976e+05,2.5976e+05,2.5976e+05,2.5976e+05
7290,2.5986e+05,2.5986e+05,2.5986e+05,2.5986e+05,2.5986e+05
7291,2.5996e+05,2.5996e+05,2.5996e+05,2.5996e+05,2.5996e+05
7292,2.5999e+05,2.5999e+05,2.5999e+05,2.5999e+05,2.5999e+05
7293,2.6005e+05,2.6004e+05,2.6004e+05,2.6005e+05,2.6005e+05
7294,2.601e+05,2.601e+05,2.601e+05,2.601e+05,2.601e+05
7295,2.6013e+05,2.6013e+05,2.6013e+05,2.6013e+05,2.6013e+05
7296,2.6017e+05,2.6017e+05,2.6017e+05,2.6017e+05,2.6017e+05
7297,2.6021e+05,2.602e+05,2.602e+05,2.6021e+05,2.6021e+05
7298,2.6024e+05,2.6024e+05,2.6023e+05,2.6024e+05,2.6024e+05
7299,2.6038e+05,2.6038e+05,2.6038e+05,2.6038e+05,2.6038e+05
7300,2.604e+05,2.604e+05,2.604e+05,2.604e+05,2.604e+05
7301,2.6054e+05,2.6054e+05,2.6054e+05,2.6054e+05,2.6054e+05
7302,2.606e+05,2.6059e+05,2.6059e+05,2.606e+05,2.606e+05
7303,2.6061e+05,2.6061e+05,2.6061e+05,2.6061e+05,2.6061e+05
7304,2.6069e+05,2.6069e+05,2.6069e+05,2.6069e+05,2.6069e+05
7305,2.6076e+05,2.6075e+05,2.6075e+05,2.6076e+05,2.6076e+05
7306,2.6084e+05,2.6084e+05,2.6084e+05,2.6084e+05,2.6084e+05
7307,2.6093e+05,2.6093e+05,2.6092e+05,2.6093e+05,2.6093e+05
7308,2.6107e+05,2.6107e+05,2.6107e+05,2.6107e+05,2.6107e+05
7309,2.6113e+05,2.6112e+05,2.6112e+05,2.6113e+05,2.6113e+05
7310,2.6116e+05,2.6116e+05,2.6116e+05,2.6116e+05,2.6116e+05
7311,2.6122e+05,2.6122e+05,2.6122e+05,2.6122e+05,2.6122e+05
7312,2.6127e+05,2.6127e+05,2.6127e+05,2.6127e+05,2.6127e+05
7313,2.6132e+05,2.6132e+05,2.6131e+05,2.6132e+05,2.6132e+05
7314,2.6133e+05,2.6133e+05,2.6133e+05,2.6133e+05,2.6133e+05
7315,2.6142e+05,2.6142e+05,2.6142e+05,2.6142e+05,2.6142e+05
7316,2.6149e+05,2.615e+05,2.6149e+05,2.6149e+05,2.6149e+05
7317,2.6162e+05,2.6161e+05,2.6161e+05,2.6162e+05,2.6162e+05
7318,2.6167e+05,2.6167e+05,2.6167e+05,2.6167e+05,2.6167e+05
7319,2.6175e+05,2.6175e+05,2.6175e+05,2.6175e+05,2.6175e+05
7320,2.618e+05,2.618e+05,2.618e+05,2.618e+05,2.618e+05
7321,2.6184e+05,2.6183e+05,2.6183e+05,2.6184e+05,2.6184e+05
7322,2.6191e+05,2.619e+05,2.619e+05,2.619e+05,2.6191e+05
7323,2.6199e+05,2.62e+05,2.6199e+05,2.6199e+05,2.6199e+05
7324,2.6205e+05,2.6205e+05,2.6205e+05,2.6205e+05,2.6205e+05
7325,2.6213e+05,2.6212e+05,2.6212e+05,2.6213e+05,2.6213e+05
7326,2.6219e+05,2.6219e+05,2.6219e+05,2.6219e+05,2.6219e+05
7327,2.6229e+05,2.6229e+05,2.6229e+05,2.6229e+05,2.6229e+05
7328,2.6235e+05,2.6235e+05,2.6235e+05,2.6235e+05,2.6235e+05
7329,2.6239e+05,2.6239e+05,2.6239e+05,2.6239e+05,2.6239e+05
7330,2.6241e+05,2.6241e+05,2.6241e+05,2.6241e+05,2.6241e+05
7331,2.6249e+05,2.6249e+05,2.6248e+05,2.6249e+05,2.6249e+05
7332,2.6253e+05,2.6253e+05,2.6252e+05,2.6253e+05,2.6253e+05
7333,2.626e+05,2.626e+05,2.626e+05,2.626e+05,2.626e+05
7334,2.6268e+05,2.6268e+05,2.6268e+05,2.6268e+05,2.6268e+05
7335,2.6268e+05,2.6268e+05,2.6268e+05,2.6268e+05,2.6268e+05
7336,2.6275e+05,2.6275e+05,2.6275e+05,2.6275e+05,2.6275e+05
7337,2.628e+05,2.628e+05,2.628e+05,2.628e+05,2.628e+05
7338,2.6286e+05,2.6286e+05,2.6285e+05,2.6286e+05,2.6286e+05
7339,2.629e+05,2.6289e+05,2.6289e+05,2.629e+05,2.629e+05
7340,2.6298e+05,2.6298e+05,2.6298e+05,2.6298e+05,2.6298e+05
7341,2.6308e+05,2.6307e+05,2.6307e+05,2.6307e+05,2.6308e+05
7342,2.6315e+05,2.6315e+05,2.6314e+05,2.6315e+05,2.6315e+05
7343,2.6322e+05,2.6322e+05,2.6322e+05,2.6322e+05,2.6322e+05
7344,2.6325e+05,2.6325e+05,2.6324e+05,2.6325e+05,2.6325e+05
7345,2.6332e+05,2.6331e+05,2.6331e+05,2.6331e+05,2.6331e+05
7346,2.6346e+05,2.6346e+05,2.6346e+05,2.6346e+05,2.6346e+05
7347,2.6357e+05,2.6357e+05,2.6357e+05,2.6357e+05,2.6357e+05
7348,2.6358e+05,2.6358e+05,2.6358e+05,2.6358e+05,2.6358e+05
7349,2.6366e+05,2.6366e+05,2.6366e+05,2.6366e+05,2.6366e+05
7350,2.6368e+05,2.6368e+05,2.6368e+05,2.6368e+05,2.6368e+05
7351,2.6375e+05,2.6375e+05,2.6375e+05,2.6375e+05,2.6375e+05
7352,2.6384e+05,2.6384e+05,2.6384e+05,2.6384e+05,2.6384e+05
7353,2.6386e+05,2.6385e+05,2.6385e+05,2.6386e+05,2.6386e+05
7354,2.6394e+05,2.6394e+05,2.6394e+05,2.6394e+05,2.6394e+05
7355,2.6396e+05,2.6396e+05,2.6396e+05,2.6396e+05,2.6396e+05
7356,2.6403e+05,2.6402e+05,2.6402e+05,2.6402e+05,2.6403e+05
7357,2.6408e+05,2.6408e+05,2.6408e+05,2.6408e+05,2.6408e+05
7358,2.6416e+05,2.6416e+05,2.6416e+05,2.6416e+05,2.6416e+05
7359,2.6425e+05,2.6424e+05,2.6425e+05,2.6425e+05,2.6425e+05
7360,2.6428e+05,2.6428e+05,2.6428e+05,2.6428e+05,2.6428e+05
7361,2.6441e+05,2.644e+05,2.644e+05,2.644e+05,2.6441e+05
7362,2.6448e+05,2.6448e+05,2.6448e+05,2.6448e+05,2.6448e+05
7363,2.6452e+05,2.6452e+05,2.6452e+05,2.6452e+05,2.6452e+05
7364,2.6457e+05,2.6457e+05,2.6457e+05,2.6457e+05,2.6457e+05
7365,2.6472e+05,2.6472e+05,2.6472e+05,2.6472e+05,2.6472e+05
7366,2.6478e+05,2.6478e+05,2.6477e+05,2.6478e+05,2.6478e+05
7367,2.6483e+05,2.6483e+05,2.6483e+05,2.6483e+05,2.6483e+05
7368,2.6487e+05,2.6487e+05,2.6487e+05,2.6487e+05,2.6487e+05
7369,2.6495e+05,2.6495e+05,2.6495e+05,2.6495e+05,2.6495e+05
7370,2.65e+05,2.65e+05,2.65e+05,2.65e+05,2.65e+05
7371,2.6505e+05,2.6505e+05,2.6505e+05,2.6505e+05,2.6505e+05
7372,2.651e+05,2.6509e+05,2.6509e+05,2.651e+05,2.651e+05
7373,2.6522e+05,2.6521e+05,2.6521e+05,2.6521e+05,2.6522e+05
7374,2.6526e+05,2.6525e+05,2.6525e+05,2.6526e+05,2.6526e+05
7375,2.6537e+05,2.6537e+05,2.6537e+05,2.6537e+05,2.6537e+05
7376,2.6544e+05,2.6544e+05,2.6544e+05,2.6544e+05,2.6544e+05
7377,2.6552e+05,2.6552e+05,2.6552e+05,2.6552e+05,2.6552e+05
7378,2.6563e+05,2.6563e+05,2.6563e+05,2.6563e+05,2.6563e+05
7379,2.6569e+05,2.6569e+05,2.6569e+05,2.6569e+05,2.6569e+05
7380,2.6571e+05,2.6571e+05,2.6571e+05,2.6571e+05,2.6571e+05
7381,2.6572e+05,2.6572e+05,2.6572e+05,2.6572e+05,2.6572e+05
7382,2.6579e+05,2.6579e+05,2.6579e+05,2.6579e+05,2.6579e+05
7383,2.659e+05,2.659e+05,2.659e+05,2.659e+05,2.659e+05
7384,2.66e+05,2.66e+05,2.66e+05,2.66e+05,2.66e+05
7385,2.6611e+05,2.6611e+05,2.6611e+05,2.6611e+05,2.6611e+05
7386,2.6615e+05,2.6614e+05,2.6614e+05,2.6615e+05,2.6615e+05
7387,2.662e+05,2.662e+05,2.662e+05,2.662e+05,2.662e+05
7388,2.6629e+05,2.6629e+05,2.6629e+05,2.6629e+05,2.6629e+05
7389,2.6635e+05,2.6635e+05,2.6635e+05,2.6635e+05,2.6635e+05
7390,2.6646e+05,2.6646e+05,2.6645e+05,2.6646e+05,2.6646e+05
7391,2.6656e+05,2.6656e+05,2.6656e+05,2.6656e+05,2.6656e+05
7392,2.666e+05,2.666e+05,2.666e+05,2.666e+05,2.666e+05
7393,2.6666e+05,2.6666e+05,2.6665e+05,2.6666e+05,2.6666e+05
7394,2.6676e+05,2.6676e+05,2.6676e+05,2.6676e+05,2.6676e+05
7395,2.6679e+05,2.6679e+05,2.6678e+05,2.6679e+05,2.6679e+05
7396,2.6688e+05,2.6688e+05,2.6688e+05,2.6688e+05,2.6688e+05
7397,2.6691e+05,2.6691e+05,2.6691e+05,2.6691e+05,2.6691e+05
7398,2.6696e+05,2.6695e+05,2.6695e+05,2.6696e+05,2.6696e+05
7399,2.6698e+05,2.6698e+05,2.6698e+05,2.6698e+05,2.6698e+05
7400,2.6704e+05,2.6704e+05,2.6704e+05,2.6704e+05,2.6704e+05
7401,2.6726e+05,2.6726e+05,2.6726e+05,2.6726e+05,2.6726e+05
7402,2.673e+05,2.6729e+05,2.6729e+05,2.673e+05,2.673e+05
7403,2.6733e+05,2.6733e+05,2.6733e+05,2.6733e+05,2.6733e+05
7404,2.6741e+05,2.6741e+05,2.674e+05,2.6741e+05,2.6741e+05
7405,2.6751e+05,2.6751e+05,2.6751e+05,2.6751e+05,2.6751e+05
7406,2.6756e+05,2.6756e+05,2.6756e+05,2.6756e+05,2.6756e+05
7407,2.6758e+05,2.6759e+05,2.6758e+05,2.6758e+05,2.6758e+05
7408,2.6767e+05,2.6767e+05,2.6767e+05,2.6767e+05,2.6767e+05
7409,2.6776e+05,2.6776e+05,2.6776e+05,2.6776e+05,2.6776e+05
7410,2.6782e+05,2.6782e+05,2.6782e+05,2.6782e+05,2.6782e+05
7411,2.6786e+05,2.6785e+05,2.6786e+05,2.6786e+05,2.6786e+05
7412,2.68e+05,2.6799e+05,2.6799e+05,2.68e+05,2.68e+05
7413,2.6802e+05,2.6802e+05,2.6802e+05,2.6802e+05,2.6802e+05
7414,2.6812e+05,2.6812e+05,2.6812e+05,2.6812e+05,2.6812e+05
7415,2.6815e+05,2.6814e+05,2.6814e+05,2.6815e+05,2.6815e+05
7416,2.6822e+05,2.6822e+05,2.6821e+05,2.6822e+05,2.6822e+05
7417,2.6827e+05,2.6827e+05,2.6827e+05,2.6827e+05,2.6827e+05
7418,2.6835e+05,2.6835e+05,2.6835e+05,2.6835e+05,2.6835e+05
7419,2.6841e+05,2.684e+05,2.684e+05,2.6841e+05,2.6841e+05
7420,2.6849e+05,2.6848e+05,2.6848e+05,2.6849e+05,2.6849e+05
7421,2.686e+05,2.686e+05,2.686e+05,2.686e+05,2.686e+05
7422,2.6873e+05,2.6872e+05,2.6872e+05,2.6873e+05,2.6873e+05
7423,2.6876e+05,2.6876e+05,2.6876e+05,2.6876e+05,2.6876e+05
7424,2.6883e+05,2.6882e+05,2.6882e+05,2.6883e+05,2.6883e+05
7425,2.6892e+05,2.6891e+05,2.6891e+05,2.6892e+05,2.6892e+05
7426,2.6892e+05,2.6892e+05,2.6892e+05,2.6892e+05,2.6892e+05
7427,2.69e+05,2.69e+05,2.69e+05,2.69e+05,2.69e+05
7428,2.6912e+05,2.6912e+05,2.6912e+05,2.6912e+05,2.6912e+05
7429,2.6914e+05,2.6915e+05,2.6914e+05,2.6914e+05,2.6914e+05
7430,2.692e+05,2.692e+05,2.692e+05,2.692e+05,2.692e+05
7431,2.6929e+05,2.6929e+05,2.6929e+05,2.6929e+05,2.6929e+05
7432,2.6932e+05,2.6932e+05,2.6932e+05,2.6932e+05,2.6932e+05
7433,2.694e+05,2.694e+05,2.694e+05,2.694e+05,2.694e+05
7434,2.6944e+05,2.6944e+05,2.6944e+05,2.6944e+05,2.6944e+05
7435,2.6946e+05,2.6947e+05,2.6946e+05,2.6946e+05,2.6946e+05
7436,2.6955e+05,2.6955e+05,2.6955e+05,2.6955e+05,2.6955e+05
7437,2.6959e+05,2.6959e+05,2.6959e+05,2.6959e+05,2.6959e+05
7438,2.6973e+05,2.6972e+05,2.6972e+05,2.6973e+05,2.6973e+05
7439,2.6974e+05,2.6973e+05,2.6973e+05,2.6974e+05,2.6974e+05
7440,2.6981e+05,2.6981e+05,2.6981e+05,2.6981e+05,2.6981e+05
7441,2.6988e+05,2.6988e+05,2.6988e+05,2.6988e+05,2.6988e+05
7442,2.6992e+05,2.6992e+05,2.6992e+05,2.6992e+05,2.6992e+05
7443,2.6998e+05,2.6998e+05,2.6998e+05,2.6998e+05,2.6998e+05
7444,2.7006e+05,2.7005e+05,2.7005e+05,2.7006e+05,2.7006e+05
7445,2.7025e+05,2.7025e+05,2.7025e+05,2.7025e+05,2.7025e+05
7446,2.7028e+05,2.7028e+05,2.7028e+05,2.7028e+05,2.7028e+05
7447,2.7036e+05,2.7035e+05,2.7035e+05,2.7036e+05,2.7036e+05
7448,2.704e+05,2.704e+05,2.704e+05,2.704e+05,2.704e+05
7449,2.705e+05,2.705e+05,2.705e+05,2.705e+05,2.705e+05
7450,2.7054e+05,2.7053e+05,2.7053e+05,2.7054e+05,2.7054e+05
7451,2.7057e+05,2.7057e+05,2.7057e+05,2.7057e+05,2.7057e+05
7452,2.7077e+05,2.7076e+05,2.7076e+05,2.7077e+05,2.7077e+05
7453,2.708e+05,2.708e+05,2.708e+05,2.708e+05,2.708e+05
7454,2.7092e+05,2.7092e+05,2.7092e+05,2.7092e+05,2.7092e+05
7455,2.71e+05,2.7099e+05,2.7099e+05,2.71e+05,2.71e+05
7456,2.7103e+05,2.7103e+05,2.7103e+05,2.7103e+05,2.7103e+05
7457,2.7112e+05,2.7112e+05,2.7111e+05,2.7112e+05,2.7112e+05
7458,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05
7459,2.7119e+05,2.7118e+05,2.7118e+05,2.7119e+05,2.7119e+05
7460,2.7127e+05,2.7127e+05,2.7126e+05,2.7127e+05,2.7127e+05
7461,2.7131e+05,2.7132e+05,2.7131e+05,2.7131e+05,2.7131e+05
7462,2.7135e+05,2.7136e+05,2.7135e+05,2.7136e+05,2.7135e+05
7463,2.7141e+05,2.7141e+05,2.7141e+05,2.7141e+05,2.7141e+05
7464,2.7151e+05,2.7151e+05,2.7151e+05,2.7151e+05,2.7151e+05
7465,2.7158e+05,2.7157e+05,2.7157e+05,2.7158e+05,2.7158e+05
7466,2.7163e+05,2.7163e+05,2.7163e+05,2.7163e+05,2.7163e+05
7467,2.7172e+05,2.7172e+05,2.7172e+05,2.7172e+05,2.7172e+05
7468,2.7178e+05,2.7178e+05,2.7178e+05,2.7178e+05,2.7178e+05
7469,2.7181e+05,2.7181e+05,2.7181e+05,2.7181e+05,2.7181e+05
7470,2.7198e+05,2.7198e+05,2.7198e+05,2.7198e+05,2.7198e+05
7471,2.7208e+05,2.7208e+05,2.7208e+05,2.7208e+05,2.7208e+05
7472,2.7218e+05,2.7217e+05,2.7217e+05,2.7218e+05,2.7218e+05
7473,2.7227e+05,2.7226e+05,2.7226e+05,2.7227e+05,2.7227e+05
7474,2.723e+05,2.723e+05,2.723e+05,2.723e+05,2.723e+05
7475,2.7234e+05,2.7234e+05,2.7234e+05,2.7234e+05,2.7234e+05
7476,2.725e+05,2.725e+05,2.725e+05,2.725e+05,2.725e+05
7477,2.7256e+05,2.7256e+05,2.7256e+05,2.7256e+05,2.7256e+05
7478,2.7264e+05,2.7263e+05,2.7263e+05,2.7264e+05,2.7264e+05
7479,2.7273e+05,2.7273e+05,2.7273e+05,2.7273e+05,2.7273e+05
7480,2.7278e+05,2.7278e+05,2.7278e+05,2.7278e+05,2.7278e+05
7481,2.7288e+05,2.7288e+05,2.7288e+05,2.7288e+05,2.7288e+05
7482,2.7294e+05,2.7293e+05,2.7293e+05,2.7293e+05,2.7293e+05
7483,2.7302e+05,2.7302e+05,2.7302e+05,2.7302e+05,2.7302e+05
7484,2.7307e+05,2.7306e+05,2.7306e+05,2.7307e+05,2.7307e+05
7485,2.7315e+05,2.7315e+05,2.7315e+05,2.7315e+05,2.7315e+05
7486,2.7318e+05,2.7317e+05,2.7317e+05,2.7318e+05,2.7318e+05
7487,2.7325e+05,2.7326e+05,2.7325e+05,2.7325e+05,2.7325e+05
7488,2.7332e+05,2.7332e+05,2.7331e+05,2.7332e+05,2.7332e+05
7489,2.7342e+05,2.7342e+05,2.7342e+05,2.7342e+05,2.7342e+05
7490,2.7345e+05,2.7345e+05,2.7345e+05,2.7345e+05,2.7345e+05
7491,2.7349e+05,2.7349e+05,2.7349e+05,2.7349e+05,2.7349e+05
7492,2.7358e+05,2.7358e+05,2.7358e+05,2.7358e+05,2.7358e+05
7493,2.7366e+05,2.7365e+05,2.7366e+05,2.7366e+05,2.7366e+05
7494,2.7367e+05,2.7366e+05,2.7366e+05,2.7367e+05,2.7367e+05
7495,2.7375e+05,2.7375e+05,2.7374e+05,2.7375e+05,2.7375e+05
7496,2.738e+05,2.738e+05,2.738e+05,2.738e+05,2.738e+05
7497,2.7393e+05,2.7393e+05,2.7393e+05,2.7393e+05,2.7393e+05
7498,2.7399e+05,2.7399e+05,2.7398e+05,2.7399e+05,2.7399e+05
7499,2.7411e+05,2.741e+05,2.741e+05,2.7411e+05,2.7411e+05
7500,2.7413e+05,2.7413e+05,2.7413e+05,2.7413e+05,2.7413e+05
7501,2.7421e+05,2.7421e+05,2.7421e+05,2.7421e+05,2.7421e+05
7502,2.7427e+05,2.7427e+05,2.7427e+05,2.7427e+05,2.7427e+05
7503,2.7438e+05,2.7437e+05,2.7437e+05,2.7438e+05,2.7438e+05
7504,2.7442e+05,2.7442e+05,2.7441e+05,2.7442e+05,2.7442e+05
7505,2.7456e+05,2.7455e+05,2.7455e+05,2.7456e+05,2.7456e+05
7506,2.7462e+05,2.7461e+05,2.7461e+05,2.7462e+05,2.7462e+05
7507,2.7463e+05,2.7463e+05,2.7462e+05,2.7463e+05,2.7463e+05
7508,2.7471e+05,2.747e+05,2.747e+05,2.747e+05,2.7471e+05
7509,2.7477e+05,2.7476e+05,2.7476e+05,2.7477e+05,2.7477e+05
7510,2.748e+05,2.748e+05,2.748e+05,2.748e+05,2.748e+05
7511,2.749e+05,2.749e+05,2.7489e+05,2.749e+05,2.749e+05
7512,2.7498e+05,2.7498e+05,2.7498e+05,2.7498e+05,2.7498e+05
7513,2.7502e+05,2.7501e+05,2.7501e+05,2.7501e+05,2.7502e+05
7514,2.7507e+05,2.7507e+05,2.7507e+05,2.7507e+05,2.7507e+05
7515,2.7516e+05,2.7517e+05,2.7516e+05,2.7516e+05,2.7516e+05
7516,2.7521e+05,2.7521e+05,2.7521e+05,2.7521e+05,2.7521e+05
7517,2.7523e+05,2.7522e+05,2.7522e+05,2.7523e+05,2.7523e+05
7518,2.7533e+05,2.7533e+05,2.7533e+05,2.7533e+05,2.7533e+05
7519,2.7545e+05,2.7544e+05,2.7544e+05,2.7545e+05,2.7545e+05
7520,2.7556e+05,2.7556e+05,2.7555e+05,2.7556e+05,2.7556e+05
7521,2.7566e+05,2.7566e+05,2.7566e+05,2.7566e+05,2.7566e+05
7522,2.7567e+05,2.7567e+05,2.7567e+05,2.7567e+05,2.7567e+05
7523,2.7573e+05,2.7573e+05,2.7573e+05,2.7573e+05,2.7573e+05
7524,2.7577e+05,2.7577e+05,2.7576e+05,2.7577e+05,2.7577e+05
7525,2.7583e+05,2.7583e+05,2.7583e+05,2.7583e+05,2.7583e+05
7526,2.7594e+05,2.7594e+05,2.7594e+05,2.7594e+05,2.7594e+05
7527,2.7598e+05,2.7597e+05,2.7597e+05,2.7598e+05,2.7598e+05
7528,2.7606e+05,2.7605e+05,2.7606e+05,2.7606e+05,2.7606e+05
7529,2.7617e+05,2.7616e+05,2.7616e+05,2.7617e+05,2.7617e+05
7530,2.7619e+05,2.7619e+05,2.7619e+05,2.7619e+05,2.7619e+05
7531,2.7626e+05,2.7626e+05,2.7626e+05,2.7626e+05,2.7626e+05
7532,2.7633e+05,2.7633e+05,2.7633e+05,2.7633e+05,2.7633e+05
7533,2.7638e+05,2.7638e+05,2.7637e+05,2.7638e+05,2.7638e+05
7534,2.7639e+05,2.7639e+05,2.7639e+05,2.7639e+05,2.7639e+05
7535,2.7643e+05,2.7643e+05,2.7643e+05,2.7643e+05,2.7643e+05
7536,2.7663e+05,2.7663e+05,2.7663e+05,2.7663e+05,2.7663e+05
7537,2.7667e+05,2.7667e+05,2.7667e+05,2.7667e+05,2.7667e+05
7538,2.7673e+05,2.7673e+05,2.7673e+05,2.7673e+05,2.7673e+05
7539,2.7678e+05,2.7678e+05,2.7678e+05,2.7678e+05,2.7678e+05
7540,2.7685e+05,2.7684e+05,2.7684e+05,2.7685e+05,2.7685e+05
7541,2.7692e+05,2.7692e+05,2.7692e+05,2.7692e+05,2.7692e+05
7542,2.7701e+05,2.7701e+05,2.7701e+05,2.7701e+05,2.7701e+05
7543,2.7707e+05,2.7707e+05,2.7707e+05,2.7707e+05,2.7707e+05
7544,2.7708e+05,2.7708e+05,2.7708e+05,2.7708e+05,2.7708e+05
7545,2.7722e+05,2.7722e+05,2.7722e+05,2.7722e+05,2.7722e+05
7546,2.7728e+05,2.7727e+05,2.7727e+05,2.7728e+05,2.7728e+05
7547,2.7731e+05,2.7731e+05,2.7731e+05,2.7731e+05,2.7731e+05
7548,2.7743e+05,2.7742e+05,2.7742e+05,2.7743e+05,2.7743e+05
7549,2.7756e+05,2.7755e+05,2.7755e+05,2.7756e+05,2.7756e+05
7550,2.7762e+05,2.7762e+05,2.7762e+05,2.7762e+05,2.7762e+05
7551,2.7768e+05,2.7767e+05,2.7767e+05,2.7767e+05,2.7767e+05
7552,2.7776e+05,2.7776e+05,2.7775e+05,2.7776e+05,2.7776e+05
7553,2.7776e+05,2.7776e+05,2.7776e+05,2.7776e+05,2.7776e+05
7554,2.7786e+05,2.7786e+05,2.7786e+05,2.7786e+05,2.7786e+05
7555,2.7789e+05,2.7788e+05,2.7789e+05,2.7789e+05,2.7789e+05
7556,2.7796e+05,2.7797e+05,2.7796e+05,2.7796e+05,2.7797e+05
7557,2.7804e+05,2.7804e+05,2.7804e+05,2.7804e+05,2.7804e+05
7558,2.7812e+05,2.7811e+05,2.7811e+05,2.7812e+05,2.7812e+05
7559,2.7817e+05,2.7817e+05,2.7817e+05,2.7817e+05,2.7817e+05
7560,2.7829e+05,2.7829e+05,2.7829e+05,2.7829e+05,2.7829e+05
7561,2.7833e+05,2.7833e+05,2.7833e+05,2.7833e+05,2.7833e+05
7562,2.7846e+05,2.7846e+05,2.7846e+05,2.7846e+05,2.7846e+05
7563,2.7852e+05,2.7852e+05,2.7851e+05,2.7852e+05,2.7852e+05
7564,2.7856e+05,2.7855e+05,2.7855e+05,2.7856e+05,2.7856e+05
7565,2.7871e+05,2.787e+05,2.787e+05,2.7871e+05,2.7871e+05
7566,2.7874e+05,2.7874e+05,2.7873e+05,2.7874e+05,2.7874e+05
7567,2.7885e+05,2.7885e+05,2.7885e+05,2.7885e+05,2.7885e+05
7568,2.7894e+05,2.7894e+05,2.7894e+05,2.7894e+05,2.7894e+05
7569,2.7899e+05,2.7899e+05,2.7899e+05,2.7899e+05,2.7899e+05
7570,2.7899e+05,2.79e+05,2.7899e+05,2.7899e+05,2.7899e+05
7571,2.7907e+05,2.7907e+05,2.7907e+05,2.7907e+05,2.7907e+05
7572,2.791e+05,2.791e+05,2.791e+05,2.791e+05,2.791e+05
7573,2.7915e+05,2.7915e+05,2.7915e+05,2.7915e+05,2.7915e+05
7574,2.7926e+05,2.7926e+05,2.7926e+05,2.7926e+05,2.7926e+05
7575,2.7932e+05,2.7932e+05,2.7932e+05,2.7932e+05,2.7932e+05
7576,2.7942e+05,2.7941e+05,2.7941e+05,2.7941e+05,2.7942e+05
7577,2.795e+05,2.795e+05,2.795e+05,2.795e+05,2.795e+05
7578,2.7957e+05,2.7957e+05,2.7957e+05,2.7957e+05,2.7957e+05
7579,2.7967e+05,2.7967e+05,2.7967e+05,2.7967e+05,2.7967e+05
7580,2.7971e+05,2.797e+05,2.7971e+05,2.7971e+05,2.7971e+05
7581,2.7974e+05,2.7974e+05,2.7973e+05,2.7974e+05,2.7974e+05
7582,2.7979e+05,2.7979e+05,2.7979e+05,2.7979e+05,2.7979e+05
7583,2.7985e+05,2.7984e+05,2.7984e+05,2.7985e+05,2.7985e+05
7584,2.799e+05,2.7989e+05,2.7989e+05,2.7989e+05,2.7989e+05
7585,2.799e+05,2.799e+05,2.799e+05,2.799e+05,2.799e+05
7586,2.8005e+05,2.8006e+05,2.8005e+05,2.8005e+05,2.8005e+05
7587,2.8013e+05,2.8012e+05,2.8012e+05,2.8013e+05,2.8013e+05
7588,2.8017e+05,2.8017e+05,2.8017e+05,2.8017e+05,2.8017e+05
7589,2.8026e+05,2.8026e+05,2.8026e+05,2.8026e+05,2.8026e+05
7590,2.803e+05,2.803e+05,2.8029e+05,2.803e+05,2.803e+05
7591,2.8053e+05,2.8053e+05,2.8053e+05,2.8053e+05,2.8053e+05
7592,2.8056e+05,2.8055e+05,2.8055e+05,2.8056e+05,2.8056e+05
7593,2.8062e+05,2.8062e+05,2.8062e+05,2.8062e+05,2.8062e+05
7594,2.8067e+05,2.8067e+05,2.8067e+05,2.8067e+05,2.8067e+05
7595,2.8073e+05,2.8072e+05,2.8072e+05,2.8073e+05,2.8073e+05
7596,2.8085e+05,2.8085e+05,2.8085e+05,2.8085e+05,2.8085e+05
7597,2.809e+05,2.809e+05,2.809e+05,2.809e+05,2.809e+05
7598,2.8092e+05,2.8093e+05,2.8092e+05,2.8092e+05,2.8092e+05
7599,2.8104e+05,2.8104e+05,2.8104e+05,2.8104e+05,2.8104e+05
7600,2.8118e+05,2.8118e+05,2.8117e+05,2.8118e+05,2.8118e+05
7601,2.8121e+05,2.812e+05,2.812e+05,2.8121e+05,2.8121e+05
7602,2.8123e+05,2.8122e+05,2.8122e+05,2.8123e+05,2.8123e+05
7603,2.813e+05,2.813e+05,2.8129e+05,2.813e+05,2.813e+05
7604,2.814e+05,2.8141e+05,2.814e+05,2.814e+05,2.814e+05
7605,2.8144e+05,2.8143e+05,2.8143e+05,2.8144e+05,2.8144e+05
7606,2.8151e+05,2.8151e+05,2.8151e+05,2.8151e+05,2.8151e+05
7607,2.8155e+05,2.8154e+05,2.8154e+05,2.8155e+05,2.8155e+05
7608,2.8163e+05,2.8163e+05,2.8162e+05,2.8163e+05,2.8163e+05
7609,2.817e+05,2.817e+05,2.817e+05,2.817e+05,2.817e+05
7610,2.818e+05,2.818e+05,2.818e+05,2.818e+05,2.818e+05
7611,2.8183e+05,2.8183e+05,2.8183e+05,2.8183e+05,2.8183e+05
7612,2.8186e+05,2.8186e+05,2.8186e+05,2.8186e+05,2.8186e+05
7613,2.8195e+05,2.8194e+05,2.8195e+05,2.8195e+05,2.8195e+05
7614,2.8205e+05,2.8204e+05,2.8204e+05,2.8205e+05,2.8205e+05
7615,2.8221e+05,2.822e+05,2.822e+05,2.8221e+05,2.8221e+05
7616,2.8226e+05,2.8226e+05,2.8226e+05,2.8226e+05,2.8226e+05
7617,2.823e+05,2.823e+05,2.823e+05,2.823e+05,2.823e+05
7618,2.8237e+05,2.8237e+05,2.8237e+05,2.8237e+05,2.8237e+05
7619,2.8249e+05,2.8249e+05,2.8249e+05,2.8249e+05,2.8249e+05
7620,2.8257e+05,2.8256e+05,2.8256e+05,2.8257e+05,2.8257e+05
7621,2.8259e+05,2.8259e+05,2.8259e+05,2.8259e+05,2.8259e+05
7622,2.8271e+05,2.827e+05,2.827e+05,2.8271e+05,2.8271e+05
7623,2.8277e+05,2.8277e+05,2.8277e+05,2.8277e+05,2.8277e+05
7624,2.8286e+05,2.8287e+05,2.8286e+05,2.8286e+05,2.8286e+05
7625,2.8294e+05,2.8293e+05,2.8293e+05,2.8294e+05,2.8294e+05
7626,2.8298e+05,2.8298e+05,2.8297e+05,2.8298e+05,2.8298e+05
7627,2.8302e+05,2.8303e+05,2.8302e+05,2.8302e+05,2.8302e+05
7628,2.8311e+05,2.8311e+05,2.8311e+05,2.8311e+05,2.8311e+05
7629,2.8313e+05,2.8313e+05,2.8313e+05,2.8313e+05,2.8313e+05
7630,2.8322e+05,2.8322e+05,2.8322e+05,2.8322e+05,2.8322e+05
7631,2.8331e+05,2.833e+05,2.833e+05,2.8331e+05,2.8331e+05
7632,2.8341e+05,2.8341e+05,2.8341e+05,2.8341e+05,2.8341e+05
7633,2.8355e+05,2.8355e+05,2.8355e+05,2.8355e+05,2.8355e+05
7634,2.8357e+05,2.8356e+05,2.8356e+05,2.8357e+05,2.8357e+05
7635,2.8366e+05,2.8365e+05,2.8365e+05,2.8365e+05,2.8365e+05
7636,2.8378e+05,2.8378e+05,2.8378e+05,2.8378e+05,2.8378e+05
7637,2.8381e+05,2.838e+05,2.838e+05,2.8381e+05,2.8381e+05
7638,2.8395e+05,2.8395e+05,2.8395e+05,2.8395e+05,2.8395e+05
7639,2.8401e+05,2.84e+05,2.84e+05,2.8401e+05,2.8401e+05
7640,2.8408e+05,2.8408e+05,2.8408e+05,2.8408e+05,2.8408e+05
7641,2.8415e+05,2.8414e+05,2.8414e+05,2.8415e+05,2.8415e+05
7642,2.8434e+05,2.8434e+05,2.8434e+05,2.8434e+05,2.8434e+05
7643,2.8435e+05,2.8435e+05,2.8434e+05,2.8435e+05,2.8435e+05
7644,2.8443e+05,2.8443e+05,2.8443e+05,2.8443e+05,2.8443e+05
7645,2.8447e+05,2.8447e+05,2.8447e+05,2.8447e+05,2.8447e+05
7646,2.8448e+05,2.8447e+05,2.8447e+05,2.8448e+05,2.8448e+05
7647,2.845e+05,2.845e+05,2.845e+05,2.845e+05,2.845e+05
7648,2.8464e+05,2.8464e+05,2.8463e+05,2.8464e+05,2.8464e+05
7649,2.8468e+05,2.8468e+05,2.8468e+05,2.8468e+05,2.8468e+05
7650,2.8473e+05,2.8473e+05,2.8473e+05,2.8473e+05,2.8473e+05
7651,2.8474e+05,2.8474e+05,2.8474e+05,2.8474e+05,2.8474e+05
7652,2.8479e+05,2.8479e+05,2.8479e+05,2.8479e+05,2.8479e+05
7653,2.848e+05,2.8481e+05,2.848e+05,2.848e+05,2.848e+05
7654,2.8495e+05,2.8494e+05,2.8494e+05,2.8494e+05,2.8495e+05
7655,2.8499e+05,2.8499e+05,2.8499e+05,2.8499e+05,2.8499e+05
7656,2.8505e+05,2.8506e+05,2.8505e+05,2.8505e+05,2.8505e+05
7657,2.8515e+05,2.8515e+05,2.8514e+05,2.8515e+05,2.8515e+05
7658,2.8542e+05,2.8542e+05,2.8542e+05,2.8542e+05,2.8542e+05
7659,2.8549e+05,2.8548e+05,2.8548e+05,2.8549e+05,2.8549e+05
7660,2.8554e+05,2.8553e+05,2.8553e+05,2.8554e+05,2.8554e+05
7661,2.8569e+05,2.8569e+05,2.8569e+05,2.8569e+05,2.8569e+05
7662,2.8573e+05,2.8574e+05,2.8573e+05,2.8573e+05,2.8573e+05
7663,2.8579e+05,2.8578e+05,2.8578e+05,2.8579e+05,2.8579e+05
7664,2.8588e+05,2.8587e+05,2.8587e+05,2.8588e+05,2.8588e+05
7665,2.8592e+05,2.8591e+05,2.8591e+05,2.8592e+05,2.8592e+05
7666,2.8605e+05,2.8604e+05,2.8604e+05,2.8605e+05,2.8605e+05
7667,2.8609e+05,2.8609e+05,2.8609e+05,2.8609e+05,2.8609e+05
7668,2.8624e+05,2.8624e+05,2.8624e+05,2.8624e+05,2.8624e+05
7669,2.8635e+05,2.8635e+05,2.8635e+05,2.8635e+05,2.8635e+05
7670,2.8643e+05,2.8644e+05,2.8643e+05,2.8643e+05,2.8643e+05
7671,2.8648e+05,2.8648e+05,2.8648e+05,2.8648e+05,2.8648e+05
7672,2.8649e+05,2.8649e+05,2.8649e+05,2.8649e+05,2.8649e+05
7673,2.8658e+05,2.8658e+05,2.8658e+05,2.8658e+05,2.8658e+05
7674,2.8668e+05,2.8669e+05,2.8668e+05,2.8668e+05,2.8668e+05
7675,2.867e+05,2.867e+05,2.867e+05,2.867e+05,2.867e+05
7676,2.8674e+05,2.8673e+05,2.8673e+05,2.8673e+05,2.8674e+05
7677,2.8674e+05,2.8676e+05,2.8674e+05,2.8674e+05,2.8674e+05
7678,2.8682e+05,2.8681e+05,2.8681e+05,2.8681e+05,2.8682e+05
7679,2.8689e+05,2.8689e+05,2.8689e+05,2.8689e+05,2.8689e+05
7680,2.8692e+05,2.8691e+05,2.8692e+05,2.8692e+05,2.8692e+05
7681,2.8697e+05,2.8697e+05,2.8697e+05,2.8697e+05,2.8697e+05
7682,2.871e+05,2.871e+05,2.8709e+05,2.871e+05,2.871e+05
7683,2.8729e+05,2.8729e+05,2.8729e+05,2.8729e+05,2.8729e+05
7684,2.873e+05,2.873e+05,2.873e+05,2.873e+05,2.873e+05
7685,2.8732e+05,2.8732e+05,2.8732e+05,2.8732e+05,2.8732e+05
7686,2.8738e+05,2.8737e+05,2.8737e+05,2.8738e+05,2.8738e+05
7687,2.8745e+05,2.8745e+05,2.8744e+05,2.8745e+05,2.8745e+05
7688,2.875e+05,2.875e+05,2.875e+05,2.875e+05,2.875e+05
7689,2.8761e+05,2.876e+05,2.876e+05,2.8761e+05,2.8761e+05
7690,2.877e+05,2.8769e+05,2.8769e+05,2.877e+05,2.877e+05
7691,2.8789e+05,2.8788e+05,2.8788e+05,2.8789e+05,2.8789e+05
7692,2.8801e+05,2.88e+05,2.88e+05,2.8801e+05,2.8801e+05
7693,2.8814e+05,2.8815e+05,2.8814e+05,2.8814e+05,2.8814e+05
7694,2.8818e+05,2.8817e+05,2.8817e+05,2.8818e+05,2.8818e+05
7695,2.8828e+05,2.8827e+05,2.8827e+05,2.8827e+05,2.8828e+05
7696,2.8831e+05,2.883e+05,2.883e+05,2.8831e+05,2.8831e+05
7697,2.8838e+05,2.8838e+05,2.8838e+05,2.8838e+05,2.8838e+05
7698,2.8848e+05,2.8848e+05,2.8848e+05,2.8848e+05,2.8848e+05
7699,2.8856e+05,2.8856e+05,2.8856e+05,2.8856e+05,2.8856e+05
7700,2.8858e+05,2.8858e+05,2.8857e+05,2.8858e+05,2.8858e+05
7701,2.8864e+05,2.8864e+05,2.8864e+05,2.8864e+05,2.8864e+05
7702,2.887e+05,2.8871e+05,2.887e+05,2.887e+05,2.887e+05
7703,2.8884e+05,2.8883e+05,2.8883e+05,2.8884e+05,2.8884e+05
7704,2.889e+05,2.8889e+05,2.8889e+05,2.889e+05,2.889e+05
7705,2.889e+05,2.8891e+05,2.889e+05,2.889e+05,2.889e+05
7706,2.8901e+05,2.8901e+05,2.89e+05,2.8901e+05,2.8901e+05
7707,2.891e+05,2.8909e+05,2.891e+05,2.891e+05,2.891e+05
7708,2.8917e+05,2.8917e+05,2.8916e+05,2.8917e+05,2.8917e+05
7709,2.8925e+05,2.8925e+05,2.8925e+05,2.8925e+05,2.8925e+05
7710,2.8934e+05,2.8934e+05,2.8933e+05,2.8934e+05,2.8934e+05
7711,2.8939e+05,2.8939e+05,2.8938e+05,2.8939e+05,2.8939e+05
7712,2.8945e+05,2.8945e+05,2.8945e+05,2.8945e+05,2.8945e+05
7713,2.8953e+05,2.8953e+05,2.8953e+05,2.8953e+05,2.8953e+05
7714,2.8965e+05,2.8965e+05,2.8965e+05,2.8965e+05,2.8965e+05
7715,2.8972e+05,2.8972e+05,2.8972e+05,2.8972e+05,2.8972e+05
7716,2.8983e+05,2.8982e+05,2.8983e+05,2.8983e+05,2.8983e+05
7717,2.8987e+05,2.8988e+05,2.8987e+05,2.8987e+05,2.8987e+05
7718,2.899e+05,2.8989e+05,2.8989e+05,2.899e+05,2.899e+05
7719,2.8994e+05,2.8993e+05,2.8993e+05,2.8994e+05,2.8994e+05
7720,2.9e+05,2.9e+05,2.9e+05,2.9e+05,2.9e+05
7721,2.9012e+05,2.9012e+05,2.9012e+05,2.9012e+05,2.9012e+05
7722,2.9031e+05,2.903e+05,2.903e+05,2.903e+05,2.9031e+05
7723,2.9048e+05,2.9047e+05,2.9047e+05,2.9048e+05,2.9048e+05
7724,2.9055e+05,2.9054e+05,2.9054e+05,2.9055e+05,2.9055e+05
7725,2.9063e+05,2.9063e+05,2.9063e+05,2.9063e+05,2.9063e+05
7726,2.9066e+05,2.9067e+05,2.9066e+05,2.9066e+05,2.9066e+05
7727,2.9073e+05,2.9073e+05,2.9072e+05,2.9073e+05,2.9073e+05
7728,2.9079e+05,2.9078e+05,2.9078e+05,2.9079e+05,2.9079e+05
7729,2.9086e+05,2.9086e+05,2.9086e+05,2.9086e+05,2.9086e+05
7730,2.9102e+05,2.9102e+05,2.9102e+05,2.9102e+05,2.9102e+05
7731,2.9106e+05,2.9105e+05,2.9105e+05,2.9106e+05,2.9106e+05
7732,2.9113e+05,2.9114e+05,2.9113e+05,2.9113e+05,2.9113e+05
7733,2.9115e+05,2.9116e+05,2.9115e+05,2.9115e+05,2.9115e+05
7734,2.9122e+05,2.9122e+05,2.9122e+05,2.9122e+05,2.9122e+05
7735,2.9129e+05,2.9128e+05,2.9128e+05,2.9129e+05,2.9129e+05
7736,2.9136e+05,2.9136e+05,2.9136e+05,2.9136e+05,2.9136e+05
7737,2.9148e+05,2.9148e+05,2.9148e+05,2.9148e+05,2.9148e+05
7738,2.9155e+05,2.9154e+05,2.9154e+05,2.9155e+05,2.9155e+05
7739,2.9159e+05,2.916e+05,2.9159e+05,2.9159e+05,2.9159e+05
7740,2.9166e+05,2.9165e+05,2.9165e+05,2.9166e+05,2.9166e+05
7741,2.9176e+05,2.9175e+05,2.9175e+05,2.9176e+05,2.9176e+05
7742,2.9178e+05,2.9178e+05,2.9178e+05,2.9178e+05,2.9178e+05
7743,2.919e+05,2.9189e+05,2.9189e+05,2.919e+05,2.919e+05
7744,2.9201e+05,2.9201e+05,2.9201e+05,2.9201e+05,2.9201e+05
7745,2.9202e+05,2.9202e+05,2.9201e+05,2.9202e+05,2.9202e+05
7746,2.9211e+05,2.921e+05,2.921e+05,2.921e+05,2.9211e+05
7747,2.9217e+05,2.9216e+05,2.9216e+05,2.9217e+05,2.9217e+05
7748,2.9229e+05,2.9229e+05,2.9229e+05,2.9229e+05,2.9229e+05
7749,2.9244e+05,2.9243e+05,2.9244e+05,2.9244e+05,2.9244e+05
7750,2.9259e+05,2.9258e+05,2.9258e+05,2.9259e+05,2.9259e+05
7751,2.9262e+05,2.9263e+05,2.9262e+05,2.9262e+05,2.9262e+05
7752,2.9265e+05,2.9264e+05,2.9265e+05,2.9265e+05,2.9265e+05
7753,2.9277e+05,2.9276e+05,2.9276e+05,2.9277e+05,2.9277e+05
7754,2.9281e+05,2.928e+05,2.9281e+05,2.9281e+05,2.9281e+05
7755,2.9294e+05,2.9295e+05,2.9294e+05,2.9294e+05,2.9294e+05
7756,2.9306e+05,2.9305e+05,2.9306e+05,2.9306e+05,2.9306e+05
7757,2.9312e+05,2.9312e+05,2.9312e+05,2.9312e+05,2.9312e+05
7758,2.9314e+05,2.9313e+05,2.9313e+05,2.9314e+05,2.9314e+05
7759,2.932e+05,2.932e+05,2.932e+05,2.932e+05,2.932e+05
7760,2.9328e+05,2.9327e+05,2.9327e+05,2.9328e+05,2.9328e+05
7761,2.9332e+05,2.9333e+05,2.9332e+05,2.9332e+05,2.9332e+05
7762,2.9336e+05,2.9337e+05,2.9336e+05,2.9336e+05,2.9336e+05
7763,2.9349e+05,2.9349e+05,2.9349e+05,2.9349e+05,2.9349e+05
7764,2.9351e+05,2.9351e+05,2.935e+05,2.9351e+05,2.9351e+05
7765,2.936e+05,2.936e+05,2.936e+05,2.936e+05,2.936e+05
7766,2.9362e+05,2.9362e+05,2.9362e+05,2.9362e+05,2.9362e+05
7767,2.9376e+05,2.9376e+05,2.9375e+05,2.9376e+05,2.9376e+05
7768,2.939e+05,2.9389e+05,2.939e+05,2.939e+05,2.939e+05
7769,2.9401e+05,2.94e+05,2.94e+05,2.9401e+05,2.9401e+05
7770,2.9407e+05,2.9407e+05,2.9407e+05,2.9407e+05,2.9407e+05
7771,2.9412e+05,2.9411e+05,2.9411e+05,2.9412e+05,2.9412e+05
7772,2.9421e+05,2.9421e+05,2.9421e+05,2.9421e+05,2.9421e+05
7773,2.9423e+05,2.9422e+05,2.9422e+05,2.9423e+05,2.9423e+05
7774,2.9447e+05,2.9446e+05,2.9446e+05,2.9447e+05,2.9447e+05
7775,2.9458e+05,2.9458e+05,2.9459e+05,2.9458e+05,2.9458e+05
7776,2.9459e+05,2.946e+05,2.9459e+05,2.9459e+05,2.9459e+05
7777,2.9461e+05,2.9461e+05,2.9461e+05,2.9461e+05,2.9461e+05
7778,2.947e+05,2.947e+05,2.947e+05,2.947e+05,2.947e+05
7779,2.9473e+05,2.9474e+05,2.9473e+05,2.9473e+05,2.9473e+05
7780,2.9482e+05,2.9482e+05,2.9482e+05,2.9482e+05,2.9482e+05
7781,2.9502e+05,2.9501e+05,2.9501e+05,2.9502e+05,2.9502e+05
7782,2.9504e+05,2.9503e+05,2.9503e+05,2.9503e+05,2.9504e+05
7783,2.9506e+05,2.9506e+05,2.9506e+05,2.9506e+05,2.9506e+05
7784,2.9509e+05,2.9509e+05,2.9509e+05,2.9509e+05,2.9509e+05
7785,2.9518e+05,2.9518e+05,2.9517e+05,2.9518e+05,2.9518e+05
7786,2.9525e+05,2.9525e+05,2.9525e+05,2.9525e+05,2.9525e+05
7787,2.9532e+05,2.9532e+05,2.9532e+05,2.9532e+05,2.9532e+05
7788,2.9542e+05,2.9541e+05,2.9541e+05,2.9542e+05,2.9542e+05
7789,2.9552e+05,2.9552e+05,2.9552e+05,2.9552e+05,2.9552e+05
7790,2.956e+05,2.9561e+05,2.956e+05,2.956e+05,2.956e+05
7791,2.9572e+05,2.9571e+05,2.9572e+05,2.9572e+05,2.9572e+05
7792,2.9587e+05,2.9587e+05,2.9587e+05,2.9587e+05,2.9587e+05
7793,2.9593e+05,2.9592e+05,2.9592e+05,2.9593e+05,2.9593e+05
7794,2.9597e+05,2.9597e+05,2.9597e+05,2.9597e+05,2.9597e+05
7795,2.9598e+05,2.9598e+05,2.9598e+05,2.9598e+05,2.9598e+05
7796,2.9614e+05,2.9613e+05,2.9613e+05,2.9614e+05,2.9614e+05
7797,2.9628e+05,2.9628e+05,2.9627e+05,2.9628e+05,2.9628e+05
7798,2.9639e+05,2.9639e+05,2.9639e+05,2.9639e+05,2.9639e+05
7799,2.9646e+05,2.9646e+05,2.9646e+05,2.9646e+05,2.9646e+05
7800,2.9649e+05,2.9649e+05,2.9649e+05,2.9649e+05,2.9649e+05
7801,2.9656e+05,2.9656e+05,2.9656e+05,2.9656e+05,2.9656e+05
7802,2.9657e+05,2.9658e+05,2.9657e+05,2.9657e+05,2.9657e+05
7803,2.9674e+05,2.9674e+05,2.9674e+05,2.9674e+05,2.9674e+05
7804,2.9678e+05,2.9678e+05,2.9677e+05,2.9678e+05,2.9678e+05
7805,2.968e+05,2.9681e+05,2.968e+05,2.968e+05,2.968e+05
7806,2.9686e+05,2.9686e+05,2.9685e+05,2.9686e+05,2.9686e+05
7807,2.9698e+05,2.9698e+05,2.9698e+05,2.9698e+05,2.9698e+05
7808,2.9703e+05,2.9703e+05,2.9703e+05,2.9703e+05,2.9703e+05
7809,2.9708e+05,2.9707e+05,2.9708e+05,2.9708e+05,2.9708e+05
7810,2.9716e+05,2.9716e+05,2.9716e+05,2.9716e+05,2.9716e+05
7811,2.972e+05,2.9719e+05,2.972e+05,2.972e+05,2.972e+05
7812,2.9732e+05,2.9733e+05,2.9732e+05,2.9732e+05,2.9732e+05
7813,2.9735e+05,2.9735e+05,2.9735e+05,2.9735e+05,2.9735e+05
7814,2.9755e+05,2.9754e+05,2.9754e+05,2.9755e+05,2.9755e+05
7815,2.9759e+05,2.9758e+05,2.9758e+05,2.9758e+05,2.9759e+05
7816,2.9774e+05,2.9773e+05,2.9773e+05,2.9774e+05,2.9774e+05
7817,2.9784e+05,2.9783e+05,2.9783e+05,2.9784e+05,2.9784e+05
7818,2.9785e+05,2.9786e+05,2.9785e+05,2.9785e+05,2.9785e+05
7819,2.979e+05,2.9789e+05,2.9789e+05,2.979e+05,2.979e+05
7820,2.9794e+05,2.9793e+05,2.9793e+05,2.9793e+05,2.9794e+05
7821,2.9808e+05,2.9808e+05,2.9808e+05,2.9808e+05,2.9808e+05
7822,2.9821e+05,2.982e+05,2.982e+05,2.9821e+05,2.9821e+05
7823,2.9834e+05,2.9834e+05,2.9834e+05,2.9834e+05,2.9834e+05
7824,2.9835e+05,2.9835e+05,2.9835e+05,2.9835e+05,2.9835e+05
7825,2.9852e+05,2.9852e+05,2.9852e+05,2.9852e+05,2.9852e+05
7826,2.9854e+05,2.9854e+05,2.9853e+05,2.9854e+05,2.9854e+05
7827,2.9855e+05,2.9856e+05,2.9855e+05,2.9855e+05,2.9855e+05
7828,2.9862e+05,2.9861e+05,2.9861e+05,2.9861e+05,2.9862e+05
7829,2.9878e+05,2.9877e+05,2.9878e+05,2.9878e+05,2.9878e+05
7830,2.9893e+05,2.9892e+05,2.9893e+05,2.9893e+05,2.9893e+05
7831,2.9894e+05,2.9894e+05,2.9894e+05,2.9894e+05,2.9894e+05
7832,2.9905e+05,2.9905e+05,2.9905e+05,2.9905e+05,2.9905e+05
7833,2.9918e+05,2.9918e+05,2.9918e+05,2.9918e+05,2.9918e+05
7834,2.9925e+05,2.9925e+05,2.9925e+05,2.9925e+05,2.9925e+05
7835,2.9929e+05,2.993e+05,2.9929e+05,2.9929e+05,2.9929e+05
7836,2.9941e+05,2.9941e+05,2.9941e+05,2.9941e+05,2.9941e+05
7837,2.9947e+05,2.9946e+05,2.9946e+05,2.9947e+05,2.9947e+05
7838,2.9957e+05,2.9957e+05,2.9957e+05,2.9957e+05,2.9957e+05
7839,2.9966e+05,2.9964e+05,2.9965e+05,2.9965e+05,2.9966e+05
7840,2.9972e+05,2.9971e+05,2.9971e+05,2.9972e+05,2.9972e+05
7841,2.9975e+05,2.9975e+05,2.9975e+05,2.9975e+05,2.9975e+05
7842,2.9989e+05,2.9989e+05,2.9989e+05,2.9989e+05,2.9989e+05
7843,3.0003e+05,3.0002e+05,3.0003e+05,3.0003e+05,3.0003e+05
7844,3.0007e+05,3.0007e+05,3.0006e+05,3.0007e+05,3.0007e+05
7845,3.001e+05,3.0011e+05,3.001e+05,3.001e+05,3.001e+05
7846,3.0015e+05,3.0014e+05,3.0014e+05,3.0015e+05,3.0015e+05
7847,3.0021e+05,3.0022e+05,3.0021e+05,3.0021e+05,3.0021e+05
7848,3.0028e+05,3.0028e+05,3.0027e+05,3.0028e+05,3.0028e+05
7849,3.0041e+05,3.0041e+05,3.0041e+05,3.0041e+05,3.0041e+05
7850,3.0044e+05,3.0044e+05,3.0044e+05,3.0044e+05,3.0044e+05
7851,3.005e+05,3.005e+05,3.005e+05,3.005e+05,3.005e+05
7852,3.0053e+05,3.0055e+05,3.0053e+05,3.0053e+05,3.0053e+05
7853,3.0062e+05,3.0062e+05,3.0062e+05,3.0062e+05,3.0062e+05
7854,3.0069e+05,3.0068e+05,3.0068e+05,3.0069e+05,3.0069e+05
7855,3.0084e+05,3.0083e+05,3.0084e+05,3.0084e+05,3.0084e+05
7856,3.0091e+05,3.009e+05,3.0091e+05,3.0091e+05,3.0091e+05
7857,3.0106e+05,3.0105e+05,3.0106e+05,3.0106e+05,3.0106e+05
7858,3.0115e+05,3.0115e+05,3.0115e+05,3.0115e+05,3.0115e+05
7859,3.0127e+05,3.0127e+05,3.0127e+05,3.0127e+05,3.0127e+05
7860,3.0153e+05,3.0152e+05,3.0152e+05,3.0153e+05,3.0153e+05
7861,3.016e+05,3.0159e+05,3.016e+05,3.016e+05,3.016e+05
7862,3.0163e+05,3.0163e+05,3.0163e+05,3.0163e+05,3.0163e+05
7863,3.0175e+05,3.0175e+05,3.0175e+05,3.0175e+05,3.0175e+05
7864,3.018e+05,3.0179e+05,3.0179e+05,3.018e+05,3.018e+05
7865,3.0188e+05,3.0188e+05,3.0188e+05,3.0188e+05,3.0188e+05
7866,3.0193e+05,3.0193e+05,3.0193e+05,3.0193e+05,3.0193e+05
7867,3.0202e+05,3.0202e+05,3.0201e+05,3.0202e+05,3.0202e+05
7868,3.0215e+05,3.0215e+05,3.0215e+05,3.0215e+05,3.0215e+05
7869,3.0219e+05,3.0218e+05,3.0218e+05,3.0219e+05,3.0219e+05
7870,3.0234e+05,3.0234e+05,3.0233e+05,3.0234e+05,3.0234e+05
7871,3.0234e+05,3.0234e+05,3.0234e+05,3.0234e+05,3.0234e+05
7872,3.0236e+05,3.0237e+05,3.0236e+05,3.0236e+05,3.0236e+05
7873,3.0244e+05,3.0244e+05,3.0244e+05,3.0244e+05,3.0244e+05
7874,3.0248e+05,3.0247e+05,3.0247e+05,3.0248e+05,3.0248e+05
7875,3.0252e+05,3.0254e+05,3.0252e+05,3.0252e+05,3.0252e+05
7876,3.0256e+05,3.0255e+05,3.0256e+05,3.0256e+05,3.0256e+05
7877,3.0266e+05,3.0265e+05,3.0265e+05,3.0266e+05,3.0266e+05
7878,3.0268e+05,3.0267e+05,3.0267e+05,3.0268e+05,3.0268e+05
7879,3.0297e+05,3.0295e+05,3.0296e+05,3.0297e+05,3.0297e+05
7880,3.0304e+05,3.0303e+05,3.0303e+05,3.0304e+05,3.0304e+05
7881,3.0316e+05,3.0315e+05,3.0315e+05,3.0316e+05,3.0316e+05
7882,3.0335e+05,3.0335e+05,3.0334e+05,3.0335e+05,3.0335e+05
7883,3.0345e+05,3.0346e+05,3.0345e+05,3.0345e+05,3.0345e+05
7884,3.0348e+05,3.0347e+05,3.0347e+05,3.0348e+05,3.0348e+05
7885,3.0365e+05,3.0364e+05,3.0365e+05,3.0365e+05,3.0365e+05
7886,3.037e+05,3.037e+05,3.037e+05,3.037e+05,3.037e+05
7887,3.0381e+05,3.0381e+05,3.038e+05,3.0381e+05,3.0381e+05
7888,3.0384e+05,3.0384e+05,3.0383e+05,3.0384e+05,3.0384e+05
7889,3.0387e+05,3.0387e+05,3.0387e+05,3.0387e+05,3.0387e+05
7890,3.0393e+05,3.0393e+05,3.0393e+05,3.0393e+05,3.0393e+05
7891,3.0407e+05,3.0407e+05,3.0407e+05,3.0407e+05,3.0407e+05
7892,3.0411e+05,3.0411e+05,3.0411e+05,3.0411e+05,3.0411e+05
7893,3.0434e+05,3.0432e+05,3.0433e+05,3.0434e+05,3.0434e+05
7894,3.0444e+05,3.0444e+05,3.0444e+05,3.0444e+05,3.0444e+05
7895,3.0452e+05,3.0451e+05,3.0451e+05,3.0452e+05,3.0452e+05
7896,3.0452e+05,3.0453e+05,3.0452e+05,3.0452e+05,3.0452e+05
7897,3.0461e+05,3.0461e+05,3.0461e+05,3.0461e+05,3.0461e+05
7898,3.0462e+05,3.0463e+05,3.0462e+05,3.0462e+05,3.0462e+05
7899,3.0472e+05,3.0471e+05,3.0471e+05,3.0472e+05,3.0472e+05
7900,3.0481e+05,3.048e+05,3.048e+05,3.0481e+05,3.0481e+05
7901,3.0494e+05,3.0493e+05,3.0494e+05,3.0494e+05,3.0494e+05
7902,3.0494e+05,3.0494e+05,3.0494e+05,3.0494e+05,3.0494e+05
7903,3.0502e+05,3.0501e+05,3.0501e+05,3.0502e+05,3.0502e+05
7904,3.0516e+05,3.0515e+05,3.0516e+05,3.0516e+05,3.0516e+05
7905,3.052e+05,3.0519e+05,3.0519e+05,3.0519e+05,3.052e+05
7906,3.0527e+05,3.0526e+05,3.0527e+05,3.0527e+05,3.0527e+05
7907,3.0542e+05,3.0542e+05,3.0542e+05,3.0542e+05,3.0542e+05
7908,3.0554e+05,3.0554e+05,3.0553e+05,3.0554e+05,3.0554e+05
7909,3.0565e+05,3.0565e+05,3.0565e+05,3.0565e+05,3.0565e+05
7910,3.0576e+05,3.0576e+05,3.0576e+05,3.0576e+05,3.0576e+05
7911,3.0583e+05,3.0583e+05,3.0583e+05,3.0583e+05,3.0583e+05
7912,3.0588e+05,3.0587e+05,3.0587e+05,3.0588e+05,3.0588e+05
7913,3.0594e+05,3.0593e+05,3.0593e+05,3.0594e+05,3.0594e+05
7914,3.0612e+05,3.0611e+05,3.0611e+05,3.0612e+05,3.0612e+05
7915,3.0619e+05,3.0619e+05,3.0619e+05,3.0619e+05,3.0619e+05
7916,3.0633e+05,3.0633e+05,3.0633e+05,3.0633e+05,3.0633e+05
7917,3.0649e+05,3.0649e+05,3.0648e+05,3.0649e+05,3.0649e+05
7918,3.0651e+05,3.0653e+05,3.0651e+05,3.0651e+05,3.0651e+05
7919,3.0654e+05,3.0654e+05,3.0654e+05,3.0654e+05,3.0654e+05
7920,3.0662e+05,3.0662e+05,3.0661e+05,3.0662e+05,3.0662e+05
7921,3.0667e+05,3.0666e+05,3.0666e+05,3.0667e+05,3.0667e+05
7922,3.0685e+05,3.0685e+05,3.0685e+05,3.0685e+05,3.0685e+05
7923,3.0689e+05,3.069e+05,3.0689e+05,3.0689e+05,3.0689e+05
7924,3.0692e+05,3.0691e+05,3.0691e+05,3.0692e+05,3.0692e+05
7925,3.0714e+05,3.0713e+05,3.0713e+05,3.0714e+05,3.0714e+05
7926,3.0717e+05,3.0716e+05,3.0716e+05,3.0717e+05,3.0717e+05
7927,3.0725e+05,3.0725e+05,3.0724e+05,3.0725e+05,3.0725e+05
7928,3.0741e+05,3.0741e+05,3.074e+05,3.0741e+05,3.0741e+05
7929,3.075e+05,3.0749e+05,3.075e+05,3.075e+05,3.075e+05
7930,3.0754e+05,3.0754e+05,3.0754e+05,3.0754e+05,3.0754e+05
7931,3.0755e+05,3.0755e+05,3.0755e+05,3.0755e+05,3.0755e+05
7932,3.0762e+05,3.0762e+05,3.0762e+05,3.0762e+05,3.0762e+05
7933,3.0768e+05,3.0768e+05,3.0767e+05,3.0768e+05,3.0768e+05
7934,3.0788e+05,3.0788e+05,3.0788e+05,3.0788e+05,3.0788e+05
7935,3.0793e+05,3.0794e+05,3.0793e+05,3.0793e+05,3.0793e+05
7936,3.0804e+05,3.0803e+05,3.0803e+05,3.0804e+05,3.0804e+05
7937,3.0811e+05,3.081e+05,3.081e+05,3.0811e+05,3.0811e+05
7938,3.0821e+05,3.082e+05,3.082e+05,3.082e+05,3.082e+05
7939,3.083e+05,3.0829e+05,3.0829e+05,3.083e+05,3.083e+05
7940,3.0837e+05,3.0837e+05,3.0837e+05,3.0837e+05,3.0837e+05
7941,3.0851e+05,3.085e+05,3.085e+05,3.0851e+05,3.0851e+05
7942,3.0852e+05,3.0853e+05,3.0852e+05,3.0852e+05,3.0852e+05
7943,3.0865e+05,3.0865e+05,3.0865e+05,3.0865e+05,3.0865e+05
7944,3.0874e+05,3.0874e+05,3.0873e+05,3.0874e+05,3.0874e+05
7945,3.0894e+05,3.0893e+05,3.0893e+05,3.0894e+05,3.0894e+05
7946,3.0901e+05,3.09e+05,3.09e+05,3.09e+05,3.0901e+05
7947,3.0915e+05,3.0915e+05,3.0914e+05,3.0915e+05,3.0915e+05
7948,3.0916e+05,3.0917e+05,3.0916e+05,3.0916e+05,3.0916e+05
7949,3.0919e+05,3.0919e+05,3.0919e+05,3.0919e+05,3.0919e+05
7950,3.0933e+05,3.0933e+05,3.0933e+05,3.0933e+05,3.0933e+05
7951,3.0934e+05,3.0934e+05,3.0934e+05,3.0934e+05,3.0934e+05
7952,3.0954e+05,3.0952e+05,3.0953e+05,3.0954e+05,3.0954e+05
7953,3.096e+05,3.096e+05,3.0959e+05,3.096e+05,3.096e+05
7954,3.0965e+05,3.0965e+05,3.0965e+05,3.0965e+05,3.0965e+05
7955,3.0987e+05,3.0986e+05,3.0986e+05,3.0987e+05,3.0987e+05
7956,3.0997e+05,3.0996e+05,3.0996e+05,3.0996e+05,3.0997e+05
7957,3.1e+05,3.0999e+05,3.0999e+05,3.1e+05,3.1e+05
7958,3.1008e+05,3.1007e+05,3.1007e+05,3.1008e+05,3.1008e+05
7959,3.1016e+05,3.1016e+05,3.1016e+05,3.1016e+05,3.1016e+05
7960,3.102e+05,3.1019e+05,3.1019e+05,3.1019e+05,3.102e+05
7961,3.1038e+05,3.1037e+05,3.1037e+05,3.1038e+05,3.1038e+05
7962,3.1043e+05,3.1042e+05,3.1042e+05,3.1043e+05,3.1043e+05
7963,3.1052e+05,3.1054e+05,3.1052e+05,3.1052e+05,3.1052e+05
7964,3.1059e+05,3.1059e+05,3.1059e+05,3.1059e+05,3.1059e+05
7965,3.1069e+05,3.1068e+05,3.1068e+05,3.1069e+05,3.1069e+05
7966,3.1081e+05,3.1081e+05,3.1081e+05,3.1081e+05,3.1081e+05
7967,3.109e+05,3.1088e+05,3.1089e+05,3.1089e+05,3.1089e+05
7968,3.1099e+05,3.1098e+05,3.1098e+05,3.1099e+05,3.1099e+05
7969,3.1115e+05,3.1115e+05,3.1115e+05,3.1115e+05,3.1115e+05
7970,3.113e+05,3.1129e+05,3.113e+05,3.113e+05,3.113e+05
7971,3.1142e+05,3.1142e+05,3.1142e+05,3.1142e+05,3.1142e+05
7972,3.1144e+05,3.1145e+05,3.1144e+05,3.1144e+05,3.1144e+05
7973,3.115e+05,3.1149e+05,3.1149e+05,3.115e+05,3.115e+05
7974,3.1155e+05,3.1155e+05,3.1155e+05,3.1155e+05,3.1155e+05
7975,3.1169e+05,3.1169e+05,3.1168e+05,3.1169e+05,3.1169e+05
7976,3.1177e+05,3.1177e+05,3.1177e+05,3.1177e+05,3.1177e+05
7977,3.1191e+05,3.1191e+05,3.1191e+05,3.1191e+05,3.1191e+05
7978,3.1205e+05,3.1205e+05,3.1205e+05,3.1205e+05,3.1205e+05
7979,3.1209e+05,3.1209e+05,3.1209e+05,3.1209e+05,3.1209e+05
7980,3.1213e+05,3.1213e+05,3.1212e+05,3.1212e+05,3.1213e+05
7981,3.1228e+05,3.1228e+05,3.1227e+05,3.1228e+05,3.1228e+05
7982,3.1243e+05,3.1243e+05,3.1243e+05,3.1243e+05,3.1243e+05
7983,3.1248e+05,3.1248e+05,3.1247e+05,3.1248e+05,3.1248e+05
7984,3.1253e+05,3.1255e+05,3.1253e+05,3.1253e+05,3.1253e+05
7985,3.1258e+05,3.1258e+05,3.1257e+05,3.1257e+05,3.1258e+05
7986,3.1268e+05,3.1268e+05,3.1268e+05,3.1268e+05,3.1268e+05
7987,3.1278e+05,3.1278e+05,3.1278e+05,3.1278e+05,3.1278e+05
7988,3.1284e+05,3.1283e+05,3.1283e+05,3.1284e+05,3.1284e+05
7989,3.1292e+05,3.1291e+05,3.1292e+05,3.1292e+05,3.1292e+05
7990,3.1307e+05,3.1306e+05,3.1307e+05,3.1307e+05,3.1307e+05
7991,3.1329e+05,3.1327e+05,3.1328e+05,3.1328e+05,3.1329e+05
7992,3.1329e+05,3.1328e+05,3.1328e+05,3.1329e+05,3.1329e+05
7993,3.1339e+05,3.1338e+05,3.1338e+05,3.1339e+05,3.1339e+05
7994,3.1349e+05,3.1348e+05,3.1348e+05,3.1349e+05,3.1349e+05
7995,3.1355e+05,3.1354e+05,3.1355e+05,3.1355e+05,3.1355e+05
7996,3.137e+05,3.1369e+05,3.1369e+05,3.1369e+05,3.137e+05
7997,3.1372e+05,3.1374e+05,3.1372e+05,3.1372e+05,3.1372e+05
7998,3.1379e+05,3.1378e+05,3.1378e+05,3.1378e+05,3.1378e+05
7999,3.1386e+05,3.1387e+05,3.1386e+05,3.1386e+05,3.1386e+05
8000,3.14e+05,3.14e+05,3.1399e+05,3.14e+05,3.14e+05
8001,3.141e+05,3.141e+05,3.141e+05,3.141e+05,3.141e+05
8002,3.1422e+05,3.1422e+05,3.1421e+05,3.1422e+05,3.1422e+05
8003,3.1427e+05,3.1426e+05,3.1426e+05,3.1427e+05,3.1427e+05
8004,3.1448e+05,3.1447e+05,3.1447e+05,3.1448e+05,3.1448e+05
8005,3.1454e+05,3.1454e+05,3.1453e+05,3.1454e+05,3.1454e+05
8006,3.1454e+05,3.1456e+05,3.1454e+05,3.1454e+05,3.1454e+05
8007,3.1461e+05,3.146e+05,3.146e+05,3.1461e+05,3.1461e+05
8008,3.1472e+05,3.1471e+05,3.1471e+05,3.1471e+05,3.1472e+05
8009,3.148e+05,3.1479e+05,3.148e+05,3.148e+05,3.148e+05
8010,3.1491e+05,3.149e+05,3.149e+05,3.1491e+05,3.1491e+05
8011,3.15e+05,3.1501e+05,3.1499e+05,3.15e+05,3.15e+05
8012,3.151e+05,3.1509e+05,3.1509e+05,3.151e+05,3.151e+05
8013,3.1535e+05,3.1536e+05,3.1534e+05,3.1535e+05,3.1535e+05
8014,3.154e+05,3.154e+05,3.154e+05,3.154e+05,3.154e+05
8015,3.1554e+05,3.1552e+05,3.1553e+05,3.1554e+05,3.1554e+05
8016,3.1566e+05,3.1566e+05,3.1566e+05,3.1566e+05,3.1566e+05
8017,3.1577e+05,3.1575e+05,3.1576e+05,3.1577e+05,3.1577e+05
8018,3.1588e+05,3.1587e+05,3.1588e+05,3.1588e+05,3.1588e+05
8019,3.1599e+05,3.1598e+05,3.1598e+05,3.1598e+05,3.1598e+05
8020,3.1601e+05,3.1601e+05,3.1601e+05,3.1601e+05,3.1601e+05
8021,3.1602e+05,3.1603e+05,3.1601e+05,3.1602e+05,3.1602e+05
8022,3.162e+05,3.1621e+05,3.162e+05,3.162e+05,3.162e+05
8023,3.1623e+05,3.1623e+05,3.1622e+05,3.1623e+05,3.1623e+05
8024,3.1637e+05,3.1637e+05,3.1637e+05,3.1637e+05,3.1637e+05
8025,3.1643e+05,3.1643e+05,3.1642e+05,3.1643e+05,3.1643e+05
8026,3.1653e+05,3.1652e+05,3.1653e+05,3.1653e+05,3.1653e+05
8027,3.1655e+05,3.1657e+05,3.1655e+05,3.1655e+05,3.1655e+05
8028,3.1663e+05,3.1664e+05,3.1663e+05,3.1663e+05,3.1663e+05
8029,3.1677e+05,3.1677e+05,3.1677e+05,3.1677e+05,3.1677e+05
8030,3.1684e+05,3.1683e+05,3.1683e+05,3.1684e+05,3.1684e+05
8031,3.1689e+05,3.1688e+05,3.1688e+05,3.1688e+05,3.1688e+05
8032,3.1714e+05,3.1713e+05,3.1714e+05,3.1714e+05,3.1714e+05
8033,3.1719e+05,3.1718e+05,3.1719e+05,3.1719e+05,3.1719e+05
8034,3.1734e+05,3.1734e+05,3.1734e+05,3.1734e+05,3.1734e+05
8035,3.1746e+05,3.1745e+05,3.1745e+05,3.1746e+05,3.1746e+05
8036,3.1749e+05,3.1749e+05,3.1748e+05,3.1749e+05,3.1749e+05
8037,3.1759e+05,3.1759e+05,3.1759e+05,3.1759e+05,3.1759e+05
8038,3.1765e+05,3.1766e+05,3.1765e+05,3.1765e+05,3.1765e+05
8039,3.1776e+05,3.1776e+05,3.1776e+05,3.1776e+05,3.1776e+05
8040,3.1781e+05,3.1782e+05,3.1781e+05,3.1781e+05,3.1781e+05
8041,3.1792e+05,3.1792e+05,3.1792e+05,3.1792e+05,3.1792e+05
8042,3.1803e+05,3.1804e+05,3.1803e+05,3.1803e+05,3.1803e+05
8043,3.1806e+05,3.1806e+05,3.1806e+05,3.1806e+05,3.1806e+05
8044,3.1814e+05,3.1814e+05,3.1813e+05,3.1814e+05,3.1814e+05
8045,3.1826e+05,3.1825e+05,3.1825e+05,3.1826e+05,3.1826e+05
8046,3.1827e+05,3.1832e+05,3.1827e+05,3.1827e+05,3.1827e+05
8047,3.1831e+05,3.1834e+05,3.1831e+05,3.1831e+05,3.1831e+05
8048,3.1844e+05,3.1846e+05,3.1844e+05,3.1844e+05,3.1844e+05
8049,3.1852e+05,3.1851e+05,3.1851e+05,3.1852e+05,3.1852e+05
8050,3.1857e+05,3.1856e+05,3.1856e+05,3.1857e+05,3.1857e+05
8051,3.1857e+05,3.1859e+05,3.1857e+05,3.1857e+05,3.1857e+05
8052,3.1873e+05,3.1873e+05,3.1872e+05,3.1873e+05,3.1873e+05
8053,3.1885e+05,3.1883e+05,3.1884e+05,3.1885e+05,3.1885e+05
8054,3.1902e+05,3.1902e+05,3.1902e+05,3.1902e+05,3.1902e+05
8055,3.1911e+05,3.191e+05,3.1911e+05,3.1911e+05,3.1911e+05
8056,3.1916e+05,3.1916e+05,3.1916e+05,3.1916e+05,3.1916e+05
8057,3.1928e+05,3.1927e+05,3.1928e+05,3.1928e+05,3.1928e+05
8058,3.1943e+05,3.1942e+05,3.1943e+05,3.1943e+05,3.1943e+05
8059,3.195e+05,3.1948e+05,3.1949e+05,3.195e+05,3.195e+05
8060,3.1956e+05,3.1955e+05,3.1956e+05,3.1956e+05,3.1956e+05
8061,3.1972e+05,3.1972e+05,3.1972e+05,3.1972e+05,3.1972e+05
8062,3.1978e+05,3.1978e+05,3.1978e+05,3.1978e+05,3.1978e+05
8063,3.1991e+05,3.199e+05,3.199e+05,3.1991e+05,3.1991e+05
8064,3.2009e+05,3.2008e+05,3.2008e+05,3.2008e+05,3.2009e+05
8065,3.2019e+05,3.2021e+05,3.2018e+05,3.2019e+05,3.2019e+05
8066,3.2045e+05,3.2045e+05,3.2044e+05,3.2045e+05,3.2045e+05
8067,3.2058e+05,3.2059e+05,3.2058e+05,3.2058e+05,3.2058e+05
8068,3.206e+05,3.2061e+05,3.2059e+05,3.206e+05,3.206e+05
8069,3.2061e+05,3.2062e+05,3.2061e+05,3.2061e+05,3.2061e+05
8070,3.2066e+05,3.2066e+05,3.2066e+05,3.2066e+05,3.2066e+05
8071,3.2067e+05,3.2067e+05,3.2067e+05,3.2067e+05,3.2067e+05
8072,3.2073e+05,3.2071e+05,3.2072e+05,3.2073e+05,3.2073e+05
8073,3.2084e+05,3.2083e+05,3.2083e+05,3.2084e+05,3.2084e+05
8074,3.2096e+05,3.2095e+05,3.2095e+05,3.2096e+05,3.2096e+05
8075,3.2104e+05,3.2103e+05,3.2104e+05,3.2104e+05,3.2104e+05
8076,3.2113e+05,3.2113e+05,3.2113e+05,3.2113e+05,3.2113e+05
8077,3.2125e+05,3.2124e+05,3.2124e+05,3.2125e+05,3.2125e+05
8078,3.2136e+05,3.2136e+05,3.2136e+05,3.2136e+05,3.2136e+05
8079,3.2141e+05,3.2148e+05,3.214e+05,3.2141e+05,3.2141e+05
8080,3.2161e+05,3.2162e+05,3.216e+05,3.2161e+05,3.2161e+05
8081,3.2173e+05,3.2172e+05,3.2172e+05,3.2173e+05,3.2173e+05
8082,3.2184e+05,3.2183e+05,3.2184e+05,3.2184e+05,3.2184e+05
8083,3.2208e+05,3.2208e+05,3.2208e+05,3.2208e+05,3.2208e+05
8084,3.2216e+05,3.2214e+05,3.2215e+05,3.2216e+05,3.2216e+05
8085,3.222e+05,3.2219e+05,3.222e+05,3.222e+05,3.222e+05
8086,3.2229e+05,3.2229e+05,3.2229e+05,3.2229e+05,3.2229e+05
8087,3.2237e+05,3.2237e+05,3.2236e+05,3.2237e+05,3.2237e+05
8088,3.2242e+05,3.224e+05,3.2241e+05,3.2241e+05,3.2241e+05
8089,3.2249e+05,3.2248e+05,3.2248e+05,3.2249e+05,3.2249e+05
8090,3.2261e+05,3.2263e+05,3.2261e+05,3.2261e+05,3.2261e+05
8091,3.2269e+05,3.2269e+05,3.2268e+05,3.2269e+05,3.2269e+05
8092,3.2273e+05,3.2274e+05,3.2273e+05,3.2273e+05,3.2273e+05
8093,3.2291e+05,3.2293e+05,3.2291e+05,3.2291e+05,3.2291e+05
8094,3.2293e+05,3.2293e+05,3.2292e+05,3.2293e+05,3.2293e+05
8095,3.2308e+05,3.2308e+05,3.2308e+05,3.2308e+05,3.2308e+05
8096,3.2313e+05,3.2313e+05,3.2312e+05,3.2312e+05,3.2313e+05
8097,3.2325e+05,3.2323e+05,3.2324e+05,3.2325e+05,3.2325e+05
8098,3.2329e+05,3.233e+05,3.2329e+05,3.2329e+05,3.2329e+05
8099,3.2332e+05,3.2332e+05,3.2332e+05,3.2332e+05,3.2332e+05
8100,3.2356e+05,3.2356e+05,3.2355e+05,3.2356e+05,3.2356e+05
8101,3.2366e+05,3.2366e+05,3.2366e+05,3.2366e+05,3.2366e+05
8102,3.2389e+05,3.2391e+05,3.2389e+05,3.2389e+05,3.2389e+05
8103,3.2403e+05,3.2403e+05,3.2403e+05,3.2403e+05,3.2403e+05
8104,3.2416e+05,3.2416e+05,3.2416e+05,3.2416e+05,3.2416e+05
8105,3.2432e+05,3.2432e+05,3.2431e+05,3.2432e+05,3.2432e+05
8106,3.2434e+05,3.2435e+05,3.2434e+05,3.2434e+05,3.2434e+05
8107,3.2455e+05,3.2455e+05,3.2455e+05,3.2455e+05,3.2455e+05
8108,3.2455e+05,3.2462e+05,3.2455e+05,3.2455e+05,3.2455e+05
8109,3.2461e+05,3.2463e+05,3.2461e+05,3.2461e+05,3.2461e+05
8110,3.2466e+05,3.2466e+05,3.2465e+05,3.2466e+05,3.2466e+05
8111,3.2475e+05,3.2475e+05,3.2475e+05,3.2475e+05,3.2475e+05
8112,3.2487e+05,3.2486e+05,3.2486e+05,3.2486e+05,3.2487e+05
8113,3.2501e+05,3.2499e+05,3.25e+05,3.2501e+05,3.2501e+05
8114,3.2508e+05,3.2508e+05,3.2507e+05,3.2508e+05,3.2508e+05
8115,3.2519e+05,3.2518e+05,3.2518e+05,3.2519e+05,3.2519e+05
8116,3.2522e+05,3.2524e+05,3.2522e+05,3.2522e+05,3.2522e+05
8117,3.2533e+05,3.2531e+05,3.2532e+05,3.2533e+05,3.2533e+05
8118,3.2549e+05,3.2547e+05,3.2547e+05,3.2548e+05,3.2549e+05
8119,3.2554e+05,3.2554e+05,3.2554e+05,3.2554e+05,3.2554e+05
8120,3.2562e+05,3.2562e+05,3.2562e+05,3.2562e+05,3.2562e+05
8121,3.2571e+05,3.257e+05,3.2571e+05,3.2571e+05,3.2571e+05
8122,3.2597e+05,3.2597e+05,3.2597e+05,3.2597e+05,3.2597e+05
8123,3.2597e+05,3.2597e+05,3.2597e+05,3.2597e+05,3.2597e+05
8124,3.2601e+05,3.2602e+05,3.2601e+05,3.2601e+05,3.2601e+05
8125,3.2615e+05,3.2615e+05,3.2615e+05,3.2615e+05,3.2615e+05
8126,3.2631e+05,3.2631e+05,3.2631e+05,3.2631e+05,3.2631e+05
8127,3.2646e+05,3.2647e+05,3.2645e+05,3.2646e+05,3.2646e+05
8128,3.2655e+05,3.2656e+05,3.2655e+05,3.2655e+05,3.2655e+05
8129,3.2662e+05,3.2664e+05,3.2662e+05,3.2662e+05,3.2662e+05
8130,3.2674e+05,3.2674e+05,3.2673e+05,3.2674e+05,3.2674e+05
8131,3.2681e+05,3.268e+05,3.268e+05,3.2681e+05,3.2681e+05
8132,3.269e+05,3.2689e+05,3.2689e+05,3.269e+05,3.269e+05
8133,3.2694e+05,3.2695e+05,3.2694e+05,3.2694e+05,3.2694e+05
8134,3.2713e+05,3.2712e+05,3.2712e+05,3.2713e+05,3.2713e+05
8135,3.2738e+05,3.2737e+05,3.2738e+05,3.2738e+05,3.2738e+05
8136,3.2751e+05,3.2752e+05,3.2751e+05,3.2751e+05,3.2751e+05
8137,3.2753e+05,3.2755e+05,3.2753e+05,3.2753e+05,3.2753e+05
8138,3.2764e+05,3.2763e+05,3.2764e+05,3.2764e+05,3.2764e+05
8139,3.2767e+05,3.2768e+05,3.2767e+05,3.2767e+05,3.2767e+05
8140,3.277e+05,3.2777e+05,3.277e+05,3.277e+05,3.277e+05
8141,3.2777e+05,3.2778e+05,3.2776e+05,3.2776e+05,3.2777e+05
8142,3.279e+05,3.2788e+05,3.2789e+05,3.279e+05,3.279e+05
8143,3.2792e+05,3.279e+05,3.2791e+05,3.2792e+05,3.2792e+05
8144,3.2835e+05,3.2834e+05,3.2834e+05,3.2835e+05,3.2835e+05
8145,3.2842e+05,3.2842e+05,3.2842e+05,3.2842e+05,3.2842e+05
8146,3.2849e+05,3.2848e+05,3.2848e+05,3.2849e+05,3.2849e+05
8147,3.2856e+05,3.2855e+05,3.2855e+05,3.2856e+05,3.2856e+05
8148,3.2862e+05,3.2863e+05,3.2862e+05,3.2862e+05,3.2862e+05
8149,3.2862e+05,3.2864e+05,3.2862e+05,3.2862e+05,3.2862e+05
8150,3.2886e+05,3.2884e+05,3.2885e+05,3.2886e+05,3.2886e+05
8151,3.2898e+05,3.2898e+05,3.2897e+05,3.2898e+05,3.2898e+05
8152,3.29e+05,3.29e+05,3.29e+05,3.29e+05,3.29e+05
8153,3.2917e+05,3.2916e+05,3.2916e+05,3.2917e+05,3.2917e+05
8154,3.2932e+05,3.2931e+05,3.2932e+05,3.2932e+05,3.2932e+05
8155,3.2953e+05,3.2953e+05,3.2953e+05,3.2953e+05,3.2953e+05
8156,3.2961e+05,3.296e+05,3.2961e+05,3.2961e+05,3.2961e+05
8157,3.2976e+05,3.2977e+05,3.2976e+05,3.2976e+05,3.2976e+05
8158,3.2983e+05,3.2984e+05,3.2983e+05,3.2983e+05,3.2983e+05
8159,3.2985e+05,3.2987e+05,3.2985e+05,3.2985e+05,3.2985e+05
8160,3.2993e+05,3.2992e+05,3.2993e+05,3.2993e+05,3.2993e+05
8161,3.301e+05,3.301e+05,3.301e+05,3.301e+05,3.301e+05
8162,3.3034e+05,3.3034e+05,3.3034e+05,3.3034e+05,3.3034e+05
8163,3.3036e+05,3.3035e+05,3.3035e+05,3.3036e+05,3.3036e+05
8164,3.3054e+05,3.3056e+05,3.3054e+05,3.3054e+05,3.3054e+05
8165,3.3059e+05,3.3059e+05,3.3058e+05,3.3059e+05,3.3059e+05
8166,3.3074e+05,3.3075e+05,3.3073e+05,3.3074e+05,3.3074e+05
8167,3.3081e+05,3.3082e+05,3.3081e+05,3.3081e+05,3.3081e+05
8168,3.3086e+05,3.3093e+05,3.3085e+05,3.3086e+05,3.3086e+05
8169,3.3096e+05,3.3096e+05,3.3096e+05,3.3096e+05,3.3096e+05
8170,3.3106e+05,3.3105e+05,3.3105e+05,3.3106e+05,3.3106e+05
8171,3.311e+05,3.3112e+05,3.311e+05,3.311e+05,3.311e+05
8172,3.3129e+05,3.3129e+05,3.3129e+05,3.3129e+05,3.3129e+05
8173,3.3132e+05,3.3132e+05,3.3132e+05,3.3132e+05,3.3132e+05
8174,3.3137e+05,3.3136e+05,3.3136e+05,3.3137e+05,3.3137e+05
8175,3.3148e+05,3.3147e+05,3.3147e+05,3.3148e+05,3.3148e+05
8176,3.3151e+05,3.3151e+05,3.315e+05,3.3151e+05,3.3151e+05
8177,3.3176e+05,3.3177e+05,3.3175e+05,3.3176e+05,3.3176e+05
8178,3.3181e+05,3.3182e+05,3.3181e+05,3.3181e+05,3.3181e+05
8179,3.3198e+05,3.3199e+05,3.3198e+05,3.3198e+05,3.3198e+05
8180,3.3212e+05,3.3211e+05,3.3212e+05,3.3212e+05,3.3212e+05
8181,3.3217e+05,3.3219e+05,3.3217e+05,3.3217e+05,3.3217e+05
8182,3.3219e+05,3.3219e+05,3.3219e+05,3.3219e+05,3.3219e+05
8183,3.3231e+05,3.3231e+05,3.323e+05,3.323e+05,3.3231e+05
8184,3.3241e+05,3.3241e+05,3.3241e+05,3.3241e+05,3.3241e+05
8185,3.325e+05,3.3249e+05,3.3249e+05,3.325e+05,3.325e+05
8186,3.3253e+05,3.3253e+05,3.3253e+05,3.3253e+05,3.3253e+05
8187,3.3283e+05,3.3283e+05,3.3283e+05,3.3283e+05,3.3283e+05
8188,3.3287e+05,3.3287e+05,3.3286e+05,3.3287e+05,3.3287e+05
8189,3.3307e+05,3.3305e+05,3.3306e+05,3.3307e+05,3.3307e+05
8190,3.3312e+05,3.3312e+05,3.3311e+05,3.3312e+05,3.3312e+05
8191,3.3331e+05,3.3326e+05,3.3329e+05,3.3331e+05,3.3331e+05
8192,3.3335e+05,3.3334e+05,3.3335e+05,3.3335e+05,3.3335e+05
8193,3.3345e+05,3.3344e+05,3.3344e+05,3.3345e+05,3.3345e+05
8194,3.3373e+05,3.3373e+05,3.3373e+05,3.3373e+05,3.3373e+05
8195,3.3394e+05,3.3395e+05,3.3393e+05,3.3394e+05,3.3394e+05
8196,3.3395e+05,3.3396e+05,3.3396e+05,3.3395e+05,3.3395e+05
8197,3.3402e+05,3.341e+05,3.3402e+05,3.3402e+05,3.3402e+05
8198,3.342e+05,3.3421e+05,3.342e+05,3.342e+05,3.342e+05
8199,3.3424e+05,3.3422e+05,3.3423e+05,3.3423e+05,3.3424e+05
8200,3.3449e+05,3.3452e+05,3.3449e+05,3.3449e+05,3.3449e+05
8201,3.3452e+05,3.3452e+05,3.3451e+05,3.3452e+05,3.3452e+05
8202,3.3457e+05,3.3458e+05,3.3456e+05,3.3457e+05,3.3457e+05
8203,3.3471e+05,3.3472e+05,3.347e+05,3.3471e+05,3.3471e+05
8204,3.3482e+05,3.3483e+05,3.3481e+05,3.3482e+05,3.3482e+05
8205,3.3491e+05,3.349e+05,3.349e+05,3.3491e+05,3.3491e+05
8206,3.3502e+05,3.3502e+05,3.3502e+05,3.3502e+05,3.3502e+05
8207,3.3506e+05,3.3507e+05,3.3506e+05,3.3506e+05,3.3506e+05
8208,3.3514e+05,3.3515e+05,3.3513e+05,3.3514e+05,3.3514e+05
8209,3.3533e+05,3.3533e+05,3.3532e+05,3.3533e+05,3.3533e+05
8210,3.3544e+05,3.3544e+05,3.3543e+05,3.3544e+05,3.3544e+05
8211,3.3549e+05,3.3548e+05,3.3548e+05,3.3549e+05,3.3549e+05
8212,3.3572e+05,3.3573e+05,3.3571e+05,3.3572e+05,3.3572e+05
8213,3.3578e+05,3.3578e+05,3.3577e+05,3.3578e+05,3.3578e+05
8214,3.3582e+05,3.3581e+05,3.3582e+05,3.3582e+05,3.3582e+05
8215,3.3608e+05,3.3609e+05,3.3608e+05,3.3608e+05,3.3608e+05
8216,3.3617e+05,3.3616e+05,3.3617e+05,3.3617e+05,3.3617e+05
8217,3.3623e+05,3.3622e+05,3.3622e+05,3.3623e+05,3.3623e+05
8218,3.3633e+05,3.3633e+05,3.3632e+05,3.3633e+05,3.3633e+05
8219,3.3641e+05,3.3642e+05,3.364e+05,3.3641e+05,3.3641e+05
8220,3.3653e+05,3.3651e+05,3.3652e+05,3.3653e+05,3.3653e+05
8221,3.3663e+05,3.3663e+05,3.3663e+05,3.3663e+05,3.3663e+05
8222,3.3682e+05,3.3683e+05,3.3682e+05,3.3682e+05,3.3682e+05
8223,3.3682e+05,3.3684e+05,3.3682e+05,3.3682e+05,3.3682e+05
8224,3.3693e+05,3.3687e+05,3.3691e+05,3.3693e+05,3.3693e+05
8225,3.3714e+05,3.3714e+05,3.3714e+05,3.3714e+05,3.3714e+05
8226,3.3719e+05,3.3719e+05,3.3719e+05,3.3719e+05,3.3719e+05
8227,3.372e+05,3.3726e+05,3.372e+05,3.372e+05,3.372e+05
8228,3.3724e+05,3.3727e+05,3.3724e+05,3.3724e+05,3.3724e+05
8229,3.3727e+05,3.3729e+05,3.3726e+05,3.3727e+05,3.3727e+05
8230,3.3745e+05,3.3745e+05,3.3745e+05,3.3745e+05,3.3745e+05
8231,3.3764e+05,3.3762e+05,3.3763e+05,3.3764e+05,3.3764e+05
8232,3.379e+05,3.3788e+05,3.3789e+05,3.379e+05,3.379e+05
8233,3.38e+05,3.3801e+05,3.3799e+05,3.38e+05,3.38e+05
8234,3.382e+05,3.3819e+05,3.3819e+05,3.3819e+05,3.382e+05
8235,3.3824e+05,3.3823e+05,3.3824e+05,3.3824e+05,3.3824e+05
8236,3.3828e+05,3.3828e+05,3.3828e+05,3.3828e+05,3.3828e+05
8237,3.3849e+05,3.385e+05,3.3849e+05,3.3849e+05,3.3849e+05
8238,3.386e+05,3.386e+05,3.3859e+05,3.3859e+05,3.386e+05
8239,3.3888e+05,3.3888e+05,3.3888e+05,3.3888e+05,3.3888e+05
8240,3.3911e+05,3.3909e+05,3.391e+05,3.3911e+05,3.3911e+05
8241,3.3914e+05,3.3914e+05,3.3913e+05,3.3913e+05,3.3914e+05
8242,3.3915e+05,3.3917e+05,3.3915e+05,3.3915e+05,3.3915e+05
8243,3.3918e+05,3.392e+05,3.3918e+05,3.3918e+05,3.3918e+05
8244,3.3931e+05,3.3931e+05,3.3931e+05,3.3931e+05,3.3931e+05
8245,3.3932e+05,3.3932e+05,3.3931e+05,3.3932e+05,3.3932e+05
8246,3.3933e+05,3.3933e+05,3.3933e+05,3.3933e+05,3.3933e+05
8247,3.3944e+05,3.3943e+05,3.3943e+05,3.3944e+05,3.3944e+05
8248,3.3956e+05,3.3956e+05,3.3955e+05,3.3956e+05,3.3956e+05
8249,3.3977e+05,3.3976e+05,3.3976e+05,3.3977e+05,3.3977e+05
8250,3.3992e+05,3.3991e+05,3.3991e+05,3.3991e+05,3.3992e+05
8251,3.4006e+05,3.4006e+05,3.4005e+05,3.4006e+05,3.4006e+05
8252,3.4024e+05,3.4024e+05,3.4024e+05,3.4024e+05,3.4024e+05
8253,3.4037e+05,3.4037e+05,3.4036e+05,3.4037e+05,3.4037e+05
8254,3.4037e+05,3.404e+05,3.4037e+05,3.4037e+05,3.4037e+05
8255,3.404e+05,3.4044e+05,3.404e+05,3.404e+05,3.404e+05
8256,3.4043e+05,3.4046e+05,3.4042e+05,3.4043e+05,3.4043e+05
8257,3.4049e+05,3.4052e+05,3.4049e+05,3.4049e+05,3.4049e+05
8258,3.4074e+05,3.4075e+05,3.4073e+05,3.4074e+05,3.4074e+05
8259,3.408e+05,3.4082e+05,3.4079e+05,3.4079e+05,3.408e+05
8260,3.4091e+05,3.409e+05,3.4091e+05,3.4091e+05,3.4091e+05
8261,3.4114e+05,3.4114e+05,3.4113e+05,3.4113e+05,3.4114e+05
8262,3.4133e+05,3.4133e+05,3.4132e+05,3.4133e+05,3.4133e+05
8263,3.4148e+05,3.4145e+05,3.4146e+05,3.4147e+05,3.4147e+05
8264,3.4148e+05,3.4151e+05,3.4148e+05,3.4148e+05,3.4148e+05
8265,3.4155e+05,3.4154e+05,3.4154e+05,3.4155e+05,3.4155e+05
8266,3.4173e+05,3.4172e+05,3.4172e+05,3.4173e+05,3.4173e+05
8267,3.4181e+05,3.4182e+05,3.4181e+05,3.4181e+05,3.4181e+05
8268,3.4192e+05,3.4193e+05,3.4191e+05,3.4192e+05,3.4192e+05
8269,3.42e+05,3.42e+05,3.42e+05,3.42e+05,3.42e+05
8270,3.4212e+05,3.4213e+05,3.4211e+05,3.4212e+05,3.4212e+05
8271,3.4216e+05,3.4216e+05,3.4216e+05,3.4216e+05,3.4216e+05
8272,3.424e+05,3.424e+05,3.4239e+05,3.424e+05,3.424e+05
8273,3.426e+05,3.4259e+05,3.4259e+05,3.4259e+05,3.4259e+05
8274,3.4266e+05,3.4265e+05,3.4265e+05,3.4266e+05,3.4266e+05
8275,3.4283e+05,3.4282e+05,3.4283e+05,3.4283e+05,3.4283e+05
8276,3.4297e+05,3.4297e+05,3.4296e+05,3.4297e+05,3.4297e+05
8277,3.4312e+05,3.4313e+05,3.4312e+05,3.4312e+05,3.4312e+05
8278,3.4324e+05,3.4323e+05,3.4323e+05,3.4324e+05,3.4324e+05
8279,3.4336e+05,3.4335e+05,3.4336e+05,3.4336e+05,3.4336e+05
8280,3.4351e+05,3.435e+05,3.4351e+05,3.4351e+05,3.4351e+05
8281,3.4356e+05,3.4364e+05,3.4356e+05,3.4356e+05,3.4356e+05
8282,3.4377e+05,3.4377e+05,3.4377e+05,3.4377e+05,3.4377e+05
8283,3.4381e+05,3.4384e+05,3.4381e+05,3.4381e+05,3.4381e+05
8284,3.4386e+05,3.4388e+05,3.4385e+05,3.4386e+05,3.4386e+05
8285,3.442e+05,3.4419e+05,3.442e+05,3.442e+05,3.442e+05
8286,3.4437e+05,3.4437e+05,3.4437e+05,3.4437e+05,3.4437e+05
8287,3.4452e+05,3.4449e+05,3.4451e+05,3.4451e+05,3.4452e+05
8288,3.4454e+05,3.4456e+05,3.4453e+05,3.4454e+05,3.4454e+05
8289,3.4469e+05,3.4469e+05,3.4469e+05,3.4469e+05,3.4469e+05
8290,3.4475e+05,3.4474e+05,3.4475e+05,3.4475e+05,3.4475e+05
8291,3.4482e+05,3.448e+05,3.4481e+05,3.4482e+05,3.4482e+05
8292,3.4492e+05,3.4493e+05,3.4492e+05,3.4492e+05,3.4492e+05
8293,3.4504e+05,3.4505e+05,3.4503e+05,3.4504e+05,3.4504e+05
8294,3.4533e+05,3.4533e+05,3.4532e+05,3.4533e+05,3.4533e+05
8295,3.4536e+05,3.4539e+05,3.4536e+05,3.4536e+05,3.4536e+05
8296,3.4555e+05,3.4553e+05,3.4554e+05,3.4555e+05,3.4555e+05
8297,3.4561e+05,3.4561e+05,3.456e+05,3.4561e+05,3.4561e+05
8298,3.4584e+05,3.4582e+05,3.4583e+05,3.4584e+05,3.4584e+05
8299,3.4587e+05,3.4587e+05,3.4586e+05,3.4587e+05,3.4587e+05
8300,3.4595e+05,3.4599e+05,3.4595e+05,3.4595e+05,3.4595e+05
8301,3.461e+05,3.4608e+05,3.4609e+05,3.461e+05,3.461e+05
8302,3.4615e+05,3.4618e+05,3.4615e+05,3.4615e+05,3.4615e+05
8303,3.462e+05,3.4619e+05,3.4619e+05,3.462e+05,3.462e+05
8304,3.4621e+05,3.4625e+05,3.462e+05,3.4621e+05,3.4621e+05
8305,3.4645e+05,3.4643e+05,3.4644e+05,3.4645e+05,3.4645e+05
8306,3.4654e+05,3.4653e+05,3.4654e+05,3.4654e+05,3.4654e+05
8307,3.4661e+05,3.4662e+05,3.466e+05,3.4661e+05,3.4661e+05
8308,3.4675e+05,3.4684e+05,3.4675e+05,3.4675e+05,3.4675e+05
8309,3.4697e+05,3.4696e+05,3.4697e+05,3.4697e+05,3.4697e+05
8310,3.4704e+05,3.4708e+05,3.4703e+05,3.4704e+05,3.4704e+05
8311,3.4724e+05,3.4723e+05,3.4724e+05,3.4724e+05,3.4724e+05
8312,3.4739e+05,3.4739e+05,3.4739e+05,3.4739e+05,3.4739e+05
8313,3.4748e+05,3.4748e+05,3.4747e+05,3.4747e+05,3.4748e+05
8314,3.4764e+05,3.4767e+05,3.4763e+05,3.4764e+05,3.4764e+05
8315,3.4784e+05,3.4783e+05,3.4783e+05,3.4784e+05,3.4784e+05
8316,3.4803e+05,3.4801e+05,3.4802e+05,3.4803e+05,3.4803e+05
8317,3.481e+05,3.4809e+05,3.481e+05,3.481e+05,3.481e+05
8318,3.4825e+05,3.4826e+05,3.4825e+05,3.4825e+05,3.4825e+05
8319,3.4828e+05,3.4832e+05,3.4828e+05,3.4828e+05,3.4828e+05
8320,3.4848e+05,3.4851e+05,3.4848e+05,3.4848e+05,3.4848e+05
8321,3.4855e+05,3.4855e+05,3.4854e+05,3.4855e+05,3.4855e+05
8322,3.486e+05,3.4863e+05,3.486e+05,3.486e+05,3.486e+05
8323,3.4893e+05,3.4893e+05,3.4893e+05,3.4893e+05,3.4893e+05
8324,3.4921e+05,3.4917e+05,3.492e+05,3.4921e+05,3.4921e+05
8325,3.4925e+05,3.492e+05,3.4922e+05,3.4924e+05,3.4924e+05
8326,3.4933e+05,3.4936e+05,3.4933e+05,3.4933e+05,3.4933e+05
8327,3.4947e+05,3.495e+05,3.4946e+05,3.4947e+05,3.4947e+05
8328,3.4953e+05,3.4952e+05,3.4952e+05,3.4953e+05,3.4953e+05
8329,3.4959e+05,3.4958e+05,3.4959e+05,3.4959e+05,3.4959e+05
8330,3.4979e+05,3.4978e+05,3.4978e+05,3.4978e+05,3.4978e+05
8331,3.4985e+05,3.4986e+05,3.4985e+05,3.4985e+05,3.4985e+05
8332,3.4996e+05,3.5e+05,3.4995e+05,3.4995e+05,3.4996e+05
8333,3.5004e+05,3.5004e+05,3.5003e+05,3.5004e+05,3.5004e+05
8334,3.5009e+05,3.501e+05,3.5009e+05,3.5009e+05,3.5009e+05
8335,3.5016e+05,3.5016e+05,3.5015e+05,3.5016e+05,3.5016e+05
8336,3.5019e+05,3.5021e+05,3.5019e+05,3.5019e+05,3.5019e+05
8337,3.5022e+05,3.5023e+05,3.5022e+05,3.5022e+05,3.5022e+05
8338,3.5048e+05,3.5053e+05,3.5047e+05,3.5048e+05,3.5048e+05
8339,3.5061e+05,3.5061e+05,3.506e+05,3.5061e+05,3.5061e+05
8340,3.5073e+05,3.5075e+05,3.5072e+05,3.5073e+05,3.5073e+05
8341,3.5081e+05,3.5085e+05,3.5081e+05,3.5081e+05,3.5081e+05
8342,3.509e+05,3.509e+05,3.5089e+05,3.509e+05,3.509e+05
8343,3.51e+05,3.5103e+05,3.5099e+05,3.51e+05,3.51e+05
8344,3.5121e+05,3.5119e+05,3.5121e+05,3.5121e+05,3.5121e+05
8345,3.5136e+05,3.5134e+05,3.5135e+05,3.5136e+05,3.5136e+05
8346,3.5154e+05,3.5159e+05,3.5153e+05,3.5153e+05,3.5154e+05
8347,3.5163e+05,3.5164e+05,3.5163e+05,3.5163e+05,3.5163e+05
8348,3.5172e+05,3.5176e+05,3.5172e+05,3.5172e+05,3.5172e+05
8349,3.5189e+05,3.5186e+05,3.5188e+05,3.5189e+05,3.5189e+05
8350,3.5214e+05,3.521e+05,3.5213e+05,3.5214e+05,3.5214e+05
8351,3.525e+05,3.5249e+05,3.5249e+05,3.525e+05,3.525e+05
8352,3.526e+05,3.5264e+05,3.5259e+05,3.526e+05,3.526e+05
8353,3.5269e+05,3.5269e+05,3.5269e+05,3.5269e+05,3.5269e+05
8354,3.5274e+05,3.527e+05,3.5273e+05,3.5274e+05,3.5274e+05
8355,3.528e+05,3.5277e+05,3.528e+05,3.528e+05,3.528e+05
8356,3.528e+05,3.5281e+05,3.528e+05,3.528e+05,3.528e+05
8357,3.5287e+05,3.5284e+05,3.5284e+05,3.5286e+05,3.5287e+05
8358,3.53e+05,3.5298e+05,3.5299e+05,3.53e+05,3.53e+05
8359,3.5314e+05,3.5318e+05,3.5314e+05,3.5315e+05,3.5315e+05
8360,3.5316e+05,3.5326e+05,3.5316e+05,3.5316e+05,3.5316e+05
8361,3.5341e+05,3.5339e+05,3.5341e+05,3.5341e+05,3.5341e+05
8362,3.5356e+05,3.5353e+05,3.5355e+05,3.5356e+05,3.5356e+05
8363,3.5359e+05,3.5359e+05,3.5359e+05,3.5359e+05,3.5359e+05
8364,3.5379e+05,3.5375e+05,3.5378e+05,3.5379e+05,3.5379e+05
8365,3.5391e+05,3.5389e+05,3.539e+05,3.539e+05,3.5391e+05
8366,3.5419e+05,3.5425e+05,3.5419e+05,3.5419e+05,3.5419e+05
8367,3.5435e+05,3.5434e+05,3.5435e+05,3.5435e+05,3.5435e+05
8368,3.5453e+05,3.5453e+05,3.5452e+05,3.5453e+05,3.5453e+05
8369,3.5475e+05,3.548e+05,3.5474e+05,3.5475e+05,3.5475e+05
8370,3.549e+05,3.5493e+05,3.549e+05,3.549e+05,3.549e+05
8371,3.5508e+05,3.551e+05,3.5507e+05,3.5508e+05,3.5508e+05
8372,3.5519e+05,3.552e+05,3.5519e+05,3.5519e+05,3.5519e+05
8373,3.5547e+05,3.5551e+05,3.5547e+05,3.5547e+05,3.5548e+05
8374,3.5552e+05,3.5552e+05,3.5552e+05,3.5552e+05,3.5552e+05
8375,3.5563e+05,3.5563e+05,3.5563e+05,3.5563e+05,3.5563e+05
8376,3.5578e+05,3.5574e+05,3.5577e+05,3.5578e+05,3.5578e+05
8377,3.5602e+05,3.5599e+05,3.5601e+05,3.5602e+05,3.5602e+05
8378,3.5605e+05,3.561e+05,3.5604e+05,3.5605e+05,3.5605e+05
8379,3.5637e+05,3.5633e+05,3.5636e+05,3.5637e+05,3.5637e+05
8380,3.5638e+05,3.5647e+05,3.5637e+05,3.5638e+05,3.5638e+05
8381,3.5648e+05,3.5648e+05,3.5648e+05,3.5648e+05,3.5648e+05
8382,3.5652e+05,3.565e+05,3.5651e+05,3.5652e+05,3.5652e+05
8383,3.5662e+05,3.5659e+05,3.5662e+05,3.5662e+05,3.5662e+05
8384,3.5675e+05,3.5674e+05,3.5674e+05,3.5674e+05,3.5674e+05
8385,3.5696e+05,3.5694e+05,3.5695e+05,3.5696e+05,3.5696e+05
8386,3.57e+05,3.5705e+05,3.5699e+05,3.57e+05,3.57e+05
8387,3.5711e+05,3.5717e+05,3.5711e+05,3.5711e+05,3.5711e+05
8388,3.5725e+05,3.5723e+05,3.5724e+05,3.5725e+05,3.5725e+05
8389,3.574e+05,3.5738e+05,3.5739e+05,3.574e+05,3.574e+05
8390,3.5745e+05,3.5751e+05,3.5745e+05,3.5745e+05,3.5745e+05
8391,3.578e+05,3.5784e+05,3.578e+05,3.578e+05,3.578e+05
8392,3.5794e+05,3.5792e+05,3.5794e+05,3.5794e+05,3.5794e+05
8393,3.5802e+05,3.58e+05,3.5801e+05,3.5802e+05,3.5802e+05
8394,3.5806e+05,3.5802e+05,3.5805e+05,3.5806e+05,3.5806e+05
8395,3.5824e+05,3.5824e+05,3.5824e+05,3.5824e+05,3.5824e+05
8396,3.5871e+05,3.5875e+05,3.587e+05,3.5871e+05,3.5871e+05
8397,3.5876e+05,3.5876e+05,3.5876e+05,3.5876e+05,3.5876e+05
8398,3.5879e+05,3.5876e+05,3.5878e+05,3.5879e+05,3.5879e+05
8399,3.5892e+05,3.589e+05,3.5891e+05,3.5891e+05,3.5891e+05
8400,3.5895e+05,3.5899e+05,3.5894e+05,3.5895e+05,3.5895e+05
8401,3.5902e+05,3.5907e+05,3.5902e+05,3.5902e+05,3.5902e+05
8402,3.5925e+05,3.5924e+05,3.5925e+05,3.5925e+05,3.5925e+05
8403,3.5956e+05,3.5954e+05,3.5955e+05,3.5956e+05,3.5956e+05
8404,3.596e+05,3.5959e+05,3.596e+05,3.596e+05,3.596e+05
8405,3.5962e+05,3.597e+05,3.5961e+05,3.5962e+05,3.5962e+05
8406,3.6004e+05,3.6e+05,3.6003e+05,3.6004e+05,3.6004e+05
8407,3.6009e+05,3.6006e+05,3.6008e+05,3.6009e+05,3.6009e+05
8408,3.6011e+05,3.6015e+05,3.6011e+05,3.6011e+05,3.6012e+05
8409,3.603e+05,3.6034e+05,3.6029e+05,3.603e+05,3.603e+05
8410,3.6036e+05,3.6036e+05,3.6035e+05,3.6035e+05,3.6036e+05
8411,3.6059e+05,3.6059e+05,3.6059e+05,3.6059e+05,3.6059e+05
8412,3.6078e+05,3.6074e+05,3.6077e+05,3.6078e+05,3.6077e+05
8413,3.6096e+05,3.6092e+05,3.6095e+05,3.6096e+05,3.6096e+05
8414,3.6096e+05,3.6097e+05,3.6096e+05,3.6096e+05,3.6096e+05
8415,3.6112e+05,3.6117e+05,3.6112e+05,3.6112e+05,3.6112e+05
8416,3.6121e+05,3.6122e+05,3.6121e+05,3.6121e+05,3.6121e+05
8417,3.6147e+05,3.6144e+05,3.6146e+05,3.6147e+05,3.6147e+05
8418,3.615e+05,3.6149e+05,3.615e+05,3.615e+05,3.615e+05
8419,3.6196e+05,3.6194e+05,3.6195e+05,3.6196e+05,3.6196e+05
8420,3.621e+05,3.6219e+05,3.6209e+05,3.621e+05,3.621e+05
8421,3.6225e+05,3.6223e+05,3.6225e+05,3.6225e+05,3.6225e+05
8422,3.6228e+05,3.6233e+05,3.6228e+05,3.6228e+05,3.6228e+05
8423,3.6247e+05,3.6252e+05,3.6247e+05,3.6247e+05,3.6247e+05
8424,3.626e+05,3.6257e+05,3.6259e+05,3.626e+05,3.626e+05
8425,3.6279e+05,3.6284e+05,3.6278e+05,3.6279e+05,3.6279e+05
8426,3.6283e+05,3.6285e+05,3.6283e+05,3.6283e+05,3.6283e+05
8427,3.6287e+05,3.6293e+05,3.6286e+05,3.6287e+05,3.6287e+05
8428,3.6294e+05,3.6293e+05,3.6293e+05,3.6294e+05,3.6294e+05
8429,3.6309e+05,3.6319e+05,3.6308e+05,3.6309e+05,3.6309e+05
8430,3.632e+05,3.632e+05,3.632e+05,3.632e+05,3.632e+05
8431,3.6347e+05,3.6343e+05,3.6346e+05,3.6347e+05,3.6347e+05
8432,3.6369e+05,3.637e+05,3.6369e+05,3.6369e+05,3.6369e+05
8433,3.6375e+05,3.6377e+05,3.6374e+05,3.6375e+05,3.6375e+05
8434,3.6379e+05,3.638e+05,3.6379e+05,3.6379e+05,3.6379e+05
8435,3.6381e+05,3.638e+05,3.638e+05,3.6381e+05,3.6381e+05
8436,3.64e+05,3.6399e+05,3.64e+05,3.64e+05,3.64e+05
8437,3.6426e+05,3.6421e+05,3.6425e+05,3.6426e+05,3.6426e+05
8438,3.6445e+05,3.6439e+05,3.6443e+05,3.6444e+05,3.6444e+05
8439,3.6451e+05,3.6459e+05,3.6451e+05,3.6451e+05,3.6451e+05
8440,3.6464e+05,3.6462e+05,3.6463e+05,3.6464e+05,3.6464e+05
8441,3.6478e+05,3.6483e+05,3.6478e+05,3.6478e+05,3.6478e+05
8442,3.6489e+05,3.6485e+05,3.6488e+05,3.6488e+05,3.6488e+05
8443,3.6503e+05,3.6497e+05,3.6502e+05,3.6503e+05,3.6502e+05
8444,3.6524e+05,3.6524e+05,3.6524e+05,3.6524e+05,3.6524e+05
8445,3.6554e+05,3.6551e+05,3.6553e+05,3.6553e+05,3.6554e+05
8446,3.6568e+05,3.6576e+05,3.6567e+05,3.6568e+05,3.6568e+05
8447,3.6578e+05,3.6578e+05,3.6578e+05,3.6578e+05,3.6578e+05
8448,3.659e+05,3.6588e+05,3.6589e+05,3.659e+05,3.659e+05
8449,3.6607e+05,3.6617e+05,3.6606e+05,3.6607e+05,3.6607e+05
8450,3.6625e+05,3.6625e+05,3.6625e+05,3.6625e+05,3.6625e+05
8451,3.6642e+05,3.6642e+05,3.6642e+05,3.6642e+05,3.6642e+05
8452,3.6643e+05,3.6643e+05,3.6643e+05,3.6643e+05,3.6643e+05
8453,3.6661e+05,3.6659e+05,3.666e+05,3.6661e+05,3.6661e+05
8454,3.6686e+05,3.6685e+05,3.6686e+05,3.6686e+05,3.6686e+05
8455,3.6701e+05,3.6704e+05,3.67e+05,3.6701e+05,3.6701e+05
8456,3.6707e+05,3.6707e+05,3.6706e+05,3.6707e+05,3.6707e+05
8457,3.6716e+05,3.6726e+05,3.6715e+05,3.6716e+05,3.6716e+05
8458,3.6734e+05,3.6732e+05,3.6733e+05,3.6734e+05,3.6734e+05
8459,3.6788e+05,3.6787e+05,3.6787e+05,3.6788e+05,3.6788e+05
8460,3.6799e+05,3.6797e+05,3.6798e+05,3.6798e+05,3.6799e+05
8461,3.6812e+05,3.6812e+05,3.6812e+05,3.6812e+05,3.6812e+05
8462,3.6814e+05,3.6821e+05,3.6814e+05,3.6814e+05,3.6814e+05
8463,3.683e+05,3.6829e+05,3.6829e+05,3.683e+05,3.683e+05
8464,3.6848e+05,3.6844e+05,3.6847e+05,3.6848e+05,3.6848e+05
8465,3.6857e+05,3.6855e+05,3.6857e+05,3.6857e+05,3.6857e+05
8466,3.6866e+05,3.6857e+05,3.6863e+05,3.6865e+05,3.6866e+05
8467,3.6883e+05,3.6886e+05,3.6883e+05,3.6883e+05,3.6883e+05
8468,3.6889e+05,3.6888e+05,3.6888e+05,3.6889e+05,3.6889e+05
8469,3.6891e+05,3.6897e+05,3.689e+05,3.6891e+05,3.6891e+05
8470,3.6905e+05,3.6902e+05,3.6904e+05,3.6904e+05,3.6904e+05
8471,3.6915e+05,3.6917e+05,3.6914e+05,3.6915e+05,3.6915e+05
8472,3.6916e+05,3.6922e+05,3.6916e+05,3.6916e+05,3.6916e+05
8473,3.6928e+05,3.6926e+05,3.6927e+05,3.6927e+05,3.6928e+05
8474,3.6931e+05,3.6942e+05,3.6931e+05,3.6931e+05,3.6931e+05
8475,3.6946e+05,3.6944e+05,3.6945e+05,3.6946e+05,3.6946e+05
8476,3.6964e+05,3.6975e+05,3.6963e+05,3.6964e+05,3.6964e+05
8477,3.6984e+05,3.6991e+05,3.6984e+05,3.6984e+05,3.6984e+05
8478,3.7022e+05,3.702e+05,3.7021e+05,3.7022e+05,3.7022e+05
8479,3.7029e+05,3.7036e+05,3.7029e+05,3.7029e+05,3.7029e+05
8480,3.7038e+05,3.7039e+05,3.7038e+05,3.7038e+05,3.7038e+05
8481,3.7049e+05,3.7048e+05,3.7049e+05,3.7049e+05,3.7049e+05
8482,3.7055e+05,3.7052e+05,3.7054e+05,3.7055e+05,3.7055e+05
8483,3.7074e+05,3.7071e+05,3.7073e+05,3.7074e+05,3.7074e+05
8484,3.7103e+05,3.7102e+05,3.7103e+05,3.7103e+05,3.7103e+05
8485,3.7148e+05,3.715e+05,3.7147e+05,3.7148e+05,3.7148e+05
8486,3.7153e+05,3.7156e+05,3.7152e+05,3.7153e+05,3.7153e+05
8487,3.7184e+05,3.7188e+05,3.7184e+05,3.7184e+05,3.7184e+05
8488,3.719e+05,3.7189e+05,3.7191e+05,3.719e+05,3.719e+05
8489,3.7193e+05,3.7191e+05,3.7192e+05,3.7193e+05,3.7193e+05
8490,3.7203e+05,3.7201e+05,3.7202e+05,3.7203e+05,3.7203e+05
8491,3.721e+05,3.7215e+05,3.7211e+05,3.721e+05,3.721e+05
8492,3.7224e+05,3.7221e+05,3.7224e+05,3.7224e+05,3.7224e+05
8493,3.7226e+05,3.7225e+05,3.7226e+05,3.7226e+05,3.7226e+05
8494,3.7236e+05,3.7234e+05,3.7232e+05,3.7235e+05,3.7236e+05
8495,3.7252e+05,3.7249e+05,3.7251e+05,3.7252e+05,3.7252e+05
8496,3.7256e+05,3.7258e+05,3.7256e+05,3.7256e+05,3.7256e+05
8497,3.7258e+05,3.7268e+05,3.7258e+05,3.7258e+05,3.7258e+05
8498,3.7281e+05,3.728e+05,3.7281e+05,3.7281e+05,3.7281e+05
8499,3.7304e+05,3.7303e+05,3.7303e+05,3.7304e+05,3.7304e+05
8500,3.7327e+05,3.7336e+05,3.7327e+05,3.7327e+05,3.7328e+05
8501,3.7347e+05,3.7345e+05,3.7346e+05,3.7347e+05,3.7347e+05
8502,3.7347e+05,3.7355e+05,3.7347e+05,3.7347e+05,3.7347e+05
8503,3.7376e+05,3.7375e+05,3.7376e+05,3.7376e+05,3.7376e+05
8504,3.741e+05,3.7406e+05,3.7408e+05,3.7409e+05,3.741e+05
8505,3.741e+05,3.7416e+05,3.741e+05,3.741e+05,3.741e+05
8506,3.7424e+05,3.742e+05,3.7423e+05,3.7424e+05,3.7424e+05
8507,3.745e+05,3.7447e+05,3.7449e+05,3.745e+05,3.745e+05
8508,3.7456e+05,3.7453e+05,3.7455e+05,3.7456e+05,3.7456e+05
8509,3.7465e+05,3.7466e+05,3.7465e+05,3.7465e+05,3.7465e+05
8510,3.7467e+05,3.7472e+05,3.7467e+05,3.7467e+05,3.7467e+05
8511,3.7488e+05,3.7484e+05,3.7486e+05,3.7487e+05,3.7487e+05
8512,3.7524e+05,3.7524e+05,3.7523e+05,3.7523e+05,3.7524e+05
8513,3.7546e+05,3.7545e+05,3.7546e+05,3.7546e+05,3.7546e+05
8514,3.7563e+05,3.7573e+05,3.7562e+05,3.7562e+05,3.7563e+05
8515,3.7582e+05,3.7581e+05,3.7582e+05,3.7582e+05,3.7582e+05
8516,3.7584e+05,3.7594e+05,3.7583e+05,3.7583e+05,3.7584e+05
8517,3.7598e+05,3.7596e+05,3.7598e+05,3.7598e+05,3.7598e+05
8518,3.7621e+05,3.7618e+05,3.762e+05,3.762e+05,3.7621e+05
8519,3.7623e+05,3.763e+05,3.7623e+05,3.7623e+05,3.7623e+05
8520,3.7639e+05,3.7636e+05,3.7639e+05,3.764e+05,3.7639e+05
8521,3.7662e+05,3.7661e+05,3.7662e+05,3.7662e+05,3.7662e+05
8522,3.7666e+05,3.7672e+05,3.7665e+05,3.7666e+05,3.7666e+05
8523,3.768e+05,3.7679e+05,3.768e+05,3.768e+05,3.768e+05
8524,3.7695e+05,3.7693e+05,3.7694e+05,3.7695e+05,3.7695e+05
8525,3.7711e+05,3.772e+05,3.7711e+05,3.7711e+05,3.7712e+05
8526,3.7738e+05,3.7737e+05,3.7737e+05,3.7738e+05,3.7738e+05
8527,3.774e+05,3.774e+05,3.774e+05,3.774e+05,3.774e+05
8528,3.7752e+05,3.775e+05,3.7751e+05,3.7752e+05,3.7752e+05
8529,3.7807e+05,3.7805e+05,3.7806e+05,3.7807e+05,3.7807e+05
8530,3.7821e+05,3.7815e+05,3.7819e+05,3.782e+05,3.7821e+05
8531,3.7831e+05,3.7829e+05,3.783e+05,3.7831e+05,3.7831e+05
8532,3.785e+05,3.7857e+05,3.785e+05,3.785e+05,3.785e+05
8533,3.7881e+05,3.7881e+05,3.7881e+05,3.7881e+05,3.7881e+05
8534,3.7883e+05,3.789e+05,3.7882e+05,3.7883e+05,3.7883e+05
8535,3.7909e+05,3.7921e+05,3.7908e+05,3.7909e+05,3.7909e+05
8536,3.7926e+05,3.7922e+05,3.7925e+05,3.7926e+05,3.7926e+05
8537,3.7968e+05,3.7966e+05,3.7968e+05,3.7968e+05,3.7968e+05
8538,3.7974e+05,3.7971e+05,3.7974e+05,3.7974e+05,3.7974e+05
8539,3.7995e+05,3.7995e+05,3.7994e+05,3.7995e+05,3.7995e+05
8540,3.8002e+05,3.8006e+05,3.8001e+05,3.8002e+05,3.8002e+05
8541,3.8014e+05,3.8015e+05,3.8015e+05,3.8015e+05,3.8014e+05
8542,3.8021e+05,3.8021e+05,3.8021e+05,3.8021e+05,3.8021e+05
8543,3.8042e+05,3.8039e+05,3.8041e+05,3.8042e+05,3.8042e+05
8544,3.8081e+05,3.8079e+05,3.8081e+05,3.8081e+05,3.8081e+05
8545,3.8085e+05,3.8092e+05,3.8085e+05,3.8085e+05,3.8085e+05
8546,3.8102e+05,3.8101e+05,3.8101e+05,3.8102e+05,3.8102e+05
8547,3.811e+05,3.8106e+05,3.8109e+05,3.811e+05,3.811e+05
8548,3.8115e+05,3.8113e+05,3.8114e+05,3.8115e+05,3.8115e+05
8549,3.8134e+05,3.8141e+05,3.8133e+05,3.8133e+05,3.8134e+05
8550,3.8154e+05,3.8159e+05,3.8153e+05,3.8154e+05,3.8154e+05
8551,3.817e+05,3.8166e+05,3.8169e+05,3.817e+05,3.817e+05
8552,3.8206e+05,3.8204e+05,3.8205e+05,3.8206e+05,3.8206e+05
8553,3.8236e+05,3.8237e+05,3.8235e+05,3.8236e+05,3.8236e+05
8554,3.8238e+05,3.8249e+05,3.8237e+05,3.8238e+05,3.8238e+05
8555,3.8244e+05,3.8252e+05,3.8243e+05,3.8244e+05,3.8244e+05
8556,3.8258e+05,3.8253e+05,3.8257e+05,3.8258e+05,3.8258e+05
8557,3.8277e+05,3.8275e+05,3.8276e+05,3.8277e+05,3.8277e+05
8558,3.8288e+05,3.8285e+05,3.8287e+05,3.8288e+05,3.8288e+05
8559,3.8289e+05,3.8291e+05,3.829e+05,3.829e+05,3.8289e+05
8560,3.831e+05,3.8307e+05,3.8309e+05,3.8309e+05,3.831e+05
8561,3.8313e+05,3.8322e+05,3.8312e+05,3.8313e+05,3.8313e+05
8562,3.8333e+05,3.8331e+05,3.8333e+05,3.8333e+05,3.8333e+05
8563,3.8345e+05,3.8342e+05,3.8345e+05,3.8345e+05,3.8345e+05
8564,3.8391e+05,3.8386e+05,3.8389e+05,3.839e+05,3.839e+05
8565,3.8412e+05,3.8423e+05,3.8411e+05,3.8412e+05,3.8412e+05
8566,3.8427e+05,3.8435e+05,3.8426e+05,3.8427e+05,3.8427e+05
8567,3.8436e+05,3.8437e+05,3.8435e+05,3.8436e+05,3.8436e+05
8568,3.8449e+05,3.8446e+05,3.8448e+05,3.8448e+05,3.8449e+05
8569,3.8474e+05,3.8474e+05,3.8473e+05,3.8474e+05,3.8474e+05
8570,3.8507e+05,3.8503e+05,3.8506e+05,3.8507e+05,3.8507e+05
8571,3.8546e+05,3.8544e+05,3.8545e+05,3.8545e+05,3.8546e+05
8572,3.855e+05,3.8559e+05,3.855e+05,3.855e+05,3.855e+05
8573,3.8564e+05,3.8566e+05,3.8563e+05,3.8564e+05,3.8564e+05
8574,3.8565e+05,3.8577e+05,3.8565e+05,3.8565e+05,3.8565e+05
8575,3.8585e+05,3.8595e+05,3.8585e+05,3.8585e+05,3.8585e+05
8576,3.8597e+05,3.8595e+05,3.8597e+05,3.8597e+05,3.8597e+05
8577,3.8618e+05,3.8616e+05,3.8617e+05,3.8618e+05,3.8618e+05
8578,3.8656e+05,3.8653e+05,3.8655e+05,3.8656e+05,3.8656e+05
8579,3.8667e+05,3.866e+05,3.8664e+05,3.8666e+05,3.8667e+05
8580,3.8673e+05,3.867e+05,3.8673e+05,3.8673e+05,3.8673e+05
8581,3.8694e+05,3.8689e+05,3.8692e+05,3.8693e+05,3.8694e+05
8582,3.8729e+05,3.873e+05,3.8729e+05,3.8729e+05,3.8729e+05
8583,3.8742e+05,3.8751e+05,3.8741e+05,3.8742e+05,3.8742e+05
8584,3.8754e+05,3.8752e+05,3.8754e+05,3.8754e+05,3.8754e+05
8585,3.8761e+05,3.8761e+05,3.8761e+05,3.8761e+05,3.8761e+05
8586,3.8803e+05,3.8802e+05,3.8803e+05,3.8803e+05,3.8803e+05
8587,3.8816e+05,3.8813e+05,3.8815e+05,3.8815e+05,3.8816e+05
8588,3.8839e+05,3.8841e+05,3.884e+05,3.8839e+05,3.8839e+05
8589,3.885e+05,3.8847e+05,3.8849e+05,3.885e+05,3.885e+05
8590,3.8863e+05,3.8875e+05,3.8862e+05,3.8863e+05,3.8863e+05
8591,3.8885e+05,3.8889e+05,3.8885e+05,3.8885e+05,3.8885e+05
8592,3.8891e+05,3.8894e+05,3.889e+05,3.8891e+05,3.8891e+05
8593,3.8892e+05,3.8906e+05,3.8892e+05,3.8892e+05,3.8893e+05
8594,3.8914e+05,3.8912e+05,3.8913e+05,3.8914e+05,3.8914e+05
8595,3.8945e+05,3.895e+05,3.8945e+05,3.8945e+05,3.8945e+05
8596,3.895e+05,3.8954e+05,3.895e+05,3.895e+05,3.895e+05
8597,3.8973e+05,3.8969e+05,3.8972e+05,3.8973e+05,3.8973e+05
8598,3.8982e+05,3.8994e+05,3.8981e+05,3.8982e+05,3.8982e+05
8599,3.9004e+05,3.9004e+05,3.9004e+05,3.9004e+05,3.9004e+05
8600,3.902e+05,3.9031e+05,3.902e+05,3.902e+05,3.902e+05
8601,3.9054e+05,3.9051e+05,3.9054e+05,3.9054e+05,3.9054e+05
8602,3.907e+05,3.9067e+05,3.907e+05,3.907e+05,3.907e+05
8603,3.9082e+05,3.9079e+05,3.9081e+05,3.9082e+05,3.9082e+05
8604,3.9094e+05,3.909e+05,3.9093e+05,3.9094e+05,3.9094e+05
8605,3.9114e+05,3.9115e+05,3.9114e+05,3.9114e+05,3.9114e+05
8606,3.9117e+05,3.9125e+05,3.9116e+05,3.9117e+05,3.9117e+05
8607,3.9128e+05,3.9127e+05,3.9127e+05,3.9128e+05,3.9128e+05
8608,3.9144e+05,3.9138e+05,3.9143e+05,3.9144e+05,3.9144e+05
8609,3.9151e+05,3.9149e+05,3.915e+05,3.9151e+05,3.9151e+05
8610,3.9191e+05,3.9191e+05,3.9191e+05,3.9191e+05,3.9191e+05
8611,3.92e+05,3.9193e+05,3.9197e+05,3.9199e+05,3.92e+05
8612,3.9209e+05,3.9218e+05,3.9208e+05,3.9209e+05,3.9209e+05
8613,3.9222e+05,3.9222e+05,3.9221e+05,3.9222e+05,3.9222e+05
8614,3.9225e+05,3.9236e+05,3.9224e+05,3.9225e+05,3.9225e+05
8615,3.9291e+05,3.9289e+05,3.929e+05,3.929e+05,3.9291e+05
8616,3.9304e+05,3.9301e+05,3.9303e+05,3.9304e+05,3.9304e+05
8617,3.9341e+05,3.9352e+05,3.934e+05,3.9341e+05,3.9341e+05
8618,3.9355e+05,3.9352e+05,3.9354e+05,3.9355e+05,3.9355e+05
8619,3.9375e+05,3.9372e+05,3.9374e+05,3.9375e+05,3.9375e+05
8620,3.9382e+05,3.9382e+05,3.9382e+05,3.9382e+05,3.9382e+05
8621,3.9385e+05,3.939e+05,3.9384e+05,3.9385e+05,3.9385e+05
8622,3.9388e+05,3.9397e+05,3.9389e+05,3.9388e+05,3.9388e+05
8623,3.943e+05,3.9429e+05,3.9429e+05,3.943e+05,3.943e+05
8624,3.9442e+05,3.9449e+05,3.9441e+05,3.9442e+05,3.9442e+05
8625,3.9452e+05,3.9457e+05,3.9452e+05,3.9452e+05,3.9452e+05
8626,3.9482e+05,3.9479e+05,3.9481e+05,3.9482e+05,3.9482e+05
8627,3.9512e+05,3.9512e+05,3.9512e+05,3.9512e+05,3.9512e+05
8628,3.9535e+05,3.953e+05,3.9534e+05,3.9535e+05,3.9535e+05
8629,3.9546e+05,3.9536e+05,3.9544e+05,3.9546e+05,3.9546e+05
8630,3.9549e+05,3.9546e+05,3.9546e+05,3.9548e+05,3.9549e+05
8631,3.9552e+05,3.9553e+05,3.9551e+05,3.9552e+05,3.9552e+05
8632,3.9556e+05,3.9566e+05,3.9556e+05,3.9556e+05,3.9556e+05
8633,3.9636e+05,3.9635e+05,3.9635e+05,3.9636e+05,3.9636e+05
8634,3.9652e+05,3.9658e+05,3.965e+05,3.9652e+05,3.9652e+05
8635,3.966e+05,3.9663e+05,3.9659e+05,3.966e+05,3.966e+05
8636,3.9662e+05,3.9667e+05,3.9662e+05,3.9662e+05,3.9662e+05
8637,3.9671e+05,3.9668e+05,3.967e+05,3.9671e+05,3.9671e+05
8638,3.9685e+05,3.9682e+05,3.9684e+05,3.9685e+05,3.9685e+05
8639,3.9686e+05,3.9695e+05,3.9685e+05,3.9686e+05,3.9686e+05
8640,3.9707e+05,3.9705e+05,3.9707e+05,3.9707e+05,3.9707e+05
8641,3.9722e+05,3.9722e+05,3.9722e+05,3.9722e+05,3.9722e+05
8642,3.9753e+05,3.9749e+05,3.9752e+05,3.9753e+05,3.9753e+05
8643,3.977e+05,3.9782e+05,3.9769e+05,3.977e+05,3.977e+05
8644,3.9783e+05,3.9787e+05,3.9783e+05,3.9783e+05,3.9783e+05
8645,3.9813e+05,3.9823e+05,3.9812e+05,3.9813e+05,3.9813e+05
8646,3.9834e+05,3.9833e+05,3.9834e+05,3.9834e+05,3.9834e+05
8647,3.9841e+05,3.9841e+05,3.9841e+05,3.9841e+05,3.9841e+05
8648,3.9849e+05,3.9853e+05,3.9849e+05,3.9849e+05,3.9849e+05
8649,3.9868e+05,3.9865e+05,3.9867e+05,3.9868e+05,3.9868e+05
8650,3.9882e+05,3.9888e+05,3.9881e+05,3.9882e+05,3.9882e+05
8651,3.9891e+05,3.9897e+05,3.989e+05,3.9891e+05,3.9891e+05
8652,3.9899e+05,3.9904e+05,3.9899e+05,3.9899e+05,3.9899e+05
8653,3.9912e+05,3.9915e+05,3.9912e+05,3.9912e+05,3.9912e+05
8654,3.9935e+05,3.9936e+05,3.9935e+05,3.9935e+05,3.9935e+05
8655,3.9957e+05,3.9956e+05,3.9956e+05,3.9957e+05,3.9957e+05
8656,3.9977e+05,3.9977e+05,3.9977e+05,3.9977e+05,3.9977e+05
8657,3.9982e+05,3.9993e+05,3.9982e+05,3.9982e+05,3.9982e+05
8658,3.9999e+05,3.9994e+05,3.9997e+05,3.9999e+05,3.9999e+05
8659,4.0012e+05,4.001e+05,4.0011e+05,4.0012e+05,4.0012e+05
8660,4.0058e+05,4.0057e+05,4.0058e+05,4.0058e+05,4.0058e+05
8661,4.0067e+05,4.0076e+05,4.0067e+05,4.0067e+05,4.0068e+05
8662,4.0082e+05,4.0081e+05,4.0081e+05,4.0081e+05,4.0081e+05
8663,4.0101e+05,4.0097e+05,4.01e+05,4.01e+05,4.0101e+05
8664,4.0111e+05,4.012e+05,4.0111e+05,4.0111e+05,4.0111e+05
8665,4.0147e+05,4.0142e+05,4.0146e+05,4.0146e+05,4.0146e+05
8666,4.0154e+05,4.0149e+05,4.0153e+05,4.0154e+05,4.0154e+05
8667,4.0174e+05,4.0173e+05,4.0174e+05,4.0174e+05,4.0174e+05
8668,4.0204e+05,4.0202e+05,4.0203e+05,4.0204e+05,4.0204e+05
8669,4.0207e+05,4.0208e+05,4.0207e+05,4.0207e+05,4.0207e+05
8670,4.0214e+05,4.0229e+05,4.0213e+05,4.0214e+05,4.0214e+05
8671,4.0234e+05,4.023e+05,4.0233e+05,4.0234e+05,4.0234e+05
8672,4.0298e+05,4.0297e+05,4.0298e+05,4.0298e+05,4.0298e+05
8673,4.0327e+05,4.0324e+05,4.0326e+05,4.0327e+05,4.0327e+05
8674,4.0334e+05,4.0346e+05,4.0334e+05,4.0334e+05,4.0334e+05
8675,4.0353e+05,4.0351e+05,4.0352e+05,4.0353e+05,4.0353e+05
8676,4.0363e+05,4.0365e+05,4.0364e+05,4.0363e+05,4.0363e+05
8677,4.0377e+05,4.0387e+05,4.0377e+05,4.0377e+05,4.0377e+05
8678,4.0378e+05,4.0389e+05,4.0378e+05,4.0378e+05,4.0378e+05
8679,4.0403e+05,4.0399e+05,4.0402e+05,4.0403e+05,4.0403e+05
8680,4.0431e+05,4.0425e+05,4.0429e+05,4.043e+05,4.0431e+05
8681,4.0465e+05,4.0464e+05,4.0465e+05,4.0465e+05,4.0465e+05
8682,4.0472e+05,4.047e+05,4.0471e+05,4.0472e+05,4.0472e+05
8683,4.0477e+05,4.0479e+05,4.0477e+05,4.0477e+05,4.0477e+05
8684,4.0486e+05,4.0483e+05,4.0485e+05,4.0485e+05,4.0486e+05
8685,4.0535e+05,4.0531e+05,4.0535e+05,4.0535e+05,4.0535e+05
8686,4.0536e+05,4.0535e+05,4.0536e+05,4.0536e+05,4.0536e+05
8687,4.0546e+05,4.0562e+05,4.0545e+05,4.0546e+05,4.0546e+05
8688,4.058e+05,4.059e+05,4.0579e+05,4.0579e+05,4.058e+05
8689,4.0596e+05,4.0591e+05,4.0594e+05,4.0595e+05,4.0596e+05
8690,4.0604e+05,4.0616e+05,4.0603e+05,4.0604e+05,4.0604e+05
8691,4.0636e+05,4.0633e+05,4.0635e+05,4.0636e+05,4.0636e+05
8692,4.0673e+05,4.0673e+05,4.0673e+05,4.0673e+05,4.0673e+05
8693,4.0682e+05,4.0681e+05,4.0682e+05,4.0682e+05,4.0682e+05
8694,4.0733e+05,4.073e+05,4.0732e+05,4.0733e+05,4.0733e+05
8695,4.074e+05,4.0747e+05,4.0739e+05,4.074e+05,4.074e+05
8696,4.0745e+05,4.0749e+05,4.0746e+05,4.0745e+05,4.0745e+05
8697,4.0783e+05,4.078e+05,4.0783e+05,4.0783e+05,4.0783e+05
8698,4.0804e+05,4.0805e+05,4.0803e+05,4.0803e+05,4.0804e+05
8699,4.0834e+05,4.0832e+05,4.0833e+05,4.0834e+05,4.0834e+05
8700,4.0874e+05,4.0864e+05,4.0871e+05,4.0873e+05,4.0873e+05
8701,4.0878e+05,4.0895e+05,4.0877e+05,4.0878e+05,4.0878e+05
8702,4.09e+05,4.0897e+05,4.0899e+05,4.0899e+05,4.0899e+05
8703,4.0918e+05,4.0914e+05,4.0918e+05,4.0918e+05,4.0918e+05
8704,4.0935e+05,4.0932e+05,4.0934e+05,4.0935e+05,4.0935e+05
8705,4.0946e+05,4.0945e+05,4.0946e+05,4.0946e+05,4.0946e+05
8706,4.098e+05,4.0988e+05,4.098e+05,4.098e+05,4.098e+05
8707,4.0993e+05,4.0993e+05,4.0993e+05,4.0993e+05,4.0993e+05
8708,4.1005e+05,4.1e+05,4.1004e+05,4.1004e+05,4.1005e+05
8709,4.1011e+05,4.1013e+05,4.1012e+05,4.1011e+05,4.1011e+05
8710,4.1028e+05,4.1024e+05,4.1027e+05,4.1028e+05,4.1028e+05
8711,4.1067e+05,4.1073e+05,4.1067e+05,4.1067e+05,4.1067e+05
8712,4.1091e+05,4.1089e+05,4.1091e+05,4.1091e+05,4.1091e+05
8713,4.1112e+05,4.1111e+05,4.1112e+05,4.1112e+05,4.1112e+05
8714,4.1121e+05,4.1132e+05,4.1121e+05,4.1121e+05,4.1121e+05
8715,4.113e+05,4.1137e+05,4.113e+05,4.113e+05,4.113e+05
8716,4.114e+05,4.1139e+05,4.114e+05,4.114e+05,4.114e+05
8717,4.1153e+05,4.115e+05,4.1152e+05,4.1153e+05,4.1153e+05
8718,4.1197e+05,4.1202e+05,4.1197e+05,4.1197e+05,4.1197e+05
8719,4.1207e+05,4.1204e+05,4.1206e+05,4.1207e+05,4.1207e+05
8720,4.1211e+05,4.1229e+05,4.121e+05,4.1211e+05,4.1212e+05
8721,4.1239e+05,4.1251e+05,4.1238e+05,4.1239e+05,4.1239e+05
8722,4.1262e+05,4.126e+05,4.1262e+05,4.1262e+05,4.1262e+05
8723,4.1269e+05,4.1275e+05,4.1268e+05,4.1269e+05,4.1269e+05
8724,4.1276e+05,4.1282e+05,4.1276e+05,4.1276e+05,4.1276e+05
8725,4.1288e+05,4.1283e+05,4.1286e+05,4.1288e+05,4.1288e+05
8726,4.1329e+05,4.1327e+05,4.1328e+05,4.1329e+05,4.1329e+05
8727,4.1334e+05,4.1328e+05,4.1334e+05,4.1334e+05,4.1334e+05
8728,4.1355e+05,4.1354e+05,4.1355e+05,4.1355e+05,4.1355e+05
8729,4.137e+05,4.1363e+05,4.1368e+05,4.1369e+05,4.1369e+05
8730,4.1418e+05,4.1413e+05,4.1416e+05,4.1417e+05,4.1418e+05
8731,4.1465e+05,4.1464e+05,4.1464e+05,4.1464e+05,4.1464e+05
8732,4.1509e+05,4.1506e+05,4.1508e+05,4.1508e+05,4.1508e+05
8733,4.1533e+05,4.1536e+05,4.1534e+05,4.1534e+05,4.1533e+05
8734,4.1544e+05,4.1542e+05,4.1543e+05,4.1544e+05,4.1544e+05
8735,4.1545e+05,4.1563e+05,4.1544e+05,4.1545e+05,4.1545e+05
8736,4.156e+05,4.1569e+05,4.1559e+05,4.156e+05,4.156e+05
8737,4.1571e+05,4.1571e+05,4.157e+05,4.1571e+05,4.1571e+05
8738,4.1611e+05,4.1609e+05,4.1611e+05,4.1611e+05,4.1611e+05
8739,4.1648e+05,4.1643e+05,4.1648e+05,4.1648e+05,4.1648e+05
8740,4.167e+05,4.1666e+05,4.167e+05,4.167e+05,4.167e+05
8741,4.1684e+05,4.1681e+05,4.1684e+05,4.1684e+05,4.1684e+05
8742,4.174e+05,4.174e+05,4.174e+05,4.174e+05,4.174e+05
8743,4.1776e+05,4.1772e+05,4.1775e+05,4.1776e+05,4.1776e+05
8744,4.1786e+05,4.1788e+05,4.1786e+05,4.1786e+05,4.1786e+05
8745,4.18e+05,4.1799e+05,4.18e+05,4.18e+05,4.18e+05
8746,4.1808e+05,4.1805e+05,4.1807e+05,4.1808e+05,4.1808e+05
8747,4.185e+05,4.1855e+05,4.1849e+05,4.185e+05,4.185e+05
8748,4.1862e+05,4.1863e+05,4.186e+05,4.1862e+05,4.1862e+05
8749,4.1878e+05,4.1866e+05,4.1874e+05,4.1877e+05,4.1878e+05
8750,4.188e+05,4.1899e+05,4.1878e+05,4.188e+05,4.188e+05
8751,4.1914e+05,4.1916e+05,4.1913e+05,4.1914e+05,4.1914e+05
8752,4.1935e+05,4.1947e+05,4.1934e+05,4.1935e+05,4.1935e+05
8753,4.195e+05,4.1947e+05,4.1949e+05,4.195e+05,4.195e+05
8754,4.1978e+05,4.1977e+05,4.1978e+05,4.1978e+05,4.1978e+05
8755,4.2024e+05,4.2023e+05,4.2023e+05,4.2024e+05,4.2024e+05
8756,4.2025e+05,4.203e+05,4.2025e+05,4.2025e+05,4.2025e+05
8757,4.2035e+05,4.2031e+05,4.2034e+05,4.2035e+05,4.2035e+05
8758,4.2047e+05,4.2058e+05,4.2047e+05,4.2047e+05,4.2047e+05
8759,4.2086e+05,4.208e+05,4.2084e+05,4.2085e+05,4.2086e+05
8760,4.21e+05,4.21e+05,4.21e+05,4.21e+05,4.21e+05
8761,4.2113e+05,4.211e+05,4.2112e+05,4.2113e+05,4.2113e+05
8762,4.217e+05,4.2169e+05,4.217e+05,4.217e+05,4.217e+05
8763,4.2182e+05,4.2178e+05,4.2181e+05,4.2182e+05,4.2182e+05
8764,4.2215e+05,4.2234e+05,4.2213e+05,4.2214e+05,4.2215e+05
8765,4.2219e+05,4.2235e+05,4.2218e+05,4.2219e+05,4.2219e+05
8766,4.2251e+05,4.2235e+05,4.2246e+05,4.225e+05,4.2251e+05
8767,4.2267e+05,4.2269e+05,4.2268e+05,4.2267e+05,4.2267e+05
8768,4.2277e+05,4.227e+05,4.2276e+05,4.2277e+05,4.2277e+05
8769,4.2311e+05,4.2308e+05,4.231e+05,4.2311e+05,4.2311e+05
8770,4.2343e+05,4.234e+05,4.2342e+05,4.2342e+05,4.2343e+05
8771,4.2366e+05,4.2367e+05,4.2365e+05,4.2366e+05,4.2366e+05
8772,4.2371e+05,4.2381e+05,4.237e+05,4.2371e+05,4.2371e+05
8773,4.2409e+05,4.2403e+05,4.2408e+05,4.2409e+05,4.2409e+05
8774,4.2433e+05,4.2427e+05,4.2432e+05,4.2432e+05,4.2432e+05
8775,4.244e+05,4.244e+05,4.244e+05,4.244e+05,4.244e+05
8776,4.2463e+05,4.2463e+05,4.2462e+05,4.2463e+05,4.2463e+05
8777,4.2464e+05,4.247e+05,4.2464e+05,4.2464e+05,4.2464e+05
8778,4.2477e+05,4.2481e+05,4.2477e+05,4.2477e+05,4.2477e+05
8779,4.2504e+05,4.2498e+05,4.2504e+05,4.2504e+05,4.2504e+05
8780,4.2508e+05,4.2508e+05,4.2508e+05,4.2508e+05,4.2508e+05
8781,4.2509e+05,4.2518e+05,4.2509e+05,4.2509e+05,4.2509e+05
8782,4.2519e+05,4.2522e+05,4.2519e+05,4.2519e+05,4.2519e+05
8783,4.2541e+05,4.2552e+05,4.2541e+05,4.2541e+05,4.2542e+05
8784,4.255e+05,4.2556e+05,4.2548e+05,4.255e+05,4.255e+05
8785,4.2554e+05,4.257e+05,4.2554e+05,4.2554e+05,4.2554e+05
8786,4.262e+05,4.2616e+05,4.2619e+05,4.262e+05,4.262e+05
8787,4.2666e+05,4.2664e+05,4.2665e+05,4.2666e+05,4.2666e+05
8788,4.2698e+05,4.2695e+05,4.2698e+05,4.2698e+05,4.2698e+05
8789,4.2711e+05,4.2714e+05,4.2711e+05,4.2711e+05,4.2711e+05
8790,4.2727e+05,4.2722e+05,4.2725e+05,4.2726e+05,4.2726e+05
8791,4.2765e+05,4.2763e+05,4.2765e+05,4.2765e+05,4.2765e+05
8792,4.2811e+05,4.2814e+05,4.2812e+05,4.2811e+05,4.2811e+05
8793,4.282e+05,4.2817e+05,4.2819e+05,4.282e+05,4.282e+05
8794,4.288e+05,4.2877e+05,4.2879e+05,4.288e+05,4.288e+05
8795,4.2886e+05,4.2891e+05,4.2884e+05,4.2886e+05,4.2886e+05
8796,4.2891e+05,4.2899e+05,4.2891e+05,4.2891e+05,4.2891e+05
8797,4.29e+05,4.2907e+05,4.29e+05,4.29e+05,4.29e+05
8798,4.2947e+05,4.2944e+05,4.2946e+05,4.2947e+05,4.2947e+05
8799,4.2948e+05,4.2969e+05,4.2946e+05,4.2948e+05,4.2948e+05
8800,4.3009e+05,4.3005e+05,4.3009e+05,4.3009e+05,4.3009e+05
8801,4.3028e+05,4.3025e+05,4.3028e+05,4.3028e+05,4.3028e+05
8802,4.3035e+05,4.3035e+05,4.3035e+05,4.3035e+05,4.3035e+05
8803,4.3068e+05,4.3076e+05,4.3068e+05,4.3068e+05,4.3068e+05
8804,4.3082e+05,4.3076e+05,4.308e+05,4.3081e+05,4.3081e+05
8805,4.3088e+05,4.3093e+05,4.3088e+05,4.3088e+05,4.3088e+05
8806,4.3101e+05,4.3098e+05,4.31e+05,4.3101e+05,4.3101e+05
8807,4.3106e+05,4.3103e+05,4.3105e+05,4.3106e+05,4.3106e+05
8808,4.3112e+05,4.3124e+05,4.3112e+05,4.3112e+05,4.3112e+05
8809,4.3134e+05,4.3137e+05,4.3134e+05,4.3134e+05,4.3134e+05
8810,4.3184e+05,4.3186e+05,4.3184e+05,4.3184e+05,4.3184e+05
8811,4.3187e+05,4.3188e+05,4.3187e+05,4.3187e+05,4.3187e+05
8812,4.3222e+05,4.3244e+05,4.322e+05,4.3222e+05,4.3222e+05
8813,4.3238e+05,4.3247e+05,4.3238e+05,4.3238e+05,4.3238e+05
8814,4.3254e+05,4.326e+05,4.3252e+05,4.3253e+05,4.3254e+05
8815,4.3263e+05,4.3268e+05,4.3262e+05,4.3263e+05,4.3263e+05
8816,4.3282e+05,4.3279e+05,4.3282e+05,4.3282e+05,4.3282e+05
8817,4.3314e+05,4.3314e+05,4.3314e+05,4.3314e+05,4.3314e+05
8818,4.3329e+05,4.3325e+05,4.3328e+05,4.3329e+05,4.3329e+05
8819,4.3389e+05,4.3387e+05,4.3389e+05,4.3389e+05,4.3389e+05
8820,4.3396e+05,4.3395e+05,4.3396e+05,4.3396e+05,4.3396e+05
8821,4.341e+05,4.3427e+05,4.3409e+05,4.341e+05,4.341e+05
8822,4.345e+05,4.3445e+05,4.345e+05,4.345e+05,4.345e+05
8823,4.3477e+05,4.3473e+05,4.3476e+05,4.3477e+05,4.3477e+05
8824,4.3493e+05,4.349e+05,4.3492e+05,4.3493e+05,4.3493e+05
8825,4.3508e+05,4.3505e+05,4.3507e+05,4.3508e+05,4.3508e+05
8826,4.3511e+05,4.352e+05,4.351e+05,4.3511e+05,4.3511e+05
8827,4.3523e+05,4.3523e+05,4.3522e+05,4.3523e+05,4.3523e+05
8828,4.3538e+05,4.3538e+05,4.3539e+05,4.3538e+05,4.3538e+05
8829,4.3559e+05,4.3582e+05,4.3557e+05,4.3559e+05,4.3559e+05
8830,4.3624e+05,4.3621e+05,4.3623e+05,4.3624e+05,4.3624e+05
8831,4.3633e+05,4.3639e+05,4.3634e+05,4.3634e+05,4.3634e+05
8832,4.3656e+05,4.3655e+05,4.3656e+05,4.3656e+05,4.3656e+05
8833,4.3682e+05,4.3678e+05,4.3681e+05,4.3682e+05,4.3682e+05
8834,4.3708e+05,4.3703e+05,4.3707e+05,4.3708e+05,4.3708e+05
8835,4.3756e+05,4.376e+05,4.3756e+05,4.3756e+05,4.3756e+05
8836,4.3764e+05,4.376e+05,4.3763e+05,4.3763e+05,4.3764e+05
8837,4.3792e+05,4.3791e+05,4.3792e+05,4.3792e+05,4.3792e+05
8838,4.3823e+05,4.382e+05,4.3822e+05,4.3823e+05,4.3823e+05
8839,4.3865e+05,4.3861e+05,4.3864e+05,4.3865e+05,4.3865e+05
8840,4.3895e+05,4.3913e+05,4.3893e+05,4.3895e+05,4.3896e+05
8841,4.3898e+05,4.3919e+05,4.3897e+05,4.3897e+05,4.3898e+05
8842,4.3933e+05,4.3932e+05,4.3933e+05,4.3933e+05,4.3933e+05
8843,4.3934e+05,4.3936e+05,4.3933e+05,4.3934e+05,4.3934e+05
8844,4.3943e+05,4.3946e+05,4.394e+05,4.3942e+05,4.3943e+05
8845,4.3983e+05,4.398e+05,4.3982e+05,4.3983e+05,4.3983e+05
8846,4.3995e+05,4.3992e+05,4.3994e+05,4.3995e+05,4.3995e+05
8847,4.4042e+05,4.4041e+05,4.4042e+05,4.4042e+05,4.4042e+05
8848,4.41e+05,4.4096e+05,4.4099e+05,4.41e+05,4.41e+05
8849,4.4122e+05,4.4118e+05,4.4121e+05,4.4122e+05,4.4122e+05
8850,4.4151e+05,4.4155e+05,4.415e+05,4.4151e+05,4.4151e+05
8851,4.417e+05,4.4167e+05,4.4169e+05,4.417e+05,4.417e+05
8852,4.4188e+05,4.4195e+05,4.4189e+05,4.4188e+05,4.4188e+05
8853,4.4207e+05,4.4204e+05,4.4206e+05,4.4206e+05,4.4207e+05
8854,4.4211e+05,4.4226e+05,4.421e+05,4.4211e+05,4.4211e+05
8855,4.4215e+05,4.423e+05,4.4214e+05,4.4215e+05,4.4215e+05
8856,4.4232e+05,4.4234e+05,4.423e+05,4.4232e+05,4.4233e+05
8857,4.4235e+05,4.4245e+05,4.4235e+05,4.4235e+05,4.4235e+05
8858,4.4249e+05,4.4257e+05,4.4248e+05,4.4249e+05,4.4249e+05
8859,4.429e+05,4.43e+05,4.4289e+05,4.429e+05,4.429e+05
8860,4.4308e+05,4.4304e+05,4.4307e+05,4.4308e+05,4.4307e+05
8861,4.4339e+05,4.4333e+05,4.4338e+05,4.4339e+05,4.4339e+05
8862,4.4388e+05,4.4387e+05,4.4388e+05,4.4388e+05,4.4388e+05
8863,4.4403e+05,4.4408e+05,4.4403e+05,4.4403e+05,4.4403e+05
8864,4.4449e+05,4.4441e+05,4.4448e+05,4.4449e+05,4.4449e+05
8865,4.4452e+05,4.4451e+05,4.4448e+05,4.4451e+05,4.4451e+05
8866,4.4453e+05,4.4453e+05,4.4453e+05,4.4453e+05,4.4453e+05
8867,4.4495e+05,4.4491e+05,4.4493e+05,4.4494e+05,4.4494e+05
8868,4.4557e+05,4.4553e+05,4.4556e+05,4.4557e+05,4.4557e+05
8869,4.4569e+05,4.4586e+05,4.4567e+05,4.4569e+05,4.4569e+05
8870,4.459e+05,4.4595e+05,4.4589e+05,4.4589e+05,4.4589e+05
8871,4.4603e+05,4.46e+05,4.4603e+05,4.4603e+05,4.4603e+05
8872,4.4626e+05,4.4623e+05,4.4626e+05,4.4626e+05,4.4626e+05
8873,4.4674e+05,4.468e+05,4.4675e+05,4.4675e+05,4.4674e+05
8874,4.4691e+05,4.4688e+05,4.469e+05,4.4691e+05,4.4691e+05
8875,4.4715e+05,4.4715e+05,4.4715e+05,4.4715e+05,4.4715e+05
8876,4.4771e+05,4.4767e+05,4.477e+05,4.4771e+05,4.4771e+05
8877,4.4785e+05,4.4793e+05,4.4785e+05,4.4785e+05,4.4785e+05
8878,4.4795e+05,4.4794e+05,4.4795e+05,4.4795e+05,4.4795e+05
8879,4.4861e+05,4.4857e+05,4.486e+05,4.4861e+05,4.4861e+05
8880,4.4895e+05,4.4896e+05,4.4895e+05,4.4895e+05,4.4895e+05
8881,4.4906e+05,4.4907e+05,4.4904e+05,4.4906e+05,4.4906e+05
8882,4.4911e+05,4.4933e+05,4.491e+05,4.4911e+05,4.4911e+05
8883,4.4933e+05,4.4945e+05,4.4932e+05,4.4933e+05,4.4933e+05
8884,4.4951e+05,4.4949e+05,4.495e+05,4.4951e+05,4.4951e+05
8885,4.5003e+05,4.4994e+05,4.5e+05,4.5002e+05,4.5003e+05
8886,4.5051e+05,4.5051e+05,4.5051e+05,4.5051e+05,4.5051e+05
8887,4.5058e+05,4.5068e+05,4.5055e+05,4.5057e+05,4.5058e+05
8888,4.5098e+05,4.5093e+05,4.5098e+05,4.5098e+05,4.5098e+05
8889,4.5101e+05,4.5109e+05,4.51e+05,4.5101e+05,4.5101e+05
8890,4.5122e+05,4.5114e+05,4.5121e+05,4.5121e+05,4.5121e+05
8891,4.5153e+05,4.5142e+05,4.5154e+05,4.5154e+05,4.5153e+05
8892,4.5158e+05,4.5157e+05,4.5158e+05,4.5158e+05,4.5158e+05
8893,4.5223e+05,4.5225e+05,4.5222e+05,4.5223e+05,4.5223e+05
8894,4.5228e+05,4.5236e+05,4.5227e+05,4.5228e+05,4.5228e+05
8895,4.523e+05,4.525e+05,4.523e+05,4.523e+05,4.523e+05
8896,4.5242e+05,4.5253e+05,4.524e+05,4.5242e+05,4.5243e+05
8897,4.5256e+05,4.5269e+05,4.5256e+05,4.5256e+05,4.5256e+05
8898,4.5275e+05,4.5271e+05,4.5274e+05,4.5275e+05,4.5275e+05
8899,4.5317e+05,4.5309e+05,4.5316e+05,4.5317e+05,4.5317e+05
8900,4.535e+05,4.535e+05,4.5351e+05,4.535e+05,4.535e+05
8901,4.5371e+05,4.538e+05,4.5372e+05,4.5371e+05,4.5371e+05
8902,4.5387e+05,4.5382e+05,4.5386e+05,4.5387e+05,4.5387e+05
8903,4.5402e+05,4.5388e+05,4.5396e+05,4.54e+05,4.5401e+05
8904,4.5415e+05,4.5414e+05,4.5414e+05,4.5414e+05,4.5415e+05
8905,4.5453e+05,4.545e+05,4.5452e+05,4.5452e+05,4.5453e+05
8906,4.5531e+05,4.5529e+05,4.5531e+05,4.5531e+05,4.5531e+05
8907,4.5566e+05,4.5562e+05,4.5564e+05,4.5565e+05,4.5565e+05
8908,4.5578e+05,4.5608e+05,4.5575e+05,4.5578e+05,4.5578e+05
8909,4.5627e+05,4.5621e+05,4.5625e+05,4.5626e+05,4.5627e+05
8910,4.5643e+05,4.564e+05,4.5642e+05,4.5643e+05,4.5643e+05
8911,4.571e+05,4.5709e+05,4.571e+05,4.571e+05,4.571e+05
8912,4.5742e+05,4.5754e+05,4.5742e+05,4.5742e+05,4.5742e+05
8913,4.5806e+05,4.5814e+05,4.5806e+05,4.5806e+05,4.5806e+05
8914,4.5829e+05,4.5824e+05,4.5828e+05,4.5829e+05,4.5829e+05
8915,4.5842e+05,4.584e+05,4.5841e+05,4.5841e+05,4.5841e+05
8916,4.5855e+05,4.5858e+05,4.5855e+05,4.5855e+05,4.5855e+05
8917,4.5884e+05,4.588e+05,4.5883e+05,4.5884e+05,4.5884e+05
8918,4.5913e+05,4.5938e+05,4.591e+05,4.5913e+05,4.5913e+05
8919,4.5939e+05,4.5944e+05,4.5939e+05,4.5939e+05,4.5939e+05
8920,4.5955e+05,4.5952e+05,4.5954e+05,4.5955e+05,4.5955e+05
8921,4.599e+05,4.5994e+05,4.5989e+05,4.599e+05,4.599e+05
8922,4.6006e+05,4.6002e+05,4.6005e+05,4.6006e+05,4.6006e+05
8923,4.6027e+05,4.6026e+05,4.6027e+05,4.6027e+05,4.6027e+05
8924,4.6036e+05,4.6031e+05,4.6035e+05,4.6036e+05,4.6036e+05
8925,4.6046e+05,4.6045e+05,4.6046e+05,4.6046e+05,4.6046e+05
8926,4.612e+05,4.613e+05,4.6119e+05,4.612e+05,4.612e+05
8927,4.6136e+05,4.6132e+05,4.6136e+05,4.6136e+05,4.6136e+05
8928,4.6137e+05,4.6145e+05,4.6137e+05,4.6137e+05,4.6137e+05
8929,4.6203e+05,4.6198e+05,4.6202e+05,4.6203e+05,4.6203e+05
8930,4.6219e+05,4.6217e+05,4.6219e+05,4.6219e+05,4.6219e+05
8931,4.6227e+05,4.6226e+05,4.6227e+05,4.6227e+05,4.6227e+05
8932,4.6247e+05,4.6255e+05,4.6243e+05,4.6246e+05,4.6247e+05
8933,4.6261e+05,4.6279e+05,4.6259e+05,4.626e+05,4.626e+05
8934,4.6408e+05,4.6405e+05,4.6408e+05,4.6408e+05,4.6408e+05
8935,4.6441e+05,4.6436e+05,4.6441e+05,4.6441e+05,4.6441e+05
8936,4.6452e+05,4.6449e+05,4.6452e+05,4.6452e+05,4.6452e+05
8937,4.6469e+05,4.6461e+05,4.6469e+05,4.6469e+05,4.6469e+05
8938,4.652e+05,4.6515e+05,4.6519e+05,4.652e+05,4.652e+05
8939,4.656e+05,4.6559e+05,4.656e+05,4.6559e+05,4.6559e+05
8940,4.6563e+05,4.6575e+05,4.6562e+05,4.6563e+05,4.6563e+05
8941,4.6578e+05,4.6608e+05,4.6575e+05,4.6578e+05,4.6579e+05
8942,4.6613e+05,4.6613e+05,4.6613e+05,4.6613e+05,4.6613e+05
8943,4.6616e+05,4.662e+05,4.6614e+05,4.6615e+05,4.6615e+05
8944,4.6621e+05,4.6623e+05,4.6621e+05,4.6621e+05,4.6621e+05
8945,4.6677e+05,4.6676e+05,4.6677e+05,4.6677e+05,4.6677e+05
8946,4.672e+05,4.6717e+05,4.6719e+05,4.672e+05,4.672e+05
8947,4.6732e+05,4.6728e+05,4.673e+05,4.6731e+05,4.6731e+05
8948,4.6755e+05,4.6763e+05,4.6755e+05,4.6755e+05,4.6755e+05
8949,4.6824e+05,4.6819e+05,4.6822e+05,4.6823e+05,4.6823e+05
8950,4.687e+05,4.6864e+05,4.687e+05,4.687e+05,4.687e+05
8951,4.6875e+05,4.6874e+05,4.6873e+05,4.6875e+05,4.6875e+05
8952,4.6877e+05,4.69e+05,4.6876e+05,4.6876e+05,4.6876e+05
8953,4.6908e+05,4.693e+05,4.6904e+05,4.6908e+05,4.6908e+05
8954,4.6918e+05,4.6944e+05,4.6918e+05,4.6918e+05,4.6918e+05
8955,4.6944e+05,4.696e+05,4.6943e+05,4.6944e+05,4.6944e+05
8956,4.6973e+05,4.6973e+05,4.6973e+05,4.6973e+05,4.6973e+05
8957,4.703e+05,4.7026e+05,4.7029e+05,4.703e+05,4.703e+05
8958,4.7039e+05,4.703e+05,4.7036e+05,4.7038e+05,4.7039e+05
8959,4.7057e+05,4.7065e+05,4.7057e+05,4.7057e+05,4.7057e+05
8960,4.7104e+05,4.7101e+05,4.7103e+05,4.7104e+05,4.7104e+05
8961,4.7136e+05,4.7136e+05,4.7136e+05,4.7136e+05,4.7136e+05
8962,4.7146e+05,4.714e+05,4.7144e+05,4.7145e+05,4.7145e+05
8963,4.7213e+05,4.7206e+05,4.7213e+05,4.7213e+05,4.7213e+05
8964,4.7232e+05,4.7232e+05,4.7231e+05,4.7232e+05,4.7232e+05
8965,4.7234e+05,4.7252e+05,4.7232e+05,4.7234e+05,4.7235e+05
8966,4.724e+05,4.7273e+05,4.7239e+05,4.724e+05,4.724e+05
8967,4.7301e+05,4.7297e+05,4.73e+05,4.7301e+05,4.7301e+05
8968,4.7316e+05,4.7314e+05,4.7315e+05,4.7315e+05,4.7316e+05
8969,4.7356e+05,4.7359e+05,4.7356e+05,4.7356e+05,4.7356e+05
8970,4.7374e+05,4.7371e+05,4.7373e+05,4.7373e+05,4.7374e+05
8971,4.74e+05,4.7425e+05,4.7399e+05,4.74e+05,4.74e+05
8972,4.7436e+05,4.7436e+05,4.7437e+05,4.7436e+05,4.7436e+05
8973,4.7477e+05,4.7473e+05,4.7476e+05,4.7477e+05,4.7477e+05
8974,4.7495e+05,4.7489e+05,4.7494e+05,4.7495e+05,4.7495e+05
8975,4.7495e+05,4.7493e+05,4.7494e+05,4.7495e+05,4.7495e+05
8976,4.7549e+05,4.7553e+05,4.7549e+05,4.7549e+05,4.7549e+05
8977,4.7556e+05,4.7562e+05,4.7552e+05,4.7556e+05,4.7557e+05
8978,4.7561e+05,4.7583e+05,4.7559e+05,4.756e+05,4.7561e+05
8979,4.7588e+05,4.7598e+05,4.7586e+05,4.7588e+05,4.7588e+05
8980,4.7613e+05,4.7613e+05,4.7613e+05,4.7613e+05,4.7613e+05
8981,4.7618e+05,4.763e+05,4.7617e+05,4.7618e+05,4.7618e+05
8982,4.7663e+05,4.7659e+05,4.7662e+05,4.7663e+05,4.7663e+05
8983,4.7683e+05,4.7677e+05,4.7683e+05,4.7683e+05,4.7683e+05
8984,4.7685e+05,4.7686e+05,4.7686e+05,4.7685e+05,4.7685e+05
8985,4.7784e+05,4.7781e+05,4.7783e+05,4.7784e+05,4.7784e+05
8986,4.7831e+05,4.783e+05,4.7831e+05,4.7831e+05,4.7831e+05
8987,4.7872e+05,4.7883e+05,4.7868e+05,4.7872e+05,4.7873e+05
8988,4.7887e+05,4.7917e+05,4.7885e+05,4.7886e+05,4.7887e+05
8989,4.7954e+05,4.7956e+05,4.7953e+05,4.7954e+05,4.7954e+05
8990,4.7959e+05,4.7973e+05,4.7958e+05,4.7959e+05,4.7959e+05
8991,4.7995e+05,4.7994e+05,4.7994e+05,4.7995e+05,4.7995e+05
8992,4.7997e+05,4.8004e+05,4.7996e+05,4.7997e+05,4.7997e+05
8993,4.802e+05,4.8015e+05,4.8018e+05,4.8019e+05,4.802e+05
8994,4.8042e+05,4.8036e+05,4.8041e+05,4.8042e+05,4.8042e+05
8995,4.8064e+05,4.8053e+05,4.8061e+05,4.8063e+05,4.8064e+05
8996,4.8084e+05,4.8078e+05,4.8081e+05,4.8083e+05,4.8083e+05
8997,4.8097e+05,4.8098e+05,4.8098e+05,4.8097e+05,4.8097e+05
8998,4.8173e+05,4.8175e+05,4.8172e+05,4.8173e+05,4.8174e+05
8999,4.8178e+05,4.8189e+05,4.8173e+05,4.8177e+05,4.8178e+05
9000,4.8179e+05,4.8227e+05,4.8177e+05,4.8178e+05,4.8179e+05
9001,4.8279e+05,4.8279e+05,4.8279e+05,4.8279e+05,4.8279e+05
9002,4.8317e+05,4.8313e+05,4.8315e+05,4.8316e+05,4.8317e+05
9003,4.8367e+05,4.8366e+05,4.8367e+05,4.8367e+05,4.8367e+05
9004,4.8398e+05,4.8395e+05,4.8397e+05,4.8398e+05,4.8398e+05
9005,4.8433e+05,4.8445e+05,4.8433e+05,4.8433e+05,4.8433e+05
9006,4.8472e+05,4.847e+05,4.8465e+05,4.8471e+05,4.8472e+05
9007,4.8475e+05,4.851e+05,4.8474e+05,4.8475e+05,4.8475e+05
9008,4.8512e+05,4.8528e+05,4.8512e+05,4.8512e+05,4.8512e+05
9009,4.8567e+05,4.8566e+05,4.8566e+05,4.8567e+05,4.8567e+05
9010,4.8571e+05,4.858e+05,4.857e+05,4.8571e+05,4.8571e+05
9011,4.865e+05,4.8645e+05,4.8649e+05,4.865e+05,4.865e+05
9012,4.8656e+05,4.867e+05,4.8649e+05,4.8655e+05,4.8656e+05
9013,4.8664e+05,4.868e+05,4.8654e+05,4.8663e+05,4.8665e+05
9014,4.8678e+05,4.8688e+05,4.8677e+05,4.8678e+05,4.8678e+05
9015,4.8705e+05,4.8709e+05,4.87e+05,4.8704e+05,4.8705e+05
9016,4.8716e+05,4.873e+05,4.8715e+05,4.8716e+05,4.8716e+05
9017,4.8733e+05,4.8751e+05,4.8732e+05,4.8733e+05,4.8733e+05
9018,4.8757e+05,4.8766e+05,4.8756e+05,4.8757e+05,4.8757e+05
9019,4.8771e+05,4.8771e+05,4.8771e+05,4.8771e+05,4.8771e+05
9020,4.8827e+05,4.8822e+05,4.8825e+05,4.8827e+05,4.8827e+05
9021,4.8886e+05,4.8883e+05,4.8885e+05,4.8886e+05,4.8886e+05
9022,4.8913e+05,4.8942e+05,4.8899e+05,4.8911e+05,4.8913e+05
9023,4.8937e+05,4.8942e+05,4.8936e+05,4.8937e+05,4.8937e+05
9024,4.8943e+05,4.9022e+05,4.8943e+05,4.8943e+05,4.8943e+05
9025,4.8994e+05,4.9028e+05,4.8984e+05,4.8993e+05,4.8995e+05
9026,4.9031e+05,4.9055e+05,4.903e+05,4.9031e+05,4.9031e+05
9027,4.9079e+05,4.9069e+05,4.9072e+05,4.9077e+05,4.9078e+05
9028,4.909e+05,4.9085e+05,4.9088e+05,4.9089e+05,4.9089e+05
9029,4.9092e+05,4.9106e+05,4.9091e+05,4.9092e+05,4.9092e+05
9030,4.913e+05,4.9123e+05,4.9129e+05,4.913e+05,4.9129e+05
9031,4.9153e+05,4.9154e+05,4.9154e+05,4.9153e+05,4.9153e+05
9032,4.9209e+05,4.9205e+05,4.9207e+05,4.9208e+05,4.9208e+05
9033,4.9232e+05,4.9245e+05,4.9232e+05,4.9232e+05,4.9232e+05
9034,4.925e+05,4.9247e+05,4.9249e+05,4.925e+05,4.925e+05
9035,4.9383e+05,4.9378e+05,4.9381e+05,4.9383e+05,4.9383e+05
9036,4.9391e+05,4.9397e+05,4.9383e+05,4.939e+05,4.9391e+05
9037,4.94e+05,4.9419e+05,4.9399e+05,4.9399e+05,4.9399e+05
9038,4.9403e+05,4.9474e+05,4.9403e+05,4.9403e+05,4.9404e+05
9039,4.9497e+05,4.9493e+05,4.9492e+05,4.9496e+05,4.9497e+05
9040,4.9501e+05,4.9503e+05,4.9495e+05,4.9501e+05,4.9502e+05
9041,4.9504e+05,4.9529e+05,4.9504e+05,4.9504e+05,4.9504e+05
9042,4.9529e+05,4.9534e+05,4.9529e+05,4.9529e+05,4.9529e+05
9043,4.9531e+05,4.9575e+05,4.9529e+05,4.9531e+05,4.9531e+05
9044,4.9579e+05,4.9582e+05,4.9578e+05,4.9579e+05,4.9579e+05
9045,4.959e+05,4.9586e+05,4.9589e+05,4.959e+05,4.959e+05
9046,4.9643e+05,4.9639e+05,4.9642e+05,4.9643e+05,4.9643e+05
9047,4.9658e+05,4.9656e+05,4.9658e+05,4.9658e+05,4.9658e+05
9048,4.9714e+05,4.9707e+05,4.9712e+05,4.9713e+05,4.9714e+05
9049,4.9792e+05,4.9787e+05,4.9791e+05,4.9792e+05,4.9792e+05
9050,4.9827e+05,4.9824e+05,4.9826e+05,4.9827e+05,4.9827e+05
9051,4.9888e+05,4.9969e+05,4.988e+05,4.9887e+05,4.9889e+05
9052,4.997e+05,4.9969e+05,4.997e+05,4.997e+05,4.997e+05
9053,4.9993e+05,4.9988e+05,4.9991e+05,4.9993e+05,4.9993e+05
9054,5.0027e+05,5.002e+05,5.0024e+05,5.0026e+05,5.0026e+05
9055,5.0114e+05,5.0113e+05,5.0114e+05,5.0114e+05,5.0114e+05
9056,5.0141e+05,5.0162e+05,5.0132e+05,5.0141e+05,5.0142e+05
9057,5.0172e+05,5.0186e+05,5.0171e+05,5.0172e+05,5.0172e+05
9058,5.0175e+05,5.0199e+05,5.0175e+05,5.0176e+05,5.0175e+05
9059,5.0203e+05,5.0208e+05,5.0201e+05,5.0203e+05,5.0203e+05
9060,5.0214e+05,5.0211e+05,5.0213e+05,5.0213e+05,5.0214e+05
9061,5.0224e+05,5.0234e+05,5.0224e+05,5.0224e+05,5.0224e+05
9062,5.0262e+05,5.0263e+05,5.0262e+05,5.0262e+05,5.0262e+05
9063,5.028e+05,5.0288e+05,5.028e+05,5.028e+05,5.028e+05
9064,5.031e+05,5.031e+05,5.031e+05,5.031e+05,5.031e+05
9065,5.0342e+05,5.0345e+05,5.0343e+05,5.0342e+05,5.0342e+05
9066,5.0351e+05,5.0352e+05,5.0349e+05,5.035e+05,5.0351e+05
9067,5.0419e+05,5.0414e+05,5.0416e+05,5.0419e+05,5.0419e+05
9068,5.0423e+05,5.0458e+05,5.0417e+05,5.0423e+05,5.0424e+05
9069,5.0459e+05,5.0478e+05,5.0459e+05,5.0459e+05,5.0459e+05
9070,5.0485e+05,5.05e+05,5.0483e+05,5.0484e+05,5.0485e+05
9071,5.0646e+05,5.0643e+05,5.0646e+05,5.0646e+05,5.0646e+05
9072,5.0648e+05,5.0661e+05,5.0648e+05,5.0648e+05,5.0648e+05
9073,5.0662e+05,5.0671e+05,5.0662e+05,5.0662e+05,5.0662e+05
9074,5.068e+05,5.0685e+05,5.068e+05,5.068e+05,5.068e+05
9075,5.0718e+05,5.0713e+05,5.0717e+05,5.0718e+05,5.0718e+05
9076,5.0737e+05,5.0731e+05,5.0735e+05,5.0736e+05,5.0737e+05
9077,5.081e+05,5.0804e+05,5.0808e+05,5.0809e+05,5.0809e+05
9078,5.0829e+05,5.0826e+05,5.0828e+05,5.0828e+05,5.0829e+05
9079,5.0862e+05,5.0873e+05,5.0853e+05,5.0861e+05,5.0862e+05
9080,5.0878e+05,5.0919e+05,5.0876e+05,5.0878e+05,5.0878e+05
9081,5.094e+05,5.0941e+05,5.0941e+05,5.094e+05,5.094e+05
9082,5.0969e+05,5.097e+05,5.0969e+05,5.0969e+05,5.0969e+05
9083,5.099e+05,5.1021e+05,5.0983e+05,5.0989e+05,5.0991e+05
9084,5.1009e+05,5.1066e+05,5.1008e+05,5.1009e+05,5.1009e+05
9085,5.1085e+05,5.108e+05,5.1083e+05,5.1085e+05,5.1085e+05
9086,5.1099e+05,5.1096e+05,5.1098e+05,5.1099e+05,5.1099e+05
9087,5.1198e+05,5.1185e+05,5.1199e+05,5.1198e+05,5.1198e+05
9088,5.1201e+05,5.1197e+05,5.1202e+05,5.1201e+05,5.1201e+05
9089,5.1239e+05,5.1229e+05,5.1235e+05,5.1238e+05,5.1238e+05
9090,5.1301e+05,5.1297e+05,5.1299e+05,5.1301e+05,5.1301e+05
9091,5.138e+05,5.1394e+05,5.1381e+05,5.1381e+05,5.1381e+05
9092,5.1398e+05,5.1395e+05,5.1396e+05,5.1397e+05,5.1397e+05
9093,5.1415e+05,5.1414e+05,5.1415e+05,5.1415e+05,5.1415e+05
9094,5.1449e+05,5.1445e+05,5.1448e+05,5.1449e+05,5.1449e+05
9095,5.1476e+05,5.1475e+05,5.1476e+05,5.1476e+05,5.1476e+05
9096,5.1492e+05,5.1487e+05,5.1491e+05,5.1492e+05,5.1492e+05
9097,5.1586e+05,5.1627e+05,5.158e+05,5.1585e+05,5.1587e+05
9098,5.163e+05,5.1659e+05,5.1629e+05,5.163e+05,5.163e+05
9099,5.1649e+05,5.1661e+05,5.1641e+05,5.1649e+05,5.165e+05
9100,5.1661e+05,5.1701e+05,5.1661e+05,5.1661e+05,5.1661e+05
9101,5.1692e+05,5.1711e+05,5.1691e+05,5.1692e+05,5.1692e+05
9102,5.1715e+05,5.1738e+05,5.1715e+05,5.1715e+05,5.1715e+05
9103,5.1756e+05,5.1749e+05,5.1754e+05,5.1755e+05,5.1756e+05
9104,5.1784e+05,5.1773e+05,5.178e+05,5.1783e+05,5.1784e+05
9105,5.1796e+05,5.1796e+05,5.1795e+05,5.1796e+05,5.1796e+05
9106,5.1825e+05,5.1818e+05,5.1825e+05,5.1825e+05,5.1825e+05
9107,5.1891e+05,5.1888e+05,5.189e+05,5.1891e+05,5.1891e+05
9108,5.1926e+05,5.1923e+05,5.1925e+05,5.1926e+05,5.1926e+05
9109,5.2028e+05,5.2024e+05,5.2027e+05,5.2028e+05,5.2028e+05
9110,5.2083e+05,5.208e+05,5.2082e+05,5.2083e+05,5.2083e+05
9111,5.211e+05,5.2109e+05,5.211e+05,5.211e+05,5.211e+05
9112,5.2117e+05,5.2111e+05,5.2116e+05,5.2117e+05,5.2117e+05
9113,5.2193e+05,5.223e+05,5.2187e+05,5.2192e+05,5.2194e+05
9114,5.2231e+05,5.2264e+05,5.2231e+05,5.2231e+05,5.2231e+05
9115,5.2286e+05,5.2275e+05,5.2282e+05,5.2285e+05,5.2286e+05
9116,5.2325e+05,5.2316e+05,5.2322e+05,5.2324e+05,5.2325e+05
9117,5.2354e+05,5.2353e+05,5.2354e+05,5.2354e+05,5.2354e+05
9118,5.2364e+05,5.238e+05,5.2362e+05,5.2364e+05,5.2364e+05
9119,5.239e+05,5.2386e+05,5.2388e+05,5.239e+05,5.239e+05
9120,5.2406e+05,5.2421e+05,5.2406e+05,5.2406e+05,5.2406e+05
9121,5.2423e+05,5.2425e+05,5.2422e+05,5.2423e+05,5.2423e+05
9122,5.2482e+05,5.2481e+05,5.2482e+05,5.2482e+05,5.2482e+05
9123,5.2496e+05,5.2533e+05,5.2491e+05,5.2496e+05,5.2497e+05
9124,5.2556e+05,5.2554e+05,5.2555e+05,5.2556e+05,5.2556e+05
9125,5.2584e+05,5.26e+05,5.2582e+05,5.2583e+05,5.2584e+05
9126,5.2609e+05,5.2606e+05,5.2608e+05,5.2609e+05,5.2609e+05
9127,5.2624e+05,5.2623e+05,5.2624e+05,5.2624e+05,5.2624e+05
9128,5.2646e+05,5.2643e+05,5.2645e+05,5.2646e+05,5.2646e+05
9129,5.2691e+05,5.2708e+05,5.2691e+05,5.2691e+05,5.2691e+05
9130,5.2722e+05,5.2719e+05,5.2721e+05,5.2722e+05,5.2722e+05
9131,5.2801e+05,5.2797e+05,5.2799e+05,5.2801e+05,5.2801e+05
9132,5.2811e+05,5.2837e+05,5.281e+05,5.2811e+05,5.2811e+05
9133,5.2846e+05,5.2846e+05,5.2846e+05,5.2846e+05,5.2846e+05
9134,5.2857e+05,5.2919e+05,5.2851e+05,5.2857e+05,5.2858e+05
9135,5.2925e+05,5.2925e+05,5.2923e+05,5.2924e+05,5.2924e+05
9136,5.2983e+05,5.2981e+05,5.2982e+05,5.2983e+05,5.2983e+05
9137,5.3001e+05,5.2992e+05,5.3e+05,5.3e+05,5.3001e+05
9138,5.3011e+05,5.2994e+05,5.3004e+05,5.3008e+05,5.301e+05
9139,5.3052e+05,5.3044e+05,5.3052e+05,5.3052e+05,5.3052e+05
9140,5.3065e+05,5.3096e+05,5.3062e+05,5.3065e+05,5.3065e+05
9141,5.3075e+05,5.3097e+05,5.3074e+05,5.3074e+05,5.3075e+05
9142,5.3119e+05,5.3115e+05,5.3118e+05,5.3119e+05,5.3119e+05
9143,5.3197e+05,5.3185e+05,5.3198e+05,5.3198e+05,5.3197e+05
9144,5.3235e+05,5.3234e+05,5.3234e+05,5.3235e+05,5.3235e+05
9145,5.3295e+05,5.3294e+05,5.3296e+05,5.3295e+05,5.3295e+05
9146,5.3308e+05,5.3317e+05,5.3304e+05,5.3308e+05,5.3309e+05
9147,5.332e+05,5.336e+05,5.3319e+05,5.332e+05,5.332e+05
9148,5.3382e+05,5.3369e+05,5.3379e+05,5.3381e+05,5.3382e+05
9149,5.3395e+05,5.3383e+05,5.3389e+05,5.3392e+05,5.3394e+05
9150,5.34e+05,5.3425e+05,5.3392e+05,5.3399e+05,5.34e+05
9151,5.3426e+05,5.345e+05,5.3426e+05,5.3426e+05,5.3426e+05
9152,5.3459e+05,5.3455e+05,5.3457e+05,5.3459e+05,5.3459e+05
9153,5.3563e+05,5.3599e+05,5.3557e+05,5.3563e+05,5.3564e+05
9154,5.3604e+05,5.3616e+05,5.3604e+05,5.3604e+05,5.3604e+05
9155,5.3621e+05,5.3624e+05,5.3619e+05,5.362e+05,5.3621e+05
9156,5.3626e+05,5.3636e+05,5.3626e+05,5.3626e+05,5.3626e+05
9157,5.3709e+05,5.3706e+05,5.3707e+05,5.3708e+05,5.3709e+05
9158,5.3744e+05,5.3742e+05,5.3743e+05,5.3744e+05,5.3744e+05
9159,5.3865e+05,5.3862e+05,5.3863e+05,5.3864e+05,5.3865e+05
9160,5.3882e+05,5.3892e+05,5.3883e+05,5.3882e+05,5.3882e+05
9161,5.3895e+05,5.3902e+05,5.3893e+05,5.3895e+05,5.3895e+05
9162,5.3974e+05,5.3972e+05,5.3973e+05,5.3973e+05,5.3974e+05
9163,5.4044e+05,5.4042e+05,5.4044e+05,5.4044e+05,5.4044e+05
9164,5.4087e+05,5.4084e+05,5.4086e+05,5.4087e+05,5.4087e+05
9165,5.4126e+05,5.4142e+05,5.4124e+05,5.4126e+05,5.4126e+05
9166,5.4145e+05,5.4153e+05,5.4144e+05,5.4145e+05,5.4145e+05
9167,5.4226e+05,5.4219e+05,5.4223e+05,5.4225e+05,5.4225e+05
9168,5.4297e+05,5.4297e+05,5.4291e+05,5.4296e+05,5.4296e+05
9169,5.4297e+05,5.437e+05,5.4296e+05,5.4296e+05,5.4297e+05
9170,5.437e+05,5.4384e+05,5.4362e+05,5.4369e+05,5.437e+05
9171,5.4389e+05,5.4416e+05,5.4388e+05,5.4389e+05,5.4389e+05
9172,5.4461e+05,5.4439e+05,5.4462e+05,5.4461e+05,5.4461e+05
9173,5.4489e+05,5.4484e+05,5.4487e+05,5.4488e+05,5.4489e+05
9174,5.4514e+05,5.4514e+05,5.4515e+05,5.4514e+05,5.4514e+05
9175,5.4521e+05,5.453e+05,5.452e+05,5.4521e+05,5.4521e+05
9176,5.4574e+05,5.4569e+05,5.4572e+05,5.4573e+05,5.4574e+05
9177,5.4729e+05,5.4727e+05,5.4728e+05,5.4729e+05,5.4729e+05
9178,5.4753e+05,5.4749e+05,5.4752e+05,5.4753e+05,5.4753e+05
9179,5.4774e+05,5.4767e+05,5.4773e+05,5.4774e+05,5.4774e+05
9180,5.4823e+05,5.4822e+05,5.4823e+05,5.4823e+05,5.4823e+05
9181,5.4864e+05,5.4856e+05,5.4861e+05,5.4863e+05,5.4863e+05
9182,5.4941e+05,5.4948e+05,5.4936e+05,5.494e+05,5.4941e+05
9183,5.495e+05,5.4968e+05,5.495e+05,5.495e+05,5.495e+05
9184,5.4974e+05,5.4995e+05,5.4971e+05,5.4973e+05,5.4974e+05
9185,5.5168e+05,5.5167e+05,5.5168e+05,5.5168e+05,5.5168e+05
9186,5.5173e+05,5.5171e+05,5.5171e+05,5.5172e+05,5.5173e+05
9187,5.5203e+05,5.5187e+05,5.5203e+05,5.5204e+05,5.5203e+05
9188,5.5219e+05,5.5214e+05,5.5217e+05,5.5218e+05,5.5219e+05
9189,5.5227e+05,5.5226e+05,5.5228e+05,5.5227e+05,5.5227e+05
9190,5.5233e+05,5.5263e+05,5.5231e+05,5.5233e+05,5.5233e+05
9191,5.5313e+05,5.532e+05,5.531e+05,5.5312e+05,5.5313e+05
9192,5.5329e+05,5.5358e+05,5.5325e+05,5.5328e+05,5.5328e+05
9193,5.5415e+05,5.5412e+05,5.5414e+05,5.5415e+05,5.5415e+05
9194,5.5436e+05,5.548e+05,5.5429e+05,5.5436e+05,5.5436e+05
9195,5.5518e+05,5.5516e+05,5.5517e+05,5.5518e+05,5.5518e+05
9196,5.5584e+05,5.5584e+05,5.5585e+05,5.5584e+05,5.5584e+05
9197,5.5693e+05,5.5684e+05,5.5689e+05,5.5691e+05,5.5692e+05
9198,5.5763e+05,5.576e+05,5.5764e+05,5.5763e+05,5.5763e+05
9199,5.5771e+05,5.5763e+05,5.5768e+05,5.5771e+05,5.5772e+05
9200,5.5773e+05,5.5772e+05,5.5772e+05,5.5773e+05,5.5773e+05
9201,5.5779e+05,5.5782e+05,5.5779e+05,5.5779e+05,5.5779e+05
9202,5.5789e+05,5.5818e+05,5.5787e+05,5.5789e+05,5.5789e+05
9203,5.5914e+05,5.5908e+05,5.5912e+05,5.5914e+05,5.5914e+05
9204,5.592e+05,5.5915e+05,5.5918e+05,5.592e+05,5.592e+05
9205,5.604e+05,5.6038e+05,5.604e+05,5.604e+05,5.604e+05
9206,5.6141e+05,5.6133e+05,5.6139e+05,5.6141e+05,5.6141e+05
9207,5.6144e+05,5.6188e+05,5.614e+05,5.6143e+05,5.6144e+05
9208,5.62e+05,5.6203e+05,5.6195e+05,5.6198e+05,5.6199e+05
9209,5.6234e+05,5.6234e+05,5.6235e+05,5.6234e+05,5.6234e+05
9210,5.627e+05,5.6263e+05,5.6268e+05,5.6269e+05,5.627e+05
9211,5.6321e+05,5.632e+05,5.6318e+05,5.6321e+05,5.6321e+05
9212,5.6324e+05,5.6347e+05,5.6322e+05,5.6324e+05,5.6324e+05
9213,5.649e+05,5.6486e+05,5.6489e+05,5.649e+05,5.649e+05
9214,5.6535e+05,5.653e+05,5.6533e+05,5.6535e+05,5.6535e+05
9215,5.6573e+05,5.6574e+05,5.6573e+05,5.6573e+05,5.6573e+05
9216,5.6584e+05,5.661e+05,5.6581e+05,5.6584e+05,5.6584e+05
9217,5.6663e+05,5.6661e+05,5.6662e+05,5.6663e+05,5.6663e+05
9218,5.6684e+05,5.6684e+05,5.6683e+05,5.6684e+05,5.6684e+05
9219,5.6694e+05,5.6719e+05,5.6691e+05,5.6693e+05,5.6694e+05
9220,5.6769e+05,5.6753e+05,5.6763e+05,5.6767e+05,5.6768e+05
9221,5.6846e+05,5.6885e+05,5.6844e+05,5.6846e+05,5.6847e+05
9222,5.6954e+05,5.6953e+05,5.6953e+05,5.6954e+05,5.6954e+05
9223,5.6982e+05,5.6975e+05,5.6979e+05,5.6981e+05,5.6982e+05
9224,5.6995e+05,5.7003e+05,5.6992e+05,5.6994e+05,5.6995e+05
9225,5.7008e+05,5.7032e+05,5.7007e+05,5.7008e+05,5.7008e+05
9226,5.7025e+05,5.7075e+05,5.7021e+05,5.7024e+05,5.7026e+05
9227,5.7093e+05,5.7093e+05,5.7093e+05,5.7093e+05,5.7093e+05
9228,5.7142e+05,5.7137e+05,5.7141e+05,5.7142e+05,5.7142e+05
9229,5.7147e+05,5.7147e+05,5.7148e+05,5.7147e+05,5.7147e+05
9230,5.7258e+05,5.7255e+05,5.7257e+05,5.7258e+05,5.7258e+05
9231,5.7272e+05,5.7261e+05,5.7271e+05,5.7272e+05,5.7272e+05
9232,5.7341e+05,5.7321e+05,5.7334e+05,5.7338e+05,5.734e+05
9233,5.7357e+05,5.7357e+05,5.7358e+05,5.7357e+05,5.7357e+05
9234,5.7422e+05,5.7415e+05,5.7419e+05,5.7421e+05,5.7421e+05
9235,5.755e+05,5.7545e+05,5.7548e+05,5.7549e+05,5.755e+05
9236,5.7577e+05,5.757e+05,5.7576e+05,5.7576e+05,5.7576e+05
9237,5.7602e+05,5.7602e+05,5.7602e+05,5.7602e+05,5.7602e+05
9238,5.7623e+05,5.7623e+05,5.7623e+05,5.7623e+05,5.7623e+05
9239,5.7647e+05,5.7642e+05,5.7645e+05,5.7646e+05,5.7647e+05
9240,5.7672e+05,5.7717e+05,5.7668e+05,5.7672e+05,5.7672e+05
9241,5.7898e+05,5.7897e+05,5.7898e+05,5.7898e+05,5.7898e+05
9242,5.7923e+05,5.7936e+05,5.7922e+05,5.7923e+05,5.7924e+05
9243,5.7932e+05,5.795e+05,5.7925e+05,5.7931e+05,5.7932e+05
9244,5.7938e+05,5.795e+05,5.7937e+05,5.7938e+05,5.7938e+05
9245,5.7954e+05,5.8014e+05,5.7952e+05,5.7953e+05,5.7954e+05
9246,5.8019e+05,5.8014e+05,5.8017e+05,5.8019e+05,5.8019e+05
9247,5.8034e+05,5.8034e+05,5.803e+05,5.8034e+05,5.8034e+05
9248,5.8036e+05,5.8071e+05,5.8035e+05,5.8035e+05,5.8036e+05
9249,5.8094e+05,5.808e+05,5.8085e+05,5.8091e+05,5.8093e+05
9250,5.8133e+05,5.813e+05,5.8132e+05,5.8133e+05,5.8133e+05
9251,5.83e+05,5.8297e+05,5.8299e+05,5.83e+05,5.83e+05
9252,5.8317e+05,5.8318e+05,5.8317e+05,5.8317e+05,5.8317e+05
9253,5.8353e+05,5.835e+05,5.8352e+05,5.8353e+05,5.8353e+05
9254,5.8365e+05,5.8402e+05,5.8365e+05,5.8365e+05,5.8365e+05
9255,5.8434e+05,5.8429e+05,5.8432e+05,5.8433e+05,5.8434e+05
9256,5.8491e+05,5.8463e+05,5.8481e+05,5.8487e+05,5.849e+05
9257,5.8561e+05,5.8558e+05,5.8559e+05,5.856e+05,5.8561e+05
9258,5.8579e+05,5.8573e+05,5.8578e+05,5.8579e+05,5.8579e+05
9259,5.8613e+05,5.8603e+05,5.8613e+05,5.8613e+05,5.8613e+05
9260,5.8659e+05,5.8654e+05,5.8657e+05,5.8658e+05,5.8658e+05
9261,5.8747e+05,5.8744e+05,5.8749e+05,5.8747e+05,5.8747e+05
9262,5.8813e+05,5.8807e+05,5.8811e+05,5.8812e+05,5.8812e+05
9263,5.8886e+05,5.8884e+05,5.8885e+05,5.8886e+05,5.8886e+05
9264,5.8907e+05,5.8969e+05,5.8901e+05,5.8906e+05,5.8908e+05
9265,5.8974e+05,5.8976e+05,5.8973e+05,5.8974e+05,5.8974e+05
9266,5.8994e+05,5.8991e+05,5.8993e+05,5.8994e+05,5.8994e+05
9267,5.9025e+05,5.9023e+05,5.9026e+05,5.9025e+05,5.9025e+05
9268,5.9082e+05,5.9075e+05,5.9081e+05,5.9082e+05,5.9082e+05
9269,5.9106e+05,5.9099e+05,5.9104e+05,5.9105e+05,5.9106e+05
9270,5.9114e+05,5.9147e+05,5.9109e+05,5.9114e+05,5.9114e+05
9271,5.9236e+05,5.9237e+05,5.9236e+05,5.9236e+05,5.9236e+05
9272,5.9242e+05,5.9243e+05,5.9242e+05,5.9242e+05,5.9242e+05
9273,5.9262e+05,5.9259e+05,5.926e+05,5.9261e+05,5.9262e+05
9274,5.9361e+05,5.9354e+05,5.9358e+05,5.936e+05,5.936e+05
9275,5.9401e+05,5.9424e+05,5.9398e+05,5.9401e+05,5.9401e+05
9276,5.9504e+05,5.9516e+05,5.95e+05,5.9504e+05,5.9505e+05
9277,5.9519e+05,5.9555e+05,5.9518e+05,5.9519e+05,5.9519e+05
9278,5.9559e+05,5.9558e+05,5.9557e+05,5.9558e+05,5.9559e+05
9279,5.9625e+05,5.9623e+05,5.9626e+05,5.9625e+05,5.9625e+05
9280,5.9663e+05,5.9656e+05,5.9661e+05,5.9663e+05,5.9663e+05
9281,5.9684e+05,5.9685e+05,5.9684e+05,5.9684e+05,5.9684e+05
9282,5.9798e+05,5.9795e+05,5.9797e+05,5.9798e+05,5.9798e+05
9283,5.9882e+05,5.9877e+05,5.988e+05,5.9881e+05,5.9881e+05
9284,5.9911e+05,5.9899e+05,5.9912e+05,5.9912e+05,5.9911e+05
9285,5.9956e+05,5.9952e+05,5.9954e+05,5.9955e+05,5.9955e+05
9286,5.9986e+05,5.9977e+05,5.9983e+05,5.9985e+05,5.9985e+05
9287,6.0079e+05,6.0114e+05,6.0076e+05,6.0079e+05,6.008e+05
9288,6.0133e+05,6.0134e+05,6.0133e+05,6.0133e+05,6.0133e+05
9289,6.0198e+05,6.0193e+05,6.0195e+05,6.0197e+05,6.0198e+05
9290,6.0268e+05,6.0269e+05,6.0268e+05,6.0268e+05,6.0268e+05
9291,6.0323e+05,6.0329e+05,6.0322e+05,6.0323e+05,6.0324e+05
9292,6.0338e+05,6.035e+05,6.0334e+05,6.0337e+05,6.0337e+05
9293,6.0368e+05,6.0372e+05,6.036e+05,6.0367e+05,6.0369e+05
9294,6.0373e+05,6.0411e+05,6.0374e+05,6.0373e+05,6.0373e+05
9295,6.0415e+05,6.0457e+05,6.0414e+05,6.0415e+05,6.0415e+05
9296,6.0461e+05,6.0463e+05,6.0459e+05,6.0461e+05,6.0461e+05
9297,6.0468e+05,6.0466e+05,6.0469e+05,6.0468e+05,6.0468e+05
9298,6.0583e+05,6.0584e+05,6.0583e+05,6.0583e+05,6.0583e+05
9299,6.0619e+05,6.0616e+05,6.0617e+05,6.0619e+05,6.0619e+05
9300,6.0695e+05,6.0691e+05,6.0693e+05,6.0694e+05,6.0695e+05
9301,6.0748e+05,6.0737e+05,6.0744e+05,6.0747e+05,6.0748e+05
9302,6.087e+05,6.0867e+05,6.0868e+05,6.0869e+05,6.0869e+05
9303,6.0988e+05,6.0996e+05,6.0981e+05,6.0988e+05,6.0988e+05
9304,6.0998e+05,6.1035e+05,6.0997e+05,6.0998e+05,6.0998e+05
9305,6.1035e+05,6.104e+05,6.1035e+05,6.1035e+05,6.1035e+05
9306,6.1128e+05,6.1105e+05,6.1123e+05,6.1126e+05,6.1127e+05
9307,6.1132e+05,6.1116e+05,6.1133e+05,6.1133e+05,6.1132e+05
9308,6.1168e+05,6.1186e+05,6.1168e+05,6.1169e+05,6.1169e+05
9309,6.1187e+05,6.1208e+05,6.1189e+05,6.1187e+05,6.1187e+05
9310,6.1251e+05,6.1245e+05,6.1248e+05,6.125e+05,6.125e+05
9311,6.1306e+05,6.13e+05,6.1304e+05,6.1305e+05,6.1306e+05
9312,6.1307e+05,6.1305e+05,6.1306e+05,6.1307e+05,6.1307e+05
9313,6.1351e+05,6.1351e+05,6.135e+05,6.1351e+05,6.1351e+05
9314,6.1487e+05,6.1488e+05,6.1487e+05,6.1487e+05,6.1487e+05
9315,6.1631e+05,6.1623e+05,6.1627e+05,6.1631e+05,6.1631e+05
9316,6.1637e+05,6.1636e+05,6.1634e+05,6.1637e+05,6.1637e+05
9317,6.164e+05,6.1662e+05,6.1639e+05,6.1638e+05,6.1639e+05
9318,6.1664e+05,6.1703e+05,6.1662e+05,6.1663e+05,6.1664e+05
9319,6.1716e+05,6.1749e+05,6.171e+05,6.1716e+05,6.1717e+05
9320,6.1752e+05,6.1816e+05,6.175e+05,6.1751e+05,6.1752e+05
9321,6.1941e+05,6.1942e+05,6.1941e+05,6.1941e+05,6.1941e+05
9322,6.1974e+05,6.1968e+05,6.1972e+05,6.1973e+05,6.1974e+05
9323,6.2056e+05,6.205e+05,6.2054e+05,6.2056e+05,6.2056e+05
9324,6.2078e+05,6.2076e+05,6.2077e+05,6.2078e+05,6.2078e+05
9325,6.2113e+05,6.213e+05,6.2111e+05,6.2113e+05,6.2113e+05
9326,6.2139e+05,6.2132e+05,6.2139e+05,6.2139e+05,6.2139e+05
9327,6.2145e+05,6.2139e+05,6.2142e+05,6.2144e+05,6.2144e+05
9328,6.22e+05,6.2186e+05,6.2195e+05,6.2198e+05,6.2199e+05
9329,6.2396e+05,6.239e+05,6.2395e+05,6.2396e+05,6.2396e+05
9330,6.2396e+05,6.2397e+05,6.2396e+05,6.2396e+05,6.2396e+05
9331,6.2431e+05,6.2428e+05,6.2431e+05,6.2431e+05,6.2431e+05
9332,6.2468e+05,6.2469e+05,6.2467e+05,6.2468e+05,6.2468e+05
9333,6.2527e+05,6.2573e+05,6.2519e+05,6.2527e+05,6.2528e+05
9334,6.2627e+05,6.2623e+05,6.2625e+05,6.2626e+05,6.2627e+05
9335,6.2737e+05,6.2717e+05,6.273e+05,6.2734e+05,6.2736e+05
9336,6.2746e+05,6.2745e+05,6.2746e+05,6.2745e+05,6.2745e+05
9337,6.2789e+05,6.2777e+05,6.2787e+05,6.2788e+05,6.2789e+05
9338,6.2852e+05,6.2847e+05,6.2851e+05,6.2852e+05,6.2852e+05
9339,6.2853e+05,6.2853e+05,6.2852e+05,6.2853e+05,6.2853e+05
9340,6.2871e+05,6.2856e+05,6.2869e+05,6.2871e+05,6.2871e+05
9341,6.2932e+05,6.2899e+05,6.2935e+05,6.2934e+05,6.2932e+05
9342,6.3053e+05,6.3161e+05,6.3043e+05,6.3051e+05,6.3053e+05
9343,6.3177e+05,6.3178e+05,6.3177e+05,6.3177e+05,6.3177e+05
9344,6.3188e+05,6.3182e+05,6.3186e+05,6.3187e+05,6.3188e+05
9345,6.3221e+05,6.3222e+05,6.3221e+05,6.3221e+05,6.3221e+05
9346,6.3309e+05,6.331e+05,6.3309e+05,6.3309e+05,6.3309e+05
9347,6.3349e+05,6.3323e+05,6.334e+05,6.3346e+05,6.3348e+05
9348,6.3442e+05,6.3437e+05,6.344e+05,6.3442e+05,6.3442e+05
9349,6.3566e+05,6.3562e+05,6.3564e+05,6.3565e+05,6.3565e+05
9350,6.3626e+05,6.3626e+05,6.3624e+05,6.3626e+05,6.3626e+05
9351,6.3639e+05,6.3632e+05,6.3636e+05,6.3638e+05,6.3638e+05
9352,6.3723e+05,6.3722e+05,6.3724e+05,6.3723e+05,6.3723e+05
9353,6.3746e+05,6.3743e+05,6.3745e+05,6.3746e+05,6.3746e+05
9354,6.3768e+05,6.3769e+05,6.3767e+05,6.3768e+05,6.3768e+05
9355,6.3914e+05,6.3946e+05,6.391e+05,6.3914e+05,6.3915e+05
9356,6.3953e+05,6.3953e+05,6.3952e+05,6.3953e+05,6.3953e+05
9357,6.4097e+05,6.4091e+05,6.4095e+05,6.4096e+05,6.4097e+05
9358,6.4164e+05,6.4133e+05,6.4153e+05,6.416e+05,6.4163e+05
9359,6.4227e+05,6.4229e+05,6.4227e+05,6.4227e+05,6.4227e+05
9360,6.4239e+05,6.4232e+05,6.4236e+05,6.4238e+05,6.4239e+05
9361,6.4308e+05,6.4309e+05,6.4307e+05,6.4308e+05,6.4308e+05
9362,6.4319e+05,6.4347e+05,6.431e+05,6.4319e+05,6.4319e+05
9363,6.4347e+05,6.4372e+05,6.4346e+05,6.4347e+05,6.4347e+05
9364,6.44e+05,6.439e+05,6.4398e+05,6.4399e+05,6.44e+05
9365,6.4485e+05,6.4484e+05,6.4486e+05,6.4485e+05,6.4485e+05
9366,6.4523e+05,6.4513e+05,6.4522e+05,6.4523e+05,6.4523e+05
9367,6.4576e+05,6.4539e+05,6.4562e+05,6.4571e+05,6.4574e+05
9368,6.4623e+05,6.4613e+05,6.4621e+05,6.4623e+05,6.4623e+05
9369,6.4636e+05,6.4619e+05,6.4637e+05,6.4636e+05,6.4636e+05
9370,6.4688e+05,6.4689e+05,6.4688e+05,6.4688e+05,6.4688e+05
9371,6.4785e+05,6.4782e+05,6.4783e+05,6.4785e+05,6.4785e+05
9372,6.4843e+05,6.4843e+05,6.4841e+05,6.4842e+05,6.4843e+05
9373,6.4877e+05,6.4871e+05,6.4874e+05,6.4876e+05,6.4876e+05
9374,6.4889e+05,6.4906e+05,6.4878e+05,6.4887e+05,6.489e+05
9375,6.4905e+05,6.5017e+05,6.4906e+05,6.4905e+05,6.4905e+05
9376,6.5003e+05,6.5044e+05,6.4999e+05,6.5002e+05,6.5003e+05
9377,6.5132e+05,6.5126e+05,6.513e+05,6.5131e+05,6.5132e+05
9378,6.5142e+05,6.5139e+05,6.5141e+05,6.5142e+05,6.5142e+05
9379,6.515e+05,6.5152e+05,6.515e+05,6.515e+05,6.515e+05
9380,6.5302e+05,6.5314e+05,6.5298e+05,6.5301e+05,6.5302e+05
9381,6.5317e+05,6.5357e+05,6.5315e+05,6.5317e+05,6.5317e+05
9382,6.5462e+05,6.5459e+05,6.5461e+05,6.5462e+05,6.5462e+05
9383,6.5478e+05,6.5485e+05,6.5476e+05,6.5478e+05,6.5478e+05
9384,6.5495e+05,6.5504e+05,6.5494e+05,6.5495e+05,6.5495e+05
9385,6.5512e+05,6.5516e+05,6.5512e+05,6.5512e+05,6.5512e+05
9386,6.5522e+05,6.552e+05,6.5522e+05,6.5523e+05,6.5522e+05
9387,6.5561e+05,6.5555e+05,6.556e+05,6.5561e+05,6.5561e+05
9388,6.5613e+05,6.5615e+05,6.5613e+05,6.5613e+05,6.5613e+05
9389,6.571e+05,6.5706e+05,6.5708e+05,6.571e+05,6.571e+05
9390,6.5777e+05,6.5774e+05,6.5775e+05,6.5777e+05,6.5777e+05
9391,6.5821e+05,6.5817e+05,6.5819e+05,6.5821e+05,6.5821e+05
9392,6.5891e+05,6.5891e+05,6.5894e+05,6.5891e+05,6.5891e+05
9393,6.5997e+05,6.5991e+05,6.5994e+05,6.5996e+05,6.5996e+05
9394,6.607e+05,6.607e+05,6.6069e+05,6.607e+05,6.607e+05
9395,6.6078e+05,6.608e+05,6.6078e+05,6.6078e+05,6.6078e+05
9396,6.6161e+05,6.6157e+05,6.6161e+05,6.6161e+05,6.6161e+05
9397,6.6273e+05,6.6267e+05,6.627e+05,6.6272e+05,6.6273e+05
9398,6.6519e+05,6.6511e+05,6.6516e+05,6.6518e+05,6.6519e+05
9399,6.6541e+05,6.6527e+05,6.6541e+05,6.654e+05,6.654e+05
9400,6.6544e+05,6.6546e+05,6.6543e+05,6.6544e+05,6.6544e+05
9401,6.6598e+05,6.6594e+05,6.6596e+05,6.6597e+05,6.6598e+05
9402,6.6627e+05,6.6658e+05,6.6618e+05,6.6627e+05,6.6628e+05
9403,6.6664e+05,6.6687e+05,6.6661e+05,6.6663e+05,6.6663e+05
9404,6.6699e+05,6.6757e+05,6.6685e+05,6.6696e+05,6.6699e+05
9405,6.6756e+05,6.6812e+05,6.6755e+05,6.6756e+05,6.6756e+05
9406,6.6815e+05,6.6843e+05,6.6817e+05,6.6815e+05,6.6815e+05
9407,6.6879e+05,6.6875e+05,6.6877e+05,6.6879e+05,6.6879e+05
9408,6.6959e+05,6.6962e+05,6.6961e+05,6.6959e+05,6.6959e+05
9409,6.6968e+05,6.6963e+05,6.6965e+05,6.6967e+05,6.6968e+05
9410,6.6999e+05,6.6993e+05,6.6996e+05,6.6998e+05,6.6998e+05
9411,6.701e+05,6.7013e+05,6.701e+05,6.701e+05,6.7011e+05
9412,6.7344e+05,6.7342e+05,6.7342e+05,6.7344e+05,6.7344e+05
9413,6.7355e+05,6.7347e+05,6.7351e+05,6.7354e+05,6.7355e+05
9414,6.7418e+05,6.7417e+05,6.7416e+05,6.7417e+05,6.7418e+05
9415,6.7479e+05,6.7481e+05,6.7478e+05,6.7479e+05,6.7479e+05
9416,6.7653e+05,6.7649e+05,6.7651e+05,6.7652e+05,6.7653e+05
9417,6.7688e+05,6.7685e+05,6.7693e+05,6.7688e+05,6.7688e+05
9418,6.775e+05,6.7742e+05,6.7746e+05,6.7749e+05,6.775e+05
9419,6.7847e+05,6.7837e+05,6.7842e+05,6.7845e+05,6.7846e+05
9420,6.7948e+05,6.795e+05,6.794e+05,6.7948e+05,6.7948e+05
9421,6.7949e+05,6.7956e+05,6.7948e+05,6.7949e+05,6.7949e+05
9422,6.7955e+05,6.8013e+05,6.7954e+05,6.7955e+05,6.7955e+05
9423,6.8031e+05,6.8028e+05,6.803e+05,6.8031e+05,6.8031e+05
9424,6.8059e+05,6.806e+05,6.8058e+05,6.8059e+05,6.8059e+05
9425,6.8238e+05,6.8225e+05,6.8234e+05,6.8238e+05,6.8238e+05
9426,6.8239e+05,6.8248e+05,6.8239e+05,6.824e+05,6.8239e+05
9427,6.826e+05,6.8271e+05,6.8255e+05,6.8258e+05,6.826e+05
9428,6.8419e+05,6.8421e+05,6.8418e+05,6.8419e+05,6.8419e+05
9429,6.8448e+05,6.8445e+05,6.8446e+05,6.8448e+05,6.8448e+05
9430,6.8551e+05,6.8548e+05,6.8552e+05,6.8551e+05,6.8551e+05
9431,6.8552e+05,6.8552e+05,6.8554e+05,6.8552e+05,6.8552e+05
9432,6.8639e+05,6.8633e+05,6.8637e+05,6.8638e+05,6.8639e+05
9433,6.8662e+05,6.8661e+05,6.866e+05,6.8662e+05,6.8662e+05
9434,6.8783e+05,6.8769e+05,6.8777e+05,6.8781e+05,6.8782e+05
9435,6.8809e+05,6.8805e+05,6.8811e+05,6.8809e+05,6.8809e+05
9436,6.8891e+05,6.8893e+05,6.889e+05,6.889e+05,6.8891e+05
9437,6.8941e+05,6.8933e+05,6.8937e+05,6.8939e+05,6.894e+05
9438,6.8955e+05,6.9065e+05,6.8943e+05,6.8953e+05,6.8956e+05
9439,6.9036e+05,6.9094e+05,6.9032e+05,6.9036e+05,6.9036e+05
9440,6.9195e+05,6.9193e+05,6.9193e+05,6.9194e+05,6.9195e+05
9441,6.9229e+05,6.9227e+05,6.9227e+05,6.9229e+05,6.9229e+05
9442,6.934e+05,6.9321e+05,6.9332e+05,6.9337e+05,6.9339e+05
9443,6.9364e+05,6.9367e+05,6.9363e+05,6.9364e+05,6.9364e+05
9444,6.941e+05,6.9413e+05,6.9409e+05,6.941e+05,6.941e+05
9445,6.9603e+05,6.9596e+05,6.9601e+05,6.9603e+05,6.9603e+05
9446,6.9787e+05,6.9781e+05,6.9784e+05,6.9786e+05,6.9786e+05
9447,6.9789e+05,6.9788e+05,6.9789e+05,6.9789e+05,6.9789e+05
9448,6.9838e+05,6.9841e+05,6.9837e+05,6.9838e+05,6.9838e+05
9449,6.988e+05,6.9879e+05,6.9878e+05,6.988e+05,6.988e+05
9450,6.9996e+05,6.9976e+05,6.9987e+05,6.9993e+05,6.9995e+05
9451,7.0005e+05,7.0005e+05,7.0003e+05,7.0004e+05,7.0005e+05
9452,7.0141e+05,7.0134e+05,7.0138e+05,7.014e+05,7.0141e+05
9453,7.0313e+05,7.0317e+05,7.0313e+05,7.0313e+05,7.0313e+05
9454,7.0382e+05,7.0377e+05,7.038e+05,7.0382e+05,7.0382e+05
9455,7.0579e+05,7.0573e+05,7.0577e+05,7.0578e+05,7.0579e+05
9456,7.0607e+05,7.0606e+05,7.0606e+05,7.0606e+05,7.0607e+05
9457,7.063e+05,7.0607e+05,7.0619e+05,7.0626e+05,7.0628e+05
9458,7.0632e+05,7.063e+05,7.0635e+05,7.0632e+05,7.0632e+05
9459,7.0709e+05,7.0703e+05,7.0708e+05,7.0709e+05,7.0709e+05
9460,7.079e+05,7.0794e+05,7.0789e+05,7.079e+05,7.079e+05
9461,7.0814e+05,7.0815e+05,7.0813e+05,7.0814e+05,7.0814e+05
9462,7.0842e+05,7.0834e+05,7.0839e+05,7.0841e+05,7.0842e+05
9463,7.0903e+05,7.1005e+05,7.0884e+05,7.0898e+05,7.0903e+05
9464,7.1008e+05,7.1082e+05,7.1006e+05,7.1008e+05,7.1008e+05
9465,7.1053e+05,7.1126e+05,7.1044e+05,7.1053e+05,7.1053e+05
9466,7.1138e+05,7.114e+05,7.1137e+05,7.1138e+05,7.1138e+05
9467,7.1267e+05,7.1271e+05,7.1267e+05,7.1267e+05,7.1267e+05
9468,7.1283e+05,7.1276e+05,7.1281e+05,7.1283e+05,7.1283e+05
9469,7.1391e+05,7.1391e+05,7.1389e+05,7.1391e+05,7.1391e+05
9470,7.1435e+05,7.148e+05,7.1422e+05,7.1436e+05,7.1436e+05
9471,7.151e+05,7.15e+05,7.1497e+05,7.1505e+05,7.1508e+05
9472,7.1555e+05,7.1546e+05,7.1552e+05,7.1554e+05,7.1555e+05
9473,7.1746e+05,7.175e+05,7.1745e+05,7.1745e+05,7.1746e+05
9474,7.1761e+05,7.1757e+05,7.1759e+05,7.176e+05,7.1761e+05
9475,7.1804e+05,7.1796e+05,7.1801e+05,7.1803e+05,7.1804e+05
9476,7.1875e+05,7.187e+05,7.1872e+05,7.1874e+05,7.1875e+05
9477,7.1935e+05,7.19e+05,7.192e+05,7.1929e+05,7.1933e+05
9478,7.2101e+05,7.2094e+05,7.2099e+05,7.2101e+05,7.2101e+05
9479,7.2225e+05,7.2229e+05,7.2224e+05,7.2225e+05,7.2225e+05
9480,7.2269e+05,7.2269e+05,7.2267e+05,7.2268e+05,7.2269e+05
9481,7.2335e+05,7.2335e+05,7.2336e+05,7.2335e+05,7.2335e+05
9482,7.2537e+05,7.2528e+05,7.2533e+05,7.2536e+05,7.2536e+05
9483,7.2561e+05,7.2563e+05,7.256e+05,7.2561e+05,7.2561e+05
9484,7.2704e+05,7.2709e+05,7.2703e+05,7.2704e+05,7.2704e+05
9485,7.2736e+05,7.2731e+05,7.2734e+05,7.2736e+05,7.2736e+05
9486,7.275e+05,7.2745e+05,7.2747e+05,7.2749e+05,7.2749e+05
9487,7.2803e+05,7.2799e+05,7.2801e+05,7.2802e+05,7.2803e+05
9488,7.2828e+05,7.2823e+05,7.2826e+05,7.2827e+05,7.2828e+05
9489,7.2841e+05,7.2827e+05,7.2841e+05,7.2841e+05,7.284e+05
9490,7.3059e+05,7.3057e+05,7.3056e+05,7.3058e+05,7.3058e+05
9491,7.3182e+05,7.3175e+05,7.318e+05,7.3181e+05,7.3182e+05
9492,7.3184e+05,7.3189e+05,7.3183e+05,7.3184e+05,7.3184e+05
9493,7.3311e+05,7.3302e+05,7.3308e+05,7.331e+05,7.3311e+05
9494,7.3443e+05,7.3436e+05,7.3441e+05,7.3443e+05,7.3443e+05
9495,7.3556e+05,7.36e+05,7.3551e+05,7.3555e+05,7.3556e+05
9496,7.3664e+05,7.367e+05,7.3663e+05,7.3664e+05,7.3664e+05
9497,7.3774e+05,7.3777e+05,7.3773e+05,7.3774e+05,7.3774e+05
9498,7.384e+05,7.3833e+05,7.3838e+05,7.3839e+05,7.384e+05
9499,7.392e+05,7.3915e+05,7.3918e+05,7.392e+05,7.392e+05
9500,7.392e+05,7.3922e+05,7.3921e+05,7.392e+05,7.392e+05
9501,7.3941e+05,7.3934e+05,7.3938e+05,7.394e+05,7.3941e+05
9502,7.4027e+05,7.4048e+05,7.4016e+05,7.4025e+05,7.4028e+05
9503,7.4047e+05,7.4105e+05,7.4046e+05,7.4047e+05,7.4047e+05
9504,7.4117e+05,7.4112e+05,7.4115e+05,7.4117e+05,7.4117e+05
9505,7.4143e+05,7.4149e+05,7.4142e+05,7.4143e+05,7.4143e+05
9506,7.4219e+05,7.4212e+05,7.4216e+05,7.4218e+05,7.4219e+05
9507,7.43e+05,7.4273e+05,7.4301e+05,7.43e+05,7.4299e+05
9508,7.4335e+05,7.4329e+05,7.4332e+05,7.4334e+05,7.4335e+05
9509,7.4402e+05,7.4401e+05,7.44e+05,7.4401e+05,7.4402e+05
9510,7.4508e+05,7.4499e+05,7.4504e+05,7.4507e+05,7.4508e+05
9511,7.4523e+05,7.4628e+05,7.4505e+05,7.452e+05,7.4523e+05
9512,7.4621e+05,7.4664e+05,7.462e+05,7.4621e+05,7.4621e+05
9513,7.4814e+05,7.4803e+05,7.481e+05,7.4813e+05,7.4814e+05
9514,7.4922e+05,7.4919e+05,7.4919e+05,7.4921e+05,7.4921e+05
9515,7.5064e+05,7.5054e+05,7.5063e+05,7.5064e+05,7.5064e+05
9516,7.5097e+05,7.5104e+05,7.5096e+05,7.5097e+05,7.5097e+05
9517,7.5161e+05,7.5149e+05,7.5156e+05,7.5159e+05,7.516e+05
9518,7.5322e+05,7.5323e+05,7.5321e+05,7.5322e+05,7.5322e+05
9519,7.5359e+05,7.5361e+05,7.5361e+05,7.5359e+05,7.5359e+05
9520,7.5389e+05,7.5389e+05,7.5365e+05,7.5386e+05,7.539e+05
9521,7.5392e+05,7.5549e+05,7.539e+05,7.5392e+05,7.5392e+05
9522,7.5563e+05,7.5577e+05,7.5558e+05,7.5562e+05,7.5563e+05
9523,7.557e+05,7.5579e+05,7.5569e+05,7.557e+05,7.5571e+05
9524,7.5603e+05,7.5603e+05,7.5602e+05,7.5603e+05,7.5603e+05
9525,7.5785e+05,7.5777e+05,7.5781e+05,7.5784e+05,7.5785e+05
9526,7.5843e+05,7.5841e+05,7.5841e+05,7.5842e+05,7.5843e+05
9527,7.5907e+05,7.5846e+05,7.5909e+05,7.5907e+05,7.5906e+05
9528,7.6008e+05,7.5993e+05,7.6003e+05,7.6006e+05,7.6008e+05
9529,7.6039e+05,7.6045e+05,7.6038e+05,7.6039e+05,7.6039e+05
9530,7.6049e+05,7.6048e+05,7.6046e+05,7.6048e+05,7.6049e+05
9531,7.6468e+05,7.6451e+05,7.6462e+05,7.6466e+05,7.6468e+05
9532,7.6501e+05,7.6511e+05,7.65e+05,7.6501e+05,7.6502e+05
9533,7.6569e+05,7.661e+05,7.6557e+05,7.6569e+05,7.657e+05
9534,7.6615e+05,7.6656e+05,7.6612e+05,7.6614e+05,7.6615e+05
9535,7.6678e+05,7.668e+05,7.6682e+05,7.6677e+05,7.6677e+05
9536,7.6736e+05,7.6736e+05,7.6733e+05,7.6735e+05,7.6736e+05
9537,7.694e+05,7.6941e+05,7.6938e+05,7.6939e+05,7.694e+05
9538,7.6953e+05,7.6963e+05,7.6951e+05,7.6952e+05,7.6953e+05
9539,7.6994e+05,7.6973e+05,7.6986e+05,7.6991e+05,7.6993e+05
9540,7.7206e+05,7.7206e+05,7.7206e+05,7.7206e+05,7.7206e+05
9541,7.7215e+05,7.7209e+05,7.7211e+05,7.7214e+05,7.7214e+05
9542,7.7307e+05,7.7334e+05,7.7309e+05,7.7306e+05,7.7307e+05
9543,7.7341e+05,7.7347e+05,7.7339e+05,7.734e+05,7.7341e+05
9544,7.7393e+05,7.7405e+05,7.7391e+05,7.7393e+05,7.7393e+05
9545,7.7426e+05,7.7422e+05,7.7422e+05,7.7425e+05,7.7426e+05
9546,7.7438e+05,7.755e+05,7.7424e+05,7.7437e+05,7.7439e+05
9547,7.7574e+05,7.7571e+05,7.7565e+05,7.7571e+05,7.7573e+05
9548,7.7782e+05,7.7798e+05,7.7779e+05,7.7782e+05,7.7782e+05
9549,7.7806e+05,7.7802e+05,7.7803e+05,7.7806e+05,7.7806e+05
9550,7.8094e+05,7.8114e+05,7.8096e+05,7.8094e+05,7.8094e+05
9551,7.8138e+05,7.813e+05,7.8134e+05,7.8136e+05,7.8137e+05
9552,7.8189e+05,7.8164e+05,7.8181e+05,7.8187e+05,7.8189e+05
9553,7.8191e+05,7.8206e+05,7.8186e+05,7.8189e+05,7.819e+05
9554,7.8295e+05,7.8258e+05,7.8296e+05,7.8294e+05,7.8295e+05
9555,7.8362e+05,7.8384e+05,7.8357e+05,7.8361e+05,7.8362e+05
9556,7.8444e+05,7.8439e+05,7.844e+05,7.8443e+05,7.8444e+05
9557,7.8578e+05,7.8578e+05,7.8577e+05,7.8578e+05,7.8578e+05
9558,7.8766e+05,7.8763e+05,7.8763e+05,7.8765e+05,7.8766e+05
9559,7.8807e+05,7.8803e+05,7.8805e+05,7.8807e+05,7.8807e+05
9560,7.8834e+05,7.8853e+05,7.8831e+05,7.8833e+05,7.8834e+05
9561,7.8905e+05,7.8874e+05,7.8894e+05,7.8901e+05,7.8903e+05
9562,7.8924e+05,7.8922e+05,7.8921e+05,7.8923e+05,7.8923e+05
9563,7.8972e+05,7.9004e+05,7.8962e+05,7.8971e+05,7.8972e+05
9564,7.9009e+05,7.9048e+05,7.9006e+05,7.9008e+05,7.9009e+05
9565,7.9108e+05,7.9123e+05,7.9105e+05,7.9107e+05,7.9108e+05
9566,7.9587e+05,7.9544e+05,7.9571e+05,7.9581e+05,7.9584e+05
9567,7.9599e+05,7.9616e+05,7.9597e+05,7.9599e+05,7.9599e+05
9568,7.9647e+05,7.968e+05,7.9643e+05,7.9647e+05,7.9647e+05
9569,7.9691e+05,7.9682e+05,7.9686e+05,7.9689e+05,7.969e+05
9570,7.9866e+05,7.9869e+05,7.9863e+05,7.9865e+05,7.9865e+05
9571,8.0008e+05,8.0002e+05,8.0005e+05,8.0008e+05,8.0008e+05
9572,8.0039e+05,8.0053e+05,8.0036e+05,8.0039e+05,8.0039e+05
9573,8.0256e+05,8.0258e+05,8.0254e+05,8.0255e+05,8.0256e+05
9574,8.0277e+05,8.0272e+05,8.0274e+05,8.0276e+05,8.0277e+05
9575,8.0448e+05,8.0465e+05,8.0446e+05,8.0448e+05,8.0448e+05
9576,8.0479e+05,8.0475e+05,8.0477e+05,8.0478e+05,8.0479e+05
9577,8.0559e+05,8.0509e+05,8.0541e+05,8.0552e+05,8.0556e+05
9578,8.0674e+05,8.0674e+05,8.0673e+05,8.0674e+05,8.0674e+05
9579,8.0731e+05,8.0728e+05,8.0728e+05,8.073e+05,8.073e+05
9580,8.0917e+05,8.0905e+05,8.0911e+05,8.0915e+05,8.0916e+05
9581,8.0939e+05,8.0936e+05,8.0937e+05,8.0937e+05,8.0939e+05
9582,8.0993e+05,8.0937e+05,8.0972e+05,8.0985e+05,8.099e+05
9583,8.1085e+05,8.1077e+05,8.1081e+05,8.1084e+05,8.1084e+05
9584,8.1089e+05,8.1101e+05,8.1086e+05,8.1089e+05,8.1089e+05
9585,8.1321e+05,8.1361e+05,8.1313e+05,8.132e+05,8.1321e+05
9586,8.1363e+05,8.138e+05,8.1361e+05,8.1363e+05,8.1364e+05
9587,8.1614e+05,8.1709e+05,8.1604e+05,8.1614e+05,8.1615e+05
9588,8.1836e+05,8.1834e+05,8.1834e+05,8.1836e+05,8.1836e+05
9589,8.1928e+05,8.192e+05,8.1923e+05,8.1926e+05,8.1927e+05
9590,8.2085e+05,8.208e+05,8.2081e+05,8.2084e+05,8.2084e+05
9591,8.2179e+05,8.2173e+05,8.2175e+05,8.2178e+05,8.2179e+05
9592,8.218e+05,8.2181e+05,8.2178e+05,8.2179e+05,8.218e+05
9593,8.2241e+05,8.2253e+05,8.2239e+05,8.2241e+05,8.2241e+05
9594,8.2336e+05,8.2351e+05,8.2333e+05,8.2335e+05,8.2336e+05
9595,8.2451e+05,8.2451e+05,8.2448e+05,8.245e+05,8.2451e+05
9596,8.2492e+05,8.249e+05,8.2491e+05,8.2492e+05,8.2492e+05
9597,8.2965e+05,8.2958e+05,8.2961e+05,8.2964e+05,8.2964e+05
9598,8.2977e+05,8.297e+05,8.2974e+05,8.2976e+05,8.2977e+05
9599,8.2979e+05,8.2972e+05,8.2975e+05,8.2978e+05,8.2979e+05
9600,8.3089e+05,8.3128e+05,8.308e+05,8.3089e+05,8.309e+05
9601,8.3359e+05,8.3375e+05,8.3357e+05,8.3359e+05,8.336e+05
9602,8.3427e+05,8.3421e+05,8.3424e+05,8.3427e+05,8.3427e+05
9603,8.3489e+05,8.3501e+05,8.3487e+05,8.3489e+05,8.349e+05
9604,8.3733e+05,8.3767e+05,8.3727e+05,8.373e+05,8.3733e+05
9605,8.381e+05,8.3805e+05,8.3806e+05,8.3809e+05,8.3809e+05
9606,8.382e+05,8.3812e+05,8.3816e+05,8.3819e+05,8.382e+05
9607,8.3897e+05,8.3931e+05,8.3894e+05,8.3897e+05,8.3898e+05
9608,8.3954e+05,8.3958e+05,8.3952e+05,8.3954e+05,8.3954e+05
9609,8.4056e+05,8.405e+05,8.4052e+05,8.4055e+05,8.4056e+05
9610,8.4382e+05,8.4381e+05,8.4381e+05,8.4382e+05,8.4382e+05
9611,8.4431e+05,8.4447e+05,8.4429e+05,8.4431e+05,8.4431e+05
9612,8.4491e+05,8.4487e+05,8.4488e+05,8.449e+05,8.4491e+05
9613,8.4573e+05,8.4566e+05,8.4569e+05,8.4572e+05,8.4573e+05
9614,8.483e+05,8.484e+05,8.4828e+05,8.483e+05,8.483e+05
9615,8.4885e+05,8.4879e+05,8.4882e+05,8.4884e+05,8.4885e+05
9616,8.4938e+05,8.4933e+05,8.4935e+05,8.4937e+05,8.4937e+05
9617,8.4947e+05,8.4982e+05,8.4938e+05,8.4946e+05,8.4947e+05
9618,8.4999e+05,8.4992e+05,8.4996e+05,8.4998e+05,8.4999e+05
9619,8.5194e+05,8.5186e+05,8.5189e+05,8.5192e+05,8.5193e+05
9620,8.5374e+05,8.5364e+05,8.5371e+05,8.5373e+05,8.5373e+05
9621,8.5544e+05,8.5535e+05,8.5539e+05,8.5543e+05,8.5544e+05
9622,8.5547e+05,8.5562e+05,8.5545e+05,8.5547e+05,8.5547e+05
9623,8.5785e+05,8.5786e+05,8.5783e+05,8.5785e+05,8.5785e+05
9624,8.5844e+05,8.5838e+05,8.5839e+05,8.5842e+05,8.5844e+05
9625,8.5958e+05,8.5948e+05,8.5952e+05,8.5956e+05,8.5957e+05
9626,8.6263e+05,8.6274e+05,8.6261e+05,8.6263e+05,8.6263e+05
9627,8.6342e+05,8.6342e+05,8.6342e+05,8.6342e+05,8.6342e+05
9628,8.6382e+05,8.637e+05,8.6375e+05,8.6379e+05,8.6381e+05
9629,8.6527e+05,8.652e+05,8.6523e+05,8.6526e+05,8.6527e+05
9630,8.6658e+05,8.6706e+05,8.6648e+05,8.6654e+05,8.6658e+05
9631,8.6706e+05,8.6721e+05,8.6704e+05,8.6706e+05,8.6706e+05
9632,8.6875e+05,8.686e+05,8.6867e+05,8.6872e+05,8.6874e+05
9633,8.6893e+05,8.6931e+05,8.6886e+05,8.6892e+05,8.6893e+05
9634,8.7229e+05,8.7222e+05,8.7224e+05,8.7227e+05,8.7228e+05
9635,8.7413e+05,8.7397e+05,8.7404e+05,8.741e+05,8.7412e+05
9636,8.7648e+05,8.7644e+05,8.7645e+05,8.7647e+05,8.7648e+05
9637,8.7651e+05,8.7648e+05,8.7648e+05,8.765e+05,8.7651e+05
9638,8.7788e+05,8.7799e+05,8.7786e+05,8.7788e+05,8.7789e+05
9639,8.7905e+05,8.7921e+05,8.7903e+05,8.7905e+05,8.7905e+05
9640,8.7988e+05,8.7971e+05,8.7979e+05,8.7985e+05,8.7987e+05
9641,8.8002e+05,8.7992e+05,8.8e+05,8.8001e+05,8.8002e+05
9642,8.8056e+05,8.8048e+05,8.805e+05,8.8054e+05,8.8055e+05
9643,8.8375e+05,8.8375e+05,8.8374e+05,8.8375e+05,8.8375e+05
9644,8.8652e+05,8.8632e+05,8.864e+05,8.8647e+05,8.865e+05
9645,8.893e+05,8.8974e+05,8.8924e+05,8.893e+05,8.8931e+05
9646,8.9142e+05,8.9159e+05,8.914e+05,8.9142e+05,8.9143e+05
9647,8.9197e+05,8.9185e+05,8.9191e+05,8.9195e+05,8.9197e+05
9648,8.9338e+05,8.9311e+05,8.9323e+05,8.9332e+05,8.9336e+05
9649,8.9408e+05,8.9417e+05,8.9405e+05,8.9407e+05,8.9408e+05
9650,8.9446e+05,8.9444e+05,8.9442e+05,8.9445e+05,8.9446e+05
9651,8.9638e+05,8.9635e+05,8.9631e+05,8.9637e+05,8.9638e+05
9652,8.964e+05,8.9695e+05,8.9637e+05,8.9639e+05,8.964e+05
9653,8.9687e+05,8.9706e+05,8.9677e+05,8.9684e+05,8.9687e+05
9654,8.976e+05,8.9775e+05,8.9754e+05,8.9758e+05,8.976e+05
9655,9.0147e+05,9.0113e+05,9.0129e+05,9.014e+05,9.0144e+05
9656,9.0417e+05,9.0432e+05,9.0414e+05,9.0416e+05,9.0417e+05
9657,9.0476e+05,9.0475e+05,9.0476e+05,9.0476e+05,9.0476e+05
9658,9.0736e+05,9.0733e+05,9.0734e+05,9.0735e+05,9.0736e+05
9659,9.0865e+05,9.0834e+05,9.0851e+05,9.086e+05,9.0864e+05
9660,9.0882e+05,9.0858e+05,9.0868e+05,9.0876e+05,9.088e+05
9661,9.0934e+05,9.0923e+05,9.0929e+05,9.0933e+05,9.0934e+05
9662,9.1e+05,9.1101e+05,9.0986e+05,9.0997e+05,9.1e+05
9663,9.1061e+05,9.1104e+05,9.1054e+05,9.106e+05,9.1061e+05
9664,9.1122e+05,9.1131e+05,9.112e+05,9.1122e+05,9.1122e+05
9665,9.1527e+05,9.1529e+05,9.1525e+05,9.1526e+05,9.1527e+05
9666,9.1725e+05,9.174e+05,9.1723e+05,9.1725e+05,9.1726e+05
9667,9.1966e+05,9.1923e+05,9.1942e+05,9.1956e+05,9.1963e+05
9668,9.2038e+05,9.2034e+05,9.2034e+05,9.2037e+05,9.2038e+05
9669,9.2335e+05,9.232e+05,9.2329e+05,9.2334e+05,9.2335e+05
9670,9.2401e+05,9.2347e+05,9.2371e+05,9.2389e+05,9.2396e+05
9671,9.2456e+05,9.2442e+05,9.2449e+05,9.2454e+05,9.2455e+05
9672,9.2646e+05,9.2644e+05,9.2645e+05,9.2646e+05,9.2646e+05
9673,9.2869e+05,9.2888e+05,9.2856e+05,9.2865e+05,9.2869e+05
9674,9.2935e+05,9.2945e+05,9.2933e+05,9.2935e+05,9.2935e+05
9675,9.3067e+05,9.3083e+05,9.3065e+05,9.3067e+05,9.3067e+05
9676,9.3287e+05,9.3324e+05,9.3279e+05,9.3286e+05,9.3287e+05
9677,9.3462e+05,9.3463e+05,9.3459e+05,9.3461e+05,9.3462e+05
9678,9.3561e+05,9.3567e+05,9.3559e+05,9.356e+05,9.3561e+05
9679,9.3687e+05,9.3676e+05,9.3682e+05,9.3686e+05,9.3687e+05
9680,9.3859e+05,9.3847e+05,9.3852e+05,9.3857e+05,9.3859e+05
9681,9.444e+05,9.4436e+05,9.4438e+05,9.444e+05,9.444e+05
9682,9.4446e+05,9.4457e+05,9.4441e+05,9.4444e+05,9.4445e+05
9683,9.4849e+05,9.4859e+05,9.4847e+05,9.4849e+05,9.4849e+05
9684,9.4879e+05,9.4876e+05,9.4878e+05,9.4878e+05,9.4879e+05
9685,9.4923e+05,9.4911e+05,9.4918e+05,9.4922e+05,9.4923e+05
9686,9.5235e+05,9.5221e+05,9.5227e+05,9.5232e+05,9.5234e+05
9687,9.5458e+05,9.5458e+05,9.5455e+05,9.5458e+05,9.5458e+05
9688,9.561e+05,9.5649e+05,9.5601e+05,9.5609e+05,9.561e+05
9689,9.5842e+05,9.5858e+05,9.584e+05,9.5842e+05,9.5842e+05
9690,9.6103e+05,9.6091e+05,9.6097e+05,9.6101e+05,9.6102e+05
9691,9.6109e+05,9.6124e+05,9.6097e+05,9.6105e+05,9.6108e+05
9692,9.616e+05,9.6217e+05,9.6153e+05,9.6158e+05,9.616e+05
9693,9.6412e+05,9.6405e+05,9.6406e+05,9.641e+05,9.6411e+05
9694,9.6495e+05,9.6492e+05,9.649e+05,9.6493e+05,9.6494e+05
9695,9.6835e+05,9.6825e+05,9.683e+05,9.6833e+05,9.6834e+05
9696,9.6868e+05,9.6876e+05,9.6866e+05,9.6868e+05,9.6868e+05
9697,9.7151e+05,9.7142e+05,9.7147e+05,9.715e+05,9.7151e+05
9698,9.7179e+05,9.7172e+05,9.7177e+05,9.7179e+05,9.7179e+05
9699,9.7271e+05,9.7286e+05,9.7269e+05,9.7271e+05,9.7271e+05
9700,9.745e+05,9.7448e+05,9.7447e+05,9.745e+05,9.745e+05
9701,9.7558e+05,9.7542e+05,9.7551e+05,9.7556e+05,9.7558e+05
9702,9.8033e+05,9.808e+05,9.8023e+05,9.8032e+05,9.8033e+05
9703,9.8102e+05,9.8088e+05,9.8097e+05,9.8101e+05,9.8102e+05
9704,9.8322e+05,9.8426e+05,9.8304e+05,9.8321e+05,9.8323e+05
9705,9.8458e+05,9.8443e+05,9.8452e+05,9.8456e+05,9.8458e+05
9706,9.8725e+05,9.874e+05,9.8723e+05,9.8724e+05,9.8725e+05
9707,9.8827e+05,9.8815e+05,9.8823e+05,9.8826e+05,9.8827e+05
9708,9.8947e+05,9.8941e+05,9.8942e+05,9.8946e+05,9.8947e+05
9709,9.8994e+05,9.9003e+05,9.8992e+05,9.8994e+05,9.8994e+05
9710,9.9129e+05,9.9115e+05,9.9124e+05,9.9128e+05,9.9129e+05
9711,9.9363e+05,9.9359e+05,9.936e+05,9.9362e+05,9.9362e+05
9712,9.9386e+05,9.9387e+05,9.9379e+05,9.9384e+05,9.9386e+05
9713,9.9501e+05,9.9483e+05,9.9494e+05,9.9499e+05,9.95e+05
9714,9.9587e+05,9.9585e+05,9.9585e+05,9.9586e+05,9.9586e+05
9715,9.9721e+05,9.9742e+05,9.9712e+05,9.9718e+05,9.9721e+05
9716,9.9941e+05,9.992e+05,9.9932e+05,9.9938e+05,9.994e+05
9717,1.002e+06,1.0022e+06,1.002e+06,1.002e+06,1.002e+06
9718,1.0045e+06,1.0042e+06,1.0044e+06,1.0044e+06,1.0044e+06
9719,1.0056e+06,1.0061e+06,1.0054e+06,1.0055e+06,1.0056e+06
9720,1.01e+06,1.0097e+06,1.0099e+06,1.01e+06,1.01e+06
9721,1.012e+06,1.0121e+06,1.012e+06,1.012e+06,1.012e+06
9722,1.0127e+06,1.0126e+06,1.0126e+06,1.0126e+06,1.0127e+06
9723,1.0135e+06,1.0135e+06,1.0135e+06,1.0135e+06,1.0135e+06
9724,1.015e+06,1.0155e+06,1.0149e+06,1.015e+06,1.015e+06
9725,1.0163e+06,1.016e+06,1.0162e+06,1.0163e+06,1.0163e+06
9726,1.017e+06,1.0171e+06,1.017e+06,1.017e+06,1.017e+06
9727,1.0198e+06,1.0198e+06,1.0198e+06,1.0198e+06,1.0198e+06
9728,1.023e+06,1.0226e+06,1.0228e+06,1.0229e+06,1.023e+06
9729,1.0239e+06,1.0238e+06,1.0239e+06,1.0239e+06,1.0239e+06
9730,1.0306e+06,1.0302e+06,1.0304e+06,1.0305e+06,1.0305e+06
9731,1.0318e+06,1.0322e+06,1.0317e+06,1.0318e+06,1.0318e+06
9732,1.0319e+06,1.0323e+06,1.0318e+06,1.0319e+06,1.0319e+06
9733,1.0321e+06,1.0323e+06,1.0321e+06,1.0321e+06,1.0321e+06
9734,1.033e+06,1.033e+06,1.0329e+06,1.0329e+06,1.0329e+06
9735,1.0349e+06,1.0349e+06,1.0349e+06,1.0349e+06,1.0349e+06
9736,1.0364e+06,1.0365e+06,1.0364e+06,1.0364e+06,1.0364e+06
9737,1.0383e+06,1.0378e+06,1.0381e+06,1.0383e+06,1.0383e+06
9738,1.0445e+06,1.0445e+06,1.0445e+06,1.0445e+06,1.0445e+06
9739,1.0476e+06,1.047e+06,1.0474e+06,1.0476e+06,1.0476e+06
9740,1.0477e+06,1.0478e+06,1.0476e+06,1.0476e+06,1.0477e+06
9741,1.0521e+06,1.052e+06,1.052e+06,1.052e+06,1.0521e+06
9742,1.0538e+06,1.0537e+06,1.0538e+06,1.0538e+06,1.0538e+06
9743,1.0556e+06,1.0548e+06,1.0553e+06,1.0555e+06,1.0556e+06
9744,1.0569e+06,1.0568e+06,1.0568e+06,1.0569e+06,1.0569e+06
9745,1.0591e+06,1.0595e+06,1.059e+06,1.0591e+06,1.0591e+06
9746,1.0623e+06,1.0624e+06,1.0623e+06,1.0623e+06,1.0623e+06
9747,1.0638e+06,1.064e+06,1.0638e+06,1.0638e+06,1.0638e+06
9748,1.0682e+06,1.0674e+06,1.0679e+06,1.0681e+06,1.0682e+06
9749,1.0683e+06,1.0684e+06,1.0681e+06,1.0682e+06,1.0683e+06
9750,1.0695e+06,1.0694e+06,1.0694e+06,1.0695e+06,1.0695e+06
9751,1.0709e+06,1.0709e+06,1.0709e+06,1.0709e+06,1.0709e+06
9752,1.0725e+06,1.0714e+06,1.072e+06,1.0723e+06,1.0724e+06
9753,1.0767e+06,1.0766e+06,1.0767e+06,1.0767e+06,1.0767e+06
9754,1.0815e+06,1.0817e+06,1.0815e+06,1.0815e+06,1.0815e+06
9755,1.0853e+06,1.0853e+06,1.0852e+06,1.0853e+06,1.0853e+06
9756,1.0874e+06,1.0879e+06,1.0873e+06,1.0874e+06,1.0874e+06
9757,1.0887e+06,1.0887e+06,1.0887e+06,1.0887e+06,1.0887e+06
9758,1.0912e+06,1.0913e+06,1.0911e+06,1.0912e+06,1.0912e+06
9759,1.0953e+06,1.0953e+06,1.0953e+06,1.0953e+06,1.0953e+06
9760,1.0965e+06,1.0964e+06,1.0965e+06,1.0965e+06,1.0965e+06
9761,1.1013e+06,1.1016e+06,1.1013e+06,1.1013e+06,1.1013e+06
9762,1.1058e+06,1.1058e+06,1.1056e+06,1.1058e+06,1.1058e+06
9763,1.1061e+06,1.1061e+06,1.1061e+06,1.1061e+06,1.1061e+06
9764,1.1146e+06,1.1145e+06,1.1145e+06,1.1146e+06,1.1146e+06
9765,1.1165e+06,1.1165e+06,1.1165e+06,1.1165e+06,1.1165e+06
9766,1.1168e+06,1.1173e+06,1.1166e+06,1.1167e+06,1.1168e+06
9767,1.1212e+06,1.1211e+06,1.1211e+06,1.1212e+06,1.1212e+06
9768,1.1227e+06,1.1227e+06,1.1226e+06,1.1227e+06,1.1227e+06
9769,1.124e+06,1.1242e+06,1.124e+06,1.124e+06,1.124e+06
9770,1.1251e+06,1.1252e+06,1.1251e+06,1.1251e+06,1.1251e+06
9771,1.1323e+06,1.1322e+06,1.1322e+06,1.1323e+06,1.1323e+06
9772,1.138e+06,1.138e+06,1.138e+06,1.138e+06,1.138e+06
9773,1.1441e+06,1.1442e+06,1.1439e+06,1.144e+06,1.1441e+06
9774,1.1469e+06,1.147e+06,1.1468e+06,1.1469e+06,1.1469e+06
9775,1.147e+06,1.1472e+06,1.147e+06,1.147e+06,1.147e+06
9776,1.1477e+06,1.148e+06,1.1476e+06,1.1477e+06,1.1477e+06
9777,1.1483e+06,1.1482e+06,1.1483e+06,1.1483e+06,1.1483e+06
9778,1.1498e+06,1.15e+06,1.1497e+06,1.1498e+06,1.1498e+06
9779,1.1523e+06,1.1522e+06,1.1522e+06,1.1523e+06,1.1523e+06
9780,1.1588e+06,1.1588e+06,1.1588e+06,1.1588e+06,1.1588e+06
9781,1.162e+06,1.1619e+06,1.162e+06,1.162e+06,1.162e+06
9782,1.1646e+06,1.1648e+06,1.1646e+06,1.1646e+06,1.1646e+06
9783,1.1649e+06,1.1649e+06,1.1649e+06,1.1649e+06,1.1649e+06
9784,1.1671e+06,1.1671e+06,1.1671e+06,1.1671e+06,1.1671e+06
9785,1.1737e+06,1.1736e+06,1.1736e+06,1.1737e+06,1.1737e+06
9786,1.1737e+06,1.1736e+06,1.1737e+06,1.1737e+06,1.1737e+06
9787,1.1756e+06,1.1756e+06,1.1756e+06,1.1756e+06,1.1756e+06
9788,1.1772e+06,1.177e+06,1.1771e+06,1.1771e+06,1.1772e+06
9789,1.1786e+06,1.179e+06,1.1784e+06,1.1786e+06,1.1786e+06
9790,1.1798e+06,1.1801e+06,1.1798e+06,1.1798e+06,1.1798e+06
9791,1.1816e+06,1.1816e+06,1.1816e+06,1.1816e+06,1.1816e+06
9792,1.1847e+06,1.1847e+06,1.1844e+06,1.1846e+06,1.1846e+06
9793,1.1847e+06,1.185e+06,1.1847e+06,1.1847e+06,1.1847e+06
9794,1.19e+06,1.19e+06,1.19e+06,1.19e+06,1.19e+06
9795,1.1959e+06,1.1958e+06,1.1958e+06,1.1959e+06,1.1959e+06
9796,1.1969e+06,1.1969e+06,1.1969e+06,1.1969e+06,1.1969e+06
9797,1.2001e+06,1.2e+06,1.2e+06,1.2001e+06,1.2001e+06
9798,1.2025e+06,1.2024e+06,1.2024e+06,1.2024e+06,1.2025e+06
9799,1.2076e+06,1.2074e+06,1.2075e+06,1.2076e+06,1.2076e+06
9800,1.2099e+06,1.2098e+06,1.2098e+06,1.2099e+06,1.2099e+06
9801,1.2109e+06,1.2113e+06,1.2108e+06,1.2109e+06,1.211e+06
9802,1.2142e+06,1.2146e+06,1.2142e+06,1.2142e+06,1.2142e+06
9803,1.2161e+06,1.2163e+06,1.216e+06,1.2161e+06,1.2161e+06
9804,1.2178e+06,1.2176e+06,1.2176e+06,1.2177e+06,1.2177e+06
9805,1.2219e+06,1.2219e+06,1.2219e+06,1.2219e+06,1.2219e+06
9806,1.2252e+06,1.2255e+06,1.2249e+06,1.2251e+06,1.2252e+06
9807,1.2264e+06,1.2262e+06,1.2263e+06,1.2263e+06,1.2263e+06
9808,1.2268e+06,1.2267e+06,1.2267e+06,1.2268e+06,1.2268e+06
9809,1.2288e+06,1.2288e+06,1.2288e+06,1.2288e+06,1.2288e+06
9810,1.2358e+06,1.2356e+06,1.2356e+06,1.2357e+06,1.2357e+06
9811,1.2375e+06,1.2374e+06,1.2375e+06,1.2375e+06,1.2375e+06
9812,1.2443e+06,1.2448e+06,1.2441e+06,1.2442e+06,1.2443e+06
9813,1.247e+06,1.2467e+06,1.2468e+06,1.2469e+06,1.247e+06
9814,1.2524e+06,1.2523e+06,1.2524e+06,1.2524e+06,1.2524e+06
9815,1.2557e+06,1.2553e+06,1.2554e+06,1.2556e+06,1.2556e+06
9816,1.2572e+06,1.2576e+06,1.2572e+06,1.2572e+06,1.2572e+06
9817,1.2579e+06,1.2579e+06,1.2579e+06,1.2579e+06,1.2579e+06
9818,1.2659e+06,1.2659e+06,1.2657e+06,1.2658e+06,1.2659e+06
9819,1.2676e+06,1.2676e+06,1.2674e+06,1.2675e+06,1.2676e+06
9820,1.2678e+06,1.2677e+06,1.2678e+06,1.2678e+06,1.2678e+06
9821,1.271e+06,1.2707e+06,1.2708e+06,1.2709e+06,1.2709e+06
9822,1.275e+06,1.2746e+06,1.2748e+06,1.2749e+06,1.275e+06
9823,1.2757e+06,1.2762e+06,1.2756e+06,1.2757e+06,1.2757e+06
9824,1.278e+06,1.278e+06,1.2779e+06,1.278e+06,1.278e+06
9825,1.2786e+06,1.2792e+06,1.2784e+06,1.2786e+06,1.2786e+06
9826,1.2846e+06,1.2846e+06,1.2846e+06,1.2846e+06,1.2846e+06
9827,1.295e+06,1.2948e+06,1.2949e+06,1.295e+06,1.295e+06
9828,1.2981e+06,1.2981e+06,1.2981e+06,1.2981e+06,1.2981e+06
9829,1.3018e+06,1.3019e+06,1.3018e+06,1.3018e+06,1.3018e+06
9830,1.3033e+06,1.3032e+06,1.3033e+06,1.3033e+06,1.3033e+06
9831,1.3058e+06,1.3066e+06,1.3057e+06,1.3058e+06,1.3059e+06
9832,1.3092e+06,1.309e+06,1.3088e+06,1.3091e+06,1.3092e+06
9833,1.3136e+06,1.3142e+06,1.3133e+06,1.3136e+06,1.3136e+06
9834,1.3195e+06,1.3195e+06,1.3196e+06,1.3195e+06,1.3195e+06
9835,1.3224e+06,1.3221e+06,1.3223e+06,1.3224e+06,1.3224e+06
9836,1.3279e+06,1.3277e+06,1.3278e+06,1.3278e+06,1.3278e+06
9837,1.334e+06,1.3337e+06,1.334e+06,1.334e+06,1.334e+06
9838,1.3484e+06,1.3481e+06,1.3483e+06,1.3484e+06,1.3484e+06
9839,1.3494e+06,1.3497e+06,1.3492e+06,1.3494e+06,1.3494e+06
9840,1.3501e+06,1.3501e+06,1.3501e+06,1.3501e+06,1.3501e+06
9841,1.3515e+06,1.3513e+06,1.3514e+06,1.3515e+06,1.3515e+06
9842,1.3522e+06,1.3521e+06,1.3518e+06,1.3521e+06,1.3522e+06
9843,1.3732e+06,1.3729e+06,1.3731e+06,1.3731e+06,1.3732e+06
9844,1.3741e+06,1.3738e+06,1.374e+06,1.374e+06,1.3741e+06
9845,1.3813e+06,1.3809e+06,1.3813e+06,1.3813e+06,1.3813e+06
9846,1.3829e+06,1.383e+06,1.3829e+06,1.3829e+06,1.3829e+06
9847,1.386e+06,1.3862e+06,1.3857e+06,1.386e+06,1.386e+06
9848,1.3954e+06,1.3951e+06,1.395e+06,1.3952e+06,1.3953e+06
9849,1.3954e+06,1.3954e+06,1.3953e+06,1.3953e+06,1.3954e+06
9850,1.3963e+06,1.3962e+06,1.3962e+06,1.3962e+06,1.3963e+06
9851,1.4077e+06,1.4082e+06,1.4076e+06,1.4077e+06,1.4077e+06
9852,1.4104e+06,1.4108e+06,1.4104e+06,1.4104e+06,1.4104e+06
9853,1.4151e+06,1.4149e+06,1.415e+06,1.4151e+06,1.4151e+06
9854,1.4171e+06,1.4169e+06,1.417e+06,1.4171e+06,1.4171e+06
9855,1.4175e+06,1.4177e+06,1.4175e+06,1.4175e+06,1.4175e+06
9856,1.4232e+06,1.4236e+06,1.4228e+06,1.4231e+06,1.4232e+06
9857,1.4331e+06,1.4329e+06,1.433e+06,1.433e+06,1.4331e+06
9858,1.4346e+06,1.4344e+06,1.4347e+06,1.4346e+06,1.4346e+06
9859,1.4358e+06,1.4355e+06,1.4357e+06,1.4357e+06,1.4358e+06
9860,1.4393e+06,1.4394e+06,1.4388e+06,1.4391e+06,1.4393e+06
9861,1.4487e+06,1.4485e+06,1.4486e+06,1.4487e+06,1.4487e+06
9862,1.4516e+06,1.4513e+06,1.4515e+06,1.4516e+06,1.4516e+06
9863,1.4539e+06,1.454e+06,1.4539e+06,1.4539e+06,1.4539e+06
9864,1.4607e+06,1.4605e+06,1.4604e+06,1.4607e+06,1.4607e+06
9865,1.4608e+06,1.4614e+06,1.4607e+06,1.4608e+06,1.4608e+06
9866,1.4639e+06,1.4636e+06,1.4638e+06,1.4638e+06,1.4639e+06
9867,1.4703e+06,1.47e+06,1.4702e+06,1.4703e+06,1.4703e+06
9868,1.4771e+06,1.4768e+06,1.477e+06,1.4771e+06,1.4771e+06
9869,1.4831e+06,1.4829e+06,1.4826e+06,1.4829e+06,1.4831e+06
9870,1.4851e+06,1.4846e+06,1.4849e+06,1.485e+06,1.485e+06
9871,1.4914e+06,1.4913e+06,1.4914e+06,1.4914e+06,1.4914e+06
9872,1.4921e+06,1.4922e+06,1.4921e+06,1.4921e+06,1.4921e+06
9873,1.4941e+06,1.4937e+06,1.4939e+06,1.4941e+06,1.4941e+06
9874,1.4988e+06,1.4993e+06,1.4984e+06,1.4987e+06,1.4988e+06
9875,1.5037e+06,1.5031e+06,1.5034e+06,1.5036e+06,1.5036e+06
9876,1.5149e+06,1.5143e+06,1.5146e+06,1.5148e+06,1.5148e+06
9877,1.5256e+06,1.5249e+06,1.5252e+06,1.5255e+06,1.5256e+06
9878,1.5269e+06,1.5263e+06,1.5262e+06,1.5267e+06,1.5268e+06
9879,1.5322e+06,1.5322e+06,1.5321e+06,1.5322e+06,1.5322e+06
9880,1.537e+06,1.5371e+06,1.5365e+06,1.5369e+06,1.537e+06
9881,1.5397e+06,1.5389e+06,1.5393e+06,1.5395e+06,1.5396e+06
9882,1.5494e+06,1.5481e+06,1.5488e+06,1.5492e+06,1.5493e+06
9883,1.551e+06,1.5512e+06,1.551e+06,1.551e+06,1.551e+06
9884,1.5691e+06,1.568e+06,1.5686e+06,1.5689e+06,1.569e+06
9885,1.5703e+06,1.5698e+06,1.5696e+06,1.57e+06,1.5702e+06
9886,1.5731e+06,1.5718e+06,1.5724e+06,1.5728e+06,1.573e+06
9887,1.5742e+06,1.5743e+06,1.5741e+06,1.5742e+06,1.5742e+06
9888,1.5752e+06,1.5752e+06,1.5747e+06,1.5751e+06,1.5752e+06
9889,1.6131e+06,1.6129e+06,1.6124e+06,1.6129e+06,1.613e+06
9890,1.6132e+06,1.6134e+06,1.6127e+06,1.6131e+06,1.6132e+06
9891,1.6135e+06,1.6138e+06,1.6135e+06,1.6135e+06,1.6135e+06
9892,1.6182e+06,1.6183e+06,1.6182e+06,1.6182e+06,1.6182e+06
9893,1.6288e+06,1.6288e+06,1.6288e+06,1.6288e+06,1.6288e+06
9894,1.6452e+06,1.6455e+06,1.6452e+06,1.6452e+06,1.6452e+06
9895,1.6509e+06,1.6513e+06,1.6504e+06,1.6508e+06,1.6509e+06
9896,1.6551e+06,1.6549e+06,1.6543e+06,1.6548e+06,1.655e+06
9897,1.6643e+06,1.6644e+06,1.6643e+06,1.6643e+06,1.6643e+06
9898,1.6789e+06,1.6791e+06,1.6789e+06,1.6789e+06,1.6789e+06
9899,1.688e+06,1.6883e+06,1.6874e+06,1.6879e+06,1.688e+06
9900,1.6959e+06,1.6955e+06,1.6951e+06,1.6957e+06,1.6959e+06
9901,1.7126e+06,1.7127e+06,1.7126e+06,1.7126e+06,1.7126e+06
9902,1.7242e+06,1.7241e+06,1.7236e+06,1.7241e+06,1.7242e+06
9903,1.7354e+06,1.7346e+06,1.7345e+06,1.7351e+06,1.7353e+06
9904,1.7472e+06,1.7473e+06,1.7472e+06,1.7472e+06,1.7472e+06
9905,1.7594e+06,1.7591e+06,1.7588e+06,1.7592e+06,1.7594e+06
9906,1.7631e+06,1.7632e+06,1.7631e+06,1.7631e+06,1.7631e+06
9907,1.7731e+06,1.7723e+06,1.7722e+06,1.7728e+06,1.773e+06
9908,1.7932e+06,1.793e+06,1.7925e+06,1.793e+06,1.7931e+06
9909,1.8088e+06,1.8081e+06,1.8078e+06,1.8085e+06,1.8087e+06
9910,1.816e+06,1.8161e+06,1.816e+06,1.816e+06,1.816e+06
9911,1.8185e+06,1.8186e+06,1.8185e+06,1.8185e+06,1.8185e+06
9912,1.8252e+06,1.8252e+06,1.8245e+06,1.8251e+06,1.8252e+06
9913,1.842e+06,1.8415e+06,1.8411e+06,1.8417e+06,1.8419e+06
9914,1.8553e+06,1.8553e+06,1.8546e+06,1.8551e+06,1.8553e+06
9915,1.8712e+06,1.8714e+06,1.8712e+06,1.8712e+06,1.8712e+06
9916,1.8725e+06,1.8719e+06,1.8716e+06,1.8722e+06,1.8724e+06
9917,1.8829e+06,1.8828e+06,1.8822e+06,1.8828e+06,1.8829e+06
9918,1.8928e+06,1.893e+06,1.8928e+06,1.8928e+06,1.8928e+06
9919,1.8997e+06,1.899e+06,1.8989e+06,1.8994e+06,1.8996e+06
9920,1.9077e+06,1.9073e+06,1.907e+06,1.9075e+06,1.9077e+06
9921,1.9231e+06,1.9224e+06,1.9223e+06,1.9228e+06,1.923e+06
9922,1.9288e+06,1.9284e+06,1.9282e+06,1.9286e+06,1.9288e+06
9923,1.9288e+06,1.929e+06,1.9288e+06,1.9288e+06,1.9288e+06
9924,1.9407e+06,1.9403e+06,1.9402e+06,1.9406e+06,1.9407e+06
9925,1.9452e+06,1.9448e+06,1.9446e+06,1.9451e+06,1.9452e+06
9926,1.9544e+06,1.9539e+06,1.9537e+06,1.9542e+06,1.9544e+06
9927,1.9639e+06,1.9631e+06,1.9629e+06,1.9636e+06,1.9638e+06
9928,1.9702e+06,1.9704e+06,1.9702e+06,1.9702e+06,1.9702e+06
9929,1.9755e+06,1.9747e+06,1.9744e+06,1.9752e+06,1.9754e+06
9930,1.9876e+06,1.9866e+06,1.9862e+06,1.9872e+06,1.9875e+06
9931,1.989e+06,1.989e+06,1.9889e+06,1.989e+06,1.989e+06
9932,2.0024e+06,2.0012e+06,2.0008e+06,2.0019e+06,2.0022e+06
9933,2.0159e+06,2.0141e+06,2.0137e+06,2.0152e+06,2.0156e+06
9934,2.0348e+06,2.0329e+06,2.0326e+06,2.0341e+06,2.0346e+06
9935,2.0464e+06,2.043e+06,2.043e+06,2.0453e+06,2.046e+06
9936,2.0506e+06,2.0507e+06,2.0505e+06,2.0506e+06,2.0506e+06
9937,2.0516e+06,2.0517e+06,2.0516e+06,2.0516e+06,2.0516e+06
9938,2.0737e+06,2.0707e+06,2.0706e+06,2.0727e+06,2.0734e+06
9939,2.0781e+06,2.0748e+06,2.0744e+06,2.0769e+06,2.0777e+06
9940,2.1168e+06,2.1171e+06,2.1168e+06,2.1168e+06,2.1168e+06
9941,2.134e+06,2.134e+06,2.1339e+06,2.134e+06,2.134e+06
9942,2.1847e+06,2.1849e+06,2.1846e+06,2.1847e+06,2.1847e+06
9943,2.2203e+06,2.2204e+06,2.2203e+06,2.2203e+06,2.2203e+06
9944,2.2551e+06,2.2552e+06,2.255e+06,2.2551e+06,2.2551e+06
9945,2.3096e+06,2.3098e+06,2.3095e+06,2.3095e+06,2.3096e+06
9946,2.328e+06,2.3281e+06,2.328e+06,2.328e+06,2.328e+06
9947,2.4015e+06,2.4019e+06,2.4015e+06,2.4015e+06,2.4015e+06
9948,2.4036e+06,2.4037e+06,2.4035e+06,2.4036e+06,2.4036e+06
9949,2.4816e+06,2.4819e+06,2.4816e+06,2.4816e+06,2.4816e+06
9950,2.4961e+06,2.4963e+06,2.4961e+06,2.4961e+06,2.4961e+06
9951,2.5621e+06,2.5624e+06,2.562e+06,2.5621e+06,2.5621e+06
9952,2.5931e+06,2.5931e+06,2.593e+06,2.5931e+06,2.5931e+06
9953,2.6449e+06,2.645e+06,2.6448e+06,2.6449e+06,2.6449e+06
9954,2.6923e+06,2.6923e+06,2.6922e+06,2.6922e+06,2.6922e+06
9955,2.7298e+06,2.7299e+06,2.7298e+06,2.7298e+06,2.7298e+06
9956,2.7933e+06,2.7935e+06,2.7932e+06,2.7932e+06,2.7932e+06
9957,2.8168e+06,2.8169e+06,2.8168e+06,2.8168e+06,2.8168e+06
9958,2.8958e+06,2.8961e+06,2.8957e+06,2.8957e+06,2.8958e+06
9959,2.9056e+06,2.9059e+06,2.9055e+06,2.9056e+06,2.9056e+06
9960,2.9959e+06,2.9963e+06,2.9958e+06,2.9959e+06,2.9959e+06
9961,2.9994e+06,2.9996e+06,2.9993e+06,2.9994e+06,2.9994e+06
9962,3.0874e+06,3.0876e+06,3.0873e+06,3.0874e+06,3.0874e+06
9963,3.1037e+06,3.1037e+06,3.1036e+06,3.1036e+06,3.1037e+06
9964,3.1798e+06,3.1798e+06,3.1797e+06,3.1798e+06,3.1798e+06
9965,3.2081e+06,3.2082e+06,3.208e+06,3.2081e+06,3.2081e+06
9966,3.2728e+06,3.2729e+06,3.2727e+06,3.2727e+06,3.2728e+06
9967,3.3122e+06,3.3124e+06,3.312e+06,3.3121e+06,3.3122e+06
9968,3.3657e+06,3.3661e+06,3.3656e+06,3.3657e+06,3.3657e+06
9969,3.4152e+06,3.4156e+06,3.4151e+06,3.4151e+06,3.4152e+06
9970,3.4583e+06,3.4587e+06,3.4582e+06,3.4583e+06,3.4583e+06
9971,3.5165e+06,3.5168e+06,3.5164e+06,3.5165e+06,3.5165e+06
9972,3.5499e+06,3.55e+06,3.5497e+06,3.5498e+06,3.5498e+06
9973,3.6155e+06,3.6156e+06,3.6154e+06,3.6155e+06,3.6155e+06
9974,3.6399e+06,3.6399e+06,3.6398e+06,3.6398e+06,3.6399e+06
9975,3.7114e+06,3.7114e+06,3.7112e+06,3.7113e+06,3.7114e+06
9976,3.7277e+06,3.7278e+06,3.7276e+06,3.7277e+06,3.7277e+06
9977,3.8034e+06,3.8036e+06,3.8033e+06,3.8034e+06,3.8034e+06
9978,3.8127e+06,3.813e+06,3.8125e+06,3.8126e+06,3.8127e+06
9979,3.8908e+06,3.8912e+06,3.8907e+06,3.8908e+06,3.8908e+06
9980,3.8941e+06,3.8946e+06,3.894e+06,3.8941e+06,3.8941e+06
9981,3.9713e+06,3.9715e+06,3.9711e+06,3.9712e+06,3.9713e+06
9982,3.9729e+06,3.9732e+06,3.9727e+06,3.9728e+06,3.9728e+06
9983,4.0434e+06,4.0435e+06,4.0433e+06,4.0434e+06,4.0434e+06
9984,4.0487e+06,4.0489e+06,4.0486e+06,4.0487e+06,4.0487e+06
9985,4.1098e+06,4.1098e+06,4.1096e+06,4.1097e+06,4.1098e+06
9986,4.1176e+06,4.1177e+06,4.1175e+06,4.1176e+06,4.1176e+06
9987,4.1696e+06,4.1698e+06,4.1694e+06,4.1695e+06,4.1695e+06
9988,4.1788e+06,4.1789e+06,4.1787e+06,4.1788e+06,4.1788e+06
9989,4.2218e+06,4.2222e+06,4.2217e+06,4.2218e+06,4.2218e+06
9990,4.2314e+06,4.2316e+06,4.2312e+06,4.2313e+06,4.2314e+06
9991,4.2655e+06,4.2658e+06,4.2654e+06,4.2655e+06,4.2655e+06
9992,4.2741e+06,4.2743e+06,4.274e+06,4.274e+06,4.2741e+06
9993,4.2975e+06,4.2976e+06,4.2974e+06,4.2975e+06,4.2975e+06
9994,4.3047e+06,4.3049e+06,4.3046e+06,4.3047e+06,4.3047e+06
9995,4.3212e+06,4.3214e+06,4.3211e+06,4.3211e+06,4.3212e+06
9996,4.3384e+06,4.3386e+06,4.3382e+06,4.3383e+06,4.3384e+06
9997,4.3618e+06,4.362e+06,4.3615e+06,4.3617e+06,4.3617e+06
9998,4.3843e+06,4.3846e+06,4.3839e+06,4.3842e+06,4.3843e+06
9999,4.4193e+06,4.4197e+06,4.4189e+06,4.4192e+06,4.4193e+06
10000,4.437e+06,4.4379e+06,4.4365e+06,4.4368e+06,4.437e+06


==> 2018_igasurrogates copy/Results/PoissonStatic2DHighFrequency/h1errors_p2.csv <==
1521,0.3734741154681036,0.3735442678154083,0.3734747926706771,0.3734743139539862,0.3734741519412729,0.3734741203880992
6241,0.07371453959022378,0.07376773602299556,0.07371462380279158,0.07371455001848354,0.07371454102580986,0.07371453992134869
25281,0.01407777835380739,0.01409249244761546,0.0140777826259657,0.01407777842497923,0.01407777835702539,0.01407777835403067
101761,0.003266694699637548,0.003270505699168206,0.003266694941601269,0.003266694700523006,0.003266694699649129,0.003266694699637814
408321,0.0008002471115775728,0.000801217632081785,0.0008002471252238694,0.0008002471115882188,0.0008002471115776095,0.0008002471115775738
1635841,0.0001988926035819093,0.0001991375073273834,0.0001988926043791987,0.0001988926035820299,0.0001988926035819095,0.0001988926035819087


==> 2018_igasurrogates copy/Results/PoissonStatic2DHighFrequency/h1errors_p3.csv <==
1600,0.3379924996413315,0.3381263908123653,0.3379951755534361,0.3379928447610832,0.3379927246353394,0.3379926343122701
6400,0.02438546759839662,0.02456142053351151,0.02438681545838005,0.02438558030196243,0.02438548076363615,0.02438546979274601
25600,0.001806793664414295,0.001917341554070105,0.00180686686045621,0.00180679560105331,0.001806793757639075,0.001806793671171802
102400,0.0001932980103302537,0.0002500349988112729,0.0001933041917487041,0.0001932980482126099,0.0001932980109231277,0.0001932980103462819
409600,2.314055278552288e-05,4.599817893020034e-05,2.31411654344085e-05,2.314055356705734e-05,2.314055278897025e-05,2.314055278555309e-05
1638400,2.857835800057899e-06,1.037685703254375e-05,2.85790186023328e-06,2.857835815955659e-06,2.857835800076567e-06,2.857835800059284e-06


==> 2018_igasurrogates copy/Results/PoissonStatic2DHighFrequency/l2errors_p2.csv <==
1521,0.3132639830491328,0.3139984535789643,0.3132583862347915,0.3132555689302162,0.3132617225190614,0.3132690905686799
6241,0.01930679252692595,0.02009114013819096,0.01930296950791413,0.01930449209651965,0.01930647844087365,0.01930664365778948
25281,0.001335554007656061,0.001525871492290798,0.001335526131029422,0.001335545573111338,0.001335555419177581,0.001335554188901079
101761,0.0001401593725802299,0.000211861095131951,0.0001401596593536928,0.0001401593829260409,0.0001401593856626214,0.0001401593742778619
408321,1.668751490871116e-05,4.202480796718747e-05,1.668753415103802e-05,1.66875165389963e-05,1.668751497358151e-05,1.668751490932093e-05
1635841,2.057911543694467e-06,9.805796466270649e-06,2.057912388622953e-06,2.057911628579184e-06,2.057911571393745e-06,2.057911571127949e-06


==> 2018_igasurrogates copy/Results/PoissonStatic2DHighFrequency/l2errors_p3.csv <==
1600,0.3052625111751093,0.3058275071171414,0.3052875220255707,0.3052454073714887,0.3052442167278112,0.3052555656684358
6400,0.005969056932502844,0.006698384863912389,0.005968358371156815,0.005968137796757166,0.005969096610797083,0.005969130204020819
25600,0.0001934535332613026,0.000596109479994017,0.0001935465713121281,0.000193450874607969,0.0001934529239381156,0.0001934533686542833
102400,9.846011470511856e-06,0.0001483713603405998,9.856564427140756e-06,9.846178817452135e-06,9.846010208480278e-06,9.846011134617356e-06
409600,5.799551612767447e-07,3.78390722488103e-05,5.807335681381083e-07,5.799668713870724e-07,5.799551622172087e-07,5.799551603085904e-07
1638400,3.56460134502269e-08,9.533363337963848e-06,3.570380828300534e-08,3.564672921392774e-08,3.564601361442057e-08,3.564601358455139e-08


==> 2018_igasurrogates copy/Results/PoissonStatic3D/ConvergencePlots3D_output.txt <==
[?1h=
                                                                                   < M A T L A B (R) >
                                                                         Copyright 1984-2018 The MathWorks, Inc.
                                                                          R2018b (9.5.0.944444) 64-bit (glnxa64)
                                                                                     August 28, 2018

[Warning: Function vecnorm has the same name as a MATLAB builtin. We suggest you rename the function to avoid a potential name conflict.] 
 
To get started, type doc.
For product information, visit www.mathworks.com.
 
p = 2
N = 20
Standard assembly time: 4.302709 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 2.686614193582e+01 
  1 KSP Residual norm 1.015982616132e+00 
  2 KSP Residual norm 1.090814641473e-01 
  3 KSP Residual norm 2.189002721720e-02 
  4 KSP Residual norm 3.687424366440e-03 
  5 KSP Residual norm 6.856301426582e-04 
  6 KSP Residual norm 1.323913384381e-04 
  7 KSP Residual norm 2.472954390221e-05 
  8 KSP Residual norm 4.621435701710e-06 
  9 KSP Residual norm 8.530698723976e-07 
 10 KSP Residual norm 1.556339955832e-07 
 11 KSP Residual norm 2.956419968772e-08 
 12 KSP Residual norm 5.395483275091e-09 
 13 KSP Residual norm 9.683834160963e-10 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Standard solve time: 2.085898 s
  Error in standard IGA  
    (L2-norm): 1.507796e-03 
    (H1-norm): 1.211222e-02 

q = 1
Surrogate assembly time: 3.713568 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 2.676410642509e+01 
  1 KSP Residual norm 1.022262040920e+00 
  2 KSP Residual norm 1.177874685375e-01 
  3 KSP Residual norm 2.535762424380e-02 
  4 KSP Residual norm 5.009661160954e-03 
  5 KSP Residual norm 8.798385931339e-04 
  6 KSP Residual norm 1.674795464142e-04 
  7 KSP Residual norm 3.167006077878e-05 
  8 KSP Residual norm 5.503879017484e-06 
  9 KSP Residual norm 9.979776827667e-07 
 10 KSP Residual norm 1.850531921128e-07 
 11 KSP Residual norm 3.327280903360e-08 
 12 KSP Residual norm 6.243526191513e-09 
 13 KSP Residual norm 1.078533143338e-09 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Surrogate solve time: 1.125715 s

  \|A-\tilde{A}\|_{\max} = 3.817856e-03

  Error in surrogate IGA  
    (L2-norm): 6.760495e-03 
    (H1-norm): 1.904996e-02 

q = 3
Surrogate assembly time: 3.897851 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 2.682762296835e+01 
  1 KSP Residual norm 1.015953082957e+00 
  2 KSP Residual norm 1.034458801450e-01 
  3 KSP Residual norm 1.976197159673e-02 
  4 KSP Residual norm 3.446402986867e-03 
  5 KSP Residual norm 6.195393232312e-04 
  6 KSP Residual norm 1.183537695682e-04 
  7 KSP Residual norm 2.014109991589e-05 
  8 KSP Residual norm 3.991430497014e-06 
  9 KSP Residual norm 7.804489242088e-07 
 10 KSP Residual norm 1.405235083958e-07 
 11 KSP Residual norm 2.529186491457e-08 
 12 KSP Residual norm 4.409295773608e-09 
 13 KSP Residual norm 7.876931519705e-10 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Surrogate solve time: 1.111762 s

  \|A-\tilde{A}\|_{\max} = 1.297765e-03

  Error in surrogate IGA  
    (L2-norm): 4.235506e-03 
    (H1-norm): 1.415367e-02 

N = 40
Standard assembly time: 42.729162 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 7.295462193692e+01 
  1 KSP Residual norm 4.751852096561e+00 
  2 KSP Residual norm 2.928808321022e-01 
  3 KSP Residual norm 5.882590400806e-02 
  4 KSP Residual norm 1.012878407484e-02 
  5 KSP Residual norm 2.106727060215e-03 
  6 KSP Residual norm 3.461480931124e-04 
  7 KSP Residual norm 6.719907213371e-05 
  8 KSP Residual norm 1.403186007950e-05 
  9 KSP Residual norm 2.694309695787e-06 
 10 KSP Residual norm 5.658717087199e-07 
 11 KSP Residual norm 1.120683214209e-07 
 12 KSP Residual norm 2.383550463241e-08 
 13 KSP Residual norm 4.829613633619e-09 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Standard solve time: 15.009125 s
  Error in standard IGA  
    (L2-norm): 1.489716e-04 
    (H1-norm): 2.688461e-03 

q = 1
Surrogate assembly time: 39.304767 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 7.286390453730e+01 
  1 KSP Residual norm 4.668968258552e+00 
  2 KSP Residual norm 2.655002195336e-01 
  3 KSP Residual norm 5.264508959157e-02 
  4 KSP Residual norm 9.689718039140e-03 
  5 KSP Residual norm 1.961012810001e-03 
  6 KSP Residual norm 3.538739310514e-04 
  7 KSP Residual norm 6.585815190862e-05 
  8 KSP Residual norm 1.349107163879e-05 
  9 KSP Residual norm 2.713542909199e-06 
 10 KSP Residual norm 5.701514270486e-07 
 11 KSP Residual norm 1.165937084749e-07 
 12 KSP Residual norm 2.391703510463e-08 
 13 KSP Residual norm 5.043645645291e-09 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Surrogate solve time: 15.055699 s

  \|A-\tilde{A}\|_{\max} = 6.315988e-04

  Error in surrogate IGA  
    (L2-norm): 2.646704e-03 
    (H1-norm): 6.792671e-03 

q = 3
Surrogate assembly time: 40.021023 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 7.279668359539e+01 
  1 KSP Residual norm 4.937660776394e+00 
  2 KSP Residual norm 3.447288876982e-01 
  3 KSP Residual norm 5.312626032500e-02 
  4 KSP Residual norm 1.061599959535e-02 
  5 KSP Residual norm 2.259068357920e-03 
  6 KSP Residual norm 3.933544914727e-04 
  7 KSP Residual norm 8.119241601566e-05 
  8 KSP Residual norm 1.610871590685e-05 
  9 KSP Residual norm 3.597588287228e-06 
 10 KSP Residual norm 7.402687979610e-07 
 11 KSP Residual norm 1.594291823138e-07 
 12 KSP Residual norm 3.714573736544e-08 
 13 KSP Residual norm 6.751370422086e-09 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Surrogate solve time: 14.971610 s

  \|A-\tilde{A}\|_{\max} = 6.563729e-05

  Error in surrogate IGA  
    (L2-norm): 1.913985e-04 
    (H1-norm): 2.704473e-03 

N = 80
Standard assembly time: 558.536895 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.967268277791e+02 
  1 KSP Residual norm 2.257303885424e+01 
  2 KSP Residual norm 1.281284141466e+00 
  3 KSP Residual norm 2.282183148520e-01 
  4 KSP Residual norm 7.042173308037e-02 
  5 KSP Residual norm 1.747616892332e-02 
  6 KSP Residual norm 3.776321039679e-03 
  7 KSP Residual norm 1.129743603571e-03 
  8 KSP Residual norm 1.846740640508e-04 
  9 KSP Residual norm 4.366945540396e-05 
 10 KSP Residual norm 9.303061349446e-06 
 11 KSP Residual norm 2.362767941270e-06 
 12 KSP Residual norm 5.066717156327e-07 
 13 KSP Residual norm 1.084218518983e-07 
 14 KSP Residual norm 2.653153424195e-08 
 15 KSP Residual norm 4.565162346480e-09 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Standard solve time: 231.396111 s
  Error in standard IGA  
    (L2-norm): 1.718229e-05 
    (H1-norm): 6.444799e-04 

q = 1
Surrogate assembly time: 541.128713 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.968072255959e+02 
  1 KSP Residual norm 2.221301148874e+01 
  2 KSP Residual norm 1.239566664241e+00 
  3 KSP Residual norm 1.835367296349e-01 
  4 KSP Residual norm 5.237285123087e-02 
  5 KSP Residual norm 8.274644415336e-03 
  6 KSP Residual norm 2.009620171402e-03 
  7 KSP Residual norm 4.524977743941e-04 
  8 KSP Residual norm 8.605340146090e-05 
  9 KSP Residual norm 1.993596797808e-05 
 10 KSP Residual norm 4.268178950180e-06 
 11 KSP Residual norm 1.102672069208e-06 
 12 KSP Residual norm 2.034526286179e-07 
 13 KSP Residual norm 5.153116712467e-08 
 14 KSP Residual norm 8.811597256206e-09 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 223.551487 s

  \|A-\tilde{A}\|_{\max} = 9.343601e-05

  Error in surrogate IGA  
    (L2-norm): 8.070615e-04 
    (H1-norm): 2.041886e-03 

q = 3
Surrogate assembly time: 538.800244 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.967109824867e+02 
  1 KSP Residual norm 2.248726345994e+01 
  2 KSP Residual norm 1.250020122248e+00 
  3 KSP Residual norm 1.947499291406e-01 
  4 KSP Residual norm 5.563284144754e-02 
  5 KSP Residual norm 1.073646427793e-02 
  6 KSP Residual norm 2.443233380984e-03 
  7 KSP Residual norm 7.300041434779e-04 
  8 KSP Residual norm 1.432568274690e-04 
  9 KSP Residual norm 3.575053011435e-05 
 10 KSP Residual norm 6.266819365117e-06 
 11 KSP Residual norm 1.399988716132e-06 
 12 KSP Residual norm 2.253820510092e-07 
 13 KSP Residual norm 5.003488210997e-08 
 14 KSP Residual norm 1.005653281784e-08 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 223.335044 s

  \|A-\tilde{A}\|_{\max} = 1.243458e-06

  Error in surrogate IGA  
    (L2-norm): 1.747107e-05 
    (H1-norm): 6.445761e-04 

N = 160
Standard assembly time: 6853.952611 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 5.263351201664e+02 
  1 KSP Residual norm 8.883124893860e+01 
  2 KSP Residual norm 5.916774146188e+00 
  3 KSP Residual norm 8.416218506155e-01 
  4 KSP Residual norm 2.913492169848e-01 
  5 KSP Residual norm 5.773056804280e-02 
  6 KSP Residual norm 1.876670702322e-02 
  7 KSP Residual norm 2.760273624936e-03 
  8 KSP Residual norm 7.486431962822e-04 
  9 KSP Residual norm 1.487009268094e-04 
 10 KSP Residual norm 4.075226096358e-05 
 11 KSP Residual norm 7.853507716543e-06 
 12 KSP Residual norm 2.320702946095e-06 
 13 KSP Residual norm 5.510433858244e-07 
 14 KSP Residual norm 1.094477944795e-07 
 15 KSP Residual norm 2.908876588574e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Standard solve time: 3536.655303 s
  Error in standard IGA  
    (L2-norm): 2.085166e-06 
    (H1-norm): 1.584492e-04 

q = 1
Surrogate assembly time: 6705.848917 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 5.245571276491e+02 
  1 KSP Residual norm 8.941934524719e+01 
  2 KSP Residual norm 6.708677628036e+00 
  3 KSP Residual norm 9.634802947338e-01 
  4 KSP Residual norm 2.772825924885e-01 
  5 KSP Residual norm 5.577065724561e-02 
  6 KSP Residual norm 1.632854632965e-02 
  7 KSP Residual norm 2.967974729874e-03 
  8 KSP Residual norm 8.376548696609e-04 
  9 KSP Residual norm 2.062112184951e-04 
 10 KSP Residual norm 4.456731911466e-05 
 11 KSP Residual norm 8.762599692020e-06 
 12 KSP Residual norm 2.181240903638e-06 
 13 KSP Residual norm 4.812038229219e-07 
 14 KSP Residual norm 1.059316826179e-07 
 15 KSP Residual norm 3.049825790789e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Surrogate solve time: 3509.867964 s

  \|A-\tilde{A}\|_{\max} = 1.468689e-05

  Error in surrogate IGA  
    (L2-norm): 2.234237e-04 
    (H1-norm): 5.517855e-04 

q = 3
Surrogate assembly time: 6732.804539 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 5.255398782262e+02 
  1 KSP Residual norm 8.884566056274e+01 
  2 KSP Residual norm 6.505869819351e+00 
  3 KSP Residual norm 9.208857077166e-01 
  4 KSP Residual norm 1.857840283870e-01 
  5 KSP Residual norm 4.566336472081e-02 
  6 KSP Residual norm 9.906001532835e-03 
  7 KSP Residual norm 2.041527589556e-03 
  8 KSP Residual norm 4.481820489019e-04 
  9 KSP Residual norm 1.185426563432e-04 
 10 KSP Residual norm 2.343790139823e-05 
 11 KSP Residual norm 5.377723300653e-06 
 12 KSP Residual norm 1.253203472161e-06 
 13 KSP Residual norm 2.542127183990e-07 
 14 KSP Residual norm 5.461576608526e-08 
 15 KSP Residual norm 1.555420660229e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Surrogate solve time: 3548.468164 s

  \|A-\tilde{A}\|_{\max} = 2.576219e-08

  Error in surrogate IGA  
    (L2-norm): 2.090349e-06 
    (H1-norm): 1.584500e-04 

[?1l>

==> 2018_igasurrogates copy/Results/PoissonStatic3D/h1errors_p2.csv <==
6859,0.0121122223380881,0.01904996199488019,0.01415367313806433
59319,0.00268846089140539,0.006792670688847304,0.002704472675427296
493039,0.000644479936683698,0.002041886122200753,0.0006445761429975127
4019679,0.0001584491991460964,0.0005517854867543926,0.0001584500320738772


==> 2018_igasurrogates copy/Results/PoissonStatic3D/l2errors_p2.csv <==
6859,0.001507795837459611,0.006760494816396781,0.004235506438111254
59319,0.0001489716035507475,0.002646703707667937,0.0001913985289385106
493039,1.718229028341143e-05,0.0008070615037789364,1.747106951226896e-05
4019679,2.08516554714491e-06,0.0002234237039500886,2.090348831872512e-06


==> 2018_igasurrogates copy/Results/PoissonStatic3DHighFrequency/ConvergencePlots3D_highfrequency_output.txt <==
[?1h=
                                                                                                           < M A T L A B (R) >
                                                                                                 Copyright 1984-2018 The MathWorks, Inc.
                                                                                                  R2018b (9.5.0.944444) 64-bit (glnxa64)
                                                                                                             August 28, 2018

[Warning: Function vecnorm has the same name as a MATLAB builtin. We suggest you rename the function to avoid a potential name conflict.] 
 
To get started, type doc.
For product information, visit www.mathworks.com.
 
p = 2
N = 20
Standard assembly time: 4.230913 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.490181027836e+02 
  1 KSP Residual norm 1.701884543864e+01 
  2 KSP Residual norm 3.150806794817e+00 
  3 KSP Residual norm 5.456503094002e-01 
  4 KSP Residual norm 9.117441182662e-02 
  5 KSP Residual norm 1.648250535293e-02 
  6 KSP Residual norm 2.919510645133e-03 
  7 KSP Residual norm 5.474990012834e-04 
  8 KSP Residual norm 9.554606146632e-05 
  9 KSP Residual norm 1.727741740971e-05 
 10 KSP Residual norm 3.242254928963e-06 
 11 KSP Residual norm 6.090357346956e-07 
 12 KSP Residual norm 1.108142961582e-07 
 13 KSP Residual norm 2.031865673616e-08 
 14 KSP Residual norm 3.771498954408e-09 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Standard solve time: 1.609151 s
  Error in standard IGA  
    (L2-norm): 2.144469e+00 
    (H1-norm): 1.150349e+00 

q = 1
Surrogate assembly time: 4.036571 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.467607473022e+02 
  1 KSP Residual norm 1.664870003033e+01 
  2 KSP Residual norm 2.948159040699e+00 
  3 KSP Residual norm 5.133732550338e-01 
  4 KSP Residual norm 9.372787191032e-02 
  5 KSP Residual norm 1.666656593443e-02 
  6 KSP Residual norm 3.092617296672e-03 
  7 KSP Residual norm 5.863643730583e-04 
  8 KSP Residual norm 1.070882381921e-04 
  9 KSP Residual norm 2.045179451203e-05 
 10 KSP Residual norm 3.876574485096e-06 
 11 KSP Residual norm 7.512237623429e-07 
 12 KSP Residual norm 1.384855397801e-07 
 13 KSP Residual norm 2.547116528136e-08 
 14 KSP Residual norm 4.949348716585e-09 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 1.146145 s

  \|A-\tilde{A}\|_{\max} = 3.817856e-03

  Error in surrogate IGA  
    (L2-norm): 2.096993e+00 
    (H1-norm): 1.145017e+00 

q = 3
Surrogate assembly time: 3.963475 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.488164500727e+02 
  1 KSP Residual norm 1.680657427746e+01 
  2 KSP Residual norm 3.077763623444e+00 
  3 KSP Residual norm 5.154572072374e-01 
  4 KSP Residual norm 9.119341151756e-02 
  5 KSP Residual norm 1.604934904117e-02 
  6 KSP Residual norm 2.898453134046e-03 
  7 KSP Residual norm 5.242435133101e-04 
  8 KSP Residual norm 9.243231516651e-05 
  9 KSP Residual norm 1.691285614166e-05 
 10 KSP Residual norm 3.254836738219e-06 
 11 KSP Residual norm 6.357257084520e-07 
 12 KSP Residual norm 1.194679439911e-07 
 13 KSP Residual norm 2.242364107012e-08 
 14 KSP Residual norm 4.170207596353e-09 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 1.138545 s

  \|A-\tilde{A}\|_{\max} = 1.297765e-03

  Error in surrogate IGA  
    (L2-norm): 2.139537e+00 
    (H1-norm): 1.149890e+00 

N = 40
Standard assembly time: 43.116525 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.956081555431e+02 
  1 KSP Residual norm 1.727814416737e+01 
  2 KSP Residual norm 2.306308396825e+00 
  3 KSP Residual norm 4.179593068799e-01 
  4 KSP Residual norm 7.913331927508e-02 
  5 KSP Residual norm 1.571927455565e-02 
  6 KSP Residual norm 3.134196219209e-03 
  7 KSP Residual norm 6.278670041622e-04 
  8 KSP Residual norm 1.301587803049e-04 
  9 KSP Residual norm 2.720397674197e-05 
 10 KSP Residual norm 5.376677173192e-06 
 11 KSP Residual norm 1.027359153173e-06 
 12 KSP Residual norm 2.001097151614e-07 
 13 KSP Residual norm 4.023432329338e-08 
 14 KSP Residual norm 8.038221635352e-09 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Standard solve time: 15.423530 s
  Error in standard IGA  
    (L2-norm): 7.493265e-01 
    (H1-norm): 7.538114e-01 

q = 1
Surrogate assembly time: 38.922908 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.948439016695e+02 
  1 KSP Residual norm 1.740902882377e+01 
  2 KSP Residual norm 2.403851748348e+00 
  3 KSP Residual norm 4.415775624309e-01 
  4 KSP Residual norm 8.418035324631e-02 
  5 KSP Residual norm 1.695155333627e-02 
  6 KSP Residual norm 3.545765437153e-03 
  7 KSP Residual norm 7.705596703125e-04 
  8 KSP Residual norm 1.657511975445e-04 
  9 KSP Residual norm 3.395383926364e-05 
 10 KSP Residual norm 6.744959155118e-06 
 11 KSP Residual norm 1.356556978051e-06 
 12 KSP Residual norm 2.930335444534e-07 
 13 KSP Residual norm 6.093903379630e-08 
 14 KSP Residual norm 1.234616935496e-08 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 15.415672 s

  \|A-\tilde{A}\|_{\max} = 6.315988e-04

  Error in surrogate IGA  
    (L2-norm): 7.491154e-01 
    (H1-norm): 7.537565e-01 

q = 3
Surrogate assembly time: 39.950394 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.958936002170e+02 
  1 KSP Residual norm 1.704042485983e+01 
  2 KSP Residual norm 2.283642554904e+00 
  3 KSP Residual norm 4.122273468716e-01 
  4 KSP Residual norm 8.423589998393e-02 
  5 KSP Residual norm 1.828319404509e-02 
  6 KSP Residual norm 3.819766329563e-03 
  7 KSP Residual norm 8.214248533693e-04 
  8 KSP Residual norm 1.782445075219e-04 
  9 KSP Residual norm 3.831149524504e-05 
 10 KSP Residual norm 7.752631182144e-06 
 11 KSP Residual norm 1.562237731761e-06 
 12 KSP Residual norm 3.104752802117e-07 
 13 KSP Residual norm 6.022111322775e-08 
 14 KSP Residual norm 1.211976608115e-08 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 15.372280 s

  \|A-\tilde{A}\|_{\max} = 6.563729e-05

  Error in surrogate IGA  
    (L2-norm): 7.493234e-01 
    (H1-norm): 7.538108e-01 

N = 80
Standard assembly time: 558.100660 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 3.763363642290e+02 
  1 KSP Residual norm 1.643562263270e+01 
  2 KSP Residual norm 2.620867988889e+00 
  3 KSP Residual norm 4.995528752724e-01 
  4 KSP Residual norm 1.082485756967e-01 
  5 KSP Residual norm 2.678601875026e-02 
  6 KSP Residual norm 7.201013402544e-03 
  7 KSP Residual norm 1.823549794609e-03 
  8 KSP Residual norm 4.212643695941e-04 
  9 KSP Residual norm 9.250652710652e-05 
 10 KSP Residual norm 2.018743046559e-05 
 11 KSP Residual norm 4.335561033188e-06 
 12 KSP Residual norm 9.330428680260e-07 
 13 KSP Residual norm 2.063091950024e-07 
 14 KSP Residual norm 4.666650089271e-08 
 15 KSP Residual norm 1.065836421881e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Standard solve time: 230.438687 s
  Error in standard IGA  
    (L2-norm): 4.072260e-01 
    (H1-norm): 4.322597e-01 

q = 1
Surrogate assembly time: 536.450810 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 3.759410220296e+02 
  1 KSP Residual norm 1.632861820080e+01 
  2 KSP Residual norm 2.586898049864e+00 
  3 KSP Residual norm 4.880743454053e-01 
  4 KSP Residual norm 1.038966040691e-01 
  5 KSP Residual norm 2.334569328813e-02 
  6 KSP Residual norm 5.557475110395e-03 
  7 KSP Residual norm 1.358925625878e-03 
  8 KSP Residual norm 3.251446797617e-04 
  9 KSP Residual norm 7.647627926826e-05 
 10 KSP Residual norm 1.803912315220e-05 
 11 KSP Residual norm 4.241290556117e-06 
 12 KSP Residual norm 9.986766910703e-07 
 13 KSP Residual norm 2.353585205620e-07 
 14 KSP Residual norm 5.369980895689e-08 
 15 KSP Residual norm 1.185723447979e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Surrogate solve time: 229.505240 s

  \|A-\tilde{A}\|_{\max} = 9.343601e-05

  Error in surrogate IGA  
    (L2-norm): 4.072502e-01 
    (H1-norm): 4.322614e-01 

q = 3
Surrogate assembly time: 538.098851 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 3.763598547621e+02 
  1 KSP Residual norm 1.633052204055e+01 
  2 KSP Residual norm 2.578605969003e+00 
  3 KSP Residual norm 4.795190792174e-01 
  4 KSP Residual norm 9.695318234523e-02 
  5 KSP Residual norm 1.998152080927e-02 
  6 KSP Residual norm 4.255813173942e-03 
  7 KSP Residual norm 9.353145739144e-04 
  8 KSP Residual norm 2.083242467303e-04 
  9 KSP Residual norm 4.709046487074e-05 
 10 KSP Residual norm 1.113792769399e-05 
 11 KSP Residual norm 2.676340847507e-06 
 12 KSP Residual norm 6.342666664480e-07 
 13 KSP Residual norm 1.471244278266e-07 
 14 KSP Residual norm 3.388302051829e-08 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 223.247881 s

  \|A-\tilde{A}\|_{\max} = 1.243458e-06

  Error in surrogate IGA  
    (L2-norm): 4.072260e-01 
    (H1-norm): 4.322597e-01 

N = 160
Standard assembly time: 6756.937673 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 8.270377487029e+02 
  1 KSP Residual norm 3.344150124554e+01 
  2 KSP Residual norm 3.716811431061e+00 
  3 KSP Residual norm 7.335096001005e-01 
  4 KSP Residual norm 1.565871877145e-01 
  5 KSP Residual norm 3.552897855163e-02 
  6 KSP Residual norm 8.376849113371e-03 
  7 KSP Residual norm 2.064892781614e-03 
  8 KSP Residual norm 5.055512828852e-04 
  9 KSP Residual norm 1.229191772268e-04 
 10 KSP Residual norm 2.958477619723e-05 
 11 KSP Residual norm 7.102396332026e-06 
 12 KSP Residual norm 1.733285295036e-06 
 13 KSP Residual norm 4.279159755308e-07 
 14 KSP Residual norm 1.088980696127e-07 
 15 KSP Residual norm 2.817741011418e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Standard solve time: 3530.604438 s
  Error in standard IGA  
    (L2-norm): 5.241476e-02 
    (H1-norm): 1.037936e-01 

q = 1
Surrogate assembly time: 6618.696617 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 8.266602851768e+02 
  1 KSP Residual norm 3.350773902002e+01 
  2 KSP Residual norm 3.753044490855e+00 
  3 KSP Residual norm 7.556670190752e-01 
  4 KSP Residual norm 1.598584867760e-01 
  5 KSP Residual norm 3.604367818130e-02 
  6 KSP Residual norm 8.585565637722e-03 
  7 KSP Residual norm 2.064958998366e-03 
  8 KSP Residual norm 4.891878866185e-04 
  9 KSP Residual norm 1.170591443176e-04 
 10 KSP Residual norm 2.766362096338e-05 
 11 KSP Residual norm 6.702478945286e-06 
 12 KSP Residual norm 1.627039427165e-06 
 13 KSP Residual norm 4.058721351350e-07 
 14 KSP Residual norm 1.008679671264e-07 
 15 KSP Residual norm 2.551310679624e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Surrogate solve time: 3512.012253 s

  \|A-\tilde{A}\|_{\max} = 1.468689e-05

  Error in surrogate IGA  
    (L2-norm): 5.250861e-02 
    (H1-norm): 1.037953e-01 

q = 3
Surrogate assembly time: 6673.484993 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 8.267411116140e+02 
  1 KSP Residual norm 3.370691808594e+01 
  2 KSP Residual norm 3.695055030635e+00 
  3 KSP Residual norm 7.241079869249e-01 
  4 KSP Residual norm 1.537746884915e-01 
  5 KSP Residual norm 3.540368698428e-02 
  6 KSP Residual norm 8.512239451274e-03 
  7 KSP Residual norm 2.104130297222e-03 
  8 KSP Residual norm 5.197032929342e-04 
  9 KSP Residual norm 1.336616435432e-04 
 10 KSP Residual norm 3.442548970327e-05 
 11 KSP Residual norm 8.931359377254e-06 
 12 KSP Residual norm 2.232793775049e-06 
 13 KSP Residual norm 5.533895965816e-07 
 14 KSP Residual norm 1.337647894945e-07 
 15 KSP Residual norm 3.201095745885e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Surrogate solve time: 3566.587877 s

  \|A-\tilde{A}\|_{\max} = 2.576219e-08

  Error in surrogate IGA  
    (L2-norm): 5.241477e-02 
    (H1-norm): 1.037936e-01 

[?1l>

==> 2018_igasurrogates copy/Results/PoissonStatic3DHighFrequency/h1errors_p2.csv <==
6859,1.15034922100771,1.145016513449229,1.149890282507395
59319,0.7538114495101927,0.7537564756664504,0.7538107885942664
493039,0.4322597128891288,0.4322614178808551,0.4322597101078476
4019679,0.1037935752513651,0.1037953236191099,0.1037935751352131


==> 2018_igasurrogates copy/Results/PoissonStatic3DHighFrequency/l2errors_p2.csv <==
6859,2.144468808878519,2.09699260195074,2.139537141947093
59319,0.7493265225406894,0.7491154089585988,0.7493234131894287
493039,0.4072260312988453,0.4072501644900224,0.4072259694397003
4019679,0.0524147594283853,0.0525086106779528,0.05241477135710763


==> 2018_igasurrogates copy/Results/StokesLidDrivenCavity/reldiffs_q1.csv <==
12482,0.06161393486460168,0.02343432477167338
50562,0.01785107422866003,0.007134298261065208
203522,0.004852391927259723,0.002545662408920659
816642,0.001235817434208469,0.0009276004875210973
3271682,0.0003145616336560053,0.000405053828775957


==> 2018_igasurrogates copy/Results/StokesLidDrivenCavity/reldiffs_q2.csv <==
12482,0.002976356524951024,0.004050113569411325
50562,0.0003116134958506941,0.0006741172853533156
203522,2.508566953176756e-05,7.764201841079323e-05
816642,1.921204546869636e-06,8.351233317934924e-06
3271682,1.412383238933314e-07,9.261014057306726e-07


==> 2018_igasurrogates copy/Results/StokesLidDrivenCavity/reldiffs_q3.csv <==
12482,0.001393074091305677,0.00189285659474897
50562,8.677074510245484e-05,0.00012282722284645
203522,5.042573836886856e-06,8.574071499056356e-06
816642,2.392433311552732e-07,8.448478093362783e-07
3271682,1.224536471391632e-08,6.297450253602671e-08


==> 2018_igasurrogates copy/Results/StokesLidDrivenCavity/reldiffs_q4.csv <==
12482,0.0007175385374925306,0.0008008094643335964
50562,3.754873389209793e-05,5.541862884089783e-05
203522,1.394025037851016e-06,5.120180893131227e-06
816642,3.100796979806929e-08,2.01985781422781e-07
3271682,6.266261940441015e-10,6.620617412746774e-09


==> 2018_igasurrogates copy/Results/StokesLidDrivenCavity/reldiffs_q5.csv <==
50562,2.524842643437884e-05,4.897457636771699e-05
203522,4.882291971996413e-07,1.529600235236469e-06
816642,6.541262606617613e-09,3.283298686349402e-08
3271682,7.725590083728581e-11,7.675916314512179e-10


==> 2018_igasurrogates copy/Results/StokesStatic2D/l2errors_p_p2.csv <==
12482,6.586504331610574e-06,0.07540286708749029,0.001084653244487577,0.0002648457700682538,0.0001081735952178609,7.056993112316317e-05
50562,7.930941020727621e-07,0.1449243908483816,0.000109633837361256,2.213895786958171e-05,7.559407442598588e-06,3.635327052805109e-06
203522,9.740698973729495e-08,0.2056792217638581,1.246189690975794e-05,2.154674243845251e-06,6.716983821271999e-07,2.769399847799781e-07
816642,1.207310363168373e-08,0.002165789015301574,1.550310604982288e-06,1.964709952997591e-07,4.479148200892954e-08,1.686409380995824e-08
3271682,1.502893460866474e-09,0.330071127552321,1.875928292077053e-07,1.422935030761785e-08,2.433349019471136e-09,1.537652984057569e-09


==> 2018_igasurrogates copy/Results/StokesStatic2D/l2errors_v_p2.csv <==
12482,4.738810735056201e-08,0.005453726793501652,6.552896712257793e-05,6.297656691417019e-06,2.708270990377218e-06,1.342240621073046e-06
50562,2.910818243482269e-09,0.001959693793421137,4.876209484575632e-06,2.385877044813815e-07,5.176356386907173e-08,2.317057987386847e-08
203522,1.803422269316993e-10,0.002317932430728189,3.220933586140851e-07,1.110733142201503e-08,2.020379779876031e-09,7.358508720904516e-10
816642,1.122068810506774e-11,0.0001193520557345344,2.065802713874269e-08,5.285507153071104e-10,6.439080343373607e-11,1.928525441792567e-11
3271682,6.997375392531622e-13,0.001677644414755263,1.3094229115722e-09,2.645044448335024e-11,1.726562442677797e-12,7.398051955251857e-13


==> Figures/tikz/PoissonDynamic2D/error.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={Error},
legend style={at={(0.96,0.96)},anchor=north east},
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c = 0\phantom{.00}$};
\addplot[color1, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.250.csv};
\addlegendentry{$c = 0.25$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.500.csv};
\addlegendentry{$c = 0.50$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc1.000.csv};
\addlegendentry{$c = 1.00$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{3}{};
\end{loglogaxis}
\end{tikzpicture}

==> Figures/tikz/PoissonDynamic2D/skip.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{semilogxaxis}[
xlabel={Degrees of freedom},
ylabel={Exactly assembled matrix entries [\%]},
xmajorgrids,
ymajorgrids,
title={Percentage of assembled matrix entries},
legend style={at={(0.96,0.86)},anchor=north east},
% xtick = {2,...,6}
]
%\addplot[color1, mark=diamond*, very thick] table [x index = {0}, y index = {1}, col sep=comma] {./Results/PoissonDynamic2D/ones.csv};
%\addlegendentry{Standard};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={8}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.500.csv};
\addlegendentry{$c = 0.50$};
\addplot[color3, mark=*, very thick] table [x index = {0}, y index={8}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={8}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc1.000.csv};
\addlegendentry{$c = 1.00$};
\end{semilogxaxis}
\end{tikzpicture}

==> Figures/tikz/PoissonDynamic2D/timing.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{semilogxaxis}[
xlabel={Degrees of freedom},
ylabel={CPU time [s]},
xmajorgrids,
ymajorgrids,
title={Assembly time},
legend style={at={(0.04,0.96)},anchor=north west},
% xtick = {2,...,6}
]
\addplot[color1, mark=*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv};
\addlegendentry{Standard};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.500.csv};
\addlegendentry{$c = 0.50$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2D/timing_p2_q5_cc1.000.csv};
\addlegendentry{$c = 1.00$};
\end{semilogxaxis}
\end{tikzpicture}

==> Figures/tikz/PoissonDynamic2DHighFrequency/error.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={Error},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c=0\phantom{.00}$};
% \addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.500.csv};
% \addlegendentry{$c = 0.50$};
% \addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv};
% \addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.000.csv};
\addlegendentry{$c = 1.00$};
%\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.250.csv};
%\addlegendentry{$c = 1.25$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.500.csv};
%\addlegendentry{$c = 1.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.700.csv};
%\addlegendentry{$c = 1.70$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.000.csv};
\addlegendentry{$c = 2.00$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.500.csv};
%\addlegendentry{$c = 2.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.750.csv};
%\addlegendentry{$c = 2.75$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.000.csv};
\addlegendentry{$c = 3.00$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.750.csv};
%\addlegendentry{$c = 3.75$};
\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc4.000.csv};
\addlegendentry{$c = 4.00$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{3}{};
\end{loglogaxis}
\end{tikzpicture}

==> Figures/tikz/PoissonDynamic2DHighFrequency/reltiming.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{semilogxaxis}[
xlabel={Degrees of freedom},
ylabel={\%},
xmajorgrids,
ymajorgrids,
title={Speed-up},
%legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
%legend pos=north west
% xtick = {2,...,6}
/pgfplots/ytick={0,1000,...,6000},
/pgf/number format/1000 sep={}
]
%\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv};
%\addlegendentry{$c=0\phantom{.00}$};
%\addplot[orange, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/opt_time.csv};
%\addlegendentry{$M = \infty$};
\addplot[color1, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.250_rel.csv};
%\addlegendentry{$c = 0.25$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.500_rel.csv};
%\addlegendentry{$c = 0.50$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.750_rel.csv};
%\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc1.000_rel.csv};
%\addlegendentry{$c = 1.00$};
%\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.250.csv};
%\addlegendentry{$c = 1.25$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.500.csv};
%\addlegendentry{$c = 1.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.700.csv};
%\addlegendentry{$c = 1.70$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc2.000_rel.csv};
%\addlegendentry{$c = 2.00$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.500.csv};
%\addlegendentry{$c = 2.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.750.csv};
%\addlegendentry{$c = 2.75$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc3.000_rel.csv};
%\addlegendentry{$c = 3.00$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.750.csv};
%\addlegendentry{$c = 3.75$};
\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc4.000_rel.csv};
%\addlegendentry{$c = 4.00$};
\end{semilogxaxis}
\end{tikzpicture}


==> Figures/tikz/PoissonDynamic2DHighFrequency/skip.tikz <==
\begin{tikzpicture}[font=\large]
\tikzstyle{every node}=[scale=\tikzscale]
\begin{semilogxaxis}[
scale=\tikzscale,
xlabel={Degrees of freedom},
ylabel={\%},
xmajorgrids,
ymajorgrids,
title={Matrix entries computed with quadrature},
%legend style={nodes={transform shape},fill=white, fill opacity=0.6, draw opacity=1, text opacity=1,anchor=north east},
enlargelimits=false,
xmin=1000,
xmax=3000000,
ymin=-4,
ymax=54,
/pgfplots/ytick={0,10,...,50},
every axis plot/.append style={line width=0.69pt}
]
%\addplot[color1, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index = {1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/ones.csv};
%\addlegendentry{$c=0\phantom{.00}$};
\addplot[color1, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.250.csv};
%\addlegendentry{$c = 0.25$};
\addplot[color2, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.500.csv};
%\addlegendentry{$c = 0.50$};
\addplot[color3, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv};
%\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.000.csv};
%\addlegendentry{$c = 1.00$};
%\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={7}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.250.csv};
%\addlegendentry{$c = 1.25$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={7}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.500.csv};
%\addlegendentry{$c = 1.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={7}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.700.csv};
%\addlegendentry{$c = 1.70$};
\addplot[color5, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.000.csv};
%\addlegendentry{$c = 2.00$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={7}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.500.csv};
%\addlegendentry{$c = 2.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={7}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.750.csv};
%\addlegendentry{$c = 2.75$};
\addplot[color6, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.000.csv};
%\addlegendentry{$c = 3.00$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.750.csv};
%\addlegendentry{$c = 3.75$};
\addplot[color7, mark=diamond*, mark options={scale=\tikzscale}] table [x index = {0}, y index={10}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc4.000.csv};
%\addlegendentry{$c = 4.00$};
\addplot[name path=f,domain=1000:3000000, samples=200,color=black,opacity=0.4]{100*(1 - ((x^(1/2) - 2*2)/(x)^(1/2))^2)};
%\addlegendentry{Lower bound};
\path[name path=axis] (axis cs:1000,-4) -- (axis cs:3000000,-4);
\addplot[thick,color=red,opacity=0.2,fill=red,fill opacity=0.07] fill between[of=f and axis, soft clip={domain=1000:3000000}];
\end{semilogxaxis}
\end{tikzpicture}

==> Figures/tikz/PoissonDynamic2DHighFrequency/timing.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{semilogxaxis}[
xlabel={Degrees of freedom},
ylabel={CPU time [s]},
xmajorgrids,
ymajorgrids,
title={Assembly time},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north west,
% xtick = {2,...,6}
/pgf/number format/1000 sep={}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/std_time.csv};
\addlegendentry{$c=0\phantom{.00}$};
%\addplot[orange, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/rel/opt_time.csv};
%\addlegendentry{$M = \infty$};
\addplot[color1, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.250.csv};
\addlegendentry{$c = 0.25$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.500.csv};
\addlegendentry{$c = 0.50$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv};
\addlegendentry{$c = 0.75$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.000.csv};
\addlegendentry{$c = 1.00$};
%\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.250.csv};
%\addlegendentry{$c = 1.25$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.500.csv};
%\addlegendentry{$c = 1.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.700.csv};
%\addlegendentry{$c = 1.70$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.000.csv};
\addlegendentry{$c = 2.00$};
%\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.500.csv};
%\addlegendentry{$c = 2.50$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.750.csv};
%\addlegendentry{$c = 2.75$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.000.csv};
\addlegendentry{$c = 3.00$};
%\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.750.csv};
%\addlegendentry{$c = 3.75$};
\addplot[color7, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc4.000.csv};
\addlegendentry{$c = 4.00$};
\end{semilogxaxis}
\end{tikzpicture}


==> Figures/tikz/PoissonStatic2DHighFrequency/H1_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $H^1$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{2}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}

==> Figures/tikz/PoissonStatic2DHighFrequency/H1_p3.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $H^1$ error},
xmajorgrids,
ymajorgrids,
% title={$q=3$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
\addlegendentry{$M=1$};
% \addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
% \addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/h1errors_p3.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{3}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}

==> Figures/tikz/PoissonStatic2DHighFrequency/L2_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{3}{};
\end{loglogaxis}
\end{tikzpicture}

==> Figures/tikz/PoissonStatic2DHighFrequency/L2_p3.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
\addlegendentry{$M=1$};
% \addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
% \addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/PoissonStatic2DHighFrequency/l2errors_p3.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{2}{4}{};
\end{loglogaxis}
\end{tikzpicture}

==> Figures/tikz/PoissonStatic3D/H1_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $H^1$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic3D/h1errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic3D/h1errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic3D/h1errors_p2.csv};
\addlegendentry{$q=3$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{3}{2}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}


==> Figures/tikz/PoissonStatic3D/L2_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic3D/l2errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic3D/l2errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic3D/l2errors_p2.csv};
\addlegendentry{$q=3$};
\logLogSlopeTriangle{0.7}{0.2}{0.17}{3}{3}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}


==> Figures/tikz/PoissonStatic3DHighFrequency/H1_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $H^1$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/h1errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/h1errors_p2.csv};
\addlegendentry{$q=3$};
\logLogSlopeTriangle{0.8}{0.2}{0.15}{3}{2}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}


==> Figures/tikz/PoissonStatic3DHighFrequency/L2_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative $L^2$ error},
xmajorgrids,
ymajorgrids,
% title={$q=1$},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/l2errors_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=1$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/PoissonStatic3DHighFrequency/l2errors_p2.csv};
\addlegendentry{$q=3$};
\logLogSlopeTriangle{0.8}{0.2}{0.15}{3}{3}{};
\end{loglogaxis}
\end{tikzpicture}


==> Figures/tikz/StokesLidDrivenCavity/reldiffs_pressure.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={$\nicefrac{\|p_h - \tilde{p}_h\|_{L^2(\Omega)}}{\|p_h\|_{L^2(\Omega)}}$},
xmajorgrids,
ymajorgrids,
title={Pressure},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q1.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q3.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q4.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q5.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.65}{0.2}{0.75}{2}{1}{};
\logLogSlopeTriangle{0.8}{0.2}{0.13}{2}{5}{};
\end{loglogaxis}
\end{tikzpicture}


==> Figures/tikz/StokesLidDrivenCavity/reldiffs_velocity.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={$\nicefrac{\|u_h - \tilde{u}_h\|_{L^2(\Omega)}}{\|u_h\|_{L^2(\Omega)}}$},
xmajorgrids,
ymajorgrids,
title={Velocity},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q1.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q3.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q4.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesLidDrivenCavity/reldiffs_q5.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.8}{0.2}{0.68}{2}{2}{};
\logLogSlopeTriangle{0.8}{0.2}{0.15}{2}{6}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}


==> Figures/tikz/StokesStatic2D/L2_pressure_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative pressure $L^2$ error},
xmajorgrids,
ymajorgrids,
title={Pressure},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/StokesStatic2D/l2errors_p_p2.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.11}{2}{3}{};
\end{loglogaxis}
\end{tikzpicture}


==> Figures/tikz/StokesStatic2D/L2_velocity_p2.tikz <==
\begin{tikzpicture}[scale=\tikzscale,font=\large]
\begin{loglogaxis}[
xlabel={Degrees of freedom},
ylabel={Relative velocity $L^2$ error},
xmajorgrids,
ymajorgrids,
title={Velocity},
legend style={fill=white, fill opacity=0.6, draw opacity=1, text opacity=1},
legend pos=north east
% legend style={at={(0.96,0.65)},anchor=west},
% xtick = {2,...,6}
]
\addplot[black, mark=*, very thick, mark options={scale=1.5}, fill opacity=0.6] table [x index = {0}, y index={1}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$M=1$};
\addplot[color2, mark=diamond*, very thick] table [x index = {0}, y index={2}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$q=1$};
\addplot[color3, mark=diamond*, very thick] table [x index = {0}, y index={3}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$q=2$};
\addplot[color4, mark=diamond*, very thick] table [x index = {0}, y index={4}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$q=3$};
\addplot[color5, mark=diamond*, very thick] table [x index = {0}, y index={5}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$q=4$};
\addplot[color6, mark=diamond*, very thick] table [x index = {0}, y index={6}, col sep=comma] {./Results/StokesStatic2D/l2errors_v_p2.csv};
\addlegendentry{$q=5$};
\logLogSlopeTriangle{0.7}{0.2}{0.11}{2}{4}{};
\legend{}; % empty the legend so as not to print it
\end{loglogaxis}
\end{tikzpicture}


==> Figures/tikz/streamline_colorbar.tikz <==
\begin{tikzpicture}
\pgfmathsetlengthmacro\MajorTickLength{
  \pgfkeysvalueof{/pgfplots/major tick length} * 0.5
}
\begin{axis}[
% title={\LARGE $|u|$},
xmin=0, xmax=0.02,
ymin=0, ymax=1,
axis on top,
scaled x ticks=false,
scaled y ticks=false,
xtick=\empty,
xticklabels=\empty,
yticklabel pos=right,
% yticklabel=[pos=right,\num[round-mode=places,round-precision=1]{\tick}],
% See section 74 of pgf manual http://www.texample.net/media/pgf/builds/pgfmanualCVS2012-11-04.pdf
y tick label style={
  /pgf/number format/.cd,
    % std,
    % sci,
    % sci zerofill,
    fixed,
    fixed zerofill,
    precision=1,
  /tikz/.cd  
},
% extra y ticks={
%    \pgfkeysvalueof{/pgfplots/ymin},
%    \pgfkeysvalueof{/pgfplots/ymax}
% },
%every extra y tick/.style={
extra y tick style={
    font=\large,
    tick style=transparent, % avoid tick marks overlapping axis lines
    yticklabel pos=left,
    y tick label style={
        /pgf/number format/.cd,
            std,
%            fixed,
            precision=3,
      /tikz/.cd
    }
},
ylabel={\Large $|u|$},
ylabel style={rotate=-90},
width=1.82cm,
height=5.5cm,
major tick length=\MajorTickLength
]
\addplot graphics [
includegraphics cmd=\pgfimage,
xmin=\pgfkeysvalueof{/pgfplots/xmin}, 
xmax=\pgfkeysvalueof{/pgfplots/xmax}, 
ymin=\pgfkeysvalueof{/pgfplots/ymin}, 
ymax=\pgfkeysvalueof{/pgfplots/ymax}
] {./Figures/paraview/cool_to_warm_extended.png};
\end{axis}
\end{tikzpicture}


==> Results/BiharmonicStatic/h1errors_p3.csv <==
1600,0.000107183397197366,0.01200395831464489,0.001779737485303166,0.0004154232618349337,0.0001803432025769913,0.0001259122651655188
6400,1.253513628894106e-05,0.009408666004484142,0.0004017824929216613,1.342357574628528e-05,1.429761140847568e-05,1.256731224628577e-05
25600,1.526850975411473e-06,0.004980554081230527,5.615566276150436e-05,1.67592673163789e-06,1.538343930380388e-06,1.527032779431919e-06
102400,1.887416864528874e-07,0.002436247748184084,6.654964870630816e-06,1.957498676441927e-07,1.888093306411692e-07,1.887419153668657e-07


==> Results/BiharmonicStatic/h1errors_p3_conditioning.csv <==
1600,0.000107183397197366,0.01200395831464489,0.001779737485303166,0.0004154232618349337,0.0001803432025769913,0.0001259122651655188
6400,1.253513628894106e-05,0.009408666004484142,0.0004017824929216613,1.342357574628528e-05,1.429761140847568e-05,1.256731224628577e-05
25600,1.526850975411473e-06,0.004980554081230527,5.615566276150436e-05,1.67592673163789e-06,1.538343930380388e-06,1.527032779431919e-06
102400,1.887416864528874e-07,0.002436247748184084,6.654964870630816e-06,1.957498676441927e-07,1.888093306411692e-07,1.887419153668657e-07
409600,2.347402979107738e-08,0.001187732709149993,7.184369690918771e-07,2.404845996801747e-08,2.396923239959705e-08,2.379925405066821e-08
1638400,3.044260438895914e-09,0.0005840082252244107,7.510178238030716e-08,1.507666800255802e-08,1.797058260396874e-08,1.532210913300895e-08


==> Results/BiharmonicStatic/h2errors_p3.csv <==
1600,0.002068919103095925,0.03477043489540955,0.00321260905363335,0.002134626048928427,0.002076253164087251,0.002070543888730111
6400,0.0004971389199699218,0.02576062635388558,0.0009941343037879228,0.0004974858489253849,0.000497430484909228,0.000497140797841293
25600,0.0001223123321655287,0.01549775047895449,0.0003107156052859185,0.0001223543699092039,0.0001223173823119789,0.000122312367655945
102400,3.036136770880599e-05,0.008480049323118044,7.356184098208366e-05,3.036523258452654e-05,3.036141503027391e-05,3.036136785488655e-05


==> Results/BiharmonicStatic/h2errors_p3_conditioning.csv <==
1600,0.002068919103095925,0.03477043489540955,0.00321260905363335,0.002134626048928427,0.002076253164087251,0.002070543888730111
6400,0.0004971389199699218,0.02576062635388558,0.0009941343037879228,0.0004974858489253849,0.000497430484909228,0.000497140797841293
25600,0.0001223123321655287,0.01549775047895449,0.0003107156052859185,0.0001223543699092039,0.0001223173823119789,0.000122312367655945
102400,3.036136770880599e-05,0.008480049323118044,7.356184098208366e-05,3.036523258452654e-05,3.036141503027391e-05,3.036136785488655e-05
409600,7.565035774892786e-06,0.004439261108394563,1.615029206484084e-05,7.565243258719264e-06,7.565038493484339e-06,7.565037593035447e-06
1638400,1.888205862600737e-06,0.002272819297075717,3.572721426530879e-06,1.888483828614749e-06,1.888502282732228e-06,1.888485597860983e-06


==> Results/BiharmonicStatic/l2errors_p3.csv <==
1600,6.005320398611856e-06,0.008039338748367209,0.001880431901041613,0.0004179639133495721,0.0001567285334291017,6.890378548361355e-05
6400,3.400435471818672e-07,0.008236960655673739,0.0003449701245888473,2.466398764250801e-06,5.236693446431664e-06,9.02610385040488e-07
25600,2.047868951306564e-08,0.004408650409372196,2.675783474071262e-05,5.780462477575806e-07,5.94424362092472e-08,2.53633166235461e-08
102400,1.259544976900828e-09,0.002150441479247298,1.682097478500679e-06,3.441025680352457e-08,1.809748169619692e-09,1.303810301461823e-09


==> Results/BiharmonicStatic/l2errors_p3_conditioning.csv <==
1600,6.005320398611856e-06,0.008039338748367209,0.001880431901041613,0.0004179639133495721,0.0001567285334291017,6.890378548361355e-05
6400,3.400435471818672e-07,0.008236960655673739,0.0003449701245888473,2.466398764250801e-06,5.236693446431664e-06,9.02610385040488e-07
25600,2.047868951306564e-08,0.004408650409372196,2.675783474071262e-05,5.780462477575806e-07,5.94424362092472e-08,2.53633166235461e-08
102400,1.259544976900828e-09,0.002150441479247298,1.682097478500679e-06,3.441025680352457e-08,1.809748169619692e-09,1.303810301461823e-09
409600,2.648751597736621e-10,0.001047313364333379,1.051169503957772e-07,5.250430260616196e-09,5.075093579152994e-09,4.002154852452594e-09
1638400,6.900642028119846e-10,0.0005150638977412123,1.678034472303124e-08,1.010611778614632e-08,1.455343387912153e-08,1.001096630064085e-08


==> Results/BiharmonicStatic_GeomGeneralizedBarrel2D/h1errors_p2.csv <==
1521,0.132170905864791,0.1321754586659022,0.1321706131501597,0.1321707806162237,0.1321709103510803,0.1321709131081248
6241,0.03029707864060095,0.0302842510431222,0.03029874366388612,0.03029712875215634,0.03029705387330953,0.03029707859081215
25281,0.007440961150221479,0.007419014830346575,0.007440626480625091,0.00744094806612064,0.007440962439304182,0.007440961157529615
101761,0.001847079019842526,0.001817661430783271,0.001847040911510918,0.001847078460872875,0.001847079028649196,0.00184707901868881
408321,0.0004602163212623494,0.0004414882298459889,0.0004602142474370004,0.0004602162274124452,0.0004602163211556353,0.0004602163210133724
1635841,0.0001148632175633911,0.0001088472048708313,0.000114863095336271,0.0001148631734063417,0.0001148631846273714,0.0001148631835143461


==> Results/BiharmonicStatic_GeomGeneralizedBarrel2D/h1errors_p3.csv <==
1600,0.03613289513435431,0.03613291477548372,0.03613290646284974,0.03613289525739092,0.03613289439549715,0.03613289514118361
6400,0.003206370595144779,0.003206425740314385,0.00320641963145215,0.003206385765848394,0.003206370369344334,0.003206370405322074
25600,0.0003605173359745779,0.0003639606069119536,0.0003605221116706103,0.0003605167745889315,0.000360517510228364,0.0003605173538614841
102400,4.353521991371753e-05,8.993009124228696e-05,4.353521928598907e-05,4.353526933085056e-05,4.353522468337522e-05,4.353521997945513e-05
409600,5.380379783232501e-06,6.104513288116637e-05,5.380550051529446e-06,5.380382039623341e-06,5.380379837011144e-06,5.38037973999105e-06
1638400,6.698285987292024e-07,3.559841747346332e-05,6.698532787419136e-07,6.698284577725515e-07,6.698284297638674e-07,6.698284202050118e-07


==> Results/BiharmonicStatic_GeomGeneralizedBarrel2D/h2errors_p2.csv <==
1521,0.3503945364420946,0.3503945850327655,0.3503945368105956,0.3503945367837677,0.350394536453791,0.3503945364316754
6241,0.1648826848945066,0.1648827428459124,0.1648826827337541,0.164882684937638,0.1648826849271366,0.1648826848927025
25281,0.08144539468728654,0.08144542724439877,0.08144539498229397,0.08144539469189008,0.08144539468625271,0.08144539468730015
101761,0.04055040519725656,0.04055052007479967,0.04055040523023137,0.04055040519708795,0.04055040519724217,0.04055040519725711
408321,0.02023837730638635,0.02023852164712495,0.02023837730884304,0.02023837730639175,0.0202383773063862,0.02023837730638655
1635841,0.01011065848701975,0.0101107689949552,0.01011065848721462,0.01011065848702166,0.01011065848702104,0.01011065848702117


==> Results/BiharmonicStatic_GeomGeneralizedBarrel2D/h2errors_p3.csv <==
1600,0.08736311720374382,0.08736311899056187,0.08736311722220663,0.08736311720464152,0.08736311720262001,0.08736311720396117
6400,0.01773231378834304,0.01773232697783434,0.0177323138160292,0.01773231379326938,0.01773231378813442,0.01773231378830467
25600,0.004180199085031784,0.004180442103844587,0.004180199101797216,0.004180199085221522,0.004180199084980933,0.004180199085030168
102400,0.001025395708098376,0.001027227590691483,0.001025395720567507,0.001025395708033645,0.001025395708095057,0.00102539570809828
409600,0.0002546875293579146,0.0002600186366250706,0.0002546875343165078,0.0002546875293550306,0.0002546875293578289,0.0002546875293579084
1638400,6.351720873183816e-05,7.21093002754199e-05,6.351721010232254e-05,6.351720873190732e-05,6.35172087320008e-05,6.351720873197347e-05


==> Results/BiharmonicStatic_GeomGeneralizedBarrel2D/l2errors_p2.csv <==
1521,0.1912202112230106,0.1913939985158079,0.1911947770237069,0.1912087456603633,0.1912206614799067,0.1912208890720599
6241,0.04492023249422505,0.04442765131604692,0.04502231051925532,0.04492411868426485,0.0449186206582357,0.04492019797319475
25281,0.01098741770742321,0.01155595697236823,0.01096902458178552,0.01098693260771438,0.01098748878952443,0.01098741781032545
101761,0.00270868697970892,0.003302314601739907,0.002706358853400493,0.002708694255605439,0.002708688217273377,0.002708686941314381
408321,0.0006713499461751023,0.001076369031723676,0.0006711903595804283,0.0006713503827455918,0.0006713499577573953,0.0006713499119194035
1635841,0.0001669932314303682,0.0004072000397881945,0.0001669815324196835,0.0001669915111480096,0.0001669914556256062,0.0001669913956182114


==> Results/BiharmonicStatic_GeomGeneralizedBarrel2D/l2errors_p3.csv <==
1600,0.01948645531614546,0.01947734318504377,0.01948926046364423,0.0194864698077973,0.01948627191830646,0.0194864554237234
6400,0.001040579248144809,0.001088468658492885,0.001054141376295645,0.001045318782666862,0.001040517303993044,0.00104050660755949
25600,7.280833453532472e-05,0.0003815908134197597,7.341097057595232e-05,7.24852875051735e-05,7.287090827619773e-05,7.281368271788981e-05
102400,5.296375269100469e-06,0.0005112747613195431,6.657163315180061e-06,5.322245088461733e-06,5.298555246333379e-06,5.296352248545557e-06
409600,3.889013308699305e-07,0.0003831812442098398,6.301151366282472e-07,3.906652662486053e-07,3.887789574423152e-07,3.886890034027536e-07
1638400,2.872052776735599e-08,0.0002176690340216181,5.259062048499538e-08,2.81343103009368e-08,2.830599570967611e-08,2.837956682995559e-08


==> Results/BiharmonicStatic_QuarterAnnulusWithBumps/h1errors_p2.csv <==
1521,0.001560776667658034,0.3730606850391295,1.103545004394775,0.7525065777775285,0.6429677835949545,0.6112635934702686
6241,0.0003796871582010207,0.3093270542166794,0.3780332392096393,0.2804745792694013,0.1770573818263847,0.1304822717365141
25281,9.377290019586881e-05,0.3400621922588603,0.1350230962547829,0.05493792211163292,0.02065461610373005,0.008749035655855057


==> Results/BiharmonicStatic_QuarterAnnulusWithBumps/h1errors_p3.csv <==
1600,4.490649742095143e-05,4.854301646264777,2.416742858837269,2.032831833788002,0.8738639831109009,0.6689113877131365
6400,5.339133628186277e-06,1.241477243738772,0.6200265126011483,0.3765458013385867,0.2259915502105394,0.13906895543851
25600,6.523303085076766e-07,0.6835055293789151,0.2599848271862318,0.09913057623539255,0.03691914164173917,0.01489930069646564


==> Results/BiharmonicStatic_QuarterAnnulusWithBumps/h2errors_p2.csv <==
1521,0.06798164778203951,3.101468897988148,5.374850056964344,3.213430711078519,2.507074846048714,2.474289262998124
6241,0.03349574057506698,1.410286835819648,1.509229491864891,0.9587980896727872,0.5646419826880423,0.3826250064040542
25281,0.01663480674190946,0.8044188178636725,0.3550318596726628,0.1431505522952556,0.05392898598701843,0.02836923343154429


==> Results/BiharmonicStatic_QuarterAnnulusWithBumps/h2errors_p3.csv <==
1600,0.001667019520155569,28.77146543299255,13.66192603153338,14.03216716162775,2.892798885804413,1.56877846016725
6400,0.0004028705821849073,3.541544414158986,1.419520948362162,0.7836418905535943,0.4557432599094157,0.2759847149074118
25600,9.924975263459084e-05,2.335567874637646,0.4959340828258081,0.1815643959440574,0.06696469381507546,0.02707901280094329


==> Results/BiharmonicStatic_QuarterAnnulusWithBumps/l2errors_p2.csv <==
1521,0.0005439542576339805,0.1771886087339635,0.6983853081057165,0.4479989364001633,0.3850791015845372,0.3730624265090205
6241,0.0001337559066249279,0.2302424014612788,0.2604651497977842,0.1862848365373432,0.1178261105508262,0.08589667778064995
25281,3.326099629188959e-05,0.2630247740464489,0.1225562734636232,0.04942642339956644,0.01891557013490813,0.007394906602409651


==> Results/BiharmonicStatic_QuarterAnnulusWithBumps/l2errors_p3.csv <==
1600,4.132482253845793e-06,2.281590000601657,1.10407397932178,0.7933323460705461,0.5770302265412761,0.4793766474571767
6400,3.996401103673176e-07,0.8359909509224734,0.4769137578075253,0.3078043154183579,0.1909299212969492,0.1195011566908551
25600,3.959339506390101e-08,0.5197856354258545,0.2310876336023079,0.09114368240241295,0.03430217276826041,0.01387443156117745


==> Results/MatrixSparsity/A_p2.dat <==
1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 3 3 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1


==> Results/PoissonDynamic2D/timing_p2_q5_cc0.250.csv <==
1521,6.266341277689742e-06,6.269306716801688e-06,0.0004681577947880662,0.0004681618583819026,0.370017,1.232102,2,49.3670886075949
6241,7.414869762654671e-07,7.414999769540679e-07,0.0001133006861977427,0.0001133007003334858,1.240046,1.386372,2,37.7358490566038
25281,9.057782612336473e-08,9.057787122858058e-08,2.792245131532969e-05,2.792245133910873e-05,4.995278,5.53456,2,31.5047021943574
101761,1.120478690622791e-08,1.120478707457035e-08,6.934004270853417e-06,6.934004270866536e-06,29.62929,31.264345,2,28.2863849765258
408321,1.393684223845611e-09,1.393684203222317e-09,1.727899475081937e-06,1.727899475083218e-06,220.953055,221.780345,3,13.0802873338546
1635841,1.737913877546081e-10,1.737914021656876e-10,4.312884388857292e-07,4.312884388747997e-07,2189.901642,1344.371971,4,7.26553341148886


==> Results/PoissonDynamic2D/timing_p2_q5_cc0.500.csv <==
1521,6.266341277689742e-06,6.269306716801688e-06,0.0004681577947880662,0.0004681618583819026,0.401393,1.125391,2,40.2237317239464
6241,7.414869762654671e-07,7.432928746324859e-07,0.0001133006861977427,0.0001133025532403984,1.262463,1.366883,3,21.1411988618162
25281,9.057782612336473e-08,9.073987917923262e-08,2.792245131532969e-05,2.792258165477013e-05,5.273054,3.85882,4,11.2820938563693
101761,1.120478690622791e-08,1.120492282705138e-08,6.934004270853417e-06,6.934004486593243e-06,29.238588,14.345576,5,6.21636177395112
408321,1.393684223845611e-09,1.393696961389268e-09,1.727899475081937e-06,1.727899485972162e-06,293.809168,50.479153,7,3.15239962941686
1635841,1.737913877546081e-10,1.737917136715764e-10,4.312884388857292e-07,4.312884390827978e-07,2197.825491,306.864354,9,1.69039392948983


==> Results/PoissonDynamic2D/timing_p2_q5_cc0.750.csv <==
1521,6.266341277689742e-06,6.351875854029101e-06,0.0004681577947880662,0.000468348871904316,0.327252,0.434205,3,35.4637509153809
6241,7.414869762654671e-07,7.970478069380174e-07,0.0001133006861977427,0.0001133446210028449,1.083803,1.041563,4,18.9854335085835
25281,9.057782612336473e-08,9.139138009694778e-08,2.792245131532969e-05,2.79235017639412e-05,4.920284,2.63499,6,9.66931442776562
101761,1.120478690622791e-08,1.279986476091322e-08,6.934004270853417e-06,6.934689319850681e-06,29.266677,7.999399,8,4.94727591236080
408321,1.393684223845611e-09,1.39845445074524e-09,1.727899475081937e-06,1.727902711596771e-06,294.388058,28.577557,11,2.51939664249173
1635841,1.737913877546081e-10,1.747303196010034e-10,4.312884388857292e-07,4.312887483141487e-07,2200.690281,142.517254,14,1.30989173106118


==> Results/PoissonDynamic2D/timing_p2_q5_cc1.000.csv <==
1521,6.266341277689742e-06,1.47153244112047e-05,0.0004681577947880662,0.00047786618421465,0.328344,0.369799,4,33.3956213226939
6241,7.414869762654671e-07,3.021430532072126e-06,0.0001133006861977427,0.0001160327458562124,1.099371,0.841979,6,17.4176041607779
25281,9.057782612336473e-08,3.659555047014519e-07,2.792245131532969e-05,2.81879904888427e-05,4.929862,2.144016,8,8.99935933684314
101761,1.120478690622791e-08,1.403946888649939e-08,6.934004270853417e-06,6.936055902561939e-06,29.259354,6.281702,11,4.59136240951095
408321,1.393684223845611e-09,1.496483766190734e-09,1.727899475081937e-06,1.727939174683905e-06,293.986883,23.569465,14,2.35781129242776
1635841,1.737913877546081e-10,2.637187704746693e-10,4.312884388857292e-07,4.313100272870447e-07,2196.002694,89.427657,19,1.18797863619543


==> Results/PoissonDynamic2DHighFrequency/rel/opt_time.csv <==
1.521000000000000000e+03,0.306322,4.006568251709
6.241000000000000000e+03,0.660146,63.3378070911586
2.528100000000000000e+04,1.741446,170.881095365576
1.017610000000000000e+05,4.069826,608.627223866573
4.083210000000000000e+05,13.894207,1465.01919109165
1.635841000000000000e+06,46.087236,4649.12813387203


==> Results/PoissonDynamic2DHighFrequency/rel/std_time.csv <==
1.521000000000000000e+03,3.321319999999999828e-01
6.241000000000000000e+03,1.293285000000000018e+00
2.528100000000000000e+04,5.817038000000000153e+00
1.017610000000000000e+05,3.574437199999999848e+01
4.083210000000000000e+05,3.857277399999999830e+02
1.635841000000000000e+06,4.004617130999999972e+03


==> Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.250_rel.csv <==
1.521000000000000000e+03,-7.964563155585298659e+01
6.241000000000000000e+03,-1.432968978018782025e+01
2.528100000000000000e+04,-8.992120524497337897e+00
1.017610000000000000e+05,-5.739076115431302583e+00
4.083210000000000000e+05,-1.824162693126140766e+00
1.635841000000000000e+06,7.035638375801531197e+01


==> Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.500_rel.csv <==
1.521000000000000000e+03,-2.414046708159652610e+01
6.241000000000000000e+03,-1.238244864527590039e+01
2.528100000000000000e+04,3.352000457229004837e+01
1.017610000000000000e+05,1.231894580543805944e+02
4.083210000000000000e+05,4.289063558495078041e+02
1.635841000000000000e+06,6.829973808081244897e+02


==> Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc0.750_rel.csv <==
1.521000000000000000e+03,-2.276377200183246430e+01
6.241000000000000000e+03,1.442124280269382552e+01
2.528100000000000000e+04,9.979385338242568082e+01
1.017610000000000000e+05,2.980862567674182060e+02
4.083210000000000000e+05,9.717469505407264023e+02
1.635841000000000000e+06,1.564443676274928521e+03


==> Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc1.000_rel.csv <==
1.521000000000000000e+03,-1.230768824571548237e+01
6.241000000000000000e+03,4.571453680762820682e+01
2.528100000000000000e+04,1.465779636108069894e+02
1.017610000000000000e+05,4.102613948960116090e+02
4.083210000000000000e+05,1.254982573374037656e+03
1.635841000000000000e+06,2.922090165847034768e+03


==> Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc2.000_rel.csv <==
6.241000000000000000e+03,7.304805206621742286e+01
2.528100000000000000e+04,2.140906845209972857e+02
1.017610000000000000e+05,5.662398084207704869e+02
4.083210000000000000e+05,1.872375939214487289e+03
1.635841000000000000e+06,4.658635543205025897e+03


==> Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc3.000_rel.csv <==
2.528100000000000000e+04,2.310190791390487561e+02
1.017610000000000000e+05,6.256184663755344673e+02
4.083210000000000000e+05,2.025528182217788526e+03
1.635841000000000000e+06,5.082176524499137486e+03


==> Results/PoissonDynamic2DHighFrequency/rel/timing_p2_q5_cc4.000_rel.csv <==
2.528100000000000000e+04,2.318403183638217229e+02
1.017610000000000000e+05,6.425712383364200377e+02
4.083210000000000000e+05,2.074491491962570763e+03
1.635841000000000000e+06,5.169555064654213311e+03


==> Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.250.csv <==
1521,0.313263983049133,0.313263963696513,0.373474115468104,0.373474115839289,0.332132,1.631748,2,0.015161,0.015438,49.3670886075949
6241,0.019306792526926,0.019306792489151,0.073714539590224,0.073714539589267,1.293285,1.509607,2,0.089036,0.088442,37.7358490566038
25281,0.001335554007656,0.001335553999858,0.014077778353807,0.014077778353809,5.817038,6.391796,2,0.596952,0.594588,31.5047021943574
101761,0.00014015937258,0.000140159372533,0.003266694699638,0.003266694699638,35.744372,37.920668,2,4.130301,4.096771,28.2863849765258
408321,1.66875149087112E-05,1.66875149089591E-05,0.000800247111578,0.000800247111578,385.72774,392.89478,3,34.908402,34.799651,13.0802873338546
1635841,2.05791154369447E-06,2.05791153799096E-06,0.000198892603582,0.000198892603582,4004.617131,2350.729126,4,238.438002,238.846558,7.26553341148886


==> Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.500.csv <==
1521,0.313263983049133,0.313263963696513,0.373474115468104,0.373474115839289,0.332132,0.437825,2,0.015161,0.015309,49.3670886075949
6241,0.019306792526926,0.019306794018571,0.073714539590224,0.073714539581612,1.293285,1.476057,3,0.089036,0.080493,26.0377358490566
25281,0.001335554007656,0.001335553184964,0.014077778353807,0.014077778354159,5.817038,4.356679,4,0.596952,0.597913,14.2319749216301
101761,0.00014015937258,0.000140159374278,0.003266694699638,0.003266694699638,35.744372,16.01526,5,4.130301,4.123594,8.18368544600939
408321,1.66875149087112E-05,1.66875149595349E-05,0.000800247111578,0.000800247111578,385.72774,72.929307,7,34.908402,34.815393,4.16707388584832
1635841,2.05791154369447E-06,2.05791154354907E-06,0.000198892603582,0.000198892603582,4004.617131,511.447066,9,238.438002,238.817722,2.30070339976553


==> Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc0.750.csv <==
1521,0.313263983049133,0.31326398947377,0.373474115468104,0.373474115633531,0.332132,0.430021,3,0.015161,0.014559,40.1898734177215
6241,0.019306792526926,0.019306824321895,0.073714539590224,0.073714539656247,1.293285,1.130284,4,0.089036,0.081716,21.8867924528302
25281,0.001335554007656,0.001335554756316,0.014077778353807,0.014077778355406,5.817038,2.91152,6,0.596952,0.599545,11.128526645768
101761,0.00014015937258,0.00014015909847,0.003266694699638,0.003266694700273,35.744372,8.979052,8,4.130301,4.130064,5.74237089201878
408321,1.66875149087112E-05,1.66875156207676E-05,0.000800247111578,0.000800247111582,385.72774,35.990561,11,34.908402,34.884545,2.94956997654418
1635841,2.05791154369447E-06,2.05791151635235E-06,0.000198892603582,0.000198892603582,4004.617131,240.597936,14,238.438002,238.738505,1.5689111957796


==> Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc1.000.csv <==
1521,0.313263983049133,0.313265991230035,0.373474115468104,0.373474112372213,0.332132,0.378747,4,0.015161,0.014871,36.2025316455696
6241,0.019306792526926,0.019307715118451,0.073714539590224,0.073714547878735,1.293285,0.887547,6,0.089036,0.08189,18.8679245283019
25281,0.001335554007656,0.001335513952355,0.014077778353807,0.014077778720383,5.817038,2.359107,8,0.596952,0.593788,9.83934169278997
101761,0.00014015937258,0.000140159549915,0.003266694699638,0.003266694702324,35.744372,7.00511,11,4.130301,4.100724,5.05770735524257
408321,1.66875149087112E-05,1.66875202923275E-05,0.000800247111578,0.000800247111639,385.72774,28.467358,14,34.908402,34.884881,2.63878029710712
1635841,2.05791154369447E-06,2.05791172506767E-06,0.000198892603582,0.000198892603599,4004.617131,132.511504,19,238.438002,238.804594,1.33444460726846


==> Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc2.000.csv <==
6241,0.019306792526926,0.019451112872378,0.073714539590224,0.073725268693,1.293285,0.747356,12,0.089036,0.086022,16.9811320754717
25281,0.001335554007656,0.001338603052512,0.014077778353807,0.01407789005953,5.817038,1.852025,16,0.596952,0.593768,8.74608150470219
101761,0.00014015937258,0.000140337469959,0.003266694699638,0.003266698849495,35.744372,5.365091,22,4.130301,4.097606,4.42781690140845
408321,1.66875149087112E-05,1.67008152764178E-05,0.000800247111578,0.000800247719908,385.72774,19.556502,29,34.908402,34.854641,2.22830336200156
1635841,2.05791154369447E-06,2.05839753216436E-06,0.000198892603582,0.000198892621877,4004.617131,84.154735,39,238.438002,238.613819,1.12269196951934


==> Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc3.000.csv <==
25281,0.001335554007656,0.001556845721154,0.014077778353807,0.014100734545726,5.817038,1.757312,24,0.596952,0.593855,8.52272727272727
101761,0.00014015937258,0.000194967730497,0.003266694699638,0.003267342375597,35.744372,4.926056,33,4.130301,4.10049,4.29577464788732
408321,1.66875149087112E-05,1.80841766366197E-05,0.000800247111578,0.000800266654255,385.72774,18.147383,44,34.908402,34.882588,2.16160086004691
1635841,2.05791154369447E-06,2.12257890919826E-06,0.000198892603582,0.000198894141326,4004.617131,77.276741,59,238.438002,238.672003,1.08440797186401


==> Results/PoissonDynamic2DHighFrequency/timing_p2_q5_cc4.000.csv <==
25281,0.001335554007656,0.00637962707061,0.014077778353807,0.015318269069171,5.817038,1.752963,33,0.596952,0.599052,8.41300940438872
101761,0.00014015937258,0.000624576377508,0.003266694699638,0.003309842212068,35.744372,4.813595,44,4.130301,4.093971,4.2566510172144
408321,1.66875149087112E-05,7.33079805604346E-05,0.000800247111578,0.000800920543659,385.72774,17.738756,59,34.908402,34.861108,2.13423573103987
1635841,2.05791154369447E-06,3.49979254538139E-06,0.000198892603582,0.000198914709404,4004.617131,75.995356,78,238.438002,238.735073,1.07189087534193


==> Results/PoissonStatic2D/eig_errors_p2_I10_QuarterAnnulus.csv <==
1521,0.0005208598348076521,0.1249966678205681,0.0001866597942381532,0.0004760014153220027,0.0007092846777680961,0.0005793372643410066
6241,3.044058067303013e-05,0.03283072837983525,1.381003507106016e-05,3.172717778454626e-05,3.11556581067407e-05,3.049212757844089e-05
25281,1.847800447762893e-06,0.008374761958336308,1.531268353005544e-06,1.805354884254484e-06,1.851536836738887e-06,1.848096928824816e-06
101761,1.139189436116794e-07,0.002113957131683719,9.826250391142821e-08,1.088808687654819e-07,1.139484311352135e-07,1.139244432124542e-07


==> Results/PoissonStatic2D/eig_errors_p2_I1_QuarterAnnulus.csv <==
1521,5.477140430087957e-07,0.0110189011844728,2.625462522054534e-05,1.253099680376124e-05,2.820890639299023e-06,1.707014405383234e-06
6241,3.248304913938682e-08,0.002407742701857174,1.211043930027245e-06,4.776982684973063e-07,5.020130977584358e-08,3.56681439939166e-08
25281,1.963384121950185e-09,0.0005531516827232963,4.519769980504407e-08,1.787673298281334e-08,2.110832397761442e-09,1.985084097100298e-09
101761,1.055742160360751e-10,0.0001320479988020651,1.865103627096687e-09,7.723688355554259e-10,1.07455377929e-10,1.060200816027645e-10


==> Results/PoissonStatic2D/eig_errors_p2_I2_QuarterAnnulus.csv <==
1521,6.597902263649758e-06,0.02829101850635141,6.829393089802238e-05,6.018767649607071e-06,1.623279782592135e-05,1.137171333098763e-05
6241,3.902408387546075e-07,0.007361411015676111,2.052480532199752e-07,7.411840527993263e-07,4.486577154239058e-07,3.973361479836512e-07
25281,2.374167706875596e-08,0.001866997058176167,3.127030367977568e-08,3.183261654271519e-08,2.415131206134902e-08,2.378432739646996e-08
101761,1.448640318812977e-09,0.0004696423849885889,1.561136997452195e-09,1.598426280224885e-09,1.453106079907229e-09,1.449674158493508e-09


==> Results/PoissonStatic2D/eig_errors_p2_I3_QuarterAnnulus.csv <==
1521,7.313299819244889e-05,0.05705290805340724,0.0003593983945506807,3.226507982034832e-05,0.0001143482922785211,8.760094658910589e-05
6241,4.302024393609827e-06,0.01521466487885448,1.010529626199741e-06,4.801308701729567e-06,4.448186590622072e-06,4.310476626301352e-06
25281,2.615455798604671e-07,0.003923872622550562,1.996513923074872e-07,2.753746883854546e-07,2.624348596214077e-07,2.616105483355113e-07
101761,1.611829603120896e-08,0.000995766029621592,1.533220128635548e-08,1.646811398359205e-08,1.612732702938047e-08,1.612028199815541e-08


==> Results/PoissonStatic2D/eig_errors_p2_I4_QuarterAnnulus.csv <==
1521,0.0004052259624387489,0.09575271463751989,0.0005799919350977234,0.0002889338685818643,0.0005298784709353299,0.0004417913698446796
6241,2.366029527678393e-05,0.02534600833852352,4.806897123899034e-06,2.447362678026366e-05,2.397835390155478e-05,2.366051119651047e-05
25281,1.435889281253822e-06,0.006553908804534103,1.206020741051361e-06,1.469780244178764e-06,1.437464931086652e-06,1.435944525951527e-06
101761,8.851691291056341e-08,0.001666940754802226,8.694950537346813e-08,8.993082900587979e-08,8.853157140720214e-08,8.851976929236116e-08


==> Results/PoissonStatic2D/eig_errors_p2_I5_QuarterAnnulus.csv <==
1521,3.553827171032253e-05,0.02297081415413516,0.0001265346932513012,7.571832038166804e-05,4.294237677981982e-05,3.85536866218672e-05
6241,2.102109149859643e-06,0.004252194475220961,6.050399257162553e-06,3.433612349112991e-06,2.151644224568372e-06,2.110880309658114e-06
25281,1.279621670846609e-07,0.000815247618874082,2.466522630584222e-07,1.665641278236762e-07,1.283020765185938e-07,1.280120045521471e-07
101761,7.878718122356076e-09,0.0001712052510356443,1.135860827616852e-08,9.073502837964043e-09,7.882754005095194e-09,7.880274210947391e-09


==> Results/PoissonStatic2D/eig_errors_p2_I6_QuarterAnnulus.csv <==
1521,4.258899798514904e-05,0.04078831537531613,2.745382066393631e-05,7.183449224612559e-05,7.026443570623542e-05,5.404718812940246e-05
6241,2.518887541214099e-06,0.009720715100868915,5.942836793337847e-06,3.606805080380582e-06,2.681566755313725e-06,2.5430469960952e-06
25281,1.533318041424536e-07,0.0022999351752091,2.232142577440754e-07,1.623344516588077e-07,1.543325680586349e-07,1.534495410737691e-07
101761,9.444129034363868e-09,0.0005565919442460654,8.677560003889084e-09,8.774556192747696e-09,9.453053451125015e-09,9.446644355648459e-09


==> Results/PoissonStatic2D/eig_errors_p2_I7_QuarterAnnulus.csv <==
1521,0.001512879958809776,0.1438210172825833,0.0003775614068715072,0.001392461140120815,0.001631766341574803,0.001549921945446897
6241,8.750116491285098e-05,0.03737926774783773,4.211075601290304e-05,8.8893421796854e-05,8.817799234606127e-05,8.747744287518344e-05
25281,5.297877208931823e-06,0.009644388501072854,4.740655221269208e-06,5.370312571528757e-06,5.300470199642859e-06,5.297874395182589e-06
101761,3.264418282356019e-07,0.002453551237429963,3.237842136627478e-07,3.300124262750614e-07,3.264634926836152e-07,3.264458854346231e-07


==> Results/PoissonStatic2D/eig_errors_p2_I8_QuarterAnnulus.csv <==
1521,0.0001201189820676518,0.07491264331211056,0.0002073794727195377,0.0001210964028572903,0.0002037009365665199,0.0001497775598195972
6241,7.076962944552179e-06,0.01934833791647605,6.417472071973407e-06,8.333242504932059e-06,7.452765188986632e-06,7.120492227841169e-06
25281,4.304212737338275e-07,0.004843355778803016,4.042624368594261e-07,4.159014821425444e-07,4.326004230392755e-07,4.306435101852912e-07
101761,2.653563058174768e-08,0.001209362588298291,2.023096357106624e-08,2.386165220968905e-08,2.655389863548407e-08,2.653960962106794e-08


==> Results/PoissonStatic2D/eig_errors_p2_I9_QuarterAnnulus.csv <==
1521,0.004427350887226567,0.200052160593728,0.003440529724116459,0.004337973113990756,0.004495182578480694,0.00445716206182567
6241,0.000253154657357868,0.05125326835009503,0.0001646477003731661,0.000255493625274994,0.0002546124875237865,0.0002530787767085485
25281,1.528401867290086e-05,0.01316230576765065,1.415902512746925e-05,1.541412471794956e-05,1.528816740403727e-05,1.528389714167133e-05
101761,9.411307075879449e-07,0.003346277044940393,9.358527819358642e-07,9.479178544324895e-07,9.411607209131034e-07,9.411360224476084e-07


==> Results/PoissonStatic2D/h1errors_p2.csv <==
1521,0.0004681577947880662,0.006655057140763072,0.0008219002199298693,0.0005981829519594139,0.0005458099917475857,0.0004898259996532614
6241,0.0001133006861977427,0.002081355784264367,0.0001429237467982941,0.0001157543762294231,0.0001136140104666513,0.0001133515490427253
25281,2.792245131532969e-05,0.0005742230247206472,3.012517588815541e-05,2.796537190532915e-05,2.792450262564762e-05,2.792259554118608e-05
101761,6.934004270853417e-06,0.0001503327121575639,7.072877725617028e-06,6.934594507019786e-06,6.934012708083998e-06,6.934004486593243e-06
408321,1.727899475081937e-06,3.842963167597657e-05,1.736222413788773e-06,1.727906567316497e-06,1.727899500257038e-06,1.727899475284314e-06
1635841,4.312884388857292e-07,9.713038611323116e-06,4.317884512821002e-07,4.312885222890841e-07,4.312884389513078e-07,4.312884389046712e-07


==> Results/PoissonStatic2D/h1errors_p3.csv <==
1600,1.70524366392443e-05,0.00550989656049712,0.001044940232435949,0.0004102287733720646,0.0003136036094787538,0.0001914350980259484
6400,2.019277418574891e-06,0.001917158816735534,0.0001341330017808631,3.792294483807686e-05,1.284544680002011e-05,5.545843443595149e-06
25600,2.467699861064809e-07,0.000554588561455677,1.61343537604243e-05,2.66616685483431e-06,6.320189249942427e-07,2.926659961610323e-07
102400,3.053274819529937e-08,0.0001485162660202738,1.822494009919549e-06,1.584026515677687e-07,3.640312745538788e-08,3.070682341227928e-08
409600,3.798160233345135e-09,3.839218595948485e-05,2.042504130489305e-07,9.0112215141713e-09,3.838678085675528e-09,3.798507122607614e-09
1638400,4.736534202940295e-10,9.757817639842881e-06,2.342099427659903e-08,6.271558053832996e-10,4.738676078506991e-10,4.736597075170631e-10


==> Results/PoissonStatic2D/l2errors_p2.csv <==
1521,6.266341277689742e-06,0.002300042240209697,7.919021020359053e-05,5.202050661545305e-05,3.70343965307682e-05,2.002637306003918e-05
6241,7.414869762654671e-07,0.0007788700406650398,6.293183150274959e-06,2.713642878248308e-06,8.940813294537197e-07,7.673386643205098e-07
25281,9.057782612336473e-08,0.0002213287290758837,5.084117087500394e-07,1.976811666847798e-07,9.183666325670346e-08,9.066040222663488e-08
101761,1.120478690622791e-08,5.872138419954726e-05,3.763374242564481e-08,1.623751980953684e-08,1.12105164758374e-08,1.120492282705138e-08
408321,1.393684223845611e-09,1.510804222839274e-05,2.787921184823555e-09,1.594249013876203e-09,1.393702054408676e-09,1.393684386487463e-09
1635841,1.737913877546081e-10,3.8307341947547e-06,2.339359870620685e-10,1.808506001957639e-10,1.737914792957496e-10,1.737914200534945e-10


==> Results/PoissonStatic2D/l2errors_p3.csv <==
1600,2.86664842679545e-07,0.001864372817241047,0.0001190053684838602,3.626524879706413e-05,3.580416821935621e-05,2.137220033527853e-05
6400,1.662000253401435e-08,0.0007137774824434346,7.903581326380983e-06,1.6176084785354e-06,8.395322842789903e-07,3.865775300961793e-07
25600,1.007074154554904e-09,0.0002125692148744898,6.160979854865858e-07,7.930390128386634e-08,2.662920418883099e-08,7.838950379811822e-09
102400,6.207519903642395e-11,5.75847147894508e-05,4.427351707764622e-08,7.164492393441278e-09,6.427609207054829e-10,1.310718630080532e-10
409600,3.854423246447312e-12,1.496320220473644e-05,2.982508299217934e-09,6.066205610603327e-10,1.321410539300857e-11,4.069175763785199e-12
1638400,2.403105982504089e-13,3.812451147646094e-06,1.93740891287885e-10,4.451253258892258e-11,3.192952072916571e-13,2.447967459500441e-13


==> Results/PoissonStatic2D/omega_diff_p2.csv <==
0,-4.419874537752642e-07,-1.890568586675173e-07,-2.095432211937791e-08,-6.560665758565682e-09
0.0004166666666666667,4.098033398980889e-07,-8.195780577533328e-08,-5.485295037879093e-08,-1.49383536418366e-08
0.0008333333333333334,2.108118086370204e-06,7.038361464536204e-09,-1.15176800802503e-07,-2.193525439421192e-08
0.00125,4.397111828411774e-06,1.3908630819714e-07,-2.578740525655298e-07,-2.944210529150446e-08
0.001666666666666667,-4.401201188768516e-07,-1.733505335469574e-07,-1.825457260227081e-08,-4.754203534773767e-09
0.002083333333333333,-1.848266522701382e-07,-1.497660697722628e-07,-5.702376197797159e-08,-1.413061146440373e-08
0.0025,5.868013271043004e-06,2.388163618144638e-07,-4.455365720259857e-07,-3.7459756054178e-08
0.002916666666666667,5.976114101959875e-07,-1.374181653468681e-07,-1.224969212361383e-07,-2.592248261499932e-08
0.003333333333333334,5.351884167273805e-06,1.934856758839903e-07,-3.681520135974975e-07,-3.185740021893734e-08
0.00375,2.115850993753922e-06,-4.97969445171824e-08,-2.415253845407095e-07,-3.75510480223329e-08
0.004166666666666667,3.352815979427339e-06,5.2670128683499e-08,-3.770459388478038e-07,-4.401331830259393e-08
0.004583333333333333,3.724974576064494e-06,8.58739137846016e-08,-2.101201830782656e-07,-2.481335494087095e-08
0.005,-4.009656426868463e-07,-1.561906563616175e-07,-1.66522347167304e-08,-4.027892235468912e-09
0.005416666666666667,-3.8751886180533e-07,-1.778265986580045e-07,-5.527957783844213e-08,-1.305653874321609e-08
0.005833333333333334,-2.60262299914376e-07,-2.497155168719767e-07,-1.217773663328519e-07,-2.668843609430533e-08
0.00625,3.22109473309604e-06,6.650065017637021e-08,-3.129194128484557e-07,-3.590002258498861e-08
0.006666666666666667,2.804022827032042e-06,5.394553131357211e-08,-1.037396195141504e-07,-1.995920790850528e-08
0.007083333333333333,1.828789306639105e-07,-2.930337889472759e-07,-2.296790597593241e-07,-4.265009493959182e-08
0.0075,2.30468373843011e-06,4.346406720942955e-08,-1.859835561134158e-07,-2.668206374392767e-08
0.007916666666666667,-1.590081889300915e-07,-1.61508077526391e-07,-7.135286624937793e-08,-1.895226917265766e-08
0.008333333333333333,4.16643746124018e-07,-3.226055923780165e-07,-3.449313996372935e-07,-5.424637469366762e-08
0.008750000000000001,-3.174766279664357e-07,-1.281701730007459e-07,-1.445350330919629e-08,-3.355339489966346e-09
0.009166666666666667,-9.197834272041608e-08,-3.674435385598286e-07,-3.162216486178414e-07,-5.292204696011435e-08
0.009583333333333333,-9.562860746208016e-08,3.047551158827381e-08,-6.193402865261239e-08,-1.712811455963038e-08
0.01,1.828506493757897e-06,5.798517746397832e-08,-9.943620048878318e-08,-2.018660126402116e-08
0.01041666666666667,-3.46218203761736e-07,-1.622996463972488e-07,-4.976256068366341e-08,-1.136675179033184e-08
0.01083333333333333,-4.373613431864461e-07,-2.636916935911955e-07,-1.120162801290214e-07,-2.453505806161944e-08
0.01125,-7.680826861519798e-07,-3.597957044995719e-07,-2.281042103754765e-07,-4.75087264750866e-08
0.01166666666666667,-5.428198443149992e-07,-3.85965374589993e-07,-2.096523280793418e-07,-4.170857453045378e-08
0.01208333333333333,1.77887573711485e-06,-4.467080562900427e-08,-7.15697876110375e-08,-1.746345454291565e-08
0.0125,3.519022931335889e-07,-3.683305396500753e-08,-6.889372335374032e-08,-1.742837096000258e-08
0.01291666666666667,-1.084488689548679e-06,-5.475530194504865e-07,-3.142976029706205e-07,-5.714417209683028e-08
0.01333333333333333,-7.496216383612574e-07,-2.599374963907371e-07,-1.535797433443481e-07,-4.020586129329299e-08
0.01375,2.000296288148554e-06,-2.115088640257272e-08,-1.020739292188808e-07,-1.820211698135706e-08
0.01416666666666667,5.008630599045422e-07,8.114120506170452e-08,-6.32047171391775e-08,-1.555893671523494e-08
0.01458333333333333,-2.347933034089674e-06,-7.493726813897776e-07,-3.256118613364935e-07,-6.47242046093594e-08
0.015,-2.00974728516647e-07,-8.857287835553807e-08,-1.004966610480429e-08,-2.270448508918963e-09
0.01541666666666667,-9.199657605043631e-07,-1.879154857013228e-07,-1.115452353868143e-07,-3.29765103766174e-08
0.01583333333333333,2.296007017393648e-06,8.006744230945275e-09,-1.378639228899691e-07,-1.962645680055204e-08
0.01625,-1.467226546956444e-07,-1.010997596993267e-07,-3.492804857767406e-08,-7.784972703478302e-09
0.01666666666666667,-3.741639200751454e-06,-9.014436523398444e-07,-2.959128925580288e-07,-7.005190985710692e-08
0.01708333333333333,1.720764563584127e-06,4.192680351411427e-08,-7.499426934168242e-08,-1.57399117619827e-08
0.0175,-1.494707643179261e-07,-1.652106254588618e-07,-8.061386857715711e-08,-1.748542705189413e-08
0.01791666666666667,-2.625141614186872e-07,-2.635291397072744e-07,-1.541039768041278e-07,-3.132833149712097e-08
0.01833333333333333,-4.447706028984384e-06,-9.308938532987179e-07,-2.634899864732079e-07,-7.174090961399769e-08
0.01875,2.78656238217777e-06,3.223566797372137e-08,-1.738062509696236e-07,-2.137336891790672e-08
0.01916666666666667,-1.361720131770401e-07,-8.035795350860973e-09,-9.184890667541913e-08,-2.63082307186944e-08
0.01958333333333333,2.006789887792162e-06,5.73836473042313e-08,-1.018660941395328e-07,-1.657334979883752e-08
0.02,-8.863426344414634e-07,-4.313498534665848e-07,-2.359248800728958e-07,-4.544422677686358e-08
0.02041666666666667,-2.246247128281603e-06,-6.821481344675015e-07,-2.670746987993642e-07,-5.698945013653875e-08
0.02083333333333333,-4.643673305588573e-06,-8.641061921277735e-07,-2.329573113014066e-07,-6.845481537939572e-08
0.02125,3.307271958301339e-06,5.008521692269026e-08,-2.052730984385098e-07,-2.308000076737252e-08
0.02166666666666667,1.186901872003959e-06,4.492433578046444e-08,-9.182673830258681e-08,-2.22007780123947e-08
0.02208333333333333,2.330880541879936e-06,7.352639400886041e-08,-1.32355593588452e-07,-1.798180769475741e-08
0.0225,-3.961017796011745e-06,-9.572377064364828e-07,-2.870845507214363e-07,-7.132365822072722e-08
0.02291666666666667,-9.291091680194216e-08,-4.974934790174093e-08,-5.656853554277425e-09,-1.196191191481629e-09
0.02333333333333333,-3.715101494695649e-06,-6.275438883677149e-07,-1.995573040114607e-07,-6.002801759272974e-08
0.02375,4.464062930459916e-08,-3.762546080196745e-08,-1.923405924721561e-08,-3.967952328379333e-09
0.02416666666666667,3.556689122835359e-06,6.642351690411584e-08,-2.272886405561436e-07,-2.451482938379292e-08
0.02458333333333333,1.78857464786543e-06,9.539107399554323e-08,-1.080077643514751e-07,-2.008933431465747e-08
0.025,1.955117892328835e-07,-4.657881715883788e-08,-4.434033526527737e-08,-8.981501019662803e-09
0.02541666666666667,-5.487614828437652e-06,-1.20611847796924e-06,-3.182126988294954e-07,-8.680210195532843e-08
0.02583333333333333,2.764557143800508e-06,8.464751860711329e-08,-1.619706138603878e-07,-1.960148657460509e-08
0.02625,2.866489739005171e-07,-7.159768214848828e-08,-8.473201639608989e-08,-1.63323549649736e-08
0.02666666666666667,-1.086231854788281e-09,-1.472180414248829e-07,-1.263456090873364e-07,-2.308189924871974e-08
0.02708333333333333,-1.943189200239848e-06,-3.897472060303721e-07,-1.693250497974793e-07,-4.940026431184576e-08
0.0275,3.617802572132044e-06,7.359831342442134e-08,-2.385036904448722e-07,-2.543302360461125e-08
0.02791666666666667,-6.717448865592927e-06,-1.408356525796561e-06,-3.550722159021033e-07,-1.002966541159801e-07
0.02833333333333333,2.279718326625427e-06,1.211413870193385e-07,-1.29938704483842e-07,-1.956084639129158e-08
0.02875,3.170164649314397e-06,9.057450254243799e-08,-1.865887720664572e-07,-2.114239312598161e-08
0.02916666666666667,-8.546571103743728e-07,-2.90371727121994e-07,-1.385490504430244e-07,-2.841917805019533e-08
0.02958333333333333,2.838388985115689e-06,1.0068467827858e-07,-2.400312719808776e-07,-2.561991485213134e-08
0.03,-7.26577740091598e-06,-1.481842218141639e-06,-3.830232442902782e-07,-1.082392492637658e-07
0.03041666666666667,-3.692560858160453e-07,-1.440479281575225e-07,-1.516467241152586e-07,-3.939620750234019e-08
0.03083333333333333,-2.038841849589648e-06,-4.724408838023669e-07,-1.522049388560232e-07,-3.776880502684097e-08
0.03125,2.736399144185021e-06,1.310048285376503e-07,-1.52108876354452e-07,-1.991838990787123e-08
0.03166666666666667,3.327764692380629e-06,9.521964715199379e-08,-2.02423660506964e-07,-2.243881707083835e-08
0.03208333333333333,-3.301598068127594e-06,-6.848962264655008e-07,-1.854709264628086e-07,-5.125306147675006e-08
0.0325,-2.182203585082758e-08,-2.155831338241055e-08,-3.474015132423513e-09,-6.868125485692036e-10
0.03291666666666666,1.169325125841864e-07,-6.900687260498771e-09,-1.19763090169455e-08,-2.314921710665858e-09
0.03333333333333333,-6.876144645278432e-06,-1.439885466311723e-06,-3.891917251297824e-07,-1.080602143465904e-07
0.03375,3.173066206642023e-06,5.094326555840827e-08,-2.30307545724854e-07,-2.518911430615418e-08
0.03416666666666666,3.055372862863145e-07,3.229438855664407e-09,-2.669475203888407e-08,-5.155833616228345e-09
0.03458333333333333,1.048866563434464e-06,3.796259290722268e-08,-1.487194199958123e-07,-3.240270203170166e-08
0.035,4.793985911843554e-07,9.768516620156457e-09,-4.776998577347382e-08,-9.121784429578954e-09
0.03541666666666667,3.091955643074754e-06,1.330388299449865e-07,-1.700771366084608e-07,-2.067280287637306e-08
0.03583333333333334,3.329145179086503e-06,9.231267800543948e-08,-2.088230373753217e-07,-2.332849865188166e-08
0.03625,-4.551386058691887e-06,-9.302912949956074e-07,-2.39789621893983e-07,-6.815212309385141e-08
0.03666666666666667,4.270642148186305e-07,-1.168524094121817e-08,-6.417021255534772e-08,-1.159635575754569e-08
0.03708333333333334,-5.852735315635158e-06,-1.229729657663933e-06,-3.678319169537474e-07,-9.847667342264254e-08
0.0375,3.679427152382028e-06,7.46310399384575e-08,-2.127316891389082e-07,-2.406599554772888e-08
0.03791666666666667,5.042526198436005e-08,-6.75624155615035e-08,-6.30526397716506e-08,-1.244705113245507e-08
0.03833333333333333,2.154358561042157e-06,1.385792410010375e-07,-1.586987626079537e-07,-2.885132575190293e-08
0.03875,-5.869942562306487e-06,-1.198896637585981e-06,-3.121515008971022e-07,-8.749732761677429e-08
0.03916666666666667,2.648882102664675e-06,1.059963703384156e-07,-2.07016876382156e-07,-2.367549108826079e-08
0.03958333333333333,3.203102895027937e-06,1.335520483952505e-07,-1.807477714003147e-07,-2.156907249436767e-08
0.04,-4.833645079523385e-07,-1.351890830151886e-07,-6.305935075619386e-08,-1.578988632221202e-08
0.04041666666666666,-4.118065676520126e-06,-8.931151257030963e-07,-3.209823056728171e-07,-8.116623776663335e-08
0.04083333333333333,2.782192856670895e-06,5.420801302678801e-08,-1.918808253842429e-07,-2.255323386020693e-08
0.04125,-6.996219066505565e-06,-1.477379704801623e-06,-3.93628269670612e-07,-1.074936318752176e-07
0.04166666666666666,-1.057485306667614e-06,-2.157420655695251e-07,-7.408552402349016e-08,-2.170421710458219e-08
0.04208333333333333,2.853733410513646e-06,1.729193546410649e-07,-1.74040990610422e-07,-2.769719788386188e-08
0.0425,2.893029970888243e-06,5.71076113580167e-08,-1.960162208812257e-07,-2.360327371470083e-08
0.04291666666666667,3.176483181106997e-06,1.276416477959833e-07,-1.84038254218793e-07,-2.241165987725223e-08
0.04333333333333333,1.915781256664746e-08,-1.567673801949185e-09,-2.324402941144763e-09,-4.386383219891311e-10
0.04375,1.049218752394357e-07,4.660554110997702e-09,-8.702585400255761e-09,-1.655036799452907e-09
0.04416666666666667,-1.542914479389049e-06,-3.111972729593908e-07,-9.81696204427992e-08,-3.00290982239541e-08
0.04458333333333334,2.348564134089527e-07,1.255813506730663e-08,-1.850010909758655e-08,-3.633329593123817e-09
0.045,2.204610249547251e-06,3.53222226633885e-08,-1.697183295918708e-07,-2.084654984665997e-08
0.04541666666666667,-7.907187372713823e-06,-1.706956357829687e-06,-4.715734369740095e-07,-1.251264981763719e-07
0.04583333333333333,-1.992167373897531e-06,-5.013829877154131e-07,-2.617377238794457e-07,-6.028065766658593e-08
0.04625,3.542850094662252e-07,1.819331715359966e-08,-2.949786895635827e-08,-6.20509931550916e-09
0.04666666666666667,3.102547372630399e-06,1.707366276750282e-07,-1.8629361048577e-07,-2.742695307788044e-08
0.04708333333333333,3.294696160838396e-06,6.971610329122487e-08,-1.788674545992267e-07,-2.306713468598769e-08
0.0475,3.39274857422084e-07,4.858204399070022e-09,-3.365909887958443e-08,-7.103790243390863e-09
0.04791666666666667,2.572546801042359e-06,1.358397922409933e-07,-1.813038041225816e-07,-2.302234242109167e-08
0.04833333333333333,-2.324826308882076e-06,-4.572765131491673e-07,-1.393433210859007e-07,-4.127235739068355e-08
0.04875,1.67204288541869e-07,-2.554066131587041e-08,-3.155727471451457e-08,-6.70313012541688e-09
0.04916666666666666,-8.281733262289818e-06,-1.837292491193751e-06,-5.287708418205896e-07,-1.366305631513688e-07
0.04958333333333333,1.967349730817723e-06,2.185171763130139e-08,-1.500896431348151e-07,-1.923589371376793e-08
0.05,5.071687074531008e-08,-1.394430122523999e-07,-2.060057609074904e-07,-4.093219581249956e-08
0.05041666666666667,-4.248150616648446e-07,-4.611789100651624e-07,-1.97561164826753e-07,-5.567611158292462e-08
0.05083333333333333,-2.863166878568793e-06,-2.399109582193582e-07,-3.170364795692625e-08,-7.938508957629862e-09
0.05125,3.102099212345697e-06,1.513923965361744e-07,-1.908697133491172e-07,-2.682074289497566e-08
0.05166666666666667,2.537689833913402e-06,4.668913198351856e-08,-1.595479731943274e-07,-2.231910747007487e-08
0.05208333333333334,2.768377908171444e-06,9.026711976599162e-08,-1.718114829944103e-07,-2.341732464967933e-08
0.0525,-1.971035588584914e-07,-7.718999255521258e-08,-3.612463043262986e-08,-1.046361722375882e-08
0.05291666666666667,-7.910667586680889e-06,-1.812770956203725e-06,-5.491412193577605e-07,-1.382744079551301e-07
0.05333333333333334,1.964683996325333e-06,1.497564187963789e-08,-1.367470891895361e-07,-1.799958668298655e-08
0.05375,1.580969243992944e-06,1.292138526850553e-07,-1.656646441664687e-07,-2.701882723681984e-08
0.05416666666666667,-4.378121450489172e-06,-8.91930409859731e-07,-2.726008143949635e-07,-7.338930833667048e-08
0.05458333333333333,-1.242472718636736e-07,-8.815959027707387e-08,-4.493005786882038e-08,-1.391538804865563e-08
0.055,2.549184485350847e-06,1.478791083005105e-07,-1.868536588787977e-07,-2.528219900503611e-08
0.05541666666666667,2.051632247929517e-06,2.570975284257645e-08,-1.397676551933145e-07,-2.150896843683533e-08
0.05583333333333333,4.092964221986145e-08,1.245402762274289e-08,-1.613814104772131e-09,-3.100662628229879e-10
0.05625,3.111265120272836e-06,9.776032544536279e-08,-1.581130859941118e-07,-2.344979709405894e-08
0.05666666666666666,6.162128637767062e-08,1.002931425242031e-08,-6.858228283272542e-09,-1.391229603266704e-09
0.05708333333333333,1.027213383062611e-07,1.162586352663857e-08,-1.38195838832167e-08,-3.030326555316715e-09
0.0575,-6.755723739179587e-06,-1.603108778224887e-06,-5.222736392437651e-07,-1.28002806793788e-07
0.05791666666666666,2.067315072145622e-06,1.450870181853649e-08,-1.316948691996403e-07,-1.734580756881698e-08
0.05833333333333333,-5.617664956119205e-06,-1.183918196667068e-06,-3.606863712779994e-07,-9.385150250803298e-08
0.05875,1.149716941391984e-07,8.770284244739393e-09,-1.866438619221566e-08,-5.026644755013865e-09
0.05916666666666667,-3.179532494864348e-07,-1.322271528479812e-07,-6.245046009816023e-08,-1.871087633902151e-08
0.05958333333333334,2.516195913734627e-06,2.740663128843427e-07,-1.453878265607578e-07,-1.986278655157518e-08
0.06,3.581938521910445e-08,-1.086915000492978e-08,-1.579656426264576e-08,-5.418357548539583e-09
0.06041666666666667,1.857181819197194e-06,9.958194320892812e-09,-1.227142601741626e-07,-2.085362277575856e-08
0.06083333333333334,2.694500887135564e-06,1.06487247388834e-07,-1.736730207582265e-07,-2.292415067536208e-08
0.06125,2.458329279429844e-06,7.502289854790764e-08,-1.43456831109387e-07,-2.322763892112157e-08
0.06166666666666667,-1.026050904517707e-07,-4.083288552307745e-08,-1.604077843174649e-08,-5.019974407329754e-09
0.06208333333333333,-6.200260068514834e-07,-1.82804602476895e-07,-8.882013055770826e-08,-2.500764593251964e-08
0.0625,-6.901586661265164e-06,-1.502320755139501e-06,-4.548095919308155e-07,-1.155399232733561e-07
0.06291666666666666,2.139606877625374e-06,1.859352977683386e-08,-1.353971288373784e-07,-1.739593492729274e-08
0.06333333333333334,-5.014141193461055e-06,-1.225865379673559e-06,-4.49996111268771e-07,-1.068482221660612e-07
0.06375,-1.942480723192282e-07,-6.414721214926479e-08,-2.066235228907216e-08,-5.924141489173164e-09
0.06416666666666666,2.562330514645492e-06,3.262948313937213e-07,-1.420459890246951e-07,-1.839016901831502e-08
0.06458333333333334,-9.938231953770257e-07,-2.639866349066728e-07,-1.249623044544237e-07,-3.333938225788902e-08
0.065,-2.286013118831054e-07,-8.342253396587895e-08,-2.68451181214033e-08,-7.630598669664711e-09
0.06541666666666666,1.86204759401914e-06,2.086791144778961e-10,-1.114080388736338e-07,-2.055307070292977e-08
0.06583333333333333,2.988020457543285e-06,1.205172526152824e-07,-1.548674948850846e-07,-2.001661257863119e-08
0.06625,2.044061853383734e-06,5.48812785022654e-08,-1.290578363863737e-07,-2.278739447368858e-08
0.06666666666666667,-8.066424523418845e-06,-1.800145312888111e-06,-5.419818507832468e-07,-1.356247283106968e-07
0.06708333333333333,2.344375700576972e-06,3.42474076794828e-08,-1.474251829403121e-07,-1.815451467624681e-08
0.0675,-2.912788305383385e-06,-7.550522679356327e-07,-3.484377418616719e-07,-7.904737739887078e-08
0.06791666666666667,7.407903707389076e-08,-7.799879291922037e-08,-3.294282239648415e-08,-9.549056129269979e-09
0.06833333333333333,-1.556129376621887e-06,-3.896744393891973e-07,-1.723472016890556e-07,-4.428819023947104e-08
0.06875000000000001,2.898565867887394e-06,2.67967879049719e-07,-1.464564024588637e-07,-2.040720345240918e-08
0.06916666666666667,4.98329741750737e-08,2.155969283480928e-08,-1.215516078494776e-09,-2.511901641110514e-10
0.06958333333333333,1.429066499770959e-08,1.487825026533673e-08,-5.874544662236021e-09,-1.312403664779598e-09
0.07000000000000001,1.954711409928347e-06,-3.900202594855233e-09,-1.073688805875467e-07,-2.074630158760678e-08
0.07041666666666667,1.341923510336245e-07,-1.012244534587712e-07,-4.354789526433041e-08,-1.199076905189272e-08
0.07083333333333333,2.419869483139475e-06,1.131660121889523e-07,-1.349472088128308e-07,-1.712343753129767e-08
0.07124999999999999,-3.192122573542717e-08,1.418908263904836e-08,-1.121861587584026e-08,-2.849967806131017e-09
0.07166666666666667,1.888655738666309e-06,4.040581888219258e-08,-1.173898606640118e-07,-2.225189462436478e-08
0.07208333333333333,-8.899723113158115e-06,-2.009980699924213e-06,-6.04907793675048e-07,-1.501396472082064e-07
0.0725,-1.434876940153142e-07,7.715103521542822e-09,-1.222856756515857e-08,-4.644122029305194e-09
0.07291666666666667,2.334901359397227e-06,4.054469920829286e-08,-1.664893649388876e-07,-1.953362996392113e-08
0.07333333333333333,-2.38860761959661e-06,-5.730195823066142e-07,-2.322931731599622e-07,-5.839828869063457e-08
0.07375,-1.16107148484178e-06,-2.732669646016107e-07,-2.414053366425079e-07,-5.056711363829369e-08
0.07416666666666667,-3.52216759036169e-07,-1.47852539501386e-08,-4.710748817708904e-09,-4.922516201643827e-09
0.07458333333333333,1.489415857185695e-07,-1.045820343130409e-07,-5.791103283519444e-08,-1.477018250547532e-08
0.075,-5.965103304451823e-07,-4.449603735471709e-08,-6.870411020756689e-09,-4.852563222262813e-09
0.07541666666666667,3.164750484886396e-06,2.201554138262911e-07,-1.517976595617047e-07,-2.348132266115965e-08
0.07583333333333334,2.029248754590895e-06,-3.767246224630511e-09,-1.108316379560454e-07,-2.150243774095898e-08
0.07625,2.074284156373234e-06,1.092624126770233e-07,-1.163810335243639e-07,-1.466283216084362e-08
0.07666666666666666,1.909440948592051e-06,3.233932015410141e-08,-1.107848423948826e-07,-2.176206045888798e-08
0.07708333333333334,-7.928640476343413e-07,-6.792829203851108e-08,-1.559158406270381e-08,-6.042721336224367e-09
0.0775,-9.048404899690387e-06,-2.064991175270859e-06,-6.267155849040746e-07,-1.548487447070389e-07
0.07791666666666666,2.598435187071464e-07,-1.128470129535064e-07,-7.571079119746604e-08,-1.815758265133145e-08
0.07833333333333334,-3.56540533606335e-06,-8.225929959139996e-07,-3.046409767272418e-07,-7.59732018106407e-08
0.07875,2.478526922154997e-06,7.675020533793637e-08,-1.891982716462038e-07,-2.125853360872928e-08
0.07916666666666666,8.299151502694168e-07,8.709543466191282e-08,-1.492023809228317e-07,-2.693231372095119e-08
0.07958333333333334,-9.696053779019744e-07,-9.110552280946588e-08,-2.456069991812357e-08,-7.877874622067949e-09
0.08,2.567504923442677e-06,1.463117208321758e-07,-1.541821290848144e-07,-2.596714021818908e-08
0.08041666666666666,3.123350954027276e-07,-1.303564706998951e-07,-9.767143561718733e-08,-2.246477103082942e-08
0.08083333333333333,2.199861655270731e-06,5.444372070563875e-09,-1.212800876577361e-07,-2.280010583649485e-08
0.08125,-7.907938176149354e-07,-8.889841707244884e-08,-3.120883049537268e-08,-9.685027327107823e-09
0.08166666666666667,1.964876935321976e-06,1.082866995744331e-07,-1.022344640753344e-07,-1.297441902042744e-08
0.08208333333333333,2.006912369934205e-06,3.027731447305047e-08,-1.103208835785833e-07,-2.143734614388784e-08
0.0825,-5.11476617538625e-06,-1.135020660968832e-06,-3.871505543185718e-07,-9.671693029098064e-08
0.08291666666666667,-8.593676351601933e-06,-1.906114725524688e-06,-5.96651308814732e-07,-1.468656154532141e-07
0.08333333333333333,3.042954317235743e-06,9.142165858553207e-08,-2.110302929975555e-07,-2.306200485160488e-08
0.08375,-8.94776116666172e-07,-1.24396849041153e-07,-4.063173437077866e-08,-1.175231318533266e-08
0.08416666666666667,2.420450643812877e-06,3.520195065036919e-07,-8.557493261193722e-08,-1.124584696233199e-08
0.08458333333333333,6.236103688413231e-08,2.526054528514699e-08,-1.096755521131516e-09,-2.33120289610328e-10
0.08500000000000001,2.003815892267716e-07,-1.662344549138602e-07,-1.246211527419448e-07,-2.815541856643762e-08
0.08541666666666667,2.901318304323097e-08,1.635083688088235e-08,-5.637204977267134e-09,-1.306016915067625e-09
0.08583333333333333,-1.273318086179537e-08,1.39586658487938e-08,-1.040819331380117e-08,-2.830418053333079e-09
0.08624999999999999,2.154072626442278e-06,8.883024468677955e-08,-1.511699567477232e-07,-2.696114756093661e-08
0.08666666666666667,2.243729667351243e-06,9.624005290076092e-09,-1.373908257475526e-07,-2.454288045323862e-08
0.08708333333333333,-1.226634118451504e-07,4.774259636413285e-09,-9.522570558956956e-09,-4.566253204124965e-09
0.08749999999999999,-1.028886608459075e-06,-1.343814740237758e-07,-5.18114885623011e-08,-1.368627954348168e-08
0.08791666666666667,-6.87364972272406e-06,-1.49162356064581e-06,-4.746406285243944e-07,-1.192560861269578e-07
0.08833333333333333,2.011554755180994e-06,1.088748346307101e-07,-9.487851836250299e-08,-1.224851963058671e-08
0.08875,2.094864745172959e-06,3.304337876795227e-08,-1.160321020011111e-07,-2.1362901833365e-08
0.08916666666666667,-3.183597474871385e-07,-2.046350365641975e-08,9.103053416970967e-10,-4.793704870695574e-09
0.08958333333333333,-6.767574877969398e-06,-1.57594709790615e-06,-5.144818146570137e-07,-1.263589319626886e-07
0.09,3.218606150584281e-06,1.108572295152544e-07,-2.284923735320045e-07,-2.453185946375748e-08
0.09041666666666667,-1.969526602172104e-07,-2.332188603740113e-07,-1.574068888541717e-07,-3.584453273042358e-08
0.09083333333333334,-5.163316062154065e-07,-5.075416309795963e-08,-2.298482708449436e-09,-4.945873675604722e-09
0.09125,2.760724152538894e-06,4.580419931666862e-07,-5.435014881508623e-08,-4.065418444365902e-09
0.09166666666666666,-9.201468232152446e-07,-1.472394862470414e-07,-6.386369314877347e-08,-1.558644077687498e-08
0.09208333333333334,-6.452584336765036e-07,-7.35104760296241e-08,-1.410956812188616e-08,-6.44464248024981e-09
0.0925,1.980341880964068e-06,5.619064063826178e-08,-1.439402954199156e-07,-2.632737757430593e-08
0.09291666666666666,2.390347860341676e-06,3.425951403748331e-08,-1.562616728551161e-07,-2.64987988699408e-08
0.09333333333333334,-8.820281349974179e-06,-1.834953773746613e-06,-5.569826299010135e-07,-1.40780902295553e-07
0.09375,2.121544585063066e-06,1.099017814006774e-07,-9.511721033390019e-08,-1.25184937419753e-08
0.09416666666666666,2.256022029251705e-06,4.389645927831302e-08,-1.273538903187355e-07,-2.156446989921893e-08
0.09458333333333334,-7.728710924915949e-07,-9.692060767414308e-08,-2.588787968314884e-08,-8.609854872491875e-09
0.095,-1.012065388795752e-06,-3.468300713781365e-07,-1.975371107628459e-07,-4.625589856648819e-08
0.09541666666666666,-4.225628938500595e-06,-1.069522489048837e-06,-3.955464647186289e-07,-9.681874891995306e-08
0.09583333333333334,-6.909583256812134e-07,-1.595129566289004e-07,-7.713807457665398e-08,-1.74960541851865e-08
0.09625,3.257110049095027e-06,1.252756961582649e-07,-2.367824589805628e-07,-2.533660054155936e-08
0.09666666666666666,-5.353352607660444e-07,-9.160994579181626e-08,-3.420010321681494e-08,-1.071995075251699e-08
0.09708333333333333,2.818217577770881e-06,4.543771752738211e-07,-5.008449774060358e-08,-3.858061987883936e-09
0.0975,-3.795972574245e-07,-1.717253490890069e-07,-9.159268792315795e-08,-1.957233902757958e-08
0.09791666666666667,1.987205701500984e-06,4.764131968072082e-08,-1.352792574156267e-07,-2.441820251615714e-08
0.09833333333333333,-9.95997216196061e-06,-2.12676339678087e-06,-6.178744210217655e-07,-1.572457811629186e-07
0.09875,2.804354065110843e-06,4.501233613434976e-08,-1.741320659569162e-07,-2.843269776499528e-08
0.09916666666666667,-6.759026898048505e-07,-1.310442409394698e-07,-4.4632158479554e-08,-1.310788368897718e-08
0.09958333333333333,-2.272031849980071e-06,-5.266296029515393e-07,-2.475273129928643e-07,-6.008101716106452e-08
0.1,2.221996331186879e-06,1.107270117228369e-07,-1.02537960977229e-07,-1.369485208712137e-08
0.1004166666666667,2.3468823324702e-06,5.288435845354414e-08,-1.429922009430436e-07,-2.200889170521584e-08
0.1008333333333333,-2.146210016896583e-06,-5.350476558738451e-07,-2.647426406436441e-07,-6.415373761908809e-08
0.10125,6.223964389285299e-08,2.47137095323272e-08,-1.163070441101914e-09,-2.437929121740524e-10
0.1016666666666667,3.226301594271203e-08,1.613817422612618e-08,-5.823157173087182e-09,-1.337045344195059e-09
0.1020833333333333,3.281996065816122e-06,1.276222017863916e-07,-2.335822409561455e-07,-2.519284746703036e-08
0.1025,-9.448970076106918e-07,-1.396639434385539e-07,-5.598114047339786e-08,-1.527161822215866e-08
0.1029166666666667,-1.033784400804956e-08,1.371583571319176e-08,-1.062386824182743e-08,-2.888989526050172e-09
0.1033333333333333,-4.010018509644115e-08,-1.859919016077527e-07,-1.069997403722346e-07,-2.209435560048596e-08
0.10375,2.75518549819952e-06,3.832250421572422e-07,-6.459971523945016e-08,-8.186987900544631e-09
0.1041666666666667,-1.307007379768068e-07,3.70101241487108e-09,-9.020149043909078e-09,-4.630794380248755e-09
0.1045833333333333,-3.460208646976782e-07,-2.371249581646452e-08,3.575496841366587e-09,-4.762053490427626e-09
0.105,-4.153494071940713e-06,-7.781090809029222e-07,-3.09663745841027e-07,-7.77238052287904e-08
0.1054166666666667,-1.023888449794113e-05,-2.233722862302984e-06,-6.409415987424039e-07,-1.641219841197547e-07
0.1058333333333333,2.086827598805215e-06,5.771054520844341e-08,-1.278299427732884e-07,-2.1807481696886e-08
0.10625,2.95329995716175e-06,5.868205797392802e-08,-1.879166345546228e-07,-3.001090570428e-08
0.1066666666666667,-1.012026221284936e-06,-1.526270453530959e-07,-6.70285000457609e-08,-1.725903244687026e-08
0.1070833333333333,2.373254960907191e-06,1.145093146378078e-07,-1.160474352114982e-07,-1.559111173317889e-08
0.1075,-5.531569308618916e-07,-5.614172494754291e-08,8.683386233979239e-10,-4.901258909300928e-09
0.1079166666666667,2.508487385880468e-06,7.636984110313147e-08,-1.60434387247895e-07,-2.255834535722572e-08
0.1083333333333333,-1.837737533967128e-07,-5.100146704551524e-08,-1.462514905785651e-07,-3.436756054875502e-08
0.10875,2.347406592881424e-07,-2.063148679540757e-07,-1.236905424004214e-07,-2.548559360351618e-08
0.1091666666666667,-6.685589360376421e-07,-8.042275495523438e-08,-1.222582718934201e-08,-6.521405203190663e-09
0.1095833333333333,3.265403891763471e-06,1.136138188102702e-07,-2.185118783600971e-07,-2.39211627472e-08
0.11,-1.033930637943195e-06,-1.643615789369066e-07,-7.809951957730504e-08,-1.898382265670152e-08
0.1104166666666667,2.644885050549318e-06,2.84313007032538e-07,-8.953671444782633e-08,-1.458314423399454e-08
0.1108333333333333,-7.77206658250795e-07,-1.066501170360736e-07,-2.56492387946966e-08,-8.891157354814479e-09
0.11125,-6.034861498890945e-06,-1.129512233085431e-06,-3.832668858113432e-07,-9.896265209317037e-08
0.1116666666666667,-1.007383322906846e-05,-2.14203596882639e-06,-6.151075666809157e-07,-1.582702214859486e-07
0.1120833333333333,2.206229637870946e-06,7.95534355602993e-08,-1.235783917334389e-07,-1.909317602701224e-08
0.1125,3.001434051200453e-06,6.803670217651018e-08,-1.937465937741489e-07,-3.095938643954e-08
0.1129166666666667,3.778606805640891e-07,-2.420328547486783e-07,-1.431912889214589e-07,-3.032496522100242e-08
0.1133333333333333,-4.691476509929235e-07,-1.014153450083375e-07,-3.509162803725156e-08,-1.123423618072439e-08
0.11375,2.489978972792506e-06,1.156483379464348e-07,-1.338234697153677e-07,-1.79599584061347e-08
0.1141666666666667,2.837929615358203e-06,9.083778382637705e-08,-1.76493040580149e-07,-2.305907022864143e-08
0.1145833333333333,-1.03822774307904e-06,-1.744022846542026e-07,-8.881112049025381e-08,-2.043620754168508e-08
0.115,1.397117510347427e-06,3.151657087048733e-07,-5.822506664865218e-08,-1.180041079390737e-08
0.1154166666666667,2.700814674802164e-06,1.093375909437916e-07,-1.901100395064717e-07,-2.158610786175195e-08
0.1158333333333333,-5.862103866595919e-07,-1.494688760543764e-07,-4.665659301082594e-08,-1.395599525756108e-08
0.11625,2.514177960076532e-06,1.876638532143994e-07,-1.177316948414209e-07,-2.107207068504999e-08
0.1166666666666667,-7.914515428836643e-06,-1.515120236352857e-06,-4.647336304265619e-07,-1.223053641911074e-07
0.1170833333333333,-1.033671620716162e-06,-1.832503103080491e-07,-9.844535727709135e-08,-2.166369343937438e-08
0.1175,1.15120689713335e-07,-2.985431209293947e-07,-1.68035584530671e-07,-3.734755449167164e-08
0.1179166666666667,-8.804243043288854e-06,-1.828662470815668e-06,-5.393815084063771e-07,-1.393860842062254e-07
0.1183333333333333,2.373996409581907e-06,1.091584365235587e-07,-1.237387505104385e-07,-1.675699765995873e-08
0.11875,-8.674768078000098e-07,-1.624774602123822e-07,-5.900687642940143e-08,-1.6488848095022e-08
0.1191666666666667,5.656778400364377e-08,2.114393946469402e-08,-1.375737528354459e-09,-2.740486856352667e-10
0.1195833333333333,3.02856868122092e-06,6.777073388334815e-08,-1.899026705923948e-07,-3.10454531402929e-08
0.12,4.21560541702997e-08,1.510184777826248e-08,-6.360005345553326e-09,-1.389371033149999e-09
0.1204166666666667,2.650196200149396e-06,1.252376215101809e-07,-1.531247592837752e-07,-2.049134140404112e-08
0.1208333333333333,1.430761033194179e-08,1.449947009504926e-08,-1.167203865932676e-08,-2.990413916465354e-09
0.12125,2.982342357969414e-06,1.067172753858791e-07,-1.884178260346406e-07,-2.32820057482013e-08
0.1216666666666667,2.440187651001178e-06,5.358795178682649e-07,-8.782685106953509e-09,1.692631020379282e-09
0.1220833333333333,-1.026651937363482e-07,6.067680042524812e-09,-1.025034355779559e-08,-4.771807616071838e-09
0.1225,-9.137920539718182e-07,-1.823223744195815e-07,-7.072380167657394e-08,-1.889734391951243e-08
0.1229166666666667,-1.031242134336842e-06,-1.919243644394525e-07,-1.066164176612746e-07,-2.278070070509901e-08
0.1233333333333333,-3.365367278563171e-07,-2.153330010863336e-08,3.971452149897434e-09,-4.745729989553289e-09
0.12375,2.757518172915103e-06,1.204026439962664e-08,-1.484154952024631e-07,-1.905269163810565e-08
0.1241666666666667,-9.986637370923398e-06,-1.917549641613739e-06,-5.451129322512819e-07,-1.448171599610092e-07
0.1245833333333333,-2.932537750811729e-07,-4.134175858116411e-07,-2.007371538358523e-07,-4.74475351231173e-08
0.125,2.374252210142299e-06,1.116785468743309e-07,-1.441716244826102e-07,-2.637704204198469e-08
0.1254166666666667,-5.689295216378861e-07,-5.486226814633136e-08,2.955413003891965e-09,-4.655528923246436e-09
0.1258333333333333,-6.638963955708467e-06,-1.345210891239051e-06,-4.267147087063201e-07,-1.105728767144034e-07
0.12625,-9.240166776737575e-07,-2.010593124076434e-07,-8.233839676362336e-08,-2.105920522255249e-08
0.1266666666666667,2.535360009251326e-06,1.38115687991141e-07,-1.283376426096373e-07,-1.509889434464501e-08
0.1270833333333333,-6.949376917616228e-07,-7.886416257991151e-08,-1.000172339786241e-08,-6.201880266085557e-09
0.1275,3.005571536628537e-06,5.472251381905088e-08,-1.761856703491906e-07,-3.012714344133003e-08
0.1279166666666667,2.901813990605618e-06,1.288461115009143e-07,-1.7076137928072e-07,-2.288745841054929e-08
0.1283333333333333,-9.955212776268152e-07,-2.03898877564044e-07,-1.137226683339375e-07,-2.398663904346071e-08
0.12875,3.049148327015863e-06,1.18220169910463e-07,-1.930009218536606e-07,-2.303774114456566e-08
0.1291666666666667,-8.093832642624836e-07,-1.052336016666424e-07,-2.400427783660989e-08,-8.602129574670585e-09
0.1295833333333333,2.936517851398272e-06,6.19174203370222e-07,3.567146222405658e-09,6.496114220140504e-09
0.13,-9.38206148002776e-07,-2.170472271015841e-07,-9.343698667025895e-08,-2.292015684524276e-08
0.1304166666666667,-1.172739846864141e-06,-5.702743861991776e-07,-2.449947899058228e-07,-6.140274057886784e-08
0.1308333333333333,-4.456333917562329e-07,2.752349439529274e-07,-1.19160069703407e-07,-1.447531843784655e-08
0.13125,-1.130727898311499e-05,-2.242019147490277e-06,-6.091766561198369e-07,-1.622121622651259e-07
0.1316666666666667,-4.518814725419869e-07,-9.653741031105057e-08,-3.376509148665879e-08,-1.100535840506701e-08
0.1320833333333333,2.283405947591561e-06,6.567234544634653e-08,-1.661312848679274e-07,-2.987712474207699e-08
0.1325,-1.035484071350754e-06,-2.173357972591934e-07,-1.208693721482398e-07,-2.56001082885067e-08
0.1329166666666667,-4.01037187610494e-06,-7.850490285507186e-07,-2.992792044576664e-07,-7.726514703859878e-08
0.1333333333333333,2.708667724831157e-06,1.68836001299633e-07,-1.360736661699565e-07,-1.420909380862031e-08
0.13375,-5.744710293855367e-07,-1.501509317878619e-07,-4.586789265751933e-08,-1.389499404050364e-08
0.1341666666666667,-9.739101787357142e-07,-2.296026630918892e-07,-1.03190376140202e-07,-2.445127810039359e-08
0.1345833333333333,2.511192467846428e-06,5.103907645785788e-08,-1.515067861095231e-07,-2.825950211176104e-08
0.135,3.023291020121641e-06,1.332338707843211e-07,-1.839172605436928e-07,-2.483541810245661e-08
0.1354166666666667,3.088937839260576e-06,1.209920495711781e-07,-1.889393338497435e-07,-2.216847237117728e-08
0.1358333333333333,3.000113105474504e-06,5.956094922713941e-07,-1.351194164592565e-08,4.428950935690686e-09
0.13625,-3.060070177587014e-06,-8.142098141592903e-07,-3.040409841638174e-07,-7.968748748650205e-08
0.1366666666666667,-9.014310634921204e-07,-1.647296842771561e-07,-5.877548116293845e-08,-1.664482728615e-08
0.1370833333333333,-1.150744326053513e-05,-2.398287694994404e-06,-6.405283851190852e-07,-1.700101897427693e-07
0.1375,6.61349116482039e-08,-3.654690507206543e-07,-9.063072299590867e-08,-1.461295845134078e-08
0.1379166666666667,4.843942120768431e-08,1.575492544395447e-08,-1.679026236181504e-09,-3.157055290008462e-10
0.1383333333333333,-8.335965907652738e-07,-2.542905548673718e-07,-1.292935813824338e-07,-2.814481656082275e-08
0.13875,-1.04653402010218e-06,-2.384195941821614e-07,-1.109623679158138e-07,-2.564007623523767e-08
0.1391666666666667,5.889549862942324e-08,1.34786422129866e-08,-7.11971482124822e-09,-1.45323106953711e-09
0.1395833333333333,2.243586879663536e-06,4.786044925615625e-08,-1.823115374227451e-07,-3.144886189725894e-08
0.14,5.82552893748127e-08,1.568183076752717e-08,-1.325122801507872e-08,-3.114452950491368e-09
0.1404166666666667,-9.592225261562884e-07,-1.899163717358491e-07,-7.086184970992919e-08,-1.935910465555939e-08
0.1408333333333333,-4.067078197384773e-08,1.012591584301584e-08,-1.257059363829329e-08,-4.952057076879165e-09
0.14125,-1.376174487635724e-06,-2.475902050620789e-07,-1.803041909575333e-07,-4.528625519112134e-08
0.1416666666666667,2.895212683036526e-06,1.908982976625349e-07,-1.447299522411718e-07,-1.402455821928064e-08
0.1420833333333333,-2.837619931699859e-07,-1.666845663344424e-08,2.960431873286971e-09,-4.718538310922504e-09
0.1425,2.554769242515201e-06,-3.087473660092513e-08,-1.162089898640686e-07,-2.617136838241655e-08
0.1429166666666667,3.080072816933727e-06,1.343945708676099e-07,-1.89666315790398e-07,-2.60885114597755e-08
0.1433333333333333,-5.469565213665348e-06,-1.138981800219899e-06,-3.778275253321062e-07,-1.018822847602681e-07
0.14375,3.070804959238432e-06,1.124240502339328e-07,-1.761568416109281e-07,-2.05935081270307e-08
0.1441666666666667,-5.414636945770924e-07,-5.037212317269813e-08,4.378103610639956e-09,-4.243624646423805e-09
0.1445833333333333,-9.817472644189111e-07,-2.161538053295248e-07,-8.293805935851355e-08,-2.191385909508322e-08
0.145,-1.133475442713601e-06,-2.448836858636202e-07,-1.165721192388041e-07,-2.649508578613544e-08
0.1454166666666667,2.837355285688121e-06,5.048523008842515e-07,-4.988980394616031e-08,-2.101823492856455e-09
0.1458333333333333,-5.730782849126463e-07,-2.940046335680472e-07,-1.418020665754342e-07,-3.229156126389706e-08
0.14625,-1.052191903541071e-05,-2.323196265892923e-06,-6.275080061153423e-07,-1.652024604174452e-07
0.1466666666666667,-6.791242684334078e-07,-7.304894766160036e-08,-7.549926829427018e-09,-5.567707316692012e-09
0.1470833333333333,6.524366545891074e-06,2.661459447548993e-07,-3.544426739757499e-08,-9.136517271424671e-09
0.1475,2.243952830438101e-06,5.494281227370316e-08,-1.921028858309638e-07,-3.127227959564213e-08
0.1479166666666667,-7.961914489986684e-07,-9.76726087262313e-08,-2.144124097242838e-08,-7.852113315559191e-09
0.1483333333333333,-1.01225812500519e-06,-2.414956892208722e-07,-9.471403926541344e-08,-2.426213025807236e-08
0.14875,9.223143167963135e-07,1.925942574647469e-07,-8.74188256112756e-08,-1.914813474602579e-08
0.1491666666666667,-1.32028028601448e-06,-2.457023341640746e-07,-1.201756176988659e-07,-2.706016195108809e-08
0.1495833333333333,2.97145839495006e-06,2.065710949623692e-07,-1.518677445141988e-07,-1.434918107910886e-08
0.15,-3.802634013892605e-07,-8.24972235505186e-08,-3.095448417748419e-08,-1.015199766205212e-08
0.1504166666666667,-8.118111202652244e-06,-1.525022053368871e-06,-4.622120707051572e-07,-1.262286177878776e-07
0.1508333333333333,-1.640745285650045e-07,1.95646776021852e-07,-9.240679983279872e-08,-2.228331613370338e-08
0.15125,-7.134810411354728e-07,-3.700886704847442e-07,-1.623033043071089e-07,-3.895847716296525e-08
0.1516666666666667,3.099878503175466e-06,1.291783284274544e-07,-1.86902558921722e-07,-2.646034861444958e-08
0.1520833333333333,2.630612184283178e-06,1.117912742504261e-07,-1.538082436491111e-07,-1.839211628931842e-08
0.1525,-1.062073795246352e-06,-2.648889117178978e-07,-1.054766318971129e-07,-2.637302772510802e-08
0.1529166666666667,2.643199988937548e-06,3.834887181621194e-07,-9.526892700991969e-08,-1.07333360727619e-08
0.1533333333333333,-5.019767235059221e-07,-1.383208454630642e-07,-4.312358359584941e-08,-1.302688643517334e-08
0.15375,-8.579112662137556e-06,-2.009120125537947e-06,-5.682296014423838e-07,-1.476382125014168e-07
0.1541666666666667,6.862004809577362e-07,4.172074710860271e-08,-6.749864874184708e-08,-1.189704553957382e-08
0.1545833333333333,-1.332946842276204e-06,-2.561633600027101e-07,-1.218212559756247e-07,-2.747866714396477e-08
0.155,2.260420755904442e-06,7.626149186471101e-08,-1.951778282723103e-07,-2.968155110082149e-08
0.1554166666666667,-8.719655613103943e-07,-1.501250858426816e-07,-5.613376651181918e-08,-1.578663127848255e-08
0.1558333333333333,-1.139531824334256e-06,-2.855482463330269e-07,-1.146987519649662e-07,-2.821287126682586e-08
0.15625,2.714617184369133e-06,4.989539655973647e-07,-2.956714605314143e-08,-1.246069930514542e-09
0.1566666666666667,2.970465291131432e-06,2.126034343233872e-07,-1.547964950227889e-07,-1.494380193739583e-08
0.1570833333333333,-1.057210099969956e-06,-4.874310364540881e-07,-1.946532061438967e-07,-4.913410066521589e-08
0.1575,-1.055344097855115e-05,-1.921616484869878e-06,-5.471941030645867e-07,-1.493957227541291e-07
0.1579166666666667,3.989024004648521e-08,9.715200206819177e-09,-2.017525709400533e-09,-3.618304674239318e-10
0.1583333333333333,-9.415401892654296e-07,-1.757671654970091e-07,-6.80964198054322e-08,-1.857949243853549e-08
0.15875,3.019553454447014e-07,-3.502342196849795e-07,-7.021909546392064e-08,-2.236384042037426e-08
0.1591666666666667,3.049110103277829e-06,1.157010868279633e-07,-1.756107785872614e-07,-2.586201541313279e-08
0.1595833333333333,7.987240866398626e-08,1.16052619480444e-08,-7.973043359850068e-09,-1.522944483043723e-09
0.16,1.128864500583027e-07,1.690505332425931e-08,-1.50514210135597e-08,-3.250275809901375e-09
0.1604166666666667,2.667494271807685e-06,4.178995617584524e-08,-1.224225285175294e-07,-1.622329010043872e-08
0.1608333333333333,2.502251135623953e-06,2.589845128137027e-07,-1.407303323207009e-07,-1.951215261288475e-08
0.16125,-1.262132010225692e-06,-2.562676227167628e-07,-1.226398689365326e-07,-2.796128600448741e-08
0.1616666666666667,4.055384416373144e-08,1.459704753261334e-08,-1.533470729311046e-08,-5.152144772711692e-09
0.1620833333333333,-1.223528220568819e-06,-3.036631931838568e-07,-1.221428908267569e-07,-2.974201596209474e-08
0.1625,-6.104394065725985e-06,-1.509652615449519e-06,-4.723454812599063e-07,-1.20241410886744e-07
0.1629166666666667,-1.9102568024221e-06,-7.5969501548361e-08,-1.026184716343051e-07,-1.61881714694224e-08
0.1633333333333333,-2.051007435866016e-07,-1.122521033615092e-08,1.390416245664823e-09,-4.684984740333946e-09
0.16375,-9.834072854460527e-07,-2.042890745163285e-07,-8.00796754655296e-08,-2.128812823828445e-08
0.1641666666666667,2.259348533589036e-06,1.047735198609961e-07,-1.913761238128867e-07,-2.704370022316621e-08
0.1645833333333333,-4.839820345605561e-07,-4.540220616147435e-08,5.580298387415887e-09,-3.747136803229844e-09
0.165,-1.775002309494049e-06,-6.608201063852275e-07,-2.429255277939671e-07,-6.370126494144051e-08
0.1654166666666667,3.981117988759363e-06,6.699971266812941e-07,-6.973594256476694e-09,8.06574606924465e-09
0.1658333333333333,-6.27815049743082e-07,-6.664593831472568e-08,-4.88227973022131e-09,-4.769696459763877e-09
0.16625,2.906167303938688e-06,2.068782841442429e-07,-1.522914032028917e-07,-1.555650396085005e-08
0.1666666666666667,-1.221808408075365e-05,-2.249601020274193e-06,-6.174695412484333e-07,-1.669328231078283e-07
0.1670833333333333,-1.386543374071729e-06,-3.15124667260459e-07,-1.276921091783435e-07,-3.091469158315646e-08
0.1675,-1.045862293440327e-06,-2.337981220256285e-07,-9.192354776075517e-08,-2.388820893548604e-08
0.1679166666666667,-1.393554717926017e-06,-2.689993719040057e-07,-1.246491428690228e-07,-2.891961710559387e-08
0.1683333333333333,5.913360121149577e-06,1.962559929468892e-07,-2.592343828330892e-08,-1.754793928954212e-08
0.16875,-7.40296833049128e-07,-8.901708909499931e-08,-1.82853604003086e-08,-6.852674806661629e-09
0.1691666666666667,2.605808004678218e-06,1.111664297144007e-07,-1.551723151897441e-07,-2.436419895979091e-08
0.1695833333333333,2.44230748353527e-06,1.519031163308185e-07,-1.793762429392248e-07,-2.703027341845206e-08
0.17,2.788062702101298e-07,2.428498701712206e-07,-1.016152474845233e-07,-1.270556510430678e-08
0.1704166666666667,-3.542570267339635e-06,-9.191946060297348e-07,-3.576376508578197e-07,-8.790682950114636e-08
0.1708333333333333,-1.191862674698232e-06,-9.319989060506691e-08,-8.149496056335968e-08,-1.013362020053535e-08
0.17125,-2.498027628513497e-07,-6.620098453228332e-08,-2.719823299302093e-08,-8.943871126224718e-09
0.1716666666666667,-1.138387617700294e-06,-2.63452856847146e-07,-1.030587352151132e-07,-2.63735069015874e-08
0.1720833333333333,-1.415316069711937e-06,-3.303411381392144e-07,-1.309687318828535e-07,-3.171662365328085e-08
0.1725,2.257090059174788e-06,1.317324953593419e-07,-1.805069921093295e-07,-2.371501427667277e-08
0.1729166666666667,-3.055861437890102e-06,-9.028793241969997e-07,-3.096761107854629e-07,-8.302569253634296e-08
0.1733333333333333,-3.545702110679022e-07,-1.228028317975017e-07,-3.910267272692549e-08,-1.167432320389691e-08
0.17375,-1.444322277063505e-06,-2.935152192910917e-07,-1.301666453373242e-07,-3.094028305382575e-08
0.1741666666666667,4.668042466821887e-06,7.211666682309855e-07,-1.363646912576271e-08,9.894561490804724e-09
0.1745833333333333,-1.262256843030144e-05,-2.421148448455174e-06,-6.565952739048918e-07,-1.745318875576793e-07
0.175,2.750442048244641e-06,1.886298225224705e-07,-1.439341919382417e-07,-1.598225346747007e-08
0.1754166666666667,-1.258401615408227e-06,-2.927836701093796e-07,-1.131608882214347e-07,-2.87297290195872e-08
0.1758333333333333,-7.496288468137758e-07,-1.295959888961822e-07,-5.186069580491156e-08,-1.428156984008024e-08
0.17625,9.50331049612394e-07,7.604608357550491e-09,-5.756729206873785e-08,-1.97391292105795e-08
0.1766666666666667,2.584758511904015e-06,4.616054170532522e-08,-1.263578441452409e-07,-2.257086266132081e-08
0.1770833333333333,8.858467409071307e-07,-1.608240476444016e-08,-5.885823715144354e-08,-1.230113756659619e-08
0.1775,2.51274688641411e-06,7.143630560243125e-08,-2.064698681680738e-07,-3.242587468159278e-08
0.1779166666666667,-1.386362914560966e-06,-3.304153005300262e-07,-1.322400947341322e-07,-3.212536313326367e-08
0.1783333333333333,6.997081681621748e-07,-2.389215846147424e-07,-8.278536952726598e-08,-1.292433728337638e-08
0.17875,-1.165219650290133e-06,-3.368143726909886e-07,-2.434479008014001e-07,-5.581041453657589e-08
0.1791666666666667,-8.104742539645138e-07,-1.527367441109837e-07,-6.327694097918102e-08,-1.69536278140739e-08
0.1795833333333333,-1.381694565672774e-06,-3.219613249692148e-07,-1.221261457607292e-07,-3.092984303799609e-08
0.18,-4.986393338708328e-06,-1.215400268787077e-06,-3.936862524557111e-07,-1.064227156368497e-07
0.1804166666666667,-1.429123211488552e-06,-3.383666877905691e-07,-1.427041649897383e-07,-3.484969676201231e-08
0.1808333333333333,3.190998066696859e-08,4.054914946007773e-09,-2.34962080753786e-09,-4.065348679561581e-10
0.18125,2.26247235116308e-06,1.504538594077022e-07,-1.635368584047702e-07,-2.000427436731191e-08
0.1816666666666667,1.007901606061055e-07,9.951507880999103e-09,-8.82196586424713e-09,-1.593202599595482e-09
0.1820833333333333,1.668048675350602e-07,1.829975244621436e-08,-1.683693203104192e-08,-3.387596777478228e-09
0.1825,4.77387154003313e-06,6.867319723947297e-07,-4.02263891332715e-08,6.150171521008491e-09
0.1829166666666667,1.217090128104058e-07,1.919127638394005e-08,-1.805106203487808e-08,-5.353970509948599e-09
0.1833333333333333,-8.515972940476082e-07,-1.797612854848871e-07,-7.465303716028382e-08,-1.957669564950849e-08
0.18375,-1.156359728652949e-05,-2.37211843656926e-06,-6.529873334929584e-07,-1.696158899151695e-07
0.1841666666666667,-1.542250693878994e-06,-3.309470046700383e-07,-1.322354345167193e-07,-3.220922370625613e-08
0.1845833333333333,-1.259967169581319e-07,-5.717540189213567e-09,-1.187108448515437e-10,-4.648000690010981e-09
0.185,3.881225891901486e-06,2.44650384134691e-07,-2.156341359877011e-07,-3.533141854487392e-08
0.1854166666666667,2.172209962328572e-06,1.739898021894298e-07,-1.29067819694249e-07,-1.613228516690795e-08
0.1858333333333333,-1.562747649989682e-06,-3.473916900400979e-07,-1.298817072563568e-07,-3.292728105156451e-08
0.18625,-1.237777479809321e-06,-8.985817012070961e-08,-9.21982369878391e-08,-2.322833073610001e-08
0.1866666666666667,-4.239166857986013e-07,-4.042794923525335e-08,6.809804826937031e-09,-3.236168645753086e-09
0.1870833333333333,3.870572410121274e-07,2.253333348337245e-07,-1.069943874457327e-07,-1.927605272659415e-08
0.1875,2.680914038027803e-06,2.00038089626118e-08,-2.192816041583046e-07,-3.530820831799938e-08
0.1879166666666667,-9.275243750677815e-07,-2.08742924390915e-07,-8.592610305000075e-08,-2.214854382472771e-08
0.1883333333333333,2.479866951061678e-06,5.744126914203072e-08,-1.765742346407771e-07,-2.278917522049328e-08
0.18875,5.701935395008044e-06,2.452854445240382e-07,-4.474823536474251e-08,-9.016805114363329e-09
0.1891666666666667,-5.714612489904572e-07,-6.028267418323778e-08,-2.167238965188714e-09,-3.939895972124537e-09
0.1895833333333333,7.796494107405393e-07,1.513423229206999e-07,-1.454046284746423e-07,-2.806408087546932e-08
0.19,-1.439053339782308e-06,-4.156703281613934e-07,-1.665452969447826e-07,-4.167390169922733e-08
0.1904166666666667,-7.419968005627263e-06,-1.578437735313933e-06,-4.881851050229495e-07,-1.31699567684246e-07
0.1908333333333333,-6.743964929522885e-07,-8.037822651693159e-08,-1.499746569766319e-08,-5.794185505373941e-09
0.19125,-1.642421086877238e-06,-3.273025212101811e-07,-1.316400851316632e-07,-3.210586977353571e-08
0.1916666666666667,2.2513777683362e-06,1.569362108873128e-07,-1.417635857841786e-07,-1.618991742179298e-08
0.1920833333333333,-1.626226029807386e-06,-3.769487694150788e-07,-1.360569053618349e-07,-3.467643722363442e-08
0.1925,-1.048859496422556e-06,-2.390181412912354e-07,-9.66586546394051e-08,-2.469141226822008e-08
0.1929166666666667,4.499397582382376e-06,5.938832240648059e-07,-7.644453019464986e-08,-1.029915484880207e-09
0.1933333333333333,-1.027992487761828e-07,-4.974204310148726e-08,-2.317571850094975e-08,-7.634463232795398e-09
0.19375,-9.168348230191974e-06,-2.085532858415548e-06,-6.041119433055312e-07,-1.523731457920202e-07
0.1941666666666667,2.09261027950308e-06,1.019320619480324e-07,-1.070731026821686e-07,-1.637483915411275e-08
0.1945833333333333,-5.601023601879827e-07,-1.01915680537379e-07,-7.503040401938615e-08,-1.726209271984586e-08
0.195,-1.805133836330383e-07,-1.067990665637761e-07,-3.464059986659588e-08,-1.015874516564633e-08
0.1954166666666667,-1.206324235984502e-06,-2.704889321871517e-07,-1.067176926953352e-07,-2.721988800601115e-08
0.1958333333333333,-1.631873051667606e-06,-5.402075526336987e-07,-2.060035092242577e-07,-5.250393197650938e-08
0.19625,7.030610255526662e-07,-2.07331564815683e-07,-8.963875252915738e-08,-1.908394230850305e-08
0.1966666666666667,2.882630677977874e-06,-4.976298587398629e-09,-2.177553080802266e-07,-3.565215027260284e-08
0.1970833333333333,-1.627697625729342e-06,-3.940445221354802e-07,-1.407041909214329e-07,-3.609180650186698e-08
0.1975,1.322749921373151e-06,7.71227750910908e-08,-7.454101995797265e-08,-1.149988573439683e-08
0.1979166666666667,2.191362838523656e-06,5.082820171476655e-07,-7.266795409751303e-08,-7.087798066623779e-09
0.1983333333333333,-9.924982882172377e-06,-1.944120352648444e-06,-5.804230534998049e-07,-1.551099540404396e-07
0.19875,-1.671250692473507e-06,-3.2216026394275e-07,-1.319136591863763e-07,-3.210117537409097e-08
0.1991666666666667,-5.86692885554824e-07,-1.079962842343263e-07,-4.691603695477117e-08,-1.252624904091491e-08
0.1995833333333333,8.06498278710917e-06,5.167920338704295e-07,-4.272689967284019e-07,-4.031566846149714e-08
0.2,7.212413711718135e-06,4.987246787745781e-07,-4.213150938275435e-07,-3.930128194004084e-08
0.2004166666666667,-1.376142219102987e-06,-3.035954363824464e-07,-1.161916732196066e-07,-2.973841872776812e-08
0.2008333333333333,1.972291750198026e-06,1.641137320478557e-07,-1.15585065390005e-07,-1.255482427187002e-08
0.20125,-6.202845852991442e-07,-1.277023061261632e-07,-5.747812674952887e-08,-1.495850933237201e-08
0.2016666666666667,3.951348038205321e-06,4.685621418363883e-07,-1.13046814667009e-07,-9.644479145225446e-09
0.2020833333333333,-6.06556646942027e-06,-1.611929251755427e-06,-5.17359307471243e-07,-1.256611988860883e-07
0.2025,1.288075546484049e-06,-3.219748927161117e-08,-6.551470408772269e-08,-1.924470597387058e-08
0.2029166666666667,-1.770387424438431e-06,-4.099070493638374e-07,-1.441106642669064e-07,-3.711670109726335e-08
0.2033333333333333,2.40815067398072e-08,2.483954827169793e-07,-9.471860783694127e-08,-1.545765904850678e-08
0.20375,-2.194912478849806e-06,-7.262966560039611e-07,-2.644623371299917e-07,-6.821033908881981e-08
0.2041666666666667,2.576354039482023e-08,-5.039799132410225e-10,-2.641927035496297e-09,-4.455838870621621e-10
0.2045833333333333,1.187545767927624e-07,8.836510854340146e-09,-9.593925524478262e-09,-1.660120160355336e-09
0.205,-6.358672317528349e-07,-1.518677733782465e-07,-6.782785888728467e-08,-1.733882378189717e-08
0.2054166666666667,-1.641775637406392e-06,-3.21148112944437e-07,-1.351813450101494e-07,-3.266915716502272e-08
0.2058333333333333,2.121797711925084e-07,1.993928474353881e-08,-1.843545217243736e-08,-3.518732839451532e-09
0.20625,-1.597815185025431e-06,-3.355888350461973e-07,-1.251053466476647e-07,-3.223050017341489e-08
0.2066666666666667,1.872132093156441e-07,2.368569105631323e-08,-2.036931762492976e-08,-5.543893610955862e-09
0.2070833333333333,5.157192399866317e-06,2.2922398058687e-07,-5.525902059897601e-08,-1.49764303386025e-08
0.2075,-6.046356024835144e-07,-1.161452751992342e-08,-1.070176580977643e-07,-1.530647779542142e-08
0.2079166666666667,3.011097762305212e-06,-9.079841866082091e-09,-2.033232548655695e-07,-3.372391209320267e-08
0.2083333333333333,-1.179860635399815e-05,-2.23762222504234e-06,-6.533348881235253e-07,-1.720399787810758e-07
0.20875,3.279671917223067e-06,7.185777625990432e-07,-2.75758632061594e-08,6.310501844687109e-09
0.2091666666666667,-6.471774793489818e-08,-4.622515165811471e-10,-1.124734300697251e-09,-4.609501703689434e-09
0.2095833333333333,-6.984712806638213e-07,-1.784421029900772e-07,-7.798898932445499e-08,-1.96810519725484e-08
0.21,-3.822254970804427e-07,-3.561862604228044e-08,8.228686654483419e-09,-2.7619050426134e-09
0.2104166666666667,-1.854604500158664e-06,-4.181506246470619e-07,-1.463086109052086e-07,-3.769237230438437e-08
0.2108333333333333,3.967123387902097e-06,2.110680506729004e-07,-2.103404178344175e-07,-3.936118601153978e-08
0.21125,2.112405051348325e-06,1.147919959522072e-07,-8.632657917844824e-08,-9.699861648126427e-09
0.2116666666666667,-5.342347844449542e-07,-5.403531139013384e-08,4.469559600622431e-10,-3.174647763761464e-09
0.2120833333333333,-1.728573358650564e-06,-3.730536587995223e-07,-1.332396921560011e-07,-3.467077957124071e-08
0.2125,-3.009494788079146e-06,-1.024505067137841e-06,-4.068587424805689e-07,-9.387141684221449e-08
0.2129166666666667,3.252591395745513e-06,3.309901955829007e-07,-1.435931870608776e-07,-1.803763247636742e-08
0.2133333333333333,2.551130685301621e-06,1.976089018838319e-08,-1.619393364500495e-07,-2.757285106358271e-08
0.21375,-1.591292502353126e-06,-3.332953824252635e-07,-1.441404757663735e-07,-3.451313913538727e-08
0.2141666666666667,-3.304756005277979e-06,-9.829262514857156e-07,-3.428644234331129e-07,-8.897403638062754e-08
0.2145833333333333,-8.17126680652762e-07,-2.067833866255442e-07,-8.761142786722825e-08,-2.203009004307586e-08
0.215,-6.295885481646061e-07,-7.186544041048822e-08,-1.196227811475122e-08,-4.815846965651741e-09
0.2154166666666667,2.673238490511662e-07,-1.609268987290883e-07,-8.46610872190491e-08,-1.739131194831935e-08
0.2158333333333333,1.973766373702451e-08,-3.349796735899868e-08,-1.947272849715102e-08,-6.410714265156421e-09
0.21625,9.591995228334499e-11,-2.636504432256371e-08,-9.069464652653853e-08,-1.039107048563649e-08
0.2166666666666667,-1.867627708996402e-06,-4.174883137794199e-07,-1.476992581956307e-07,-3.780985842574598e-08
0.2170833333333333,1.156538395491673e-06,7.868081337715264e-08,-8.246159213515197e-08,-1.647764562296391e-08
0.2175,-1.252024770816357e-05,-2.39056322578672e-06,-6.904040691558716e-07,-1.783975425836598e-07
0.2179166666666667,2.801087977869764e-06,1.388585927113111e-08,-1.773178899138207e-07,-3.001684135943904e-08
0.2183333333333333,-1.806007197460345e-06,-4.024085933634943e-07,-1.406595137318763e-07,-3.698631682584998e-08
0.21875,4.071326696173203e-06,7.967498444868806e-07,-7.544986736346331e-09,1.256695393554753e-08
0.2191666666666667,-9.794918175999252e-07,-2.369960737279015e-07,-9.674548500327784e-08,-2.442583862691118e-08
0.2195833333333333,-3.298568650216791e-08,-9.082875837126125e-08,-3.050211937959873e-08,-8.72075159124399e-09
0.22,-1.567148887690079e-06,-3.709441783515893e-07,-1.621785902291371e-07,-3.858601340813192e-08
0.2204166666666667,-4.491118170794728e-07,-8.622706384784178e-08,-4.224846707587201e-08,-1.082464541876402e-08
0.2208333333333333,5.352829993057484e-07,2.615158082820761e-07,-6.885429730931739e-08,-6.629063733981823e-09
0.22125,-3.324512504656948e-07,-4.251210390119614e-07,-2.884204338521004e-07,-6.158558751184841e-08
0.2216666666666667,-4.972117737124516e-06,-1.302524508790608e-06,-4.373444282551258e-07,-1.137092672057589e-07
0.2220833333333333,-1.1604971698213e-06,-2.696297116885379e-07,-1.056418283555805e-07,-2.690248264815635e-08
0.2225,2.515616862213051e-06,1.962713335448338e-07,-1.639264106430505e-07,-2.501379279760996e-08
0.2229166666666667,-1.998579988638404e-06,-4.329041233109606e-07,-1.475669874571237e-07,-3.910720385418706e-08
0.2233333333333333,-1.825332326475546e-06,-4.081551926934809e-07,-1.489148053243037e-07,-3.753413168006638e-08
0.22375,1.650819215330729e-06,3.203897649579448e-08,-8.87595748203556e-08,-1.320973521825794e-08
0.2241666666666667,-4.525387473377266e-07,-1.020326065874439e-07,-5.186045857520697e-08,-1.297177785695201e-08
0.2245833333333333,4.332855249337583e-06,2.189321851925161e-07,-5.918712208157485e-08,-1.566493027859415e-08
0.225,-6.407340408349037e-07,-1.007045417637018e-09,-1.123028441891212e-07,-1.912102281029552e-08
0.2254166666666667,7.685032563966826e-06,4.730427575352862e-07,-3.733904650291875e-07,-4.086224393449205e-08
0.2258333333333333,6.915288328622659e-06,4.559681995955117e-07,-3.6797724800777e-07,-3.995680949641586e-08
0.22625,-1.186637669299186e-05,-2.337216539385978e-06,-6.810956526438117e-07,-1.720344181929847e-07
0.2266666666666667,-1.391779809308036e-06,-3.02590531299014e-07,-1.144695127372914e-07,-2.947721583768843e-08
0.2270833333333333,2.82000512473745e-06,2.978753011710823e-09,-1.428045093192797e-07,-2.546408482242402e-08
0.2275,4.569713724591538e-06,7.711818861442959e-07,-7.573404476248165e-09,1.290157965629116e-08
0.2279166666666667,-4.367790554176549e-07,-1.226254216876825e-07,-6.101881771232581e-08,-1.503716317850208e-08
0.2283333333333333,2.199225922152255e-08,-3.586292431461219e-09,-2.875982265149801e-09,-4.766753086457635e-10
0.22875,1.329020769549961e-07,8.355877328348506e-09,-1.024192706634878e-08,-1.721557215510393e-09
0.2291666666666667,-2.133169052571495e-06,-4.587684142549392e-07,-1.53852556744508e-07,-4.093278493262271e-08
0.2295833333333333,-1.642870819343519e-06,-4.498552366728433e-07,-1.932766897815098e-07,-4.60397387350593e-08
0.23,2.463098129223157e-07,2.168518977376052e-08,-1.973553886589927e-08,-3.639403440105713e-09
0.2304166666666667,2.339233941994036e-07,2.765164739117261e-08,-2.205892558520172e-08,-5.714242865758031e-09
0.2308333333333333,-1.751259763678958e-06,-3.921821806738598e-07,-1.507279131111549e-07,-3.704104482256536e-08
0.23125,4.126177045577216e-07,2.45604663945132e-07,9.344931262405784e-08,-1.020122035769971e-08
0.2316666666666667,-2.025451418643479e-06,5.088562905755146e-08,2.146478681634337e-08,-2.862819432614027e-08
0.2320833333333333,-7.165289842879677e-06,-1.666059223465776e-06,-5.378619431950614e-07,-1.396738695970786e-07
0.2325,-4.730297059632174e-07,-1.457770809844524e-07,-6.979917301062981e-08,-1.704401705412897e-08
0.2329166666666667,1.070552324191781e-06,-1.016281305381026e-07,-5.691227785277706e-08,-7.051570645484196e-09
0.2333333333333333,4.089109934774785e-06,2.556370928478387e-07,-2.227585437688827e-07,-3.241413056793732e-08
0.23375,-2.710187574896675e-08,3.876167996986562e-09,-1.349069363970652e-09,-4.57208728129064e-09
0.2341666666666667,1.638895037422793e-06,1.029226968276816e-07,-1.762640318116776e-07,-3.2532273595652e-08
0.2345833333333333,-1.562115147954652e-06,-3.412969263723783e-07,-1.231791081040893e-07,-3.215563675213111e-08
0.235,1.653261162940486e-06,8.700007734240372e-08,-1.712859519835951e-07,-2.987463036947454e-08
0.2354166666666667,-3.63841997409136e-07,-3.175370981867456e-08,9.969430810804969e-09,-2.357515384084464e-09
0.2358333333333333,2.604226768930531e-06,5.988643084620097e-08,-1.673309091900618e-07,-2.130647327962737e-08
0.23625,7.677277698532606e-07,6.629819806203506e-08,-8.959222611562203e-08,-1.88233756256519e-08
0.2366666666666667,-5.203089105440632e-07,-4.887815237474957e-08,2.931906420566673e-09,-2.535502483238349e-09
0.2370833333333333,-1.472808949341469e-07,-1.535189382914295e-08,-9.587174259628783e-08,-1.353051834024236e-08
0.2375,-5.708231227182961e-07,-1.708242919527636e-07,-7.79147874006214e-08,-1.905304793477832e-08
0.2379166666666667,-2.193057351843459e-06,-4.77958942130154e-07,-1.595847816369597e-07,-4.236471275056266e-08
0.2383333333333333,-9.702350767859962e-06,-2.071146161028193e-06,-6.238788252912199e-07,-1.535301223515244e-07
0.23875,-6.109484002325862e-07,-6.475660707458045e-08,-9.324449091376633e-09,-4.00707093179739e-09
0.2391666666666667,4.735802334097517e-06,6.7485031115209e-07,-2.110608844742206e-08,8.901733829887611e-09
0.2395833333333333,1.126626842133712e-06,1.805059540864467e-07,-1.15315176328709e-07,-1.961524345516734e-08
0.24,-1.696749641919761e-06,-3.748608988350162e-07,-1.319198793604031e-07,-3.489880593753303e-08
0.2404166666666667,-1.873345305003728e-06,-5.847720731591377e-07,-2.41187138000602e-07,-5.804025760143339e-08
0.2408333333333333,-1.664878543315966e-06,-3.738973611558919e-07,-1.542703268358651e-07,-3.667118020040789e-08
0.24125,1.083192549093963e-07,-1.924580840409688e-08,-1.633487426581402e-08,-5.394641361676354e-09
0.2416666666666667,-7.134585468988208e-07,-1.980491349046133e-07,-8.556632198354102e-08,-2.112226547601874e-08
0.2420833333333333,-9.629735089094006e-06,-2.011955712900502e-06,-6.285632745798607e-07,-1.62591540342415e-07
0.2425,7.388728394475029e-08,-7.707264945636584e-08,-2.70206642966412e-08,-7.520618852912261e-09
0.2429166666666667,5.078649455806448e-06,2.544787532515969e-07,-3.390235107962079e-08,-4.971113291638576e-09
0.2433333333333333,2.852119027212465e-06,5.03437267179777e-07,-8.136977964948132e-08,-9.148475717366662e-09
0.24375,-2.18514342549425e-06,-4.888884085236527e-07,-1.648395794544215e-07,-4.331374457715497e-08
0.2441666666666667,1.338928398355974e-06,-3.876910852917358e-08,-1.657637374691196e-07,-3.265518441733042e-08
0.2445833333333333,-1.939561557313345e-06,-4.111845045025603e-07,-1.4094077244323e-07,-3.766219369615192e-08
0.245,1.294319269337975e-06,3.615689872404851e-08,-9.946353126590098e-08,-1.559606957649418e-08
0.2454166666666667,-8.744998527171365e-07,-2.280142900690997e-07,-9.314033258152048e-08,-2.33086612542163e-08
0.2458333333333333,-3.579452930288327e-07,-6.70415051160511e-08,-3.829056523477879e-08,-9.384604934814411e-09
0.24625,-7.589669921197521e-07,-2.052530054453348e-08,-1.218145929110765e-07,-2.276227138218147e-08
0.2466666666666667,-1.58539616875843e-06,-3.611760075885247e-07,-1.612799548950459e-07,-3.69866310772733e-08
0.2470833333333333,-6.552243585344816e-06,-1.625557631113532e-06,-5.266946875213261e-07,-1.258358950314921e-07
0.2475,-2.487375197978805e-06,-7.972221828965608e-07,-3.082844912208477e-07,-7.540450796293788e-08
0.2479166666666667,-3.379908267773507e-07,-7.905607302455297e-08,-4.698698140776073e-08,-1.125947305037097e-08
0.2483333333333333,4.36452257478544e-06,5.492622337055623e-07,-4.067306184606732e-08,2.214907399435039e-09
0.24875,1.252110842853566e-06,-1.088768293028428e-07,-9.112841390740831e-08,-1.634715833502444e-08
0.2491666666666667,7.324452625973165e-06,4.890197498003201e-07,-3.447716025351298e-07,-3.442628401118074e-08
0.2495833333333333,6.606957367675052e-06,4.726822808822058e-07,-3.397815465817079e-07,-3.359293438766162e-08
0.25,-1.077679124728506e-06,-2.591594189452894e-07,-1.0091866204185e-07,-2.56565491067338e-08
0.2504166666666667,-2.144797283155852e-06,-4.457255993623168e-07,-1.501688693734776e-07,-4.036453004704805e-08
0.2508333333333334,-2.125567169265806e-06,-4.904320313358824e-07,-1.69575328902614e-07,-4.371435522700513e-08
0.25125,-2.964166432494741e-07,-9.594437440329591e-08,-5.495912753989091e-08,-1.300837606122882e-08
0.2516666666666666,-1.157821382902281e-05,-2.277242419259664e-06,-6.906764748419971e-07,-1.776554801165388e-07
0.2520833333333333,3.523900727804746e-06,2.466481575897301e-07,-2.245661963204021e-07,-3.254952061941187e-08
0.2525,2.04367912356257e-06,1.223679608644539e-07,-6.455562614843468e-08,-8.077035754308108e-09
0.2529166666666667,3.433491977671698e-06,7.52172744752528e-07,-1.001412550996201e-08,7.400564478071965e-09
0.2533333333333334,2.087087525688773e-08,-5.104458647860512e-09,-3.046200272267333e-09,-4.991354004733172e-10
0.25375,1.434075330835785e-07,8.502315107002096e-09,-1.075085485971338e-08,-1.776620099350976e-09
0.2541666666666667,-1.759578313671629e-07,3.354232346392395e-08,-1.6027194162797e-07,-3.246093968691932e-08
0.2545833333333333,-1.240556330679367e-06,-2.957175370723738e-07,-1.090026866615157e-07,-2.819822809293172e-08
0.255,-1.54404249521838e-07,-4.63335504556124e-08,-1.089515650949364e-07,-1.857983807038264e-08
0.2554166666666667,2.689209759470862e-07,2.342738445347484e-08,-2.070184493566213e-08,-3.747726909419277e-09
0.2558333333333334,-3.105738027906575e-07,-1.152598035675218e-07,-6.23214159236941e-08,-1.465878335045039e-08
0.25625,-1.481033402570724e-06,-3.634862729584214e-07,-1.741150930434669e-07,-3.881934428856615e-08
0.2566666666666667,1.944110649856872e-06,4.696843423630045e-08,-1.632624490405652e-07,-2.15546403425444e-08
0.2570833333333333,2.609235895563541e-07,3.084299545130149e-08,-2.305342197005849e-08,-5.861725106972667e-09
0.2575,-2.294398541876783e-06,-4.770037114757183e-07,-1.59623069325664e-07,-4.291158468583282e-08
0.2579166666666667,-1.277477912077674e-08,6.937945811032767e-09,-7.090297045076538e-10,-4.536431749621767e-09
0.2583333333333334,-3.74789512863421e-06,-1.083857232565681e-06,-3.935567832074664e-07,-9.799135849281398e-08
0.25875,-2.02417965291053e-06,-4.819117054419239e-07,-1.73743989497586e-07,-4.355176454519032e-08
0.2591666666666667,-3.133818456134347e-06,-1.068995152519475e-06,-4.042078211270926e-07,-9.320859903108928e-08
0.2595833333333333,-3.675724082499766e-07,-2.929248884753516e-08,1.206399324799366e-08,-2.035315245342331e-09
0.26,5.577653492662591e-07,3.159126267436231e-07,6.747772183125933e-09,-1.126877217091412e-08
0.2604166666666667,-2.311081593863293e-07,7.122823536999728e-08,6.671257625370323e-09,-3.142704317696951e-08
0.2608333333333333,-3.890094808045229e-07,-1.362809969666588e-07,-6.883620190527738e-08,-1.628098273793321e-08
0.26125,4.009241455507871e-06,3.737877909030737e-07,-6.059051757395208e-08,-5.906746951734104e-09
0.2616666666666667,4.520910205570733e-06,2.555243104612335e-07,-5.671596407451835e-08,-1.059814847590122e-08
0.2620833333333333,-1.379045596153023e-06,-3.291857305485354e-07,-1.176339610903441e-07,-3.092739488518065e-08
0.2625,-5.280265355875014e-07,-4.542095066743461e-08,5.263364222848636e-09,-2.045941871993269e-09
0.2629166666666667,-6.162901110555103e-07,-5.988606503482523e-08,-7.152796867924373e-09,-3.403244944456031e-09
0.2633333333333333,-1.244342717681469e-05,-2.39362885770178e-06,-7.087591717002087e-07,-1.810334329655244e-07
0.26375,-2.39021723602541e-06,-5.037832539656813e-07,-1.692388472499998e-07,-4.519531629657534e-08
0.2641666666666667,-5.094779942480364e-07,-1.593825758630411e-07,-7.481918721672769e-08,-1.794408960615265e-08
0.2645833333333333,7.788872156364703e-07,4.903781627375253e-08,-9.839442073662153e-08,-1.246178006032081e-08
0.265,1.315357689212838e-06,-9.390158570439664e-09,-1.198940855084179e-07,-2.162680448629202e-08
0.2654166666666667,1.640743178315856e-07,-8.182817018596695e-09,-1.387309766291135e-08,-4.637030262181198e-09
0.2658333333333333,3.441992496687405e-06,8.634256049210698e-07,3.651685219429336e-08,1.699836598077493e-08
0.26625,-1.472697041908242e-06,-4.036852325839983e-07,-1.9601507122885e-07,-4.330331646830799e-08
0.2666666666666667,3.034835977459407e-07,-2.921540448590647e-07,-1.510583618582856e-07,-3.268550444479707e-08
0.2670833333333333,-1.613927581342464e-06,-3.659716533665253e-07,-1.271181739548542e-07,-3.382894616349676e-08
0.2675,-1.899239779682398e-06,-4.643693856421904e-07,-1.774421054198107e-07,-4.289630317688606e-08
0.2679166666666667,1.397485451050978e-07,-6.708997414257135e-08,-2.434776432717556e-08,-6.628997351971873e-09
0.2683333333333333,-5.540283160438296e-06,-1.436792687109063e-06,-4.900464046564908e-07,-1.241028374100755e-07
0.26875,-6.445852985266019e-07,-1.851176894536668e-07,-8.077091702492425e-08,-1.972021142485078e-08
0.2691666666666667,-1.31881794598237e-07,-4.851608149286526e-07,-2.728556153383878e-07,-6.003986757522748e-08
0.2695833333333333,-3.151528238412227e-07,-5.251950922890179e-08,-3.524170244697082e-08,-8.303684411846594e-09
0.27,-2.438885757662785e-06,-5.249021063361741e-07,-1.787420886329989e-07,-4.709753546787183e-08
0.2704166666666667,6.375837622597153e-06,4.637089443875578e-07,-3.14227303614076e-07,-3.151616909477613e-08
0.2708333333333333,5.698901407217976e-06,4.479083079992953e-07,-3.095569974906006e-07,-3.073521339343113e-08
0.27125,1.343779431001866e-06,1.615409575433644e-07,-7.295310053175603e-08,-9.791078796235322e-09
0.2716666666666667,2.091775643760772e-06,3.597669808752848e-07,-8.698093038849865e-08,-1.327873192778671e-08
0.2720833333333333,-1.83712947047993e-06,-4.029253642582789e-07,-1.374778528978528e-07,-3.685381364960334e-08
0.2725,3.57171593856517e-06,1.841679985246814e-07,-2.393507348678573e-07,-3.798066186864501e-08
0.2729166666666666,-8.074601588576538e-07,-2.123946453877849e-07,-8.704731073940243e-08,-2.16724192797293e-08
0.2733333333333333,-2.821532339732248e-07,-6.146207228489287e-08,-4.312467108738114e-08,-9.954888085176466e-09
0.27375,1.368849094679875e-06,2.950850310895132e-08,-8.972286964714482e-08,-9.467851450205386e-09
0.2741666666666667,-1.18757492860684e-05,-2.316711176007839e-06,-6.762474710443772e-07,-1.712354560179193e-07
0.2745833333333333,-1.693408024016888e-06,-4.373587555729826e-07,-1.808859943364066e-07,-4.194638566970904e-08
0.275,-1.736902125641564e-06,-4.942468383690077e-07,-2.30871139209846e-07,-5.177135803287204e-08
0.2754166666666666,2.024966875657347e-06,-2.189336296146133e-08,-1.743243291970282e-07,-2.775786413282539e-08
0.2758333333333333,3.590320871834021e-06,8.205607835939394e-07,5.948952169595279e-08,2.006595954535154e-08
0.27625,-2.253618661049003e-07,-7.522979814312892e-08,-5.001064371904096e-08,-1.143237995873613e-08
0.2766666666666667,3.901962216954885e-06,1.647107647896777e-08,-1.260082074946203e-07,-2.876116306097795e-08
0.2770833333333333,-9.436206045669258e-07,-2.442291690745464e-07,-9.387197378299669e-08,-2.385086220692927e-08
0.2775,-2.436562130047087e-06,-5.388865630882496e-07,-1.877134172921367e-07,-4.84996784068763e-08
0.2779166666666666,-2.027250871400987e-06,-4.387314525343824e-07,-1.487774653824082e-07,-3.993722937472499e-08
0.2783333333333333,-7.771709367406929e-06,-1.816506543210327e-06,-5.844913583200486e-07,-1.501637292587023e-07
0.27875,2.284517228961944e-08,-5.180732320617233e-09,-3.157396959835671e-09,-5.136221883721978e-10
0.2791666666666667,-2.270443028227263e-07,-9.111416237711148e-08,-5.604987742636774e-08,-1.276482709787901e-08
0.2795833333333334,1.527765141195874e-07,9.240382891571337e-09,-1.113064261250717e-08,-1.825681129993246e-09
0.28,1.864455106032045e-06,5.575228887866257e-08,-1.470442062412126e-07,-2.999542077129178e-08
0.2804166666666666,2.867350241549791e-07,2.519758288524049e-08,-2.135861975740965e-08,-3.844336515053965e-09
0.2808333333333333,-1.288892571418909e-07,1.099634095653463e-07,-9.412939384291981e-08,-1.062054355302313e-08
0.28125,2.80486663542485e-07,3.337341178725221e-08,-2.340376555398503e-08,-5.987465607800272e-09
0.2816666666666667,1.671204356669949e-06,-3.161605892889359e-08,-1.114417826089607e-07,-2.175202064555085e-08
0.2820833333333334,2.672502024409004e-06,6.646915497291971e-08,-1.086332736824759e-07,-1.368131122780611e-08
0.2825,-3.233257060531254e-09,8.90103956561535e-09,7.244129664136601e-10,-4.503079387389739e-09
0.2829166666666666,-1.508875553929376e-06,-4.135323963797189e-07,-1.84834009148765e-07,-4.111505399705929e-08
0.2833333333333333,-1.063576521515224e-06,-2.744450393837954e-07,-1.015749798727806e-07,-2.627356135478812e-08
0.28375,9.268976519791301e-07,3.717804857149778e-07,-8.096085326704207e-09,-1.137993822013183e-08
0.2841666666666667,5.362473515645867e-07,8.882684921349358e-08,-5.252987177031545e-08,-3.272092012452002e-08
0.2845833333333334,-2.945865072907942e-07,-1.082888139140972e-07,-6.104374812080895e-08,-1.402788252941116e-08
0.285,-2.235078469647e-06,-6.614431334203418e-07,-2.820440823813303e-07,-6.550987787871392e-08
0.2854166666666667,-3.672506709684328e-07,-2.802500530375028e-08,1.446725189245335e-08,-1.792845461658967e-09
0.2858333333333333,-2.191116438008518e-06,-4.727783297278737e-07,-1.609674790002846e-07,-4.299676209524195e-08
0.28625,-9.908923790420298e-06,-2.040786666675474e-06,-5.965898740528699e-07,-1.495899427471097e-07
0.2866666666666667,-2.391795976206005e-06,-5.450731459624411e-07,-1.956483451150135e-07,-4.929225687847569e-08
0.2870833333333334,-5.221259876498721e-07,-4.34448568298615e-08,7.419782942265745e-09,-1.701628517948715e-09
0.2875,2.492766119656558e-06,8.38806594756858e-07,5.323322494455964e-08,1.86343681512048e-08
0.2879166666666667,-3.990527421552239e-07,-1.271638130891888e-07,-6.541171781452354e-08,-1.52965805165815e-08
0.2883333333333333,-6.008555641428766e-07,-5.706683529331405e-08,-5.464308267984286e-09,-2.999883586506718e-09
0.28875,1.635223786825217e-06,-6.707767729413544e-08,-1.422267742832383e-07,-2.780426916801861e-08
0.2891666666666667,-1.251921495837525e-06,-3.080648258429001e-07,-1.103875324880701e-07,-2.894675959826424e-08
0.2895833333333334,-1.009288720749512e-05,-2.159088745859009e-06,-6.595239572713827e-07,-1.712386230691946e-07
0.29,2.428588696702056e-07,-2.331925431695711e-10,-1.211332811123672e-08,-4.135487920220985e-09
0.2904166666666667,6.497055390051144e-06,3.853594257406768e-07,-3.033285497894801e-07,-3.615189805740697e-08
0.2908333333333333,5.861287134246647e-06,3.699144283477807e-07,-2.989761273574458e-07,-3.544151435337446e-08
0.29125,4.657352870677406e-06,2.526670969289119e-07,-2.255717633163664e-07,-3.027774970437484e-08
0.2916666666666667,-2.335760750883578e-06,-5.044644333388926e-07,-1.737945815409379e-07,-4.593410726941371e-08
0.2920833333333333,2.22784058398334e-07,9.699785766917321e-08,-7.687200650873484e-08,-5.004837540482489e-09
0.2925,3.197409032929523e-06,4.551581063564817e-07,-3.876803797157234e-08,-5.80908468312658e-09
0.2929166666666667,-5.110965556825043e-07,-1.482319177070821e-07,-6.974077799239263e-08,-1.665195282649993e-08
0.2933333333333333,-1.480647865988601e-06,-3.948235110823602e-07,-1.910209247226091e-07,-4.109256382327692e-08
0.29375,2.31544616747355e-07,-6.100996257343488e-08,-2.252824006901336e-08,-6.048460361180937e-09
0.2941666666666667,-2.230066006585775e-06,-5.39202856893556e-07,-2.0182429600935e-07,-4.938275235607557e-08
0.2945833333333333,3.98697893728842e-06,1.58194160133433e-07,-1.189908134141691e-07,-2.605786198134018e-08
0.295,-1.437483803529323e-06,-3.426554386476532e-07,-1.205100122846755e-07,-3.184844992466531e-08
0.2954166666666667,-3.150934973798162e-06,-9.19631163597437e-07,-3.511733714797012e-07,-8.517864056228182e-08
0.2958333333333333,3.040418693088366e-06,4.819949288021485e-08,-1.57753493821775e-07,-2.070821993298808e-08
0.29625,-2.433870244537688e-07,-4.314927822841705e-08,-3.317597984326826e-08,-7.593627063258174e-09
0.2966666666666667,-7.084546023731621e-06,-1.59223671879614e-06,-4.811466240418469e-07,-1.196392573480003e-07
0.2970833333333333,-6.325084264601378e-07,-1.707514458542539e-07,-7.443552463164153e-08,-1.816838575433957e-08
0.2975,-1.986090450119532e-07,-5.02750931323348e-08,-4.039029646083004e-08,-9.084451328156646e-09
0.2979166666666667,-2.453356271156192e-06,-5.32690851985136e-07,-1.868186588518503e-07,-4.863725912248145e-08
0.2983333333333333,1.548726860816539e-06,-8.888980724397131e-08,-1.586280362617943e-07,-2.719616135303293e-08
0.29875,2.196069950033982e-06,4.498853787105652e-07,2.847431228668808e-08,1.159547380661284e-08
0.2991666666666667,-1.605130401650166e-06,-3.776620134441401e-07,-1.320079851943314e-07,-3.49415761510859e-08
0.2995833333333333,-1.196157605157478e-05,-2.39093828980771e-06,-6.97838379382193e-07,-1.824737090952889e-07
0.3,1.343897017922781e-06,1.291821747083141e-07,-9.288097681164408e-08,-7.124919213657345e-09
0.3004166666666667,-1.310209394083091e-07,-6.225258776718465e-08,-4.635086346788238e-08,-1.035760979257978e-08
0.3008333333333333,-7.356905364175386e-07,-1.96481868537732e-07,-7.981519588554871e-08,-1.990556490567684e-08
0.30125,-1.478881171774755e-06,-4.023389273072174e-07,-2.018480654332216e-07,-4.296223805417006e-08
0.3016666666666667,-2.046260832318026e-06,-5.285232869861732e-07,-2.056681141030654e-07,-4.874295066411299e-08
0.3020833333333333,2.615612345803922e-06,8.454556450230448e-07,3.557122691839749e-08,1.202669391425393e-08
0.3025,-1.290645828968956e-07,-7.609917676646861e-08,-5.124408918697056e-08,-1.14417334410907e-08
0.3029166666666667,-4.635718240972639e-06,-1.265333019533772e-06,-4.359342451164618e-07,-1.100348008125965e-07
0.3033333333333333,1.68576966552269e-06,4.04680131407016e-07,-7.587944292333664e-09,-9.94962950367164e-09
0.30375,2.757656415582884e-07,8.984769945970003e-08,-1.084723814817832e-07,-3.259937180814104e-08
0.3041666666666666,9.64895232065526e-07,-1.012211082973465e-08,-1.599328708233039e-07,-3.19952541069338e-08
0.3045833333333333,2.629547792253358e-08,-4.076232314121284e-09,-3.219808846793187e-09,-5.216305312494609e-10
0.305,-2.553006353702087e-06,-5.573154975891199e-07,-1.994583992574118e-07,-5.098269441905083e-08
0.3054166666666667,1.576774664016413e-07,1.049297489989757e-08,-1.140215563045199e-08,-1.869857104157687e-09
0.3058333333333333,-8.121897955960896e-07,-2.214706793392755e-07,-8.619616604831335e-08,-2.189555184321263e-08
0.30625,-1.763584990847757e-06,-4.12831896006193e-07,-1.448661285836116e-07,-3.817420432652773e-08
0.3066666666666666,2.915985726484602e-07,2.706596377155627e-08,-2.175596360743734e-08,-3.931353508589728e-09
0.3070833333333333,-3.599569468188807e-06,-1.071070814568607e-06,-3.467808245338756e-07,-8.613997567203366e-08
0.3075,2.780011842872054e-07,3.550590716995756e-08,-2.321652430290292e-08,-6.095348558047545e-09
0.3079166666666667,-1.986881918098953e-07,-9.084819347741717e-08,-5.491070102970829e-08,-1.241553613566905e-08
0.3083333333333333,-2.196543369290571e-08,1.020939168132681e-08,2.823517607645068e-09,-4.471720457194664e-09
0.30875,1.616334772991628e-06,-6.214727640748527e-08,-1.352636793309061e-07,-1.970093626375433e-08
0.3091666666666666,3.255368132019084e-06,3.004346480419286e-07,-1.994353779638881e-07,-2.117687781222774e-08
0.3095833333333333,6.796773912870307e-06,4.382720582831377e-07,-2.747399647990222e-07,-3.065858825736933e-08
0.31,6.19612372998626e-06,4.235032270129836e-07,-2.706530451114789e-07,-2.999775214466813e-08
0.3104166666666667,-3.974030439072318e-07,-2.734047538427053e-08,1.714643688153655e-08,-1.616480009897676e-09
0.3108333333333334,5.73153845265752e-06,5.646965647399335e-07,4.346787786328381e-09,4.800183159646087e-09
0.31125,-1.939272346977132e-06,-5.045632116942867e-07,-2.068691921209576e-07,-4.743144095794386e-08
0.3116666666666666,-1.625905747229721e-06,-4.583163331399404e-07,-2.214433484527768e-07,-4.818738145015452e-08
0.3120833333333333,-9.420306972718499e-07,-2.493365311751364e-07,-9.391732085543804e-08,-2.415709215533186e-08
0.3125,-1.292228422778368e-05,-2.444307918965497e-06,-6.878645349738729e-07,-1.808283521533398e-07
0.3129166666666667,-5.490753350357216e-07,-4.209279201444946e-08,9.459451481032953e-09,-1.478270910166547e-09
0.3133333333333334,-3.065627195954776e-07,-1.069005222858325e-07,-5.786176338705344e-08,-1.335702808501991e-08
0.31375,1.613211656983549e-06,9.383809247354467e-08,-1.261123249818819e-07,-1.110664534716919e-08
0.3141666666666666,-1.920972756703868e-06,-4.479865546628756e-07,-1.588820918038185e-07,-4.148045343388157e-08
0.3145833333333333,-6.219942941787255e-07,-5.508738629600945e-08,-4.141807865335169e-09,-2.764604858522152e-09
0.315,-2.539709529188755e-06,-5.73367698069756e-07,-2.107931491149403e-07,-5.282544150589896e-08
0.3154166666666667,2.90047910367822e-06,7.567930058335329e-07,7.782640856433009e-08,2.098124605340542e-08
0.3158333333333334,2.766643201952421e-07,6.301344813823701e-09,-1.090250966580179e-08,-3.850804857524465e-09
0.31625,-4.455417100035886e-07,-1.12375829860393e-07,-1.950784510183785e-07,-3.674266518417312e-08
0.3166666666666667,-6.722461677139703e-06,-1.666793360913445e-06,-5.272409000258991e-07,-1.373161053347094e-07
0.3170833333333333,-4.214901964830895e-07,-1.245526487103379e-07,-6.075018498658507e-08,-1.435202693543307e-08
0.3175,-1.063044117777143e-06,-2.784770353083817e-07,-1.030996273187396e-07,-2.668308552642816e-08
0.3179166666666667,2.731361387604813e-07,-5.661924816772038e-08,-2.138807317030237e-08,-5.734874797251143e-09
0.3183333333333334,2.873997096128233e-06,9.342090561984408e-09,-1.468142169717811e-07,-1.960166831006262e-08
0.31875,-1.382457692750499e-06,-4.020400792396299e-07,-2.186846573590518e-07,-5.274710806476679e-08
0.3191666666666667,-1.75846624755246e-06,-4.764839831196437e-07,-2.053959824732738e-07,-4.571824698427953e-08
0.3195833333333333,-2.072131190929694e-06,-4.825112606357718e-07,-1.737105803819539e-07,-4.478480986948561e-08
0.32,-5.343226461085221e-07,-1.434354413009183e-07,-6.401557246459177e-08,-1.548140901130012e-08
0.3204166666666667,-2.250036890813756e-07,-3.608152836391112e-08,-3.191545379154594e-08,-7.207285626667429e-09
0.3208333333333334,-2.060232365153397e-06,-5.885532874928607e-07,-2.552540715609249e-07,-5.84248250785012e-08
0.32125,-2.512855295517634e-06,-5.887603987255571e-07,-2.198984435165237e-07,-5.402310923052623e-08
0.3216666666666667,3.425261834530214e-06,3.37946798580087e-07,-5.984361315631416e-08,-5.908382218645587e-09
0.3220833333333333,-1.171226393350957e-06,-3.087690480101761e-07,-1.138456621868245e-07,-2.945360538592031e-08
0.3225,-1.221039037408854e-05,-2.325621054521709e-06,-6.292152571085597e-07,-1.663423271627614e-07
0.3229166666666667,-1.688438696766008e-07,-4.196720746656918e-08,-3.860220095006551e-08,-8.600906140326306e-09
0.3233333333333333,-6.484673695544157e-07,-1.637587874692572e-07,-6.805691400866346e-08,-1.680785647789675e-08
0.32375,2.840051453489311e-06,4.158533252184973e-07,-1.297693646260712e-08,-1.268342173668931e-08
0.3241666666666667,7.485209037218007e-07,7.400175876754444e-08,-1.604476615545876e-07,-3.559152032482243e-08
0.3245833333333333,-1.477882976603123e-07,-1.563911843933871e-07,-1.859420660319714e-07,-3.330219234186364e-08
0.325,-8.862629737454743e-08,-5.277365803657753e-08,-4.381195278900361e-08,-9.740723834220357e-09
0.3254166666666667,5.320334563025673e-06,1.01896173358619e-06,1.011314835688652e-07,2.575135425419173e-08
0.3258333333333333,-2.235545218416935e-06,-5.169877867624159e-07,-1.888672055438997e-07,-4.800112304234311e-08
0.32625,4.715418886163472e-06,2.178465126510711e-07,-2.386537147051495e-07,-3.0155698379686e-08
0.3266666666666667,-9.291266034196481e-06,-2.055452714015013e-06,-6.09025571974971e-07,-1.623418105534146e-07
0.3270833333333333,5.615524899453567e-06,4.525430984513367e-07,-2.252093550951919e-07,-1.918531112855745e-08
0.3275,5.048205221137459e-06,4.38273831215241e-07,-2.212721356800527e-07,-1.853948201355531e-08
0.3279166666666667,-1.276668293314857e-06,-3.403594763313463e-07,-1.261338260077685e-07,-3.243688894798823e-08
0.3283333333333333,-1.585028828944018e-06,-4.514592880090115e-07,-2.025189637639403e-07,-4.417900323773873e-08
0.32875,-7.581479798562114e-08,-6.527291699319538e-08,-4.776949744437765e-08,-1.06552714897555e-08
0.3291666666666667,-7.367898670068972e-07,-1.837647094952018e-07,-7.316686884624707e-08,-1.837048767784487e-08
0.3295833333333333,-2.54961821360731e-06,-5.910501028043061e-07,-2.258282444214927e-07,-5.440864113540914e-08
0.33,3.080227598113292e-06,2.752040404316963e-08,-1.601326390640106e-07,-1.963114271233192e-08
0.3304166666666667,1.363919847335561e-06,-8.686265977894724e-08,-1.066647824627797e-07,-2.503701088394861e-08
0.3308333333333333,3.118767414799326e-08,-2.131546072376992e-09,-3.247938049667198e-09,-5.2501147093189e-10
0.33125,-2.951803968448301e-06,-8.152776816632536e-07,-3.079178740965387e-07,-7.501430393709062e-08
0.3316666666666667,1.608051344370082e-07,1.208190099538147e-08,-1.159874447548259e-08,-1.910626581771283e-09
0.3320833333333333,2.256811343378482e-06,1.732059918108458e-07,-1.220432361883963e-07,-1.673814459336796e-08
0.3325,2.914745063229136e-07,2.89309404365115e-08,-2.196821957309182e-08,-4.011532931949923e-09
0.3329166666666667,-1.358090202987105e-07,-7.839121638827839e-08,-5.036082265528017e-08,-1.142592736363551e-08
0.3333333333333333,2.657535103828256e-07,3.720897959646483e-08,-2.264518765391583e-08,-6.190405426451208e-09
0.33375,-2.307264418350941e-06,-5.462816267684715e-07,-2.035260979982135e-07,-5.10201268345045e-08
0.3341666666666667,-8.53240152733878e-07,-2.053203162073524e-07,-7.967188142791598e-08,-2.019056160189379e-08
0.3345833333333333,-5.327774401640975e-08,1.080099195761229e-08,5.407223598652899e-09,-4.440466460368622e-09
0.335,-1.101624599240943e-05,-1.909086317620897e-06,-5.386984452647104e-07,-1.409685581305575e-07
0.3354166666666666,-1.394110433887635e-06,-3.73512999035256e-07,-1.397966689594047e-07,-3.559238268539836e-08
0.3358333333333333,8.974414104721194e-07,-1.422916844828374e-07,-2.090361216297276e-07,-3.569816429968195e-08
0.33625,-4.381164621883564e-07,-2.74556247202994e-08,2.003379012125824e-08,-1.484820772064227e-09
0.3366666666666667,-2.282217863026462e-07,-9.253493091098821e-08,-5.21768104448486e-08,-1.213207494978055e-08
0.3370833333333333,-5.862686163507631e-07,-4.173010217257947e-08,1.14219825861391e-08,-1.338473345823715e-09
0.3375,3.125363905449977e-06,8.672481192811902e-07,6.733971429201554e-08,2.251130486239835e-08
0.3379166666666666,-2.450297609734428e-06,-5.858032567444159e-07,-2.273535312483923e-07,-5.386691701335041e-08
0.3383333333333333,-1.149271322281126e-05,-2.383413171199611e-06,-6.637417370809912e-07,-1.799109098270414e-07
0.33875,-1.517706947147075e-06,-4.431491709485793e-07,-2.014962983991174e-07,-4.38432671857222e-08
0.3391666666666667,-6.552034999790522e-07,-5.444733746154707e-08,-3.078777047155868e-09,-2.646937221282783e-09
0.3395833333333333,-9.63202105417783e-07,-2.27581061460976e-07,-8.76892232040055e-08,-2.226691365974827e-08
0.34,-3.224242415311411e-07,-1.078608125918558e-07,-5.394002770931273e-08,-1.286269625756445e-08
0.3404166666666666,2.944035113570892e-07,1.087361860852688e-08,-1.008152404559231e-08,-3.719712839630339e-09
0.3408333333333333,-1.521496238732382e-06,-4.07984242925069e-07,-1.54551328741492e-07,-3.887512769354765e-08
0.34125,-2.403136707389204e-06,-5.803730194599629e-07,-2.168780530643515e-07,-5.372742310573167e-08
0.3416666666666667,5.328448236645674e-06,5.655076293948492e-07,-9.364335554695122e-09,-1.40142581732509e-09
0.3420833333333334,2.319284792785575e-06,6.848868444416493e-08,-1.408665416616229e-07,-1.997406084413614e-08
0.3425,-4.507993058890662e-06,-1.138287932519702e-06,-3.801088416472539e-07,-9.807780060015801e-08
0.3429166666666666,2.902201296924157e-07,-5.467480027943273e-08,-2.073765761678533e-08,-5.613147636438407e-09
0.3433333333333333,2.765753120768024e-06,2.00097423730832e-08,-2.999101006251622e-07,-4.658300065437792e-08
0.34375,-4.000989640647425e-07,-1.243505036745852e-07,-5.611087881299223e-08,-1.37020050002474e-08
0.3441666666666667,3.329465083475744e-06,4.563855123034491e-07,-1.446156547765365e-08,-1.324168309318725e-08
0.3445833333333334,4.789525515181272e-07,1.003210429700188e-07,-2.013188147359935e-07,-3.643920148730521e-08
0.345,-1.056255283312999e-06,-2.506244853563373e-07,-9.728005676838939e-08,-2.458500128380618e-08
0.3454166666666666,-2.36077156318284e-07,-3.220650100114363e-08,-3.123047605606152e-08,-7.057424714210103e-09
0.3458333333333333,6.391554920174422e-06,4.502106475749065e-07,-2.243673715419946e-07,-2.143975667753484e-08
0.34625,5.857812552568682e-06,4.368002578863257e-07,-2.206091843919206e-07,-2.082444911328007e-08
0.3466666666666667,-7.655736466298529e-06,-1.636780419133203e-06,-4.276434505484825e-07,-1.109866198041665e-07
0.3470833333333334,-2.26954365435806e-06,-5.717988581090522e-07,-2.239531099943145e-07,-5.235518477231693e-08
0.3475,1.166265837596916e-06,-1.878100882013558e-07,-2.223577161728273e-07,-3.719154783472016e-08
0.3479166666666667,-1.684846570399303e-06,-4.450455113792506e-07,-1.700122098462152e-07,-4.223899292390576e-08
0.3483333333333333,-1.812571303259431e-07,-3.760532764507838e-08,-3.751598045329348e-08,-8.405643128017118e-09
0.34875,2.238640424384808e-06,7.01639973122031e-07,1.780755211838651e-08,1.529484279293341e-08
0.3491666666666667,-1.668519911623711e-06,-4.730307617213435e-07,-2.07384619758636e-07,-4.628838021617355e-08
0.3495833333333334,-4.910052265488358e-07,-1.4068047427676e-07,-5.913257952047524e-08,-1.471165168054282e-08
0.35,-2.622142013579053e-06,-6.052323102215887e-07,-2.280411204387963e-07,-5.595700497645653e-08
0.3504166666666667,-1.378800324091293e-05,-2.454519063880978e-06,-6.845334432370375e-07,-1.853008580472592e-07
0.3508333333333333,-1.14000583809447e-06,-2.748576603462175e-07,-1.083911938538329e-07,-2.712091393223267e-08
0.35125,-1.012281712627129e-07,-4.805459710158452e-08,-4.212020202495535e-08,-9.472529112044488e-09
0.3516666666666667,2.837025619750967e-06,2.770415438513227e-08,-1.897818480296963e-07,-2.824855849920334e-08
0.3520833333333334,-5.592885676504346e-07,-1.573664071750425e-07,-6.328706888727142e-08,-1.593296841617242e-08
0.3525,4.157762571454841e-06,7.901540778249042e-07,2.927783936218429e-08,1.27046559238828e-08
0.3529166666666667,-6.406089855137216e-06,-1.560151393795384e-06,-4.666904353586718e-07,-1.257575201497639e-07
0.3533333333333333,-9.21505494113717e-08,-6.007357534090773e-08,-4.531997386080145e-08,-1.028761435053601e-08
0.35375,-1.778464513109477e-06,-4.792538105593839e-07,-1.854810593791399e-07,-4.562225982775953e-08
0.3541666666666667,-2.060738112340798e-06,-5.496664436243266e-07,-2.161349281708508e-07,-5.001702922795484e-08
0.3545833333333333,-1.223513874581691e-06,-3.008451885830284e-07,-1.208431682886749e-07,-2.984548356349811e-08
0.355,-1.5716114063856e-07,-7.248184727704378e-08,-4.704973528845776e-08,-1.093518053514767e-08
0.3554166666666667,-2.718539564581312e-06,-6.272640583856855e-07,-2.356708421961338e-07,-5.754014339765948e-08
0.3558333333333333,-1.934084622086075e-06,-8.906757791180419e-07,-3.025352062547897e-07,-7.759182080119817e-08
0.35625,3.711073477266425e-08,3.340575849250534e-10,-3.256810542980434e-09,-5.257328952870343e-10
0.3566666666666667,-6.332414684829771e-07,-1.744032000644874e-07,-6.883280707184815e-08,-1.738359907043089e-08
0.3570833333333333,1.631528271265683e-07,1.391386455893623e-08,-1.175542536704037e-08,-1.949856997395427e-09
0.3575,2.879158410472098e-07,3.087530004348085e-08,-2.208638037807125e-08,-4.088838258876747e-09
0.3579166666666667,2.707290960580547e-06,5.511337064522721e-07,-3.495169408873225e-09,1.232210020180306e-08
0.3583333333333333,-2.236524423923678e-06,-5.642601522269944e-07,-2.265619958482686e-07,-5.350572373732199e-08
0.35875,2.491794280717846e-07,3.878851574030382e-08,-2.184777396494426e-08,-6.278928988056596e-09
0.3591666666666667,-8.696537791605864e-08,1.113592005199557e-08,8.304306278789648e-09,-4.40754297074024e-09
0.3595833333333333,3.970449002544265e-06,1.31775801465608e-07,-2.959877649600161e-07,-4.371494980111885e-08
0.36,-2.519751891982051e-07,-8.569566106666165e-08,-4.799636730935078e-08,-1.149672651782795e-08
0.3604166666666667,-1.379928910781138e-05,-2.592525056417134e-06,-6.631859799482684e-07,-1.790092885593096e-07
0.3608333333333333,-4.821869457527167e-07,-2.785635106983506e-08,2.308128420273317e-08,-1.374320199186941e-09
0.36125,-1.940022387842005e-06,-5.228200556696519e-07,-2.00359974312835e-07,-4.897225756117846e-08
0.3616666666666667,5.148875437682552e-06,2.164487340878641e-07,-2.664076246144611e-07,-3.614405954372882e-08
0.3620833333333333,-6.998901570362554e-07,-1.916276844871227e-07,-7.585782578244535e-08,-1.905711034883996e-08
0.3625,-1.302885052745295e-06,-3.286969121254887e-07,-1.343925726521953e-07,-3.273419834410232e-08
0.3629166666666667,4.648883157581367e-06,2.029780970430095e-07,-2.629793031694349e-07,-3.560356402581378e-08
0.3633333333333333,-6.247540064496405e-07,-4.171809345457907e-08,1.337483353330477e-08,-1.241306290967164e-09
0.36375,4.011934911762698e-06,4.746680831415203e-07,-3.29457785519982e-09,-9.068167571492685e-09
0.3641666666666667,6.938296700720723e-07,1.051191884480908e-07,-2.256974888887817e-07,-3.324326828205475e-08
0.3645833333333333,2.118763050803392e-06,-9.036915489188322e-08,-2.242404820918576e-07,-3.661756014521768e-08
0.365,3.460657410726278e-06,9.174646641111213e-07,4.163865491546694e-08,1.98834907778577e-08
0.3654166666666667,-3.430116157022009e-07,-9.969678798110134e-08,-4.893022788591026e-08,-1.206345006363005e-08
0.3658333333333333,-6.890549193063467e-07,-5.432630337166251e-08,-2.142947984561876e-09,-2.591868852448839e-09
0.36625,-9.401501913198751e-06,-1.908079106967842e-06,-5.60825563654389e-07,-1.531620820743179e-07
0.3666666666666666,-1.888196823257353e-06,-5.240373177136945e-07,-2.054632297977695e-07,-4.734643187641061e-08
0.3670833333333333,-2.745365794437472e-06,-6.436195198659591e-07,-2.388988534131365e-07,-5.827581089071312e-08
0.3675,3.074321533108454e-07,1.461597815971348e-08,-9.46941952833528e-09,-3.672700371091841e-09
0.3679166666666667,-7.712910321245418e-07,-2.092437907413005e-07,-8.437773577432594e-08,-2.094566517499879e-08
0.3683333333333333,3.675669864175894e-06,4.493321373418145e-07,-6.418096630003023e-08,2.61814296686024e-09
0.36875,-4.008911230507864e-07,-1.148214868221495e-07,-5.033446399820054e-08,-1.272221335409478e-08
0.3691666666666666,3.05569220901171e-07,-5.384735411248391e-08,-2.036234826420828e-08,-5.599723736489026e-09
0.3695833333333333,-3.817191258879097e-07,-4.172729430801025e-07,-2.138076496911958e-07,-4.893177143249036e-08
0.37,-1.399348167815651e-06,-3.603804603181436e-07,-1.487047531387206e-07,-3.575558660272885e-08
0.3704166666666667,-2.287490547995643e-06,-5.602001531941472e-07,-2.140409202282984e-07,-5.218951519266046e-08
0.3708333333333333,-3.044166969696488e-06,-7.682955986450679e-07,-2.662252371478161e-07,-6.749447275112738e-08
0.37125,-2.510259182854592e-07,-2.989054024236694e-08,-3.089465918250364e-08,-7.044990373779265e-09
0.3716666666666666,-4.848119022216441e-07,-1.281563274534829e-07,-5.269764771827214e-08,-1.353182458349358e-08
0.3720833333333333,-1.059159014759879e-05,-2.176662735752666e-06,-5.958191642034121e-07,-1.596610102051692e-07
0.3725,-8.386687722952506e-07,-2.276651319577351e-07,-9.424074085456715e-08,-2.301345295946672e-08
0.3729166666666667,-1.993547673597284e-07,-3.531106783640879e-08,-3.686544050425141e-08,-8.382826117625725e-09
0.3733333333333334,3.590083435156132e-06,9.624317165063571e-07,6.667309181313358e-08,2.754269140046736e-08
0.37375,-2.734975642584958e-06,-6.51056576013696e-07,-2.371368113393296e-07,-5.795849080300141e-08
0.3741666666666666,-1.402628930844416e-06,-3.903315560073795e-07,-1.631724196933313e-07,-3.889116978983896e-08
0.3745833333333333,-1.892637855556457e-06,-5.018558696059566e-07,-1.952309127899951e-07,-4.536945931425661e-08
0.375,-1.216027807954844e-07,-4.599933034949491e-08,-4.096997611214444e-08,-9.419046305145232e-09
0.3754166666666667,-1.141839195852322e-05,-2.425138538714118e-06,-6.41613500004965e-07,-1.763338220232942e-07
0.3758333333333334,-5.442095514650899e-07,-1.425286272796252e-07,-5.627432073420161e-08,-1.453336062498713e-08
0.37625,5.233223752529307e-06,4.781556834991084e-07,-1.818618316761822e-07,-1.517852475505024e-08
0.3766666666666666,-2.543023162776428e-06,-5.996594091947095e-07,-2.254283750202815e-07,-5.517741918778062e-08
0.3770833333333333,-1.161152184194638e-07,-5.821561141132766e-08,-4.353979573555283e-08,-1.018531866129171e-08
0.3775,-9.211815460186418e-07,-2.475364475065472e-07,-1.052500363534727e-07,-2.523504558487442e-08
0.3779166666666667,4.583457348220367e-06,2.143380821067297e-07,-2.798412905836632e-07,-4.182729630047739e-08
0.3783333333333334,4.108217018629641e-06,2.010695602681453e-07,-2.767758842165083e-07,-4.137313587756983e-08
0.37875,1.475850469936387e-06,2.912641375959646e-08,-1.413940249631816e-07,-2.547668342798269e-08
0.3791666666666667,3.631075417532086e-06,2.431143594050596e-07,-1.12782594805578e-07,-8.992735486965465e-09
0.3795833333333333,-4.975858212706378e-06,-1.000148175550088e-06,-3.357531713173197e-07,-8.852770509811487e-08
0.38,4.310988588976139e-06,5.226193196393708e-07,3.372879768404107e-09,-6.964704134098177e-09
0.3804166666666667,4.290075048822185e-07,1.538680581629671e-07,-2.488629785527545e-07,-3.170709460662283e-08
0.3808333333333334,-5.791699607597016e-07,-1.56002153056801e-07,-6.12457670382518e-08,-1.573726892140719e-08
0.38125,-1.969670385941439e-07,-7.079080686742357e-08,-4.459515565035154e-08,-1.077105163917975e-08
0.3816666666666667,-1.47249411103496e-06,-4.330835356505325e-07,-1.77390883492141e-07,-4.213469296475975e-08
0.3820833333333333,4.364613729321137e-08,3.031175070895074e-09,-3.261233392003779e-09,-5.25728370379837e-10
0.3825,4.064402322208955e-06,9.685420494932727e-07,3.644512698944067e-08,2.526391809646509e-08
0.3829166666666667,-2.699380339680005e-06,-6.467669889742263e-07,-2.302563074287638e-07,-5.648327554459622e-08
0.3833333333333334,1.659025857289907e-07,1.590511392213885e-08,-1.19082491568699e-08,-1.989890661479487e-09
0.38375,-9.785527817333184e-06,-1.866996212317442e-06,-5.283236169005795e-07,-1.350314413624089e-07
0.3841666666666667,2.847577898734677e-07,3.297484376986812e-08,-2.218219924036632e-08,-4.167696054618574e-09
0.3845833333333333,-9.920127147699902e-07,-2.688230543765506e-07,-1.171042079292636e-07,-2.758519143617371e-08
0.385,2.322119580686307e-07,4.050100218215299e-08,-2.097189714669032e-08,-6.368743552886321e-09
0.3854166666666667,-2.766245774558467e-06,-6.38507248685732e-07,-2.338879814176533e-07,-5.77848517444288e-08
0.3858333333333333,-3.007998062983472e-07,-8.40529468373772e-08,-4.488172467637773e-08,-1.125944766426355e-08
0.38625,-6.100872779647682e-07,-1.691252976302471e-07,-6.766883111254199e-08,-1.713405648811549e-08
0.3866666666666667,-1.921724724877724e-06,-5.232282974334873e-07,-1.913893526924376e-07,-4.584827437147217e-08
0.3870833333333333,-1.228655816057112e-07,1.155423705526329e-08,1.136595565867736e-08,-4.372269089781835e-09
0.3875,-5.261052984277101e-07,-2.817035389470204e-08,2.626491809393608e-08,-1.262775575297167e-09
0.3879166666666667,-1.124233581730238e-05,-2.473003087761508e-06,-6.843000820205367e-07,-1.877289583416717e-07
0.3883333333333333,-6.617718203403795e-07,-4.160006958387101e-08,1.539459390655564e-08,-1.148208107538852e-09
0.38875,-3.982956253628076e-07,-9.785849798358933e-08,-4.523857696316573e-08,-1.174542919463843e-08
0.3891666666666667,-1.748807649459365e-06,-4.719837377483382e-07,-1.909858608857048e-07,-4.544844264871063e-08
0.3895833333333333,3.512382374154061e-06,4.043988672460583e-07,-5.668551518526681e-08,-2.402116117598256e-09
0.39,-7.20340267750241e-07,-5.411267326705357e-08,-1.192491797762732e-09,-2.547793929719599e-09
0.3904166666666667,-1.103880887185221e-06,-2.939024423926884e-07,-1.295388135063886e-07,-3.00521229513656e-08
0.3908333333333333,-6.370986543831708e-07,-1.821610646258357e-07,-7.545543673117331e-08,-1.869788883331862e-08
0.39125,-6.546527481764931e-06,-1.526523268906863e-06,-4.295549684596732e-07,-1.165493280874664e-07
0.3916666666666667,3.266940568284691e-07,1.850581770220653e-08,-8.879048917156787e-09,-3.644409328851898e-09
0.3920833333333333,-4.475627136634228e-07,-1.12891516428297e-07,-4.616022390209012e-08,-1.2318661084001e-08
0.3925,5.15023550861861e-06,1.033378952550774e-06,-5.646584399375096e-08,1.292224875136966e-08
0.3929166666666667,-2.699781312025373e-06,-6.262129032625723e-07,-2.184570468225247e-07,-5.39170501654925e-08
0.3933333333333333,-2.986191525155267e-06,-6.734675828965371e-07,-2.390997364863137e-07,-5.98173250539077e-08
0.39375,3.257694886987561e-07,-5.303187005755434e-08,-2.004552757341863e-08,-5.615828633011442e-09
0.3941666666666667,-7.369803581583208e-06,-1.445623770900483e-06,-4.483350421564245e-07,-1.077460751637535e-07
0.3945833333333333,6.367976439558053e-06,4.056947104411889e-07,-2.003074862768176e-07,-2.308909711424031e-08
0.395,5.932709073479066e-06,3.930674780122255e-07,-1.974401996760401e-07,-2.266767450230502e-08
0.3954166666666667,-6.641882469027654e-07,-1.955976730951605e-07,-8.437380175645853e-08,-2.03929910874456e-08
0.3958333333333333,-2.609431150907658e-07,-2.767295740351189e-08,-3.065980529661052e-08,-7.075302723454553e-09
0.39625,3.436081015153459e-06,8.250227586129154e-07,2.325726643214461e-08,2.109470915138847e-08
0.3966666666666667,-5.388473243948006e-07,-1.246310118425659e-07,-4.818975717817429e-08,-1.303534349939249e-08
0.3970833333333333,-2.785186858789519e-06,-5.325142525136384e-07,-2.065871996699846e-07,-5.056929000230001e-08
0.3975,-1.114585445558418e-06,-3.1658700496141e-07,-1.419737290422939e-07,-3.262346104850486e-08
0.3979166666666666,-1.937031329292718e-06,-5.174493771465218e-07,-2.031258650442234e-07,-4.882032755114583e-08
0.3983333333333333,5.035904051293907e-06,4.794027738759294e-07,-1.434556080005869e-08,-1.132867068373364e-08
0.39875,9.057838064880507e-07,9.310388838410271e-08,-2.86336610228671e-07,-3.52798670258683e-08
0.3991666666666667,-2.109070505711614e-07,-3.327930831107224e-08,-3.635753902136528e-08,-8.419621855476365e-09
0.3995833333333333,-1.337881654911569e-05,-2.572861895917609e-06,-7.109926847821363e-07,-1.888959745829353e-07
0.4,5.123637873878709e-06,6.985623847867359e-07,-3.524542474566212e-08,8.521217812244262e-09
0.4004166666666666,-6.064555004305507e-07,-1.382334393610052e-07,-5.154582821256822e-08,-1.393568003944606e-08
0.4008333333333333,-1.364394009318817e-07,-4.444639426731134e-08,-4.00329366338974e-08,-9.446989116431132e-09
0.40125,-6.995874804403884e-07,-2.100572830276553e-07,-9.412978548831224e-08,-2.218299343467358e-08
0.4016666666666667,-3.194601458401295e-06,-7.007480205317331e-07,-2.40559999584271e-07,-6.105406059365238e-08
0.4020833333333333,-6.912351664894059e-06,-1.796658388915776e-06,-5.278030460664098e-07,-1.450153107055596e-07
0.4025,-2.532278619545259e-06,-6.09134973366297e-07,-2.038100052730504e-07,-5.077534326427615e-08
0.4029166666666666,-1.193644594211446e-06,-3.530379343847115e-07,-1.541188783088219e-07,-3.532404003156831e-08
0.4033333333333333,-1.433299686453423e-07,-5.724969874423014e-08,-4.207743876840718e-08,-1.019271542216142e-08
0.40375,-6.222109754256924e-07,-1.497640628787878e-07,-5.633441977441395e-08,-1.502187110795681e-08
0.4041666666666667,-2.129815359803679e-06,-5.676436153023153e-07,-2.13559496881464e-07,-5.219768025810652e-08
0.4045833333333334,-3.89488705757456e-06,-9.838081617048816e-07,-3.378020194711761e-07,-7.613246924751126e-08
0.405,-2.311421098174047e-07,-7.034073994024951e-08,-4.253688884309678e-08,-1.07506511979926e-08
0.4054166666666666,-7.304379292672058e-07,-2.255998408032936e-07,-1.044295376838937e-07,-2.403800680735974e-08
0.4058333333333333,-3.363674409833201e-06,-8.011203211507014e-07,-2.470114684255056e-07,-6.287921982758764e-08
0.40625,6.737574134537492e-06,1.011292611979009e-06,-7.475394175976008e-08,8.548698476061903e-09
0.4066666666666667,-6.350761635004043e-07,-1.604552166832488e-07,-6.256176455778989e-08,-1.627635207992344e-08
0.4070833333333334,5.029806477194043e-08,5.708012156393024e-09,-3.275789727167455e-09,-5.269955509337176e-10
0.4075,1.700794931654006e-07,1.79724201482765e-08,-1.209538450725131e-08,-2.033964752065212e-09
0.4079166666666666,-3.458326854488761e-07,-8.419467593540708e-08,-4.229097085635276e-08,-1.120934874848877e-08
0.4083333333333333,-1.358349401869089e-05,-2.478384883567437e-06,-6.988013082943781e-07,-1.793618452655274e-07
0.40875,2.832241745610015e-07,3.526523191363591e-08,-2.234297563767401e-08,-4.254860669921618e-09
0.4091666666666667,-1.49067610902934e-06,-3.851888333114705e-07,-1.658073703521973e-07,-3.815395743565035e-08
0.4095833333333334,2.172435360063325e-07,4.250830096092648e-08,-2.016067806453764e-08,-6.470672007079313e-09
0.41,-3.398994558178787e-06,-7.135242388511285e-07,-2.377121360235351e-07,-6.125619711659034e-08
0.4104166666666667,5.844438600841673e-06,8.808091706921859e-07,-5.680428940119986e-08,7.631004539380081e-09
0.4108333333333333,5.440426085970107e-06,8.696339892187284e-07,-5.381045686511429e-08,8.090241698998722e-09
0.41125,5.208128670352822e-06,8.991308854329652e-07,2.331958470765837e-08,2.055674562820903e-08
0.4116666666666667,-1.564898123372263e-07,1.227189037666784e-08,1.446629398378723e-08,-4.337560352225271e-09
0.4120833333333334,-8.010528906590165e-07,-2.446734739163545e-07,-1.149533520629551e-07,-2.59430808780356e-08
0.4125,-5.695402250395251e-07,-2.824254942664759e-08,2.956664851186158e-08,-1.133574729149988e-09
0.4129166666666667,-2.389035001684215e-06,-6.201607532195782e-07,-2.223648018132466e-07,-5.549517788560604e-08
0.4133333333333333,-4.501104466430916e-07,-9.849021320281347e-08,-4.222895137026944e-08,-1.166806439378711e-08
0.41375,-2.817538777942189e-06,-5.342417617699689e-07,-1.939197240654807e-07,-4.769183055891123e-08
0.4141666666666667,-6.444811947744592e-07,-1.705922687122448e-07,-7.004493676502143e-08,-1.766202579755791e-08
0.4145833333333334,-1.015995751701794e-05,-2.227450317750358e-06,-6.391699629980359e-07,-1.715628664312892e-07
0.415,-6.995287716714814e-07,-4.120863332762343e-08,1.753742466307672e-08,-1.029010634935889e-09
0.4154166666666667,-5.343870916118928e-07,-5.426141823107937e-07,-2.835207183066905e-07,-5.488260633239263e-08
0.4158333333333333,4.664486898478372e-06,4.380428127374585e-07,-3.912839860840802e-08,-1.804346802982342e-08
0.41625,6.047760188604508e-09,3.134712597939743e-08,-3.246359955800691e-07,-4.043516592425653e-08
0.4166666666666667,-7.512353456795686e-07,-5.356638387655574e-08,-1.340442338445376e-10,-2.474567859443954e-09
0.4170833333333333,-4.944852183780227e-07,-1.142908020491517e-07,-4.286416770795762e-08,-1.222077502003314e-08
0.4175,3.503611963449322e-07,2.306275612709293e-08,-8.17680544890376e-09,-3.583649147080623e-09
0.4179166666666667,-1.672572882882649e-06,-4.250760762578691e-07,-1.764028702133864e-07,-4.115947193156744e-08
0.4183333333333333,-3.096780871341194e-06,-9.23408347804674e-07,-3.106575535568208e-07,-8.165049809429692e-08
0.41875,-7.658672532054096e-07,-2.605800478292567e-07,-1.251427941989785e-07,-2.788749633577907e-08
0.4191666666666667,-6.548462068974337e-07,-1.806682293458573e-07,-7.844146795610409e-08,-1.913141841124621e-08
0.4195833333333333,3.515587280799885e-07,-5.165589168851927e-08,-1.96314064454899e-08,-5.599720148452741e-09
0.42,-5.977056372192426e-07,-1.254764672223334e-07,-4.479855973773169e-08,-1.292218434857203e-08
0.4204166666666667,-1.195967016862646e-05,-2.23853091062929e-06,-6.280081344210292e-07,-1.57300281955025e-07
0.4208333333333333,-3.375776518966461e-06,-7.229505757711374e-07,-2.307991735486093e-07,-6.030961585545167e-08
0.42125,-2.666144995503324e-07,-2.470701808794937e-08,-3.035030785823048e-08,-7.073268563967253e-09
0.4216666666666667,-2.733388377822062e-06,-6.718177616658625e-07,-2.293930584484987e-07,-5.859241943110746e-08
0.4220833333333333,2.976515035352055e-06,-2.600439299782229e-08,-2.754181436574523e-07,-4.203130484115301e-08
0.4225,-2.16384036102609e-07,-3.040759768001091e-08,-3.579272555808663e-08,-8.425258599782184e-09
0.4229166666666667,-2.62469274237708e-06,-6.213701630643841e-07,-1.931974925895574e-07,-4.731796804461885e-08
0.4233333333333333,-6.693030689483145e-07,-1.912648704918848e-07,-8.737055113725757e-08,-2.063534199447649e-08
0.42375,-6.80655176186522e-07,-1.395526918851025e-07,-4.821280944707068e-08,-1.381262587130383e-08
0.4241666666666667,-1.233801903166112e-05,-2.525605153513168e-06,-7.238720850061485e-07,-1.900346054560325e-07
0.4245833333333333,-8.103304088035296e-07,-2.906634581095087e-07,-1.347820182691722e-07,-2.99062854776634e-08
0.425,-1.838715658482078e-06,-4.716395538576366e-07,-1.859981464129542e-07,-4.436599867963264e-08
0.4254166666666667,-1.428322839877238e-07,-4.199614948013452e-08,-3.90520298641587e-08,-9.446076683153852e-09
0.4258333333333333,2.136340484467581e-06,-7.369659467208024e-08,-1.652206753859627e-07,-2.697671788962773e-08
0.42625,7.079714731724312e-06,1.228429219825854e-06,1.718972915365062e-08,2.234264235379862e-08
0.4266666666666667,6.70667529313869e-06,1.219759362792942e-06,2.041706658707428e-08,2.285780537599864e-08
0.4270833333333333,-6.853830396373596e-07,-1.505922975726094e-07,-5.313903102009184e-08,-1.488658905455821e-08
0.4275,-1.562814177767828e-07,-5.532649454227154e-08,-4.057989655297322e-08,-1.017539404613994e-08
0.4279166666666667,-5.697994653067069e-06,-1.310506041554192e-06,-4.175605901149872e-07,-1.082961797065703e-07
0.4283333333333333,-6.718914983872217e-07,-2.023678127520783e-07,-9.648445289554248e-08,-2.213384185428363e-08
0.42875,-9.555856834566876e-06,-1.923989080122143e-06,-5.913422765745151e-07,-1.390573953195068e-07
0.4291666666666666,-3.174148173968953e-06,-7.163979869186372e-07,-2.343509198263827e-07,-6.129697445180904e-08
0.4295833333333333,-3.580015773852724e-06,-6.683623697897798e-07,-2.235306450240045e-07,-5.790879054342772e-08
0.43,5.420248618664449e-06,4.605479796951628e-07,-4.415340416918262e-08,-1.84923219997863e-08
0.4304166666666667,5.777983283411145e-07,5.518672139080336e-08,-3.431585147896879e-07,-4.014367886275201e-08
0.4308333333333333,-2.538105999047099e-07,-6.898911419992666e-08,-4.048037401565348e-08,-1.071383797885057e-08
0.43125,-1.096121051456865e-06,-3.153591250280553e-07,-1.438382158587334e-07,-3.201604184837294e-08
0.4316666666666666,-6.911148800668011e-07,-1.604987695044432e-07,-5.953955288441272e-08,-1.611863336811032e-08
0.4320833333333333,-2.045953544570486e-06,-5.235724184398837e-07,-1.949780772767576e-07,-4.778690682309695e-08
0.4325,-1.541250560299576e-06,-5.456317400329466e-07,-2.038875948282307e-07,-5.003298213850919e-08
0.4329166666666667,-3.762551679637945e-07,-8.350826784659764e-08,-3.973651774423313e-08,-1.115567582366164e-08
0.4333333333333333,-7.103960569351647e-07,-2.165556622886763e-07,-1.054325650580567e-07,-2.360323998930592e-08
0.43375,5.66060782523934e-08,8.143906989077562e-09,-3.315585570710678e-09,-5.316942493425891e-10
0.4341666666666666,-1.315762096074592e-05,-2.664102802504651e-06,-7.438978566956633e-07,-1.933455054006029e-07
0.4345833333333333,1.742337006947056e-07,2.002919116588002e-08,-1.235849391282267e-08,-2.086596684418975e-09
0.435,2.848870919323961e-07,3.776986948553762e-08,-2.265738090979225e-08,-4.359720584019871e-09
0.4354166666666667,2.065582450830515e-07,4.49364702177762e-08,-1.95565079592207e-08,-6.599914757865041e-09
0.4358333333333334,-6.983411099593222e-07,-1.69603154437596e-07,-6.712726878742305e-08,-1.746028662803243e-08
0.43625,-1.875189720208676e-07,1.338531709208944e-08,1.748717796263718e-08,-4.312228925171213e-09
0.4366666666666666,-4.883715850293063e-07,-9.846068427465679e-08,-3.930653526640838e-08,-1.160665569208858e-08
0.4370833333333333,-1.265696049192742e-06,-3.476223663874532e-07,-1.517909039196023e-07,-3.429120630033226e-08
0.4375,-6.099041242603189e-06,-1.441245515226753e-06,-5.736138218349292e-07,-1.227860997768405e-07
0.4379166666666667,-6.129137831439659e-07,-2.807114017581627e-08,3.296544355363292e-08,-9.787971950669609e-10
0.4383333333333334,-3.502031362243279e-06,-7.615297604756574e-07,-2.374214793318182e-07,-6.341040505360669e-08
0.43875,-7.378811938584372e-07,-4.056822255100311e-08,1.984045913262559e-08,-8.657802457016946e-10
0.4391666666666666,-7.914773815609082e-06,-1.72479077174293e-06,-5.356680658169857e-07,-1.378432943985014e-07
0.4395833333333333,-3.211180153269787e-06,-7.179390329798515e-07,-2.160831063104036e-07,-5.52037219560598e-08
0.44,-6.292116433058845e-07,-2.265621119708057e-07,-1.136437868331072e-07,-2.502682988101646e-08
0.4404166666666667,-2.328661356354202e-06,-5.794193984783427e-07,-2.036427234801627e-07,-5.142904080953624e-08
0.4408333333333334,-5.259325642053982e-07,-1.152888211427817e-07,-3.973134125239888e-08,-1.216692107749073e-08
0.44125,-7.845542980101582e-07,-5.272499451061061e-08,1.081578035896703e-09,-2.348487792154795e-09
0.4416666666666667,-7.091487705534792e-07,-1.783562036197031e-07,-7.544578847464507e-08,-1.885091316833805e-08
0.4420833333333333,-7.022439948237062e-06,-1.525777561764855e-06,-4.672256165162797e-07,-1.086551273064411e-07
0.4425,6.872214483624544e-06,7.406234228667121e-07,-6.781877822955682e-08,-9.98737923056153e-11
0.4429166666666667,6.540607870479576e-06,7.333571643445957e-07,-6.463308349590297e-08,4.154644719789886e-10
0.4433333333333334,3.776859933234959e-07,2.846728049082025e-08,-7.293241511814487e-09,-3.459879326138032e-09
0.44375,-6.396581862833794e-07,-1.263115825066655e-07,-4.166743756548017e-08,-1.289154871209905e-08
0.4441666666666667,-1.311720909381648e-05,-2.66169639001877e-06,-7.801079044038986e-07,-1.94360002026448e-07
0.4445833333333333,3.805538067745345e-07,-4.963691727372188e-08,-1.905842038621638e-08,-5.515059211185537e-09
0.445,-2.813947952704051e-06,-6.872353077136999e-07,-2.526989071898481e-07,-6.008263085422991e-08
0.4454166666666667,-1.424174726192402e-06,-3.863779571134451e-07,-1.589359847481929e-07,-3.679855394144372e-08
0.4458333333333334,-2.701379258021767e-07,-2.074745411934673e-08,-2.989435845087728e-08,-6.993855870163435e-09
0.44625,-6.242722877023602e-07,-2.50746247043561e-07,-1.209586078166571e-07,-2.643894742004158e-08
0.4466666666666667,-7.238775358009846e-07,-1.872812685828485e-07,-8.402171160393279e-08,-2.022861083108196e-08
0.4470833333333333,5.999039997884096e-06,5.465472245789335e-07,-8.283377147484819e-09,-9.474492764488967e-09
0.4475,1.080647955624589e-06,1.600223072503464e-07,-3.267747904612861e-07,-3.205454464290062e-08
0.4479166666666667,-7.370802481763107e-07,-1.414072044937826e-07,-4.529211408779167e-08,-1.382297805535645e-08
0.4483333333333333,-4.040064545439064e-06,-7.536030728715494e-07,-2.409263313261266e-07,-6.439191745083725e-08
0.44875,-2.197150476314225e-07,-2.635624775742571e-08,-3.508248304781101e-08,-8.343607998895521e-09
0.4491666666666667,-2.702202756706498e-06,-6.355908596034664e-07,-2.121872455336164e-07,-5.523733193881575e-08
0.4495833333333333,-9.457385027818426e-06,-2.106934515017355e-06,-6.193294322056859e-07,-1.605051288304209e-07
0.45,-1.907181741050152e-06,-5.920643859834602e-07,-2.069582650477776e-07,-5.158989605866428e-08
0.4504166666666667,-1.448500999158098e-07,-3.819430041738529e-08,-3.791289445729053e-08,-9.34580045604063e-09
0.4508333333333333,-7.22707565668307e-07,-1.962527809029204e-07,-9.244319914470344e-08,-2.154023907409275e-08
0.45125,-7.330726587806063e-07,-1.526881355420625e-07,-5.055213955758354e-08,-1.494966719502527e-08
0.4516666666666667,-1.642254494245344e-06,-4.306037516876354e-07,-1.659373685528242e-07,-3.961383924504564e-08
0.4520833333333333,-8.674079090572262e-07,-2.681103390438701e-07,-1.274342432556612e-07,-2.785717070309443e-08
0.4525,-1.172247704395474e-05,-2.419819684087157e-06,-8.087147896495866e-07,-1.905079323052308e-07
0.4529166666666667,-1.630668411177837e-07,-5.189044368195085e-08,-3.889984516610491e-08,-1.004493164581106e-08
0.4533333333333333,-3.964637526898193e-06,-9.033486877250583e-07,-3.261844200672198e-07,-7.726758392538767e-08
0.45375,-2.679241537125753e-07,-6.596226057941961e-08,-3.819655375519217e-08,-1.054943531071676e-08
0.4541666666666667,-7.35654715649051e-07,-1.627652522852585e-07,-5.737993182079933e-08,-1.623972006336898e-08
0.4545833333333333,-1.354398258323934e-05,-2.615095592072656e-06,-7.254270297077058e-07,-1.828825464432035e-07
0.455,-7.557836464040693e-07,-2.079113000352398e-07,-1.003179290826751e-07,-2.275224032256209e-08
0.4554166666666667,1.72723624289462e-07,-4.612414087705458e-07,-2.919830952861792e-07,-6.086316424560465e-08
0.4558333333333333,-1.391554575408201e-07,-4.699758385021326e-07,-2.892889192569304e-07,-6.045944169026114e-08
0.45625,-3.010204949295336e-06,-6.995914338314636e-07,-2.21287021359604e-07,-5.912809733253195e-08
0.4566666666666667,-4.071156482523229e-06,-8.228902534352535e-07,-2.433757552733478e-07,-6.462434795984249e-08
0.4570833333333333,-4.005967209369943e-07,-8.101221342780719e-08,-3.692179867350563e-08,-1.09607263242654e-08
0.4575,-1.058563284566183e-05,-2.400790789900624e-06,-7.304752567503573e-07,-1.831552543807738e-07
0.4579166666666667,-9.787160698337225e-07,-2.922947266760267e-07,-1.326313229879999e-07,-2.936366007929526e-08
0.4583333333333333,-7.398095541082153e-07,-1.719979146861093e-07,-6.536192440753343e-08,-1.763437229346946e-08
0.45875,-1.943798963566101e-06,-4.794814813499975e-07,-1.73314974044786e-07,-4.283013105383749e-08
0.4591666666666667,-2.316593219260495e-06,-5.941563038161725e-07,-2.169035159774311e-07,-5.034804584675605e-08
0.4595833333333333,6.261856326638187e-08,1.01464208515424e-08,-3.395791714378473e-09,-5.422478911043866e-10
0.46,1.813587377041515e-07,2.202863899813766e-08,-1.27421004769103e-08,-2.153662059086445e-09
0.4604166666666666,2.92040368203941e-07,4.053171830629581e-08,-2.321987656757139e-08,-4.49466489377658e-09
0.4608333333333333,-5.184557169805227e-07,-9.65009869174004e-08,-3.607994712420066e-08,-1.139266890922267e-08
0.46125,2.028858514130913e-07,4.792182737835907e-08,-1.930498593346494e-08,-6.776569249217152e-09
0.4616666666666667,6.121937584786625e-06,7.274154281202902e-07,4.678727705969521e-08,2.778266573554017e-09
0.4620833333333333,9.754282325098183e-07,3.918548157220267e-07,-2.946194768035565e-07,-2.154960598395699e-08
0.4625,-6.581674161005501e-07,-2.144073521307357e-07,-1.070597467435968e-07,-2.383855399742274e-08
0.4629166666666666,-2.1317689335694e-07,1.501964022808322e-08,2.031791178640767e-08,-4.311754524870675e-09
0.4633333333333333,-6.54430207213213e-07,-2.761931174518043e-08,3.643622875987753e-08,-8.000210992677245e-10
0.46375,-7.570808860104892e-07,-1.808942800483759e-07,-7.39608718526892e-08,-1.906108634821129e-08
0.4641666666666667,-4.933574152817726e-06,-1.19006597895678e-06,-3.93734744606097e-07,-9.583413309909913e-08
0.4645833333333333,-5.490578407563117e-07,-1.142707108145122e-07,-3.626051524717123e-08,-1.195363864857197e-08
0.465,-7.771195076775087e-07,-3.967307718199099e-08,2.231194923161939e-08,-6.541129215261901e-10
0.4654166666666666,-1.071715950197166e-06,-3.220559813213666e-07,-1.369849327656079e-07,-3.104008016809013e-08
0.4658333333333333,-3.529947970109438e-06,-7.290821206662149e-07,-2.330262748633375e-07,-6.268807001128947e-08
0.46625,-8.189815410787658e-07,-5.155643491431525e-08,2.466848761499859e-09,-2.163384307384866e-09
0.4666666666666667,-3.193842709634235e-06,-7.350244864883209e-07,-2.406953351174668e-07,-6.278082550975922e-08
0.4670833333333334,-1.072305050086326e-05,-2.478217464839092e-06,-8.320643559115386e-07,-2.00733340493962e-07
0.4675,4.119682765764447e-07,3.498476948647117e-08,-6.215306306379151e-09,-3.264592041545919e-09
0.4679166666666666,-6.339021015622534e-07,-2.349299067896565e-07,-1.125478633782431e-07,-2.482874377870788e-08
0.4683333333333333,-2.326324572197771e-06,-5.312392973147316e-07,-1.816815763563779e-07,-4.650277158157815e-08
0.46875,-6.729495803459003e-07,-1.251167328625902e-07,-3.819723456324944e-08,-1.270139737455202e-08
0.4691666666666667,-7.810309499112517e-07,-1.899070128336432e-07,-8.25988606418292e-08,-2.044526011582194e-08
0.4695833333333334,4.185683063822522e-07,-4.678513433935668e-08,-1.830382002416895e-08,-5.352240469835725e-09
0.47,-2.504601146400322e-06,-6.16892719809e-07,-2.385575544760998e-07,-5.249446247395107e-08
0.4704166666666666,-1.318122330433109e-05,-2.80295824830993e-06,-7.797488214489075e-07,-2.0242764283951e-07
0.4708333333333333,-2.697350604587535e-07,-1.546542152002257e-08,-2.930266633818746e-08,-6.824261044252288e-09
0.47125,-7.827897370961008e-07,-1.412404224215537e-07,-4.203239060714342e-08,-1.368233199732821e-08
0.4716666666666667,-7.909338368594222e-06,-1.680102815838527e-06,-5.531738828937734e-07,-1.355500904046535e-07
0.4720833333333334,-8.226783024530007e-06,-1.692057794513943e-06,-5.513754974443815e-07,-1.353739520528127e-07
0.4725,-1.226421133456325e-06,-3.563114160952415e-07,-1.41278620877802e-07,-3.298583047393978e-08
0.4729166666666667,-2.168150763427019e-07,-2.069832729396704e-08,-3.422928286636598e-08,-8.156630447255322e-09
0.4733333333333333,-5.973417216504157e-06,-1.502392792091708e-06,-5.141113839919014e-07,-1.218653158154576e-07
0.47375,-8.60159468492782e-07,-2.470445156768836e-07,-1.169219375996663e-07,-2.573423587756805e-08
0.4741666666666667,-7.878577695156512e-07,-1.988199954951068e-07,-9.079859225074553e-08,-2.172234597418539e-08
0.4745833333333334,-3.748104503826866e-06,-8.247337884943259e-07,-2.460471838948732e-07,-6.610291165424442e-08
0.475,-7.64987104466811e-07,-1.528612846004762e-07,-4.76711944732331e-08,-1.488128232052161e-08
0.4754166666666667,-1.41021258736286e-07,-3.253669962528381e-08,-3.660695954586893e-08,-9.120014604317007e-09
0.4758333333333333,-2.653103985914533e-06,-5.929675590942365e-07,-1.922208027843164e-07,-5.067435838298531e-08
0.47625,-3.421932723951216e-06,-7.228133408511707e-07,-2.459950221187038e-07,-6.050957554774754e-08
0.4766666666666667,6.945448477937082e-06,8.292159264043689e-07,7.023063238561148e-08,8.208320431685384e-09
0.4770833333333334,1.808645096669939e-06,5.391125069340489e-07,-2.870756257809114e-07,-1.687317977792548e-08
0.4775,-1.61512938337352e-07,-4.63317727135834e-08,-3.70004589979641e-08,-9.763743475819279e-09
0.4779166666666667,-8.312462918552214e-07,-2.10357674053905e-07,-9.812099738832794e-08,-2.284779950666523e-08
0.4783333333333333,-7.585814911334506e-07,-1.63317887196921e-07,-5.500226106742954e-08,-1.626201918073553e-08
0.47875,-2.562910718983583e-06,-6.878527690912168e-07,-2.5465428761189e-07,-5.578596008120565e-08
0.4791666666666667,-1.472271345433417e-06,-3.943601273131513e-07,-1.46144275994467e-07,-3.533048186271694e-08
0.4795833333333333,-9.344330484262054e-07,-2.649133489901742e-07,-1.198151755858257e-07,-2.663871474241081e-08
0.48,-2.779085546737334e-07,-6.055192757796504e-08,-3.563651893604039e-08,-1.020493010875058e-08
0.4804166666666667,-6.539522446861604e-06,-1.714146555142802e-06,-6.474588499652227e-07,-1.499650313857089e-07
0.4808333333333333,-4.161056447413348e-07,-7.585094820028407e-08,-3.37059912714023e-08,-1.055315625958249e-08
0.48125,-7.651117448052021e-07,-1.730584749203503e-07,-6.355375781512001e-08,-1.775741128017826e-08
0.4816666666666667,-7.368073942923819e-07,-2.16087908861057e-07,-1.039601379234808e-07,-2.378766926048001e-08
0.4820833333333333,-3.345314612391224e-06,-8.001508695060221e-07,-2.560358874840737e-07,-6.802557214049648e-08
0.4825,-3.105970068524206e-06,-6.348413574200791e-07,-2.069970004985125e-07,-5.513703421102916e-08
0.4829166666666667,-9.069436744464959e-06,-2.08495527129932e-06,-6.110814382463677e-07,-1.565541316325751e-07
0.4833333333333333,-5.389721003493981e-07,-9.160646619529273e-08,-3.234127620137279e-08,-1.093209418445112e-08
0.48375,-3.171455548373221e-06,-6.906709780838223e-07,-2.504122934270982e-07,-5.785143372782814e-08
0.4841666666666667,6.677082033258322e-08,1.153085937459417e-08,-3.532372778215702e-09,-5.612880649637799e-10
0.4845833333333333,-1.06972748222393e-05,-2.333744862071781e-06,-7.028730594853202e-07,-1.828856546071648e-07
0.485,-1.101901740527798e-05,-2.349078264901032e-06,-7.020795639078814e-07,-1.829788586513697e-07
0.4854166666666667,1.914237334864333e-07,2.3903651951183e-08,-1.329443008302235e-08,-2.242259495909847e-09
0.4858333333333333,-9.734671378289191e-07,-2.868712018190781e-07,-1.217613212119561e-07,-2.761865154749984e-08
0.48625,3.057186556045993e-07,4.356704553330478e-08,-2.413044944013629e-08,-4.674707208097994e-09
0.4866666666666667,2.094974107815011e-07,5.154586908205731e-08,-1.955457024501481e-08,-7.025051508042703e-09
0.4870833333333333,-7.840703948304242e-07,-1.825846757634859e-07,-7.263632388827536e-08,-1.928434168550587e-08
0.4875,-1.804339013080433e-06,-4.356266847291256e-07,-1.524116869498192e-07,-3.818877039883852e-08
0.4879166666666667,-2.3047060206057e-07,1.720819787454623e-08,2.284396075565802e-08,-4.357963196532584e-09
0.4883333333333333,-2.825657703506421e-06,-8.092387738235367e-07,-3.269493806393699e-07,-6.83704360360954e-08
0.48875,-5.641882322255017e-07,-1.10079293498983e-07,-3.21614706010651e-08,-1.146019798993387e-08
0.4891666666666667,-6.925532438331607e-07,-2.697546108649658e-08,3.993767137958745e-08,-6.085552300828569e-10
0.4895833333333333,-7.18734095875779e-07,-2.360312735859821e-07,-1.082422946576899e-07,-2.456680762864565e-08
0.49,-8.15201847537846e-07,-3.864805547794357e-08,2.49275029601746e-08,-4.027801098587019e-10
0.4904166666666667,-8.535019235346553e-07,-5.021735880816723e-08,3.976521471680279e-09,-1.930606300067687e-09
0.4908333333333333,-8.147507754224885e-07,-1.924194004580079e-07,-8.15998764738607e-08,-2.075764772378712e-08
0.49125,6.965227157038755e-06,6.611750150720638e-07,3.180952236151261e-08,-7.64375165400267e-10
0.4916666666666666,1.787188559942079e-06,3.482465666161272e-07,-3.270074582014788e-07,-2.40307842412001e-08
0.4920833333333333,-6.98334678790462e-07,-1.205130694474649e-07,-3.398282247354479e-08,-1.219985119766756e-08
0.4925,4.573953129191482e-07,4.267622339053888e-08,-4.999077057324791e-09,-3.011051989584045e-09
0.4929166666666667,-1.060880691859012e-06,-3.115398496302068e-07,-1.236047231763722e-07,-2.87750947946895e-08
0.4933333333333333,-3.341461541431448e-06,-7.309329938404487e-07,-2.254725428533743e-07,-6.007835685642945e-08
0.49375,-3.843123278067988e-06,-8.292350053290179e-07,-2.711718356636849e-07,-6.918647690311319e-08
0.4941666666666666,4.689931623646602e-07,-4.317720711008096e-08,-1.746617694268931e-08,-5.128562515371275e-09
0.4945833333333333,-2.589617212726293e-06,-6.604207794126745e-07,-2.399215454696529e-07,-5.303172501288349e-08
0.495,-9.586765583687263e-07,-2.462852619982405e-07,-1.111868501496194e-07,-2.519120170748533e-08
0.4954166666666667,-2.11414625883119e-06,-4.856640967016909e-07,-1.615652171396791e-07,-4.167114027852243e-08
0.4958333333333333,-8.201541037692861e-07,-1.374673760546361e-07,-3.794357600275334e-08,-1.320381304438631e-08
0.49625,-2.608928128850318e-07,-8.790374487757935e-09,-2.868287274140304e-08,-6.583715925472305e-09
0.4966666666666666,-8.292641411791512e-07,-2.022566526941989e-07,-8.99015050498502e-08,-2.210225924440376e-08
0.4970833333333333,-2.868325142997692e-06,-8.959363821158032e-07,-4.253330598119349e-07,-8.744525700939203e-08
0.4975,-2.024933263038157e-07,-1.329285168323804e-08,-3.335112389878659e-08,-7.884417081887142e-09
0.4979166666666667,-7.916351790672743e-07,-1.492902455019369e-07,-4.390703244507166e-08,-1.445535952583539e-08
0.4983333333333334,-4.92891925010975e-06,-1.185150294491521e-06,-3.81666936866544e-07,-9.086097516829144e-08
0.49875,-1.226582722851395e-06,-3.380938651479042e-07,-1.259988073881441e-07,-3.024206635394867e-08
0.4991666666666666,-1.20154180247959e-07,-2.479275297588821e-08,-3.524559045528583e-08,-8.787631039933514e-09
0.4995833333333333,-8.803091177396232e-06,-2.108990525070525e-06,-6.452176972292104e-07,-1.718059313745659e-07
0.5,-9.105922981401891e-06,-2.125628408984444e-06,-6.45029732341113e-07,-1.720650162523507e-07
0.5004166666666666,-1.0304908732595e-06,-2.61425572933183e-07,-1.124890829131823e-07,-2.574095721373301e-08
0.5008333333333334,-8.841769963548462e-07,-2.149751935978254e-07,-9.705965835365015e-08,-2.326588331112101e-08
0.50125,-3.11226225563575e-06,-7.478405919824211e-07,-2.442463725401793e-07,-6.448539623126176e-08
0.5016666666666667,-1.427411137120449e-07,-3.834825739674203e-08,-3.498761256529993e-08,-9.347239896999862e-09
0.5020833333333333,-3.948132911918278e-06,-8.284960034582721e-07,-2.816303974952852e-07,-6.88757181334214e-08
0.5024999999999999,-7.771153521834485e-07,-1.600285017110224e-07,-5.172819827438809e-08,-1.591589913993931e-08
0.5029166666666667,-2.494269892814281e-06,-5.267528583293788e-07,-1.754611626346738e-07,-4.574037847335356e-08
0.5033333333333333,-2.084014219192536e-06,-6.473131494742714e-07,-2.702816018938878e-07,-5.3989792595519e-08
0.50375,-2.673823442932784e-07,-5.233405142903621e-08,-3.285110004469666e-08,-9.689602762302637e-09
0.5041666666666667,-7.963566203627183e-07,-2.215749567523631e-07,-1.024456387252912e-07,-2.420704336373937e-08
0.5045833333333334,-7.798849958239669e-07,-1.702439682039773e-07,-6.08511175507932e-08,-1.751196873911563e-08
0.505,4.986481948098458e-06,2.761393325905905e-07,-6.382588015264736e-08,-2.505786618243867e-08
0.5054166666666666,-7.900048692324155e-07,-1.306123361676415e-07,-4.102125468931965e-07,-4.360811611641144e-08
0.5058333333333334,-1.453124440502437e-06,-3.667368389973967e-07,-1.298531305888205e-07,-3.214336702670168e-08
0.50625,-1.055084586727599e-06,-2.792953468605046e-07,-1.127982925802889e-07,-2.62882187910084e-08
0.5066666666666667,-4.142553109496178e-07,-6.748134679117985e-08,-3.014677192595508e-08,-9.933428023959901e-09
0.5070833333333333,-5.426652498245374e-07,-8.308302519632157e-08,-2.809710466268881e-08,-1.021341210898892e-08
0.5075,-8.026714783537262e-07,-1.805109333219179e-07,-7.049321483138206e-08,-1.915172756615398e-08
0.5079166666666667,-3.531056011915216e-06,-8.094038990630076e-07,-2.684666090367772e-07,-6.870985299633754e-08
0.5083333333333333,-3.689390659509099e-06,-8.073475154800016e-07,-2.736633812446651e-07,-6.496355323563863e-08
0.50875,-7.903587017430852e-07,-2.430725030464222e-07,-1.060352040444771e-07,-2.494976578149182e-08
0.5091666666666667,-1.361283754768307e-06,-5.88673590851833e-07,-3.168191082128666e-07,-5.909249305443926e-08
0.5095833333333334,7.197324808888882e-08,1.216527098719536e-08,-3.740256388917886e-09,-5.914200487662029e-10
0.51,-2.778018623352335e-06,-6.039212353412841e-07,-1.944121550939866e-07,-5.057785211974301e-08
0.5104166666666666,2.056053198240834e-07,2.558901559412819e-08,-1.406143576650318e-08,-2.359949231328772e-09
0.5108333333333334,3.294322479606619e-07,4.685058381499531e-08,-2.548595645449044e-08,-4.915891596869149e-09
0.51125,2.293457333235695e-07,5.580224918003005e-08,-2.044894104698923e-08,-7.371502553532483e-09
0.5116666666666667,-5.599766836746859e-07,-1.018017165493313e-07,-2.73876833982993e-08,-1.065978700680735e-08
0.5120833333333333,-2.3629062650729e-07,1.985306449938492e-08,2.495594342229097e-08,-4.476290149425741e-09
0.5125,-1.116406823781731e-06,-2.979770313478293e-07,-1.129896911503259e-07,-2.692245356762615e-08
0.5129166666666667,-7.240830025527614e-07,-2.639022484125992e-08,4.341769484515457e-08,-4.227538712918314e-10
0.5133333333333333,-8.371400888549624e-07,-1.913418822326884e-07,-7.989886617906377e-08,-2.074068803080946e-08
0.51375,-4.924758267527837e-06,-1.302155706472838e-06,-4.386833636104232e-07,-1.152954908733495e-07
0.5141666666666667,-1.678859331558473e-06,-4.009114279128075e-07,-1.367823555004526e-07,-3.460064579552006e-08
0.5145833333333333,-2.773359080197627e-06,-7.701508763011923e-07,-2.618951774732223e-07,-5.706958308286285e-08
0.515,-5.201665381549144e-06,-1.316802969039233e-06,-4.384590042339263e-07,-1.155116375563983e-07
0.5154166666666666,-8.491175481657393e-07,-3.783668972380795e-08,2.763227067928533e-08,-1.311837620027136e-10
0.5158333333333334,-7.033141373457002e-07,-1.113565085694146e-07,-2.892419540511817e-08,-1.134132512732391e-08
0.51625,-8.840657780004481e-07,-4.910653712966486e-08,5.521892206359224e-09,-1.675047347195447e-09
0.5166666666666667,-1.056387319038663e-06,-2.540657536400818e-07,-1.081469305470348e-07,-2.549765901398924e-08
0.5170833333333333,5.224044800765589e-07,5.131136991028214e-08,-3.755940432552673e-09,-2.729531507214684e-09
0.5175,-8.569020789177076e-07,-2.024541106217618e-07,-8.847123026219926e-08,-2.219551484068464e-08
0.5179166666666667,-3.327748664247522e-06,-7.759885150585276e-07,-2.937496189280671e-07,-6.375097068778066e-08
0.5183333333333333,-8.378543245496822e-07,-1.286689712884922e-07,-3.284915661335305e-08,-1.231901650322458e-08
0.51875,-3.71228694719833e-06,-8.521787520163817e-07,-2.892364001436289e-07,-7.19197123792518e-08
0.5191666666666667,5.414413190799116e-07,-3.922422660055e-08,-1.669342355789541e-08,-4.882044574503353e-09
0.5195833333333333,-2.760699852107604e-06,-6.394065624023662e-07,-2.162151815639265e-07,-5.559489802143837e-08
0.52,-1.239496678549289e-06,-3.162113236275226e-07,-1.136939289288501e-07,-2.776628910627064e-08
0.5204166666666666,2.489981341571561e-06,-1.373029825952534e-07,-1.827542568687579e-07,-5.675936457092838e-08
0.5208333333333334,-4.231775694238743e-06,-6.61654592289664e-07,-5.104179727186401e-07,-6.92076257984805e-08
0.52125,-2.338016726137862e-07,-1.053490332446916e-09,-2.822200436889861e-08,-6.316799929203225e-09
0.5216666666666666,-1.87506061903558e-06,-4.35348021959346e-07,-1.480934517869201e-07,-3.768366385754681e-08
0.5220833333333333,-1.143127099707255e-06,-2.696649011508777e-07,-1.085536281527551e-07,-2.593185146240039e-08
0.5225,-7.960637401037465e-07,-1.402168796991816e-07,-3.8991094730054e-08,-1.357616940725615e-08
0.5229166666666667,-1.668428903761634e-07,-4.473016256143065e-09,-3.267031792762235e-08,-7.577887239895565e-09
0.5233333333333333,-9.224927799081197e-07,-2.169014090071768e-07,-9.568072771211628e-08,-2.345727166342751e-08
0.52375,-7.41867646268711e-08,-1.529633358954286e-08,-3.407341958522672e-08,-8.404818397929113e-09
0.5241666666666667,-7.723345241592052e-07,-1.507925041768383e-07,-4.718688626343299e-08,-1.507359651761583e-08
0.5245833333333333,-2.535441043668723e-06,-6.779529885643727e-07,-3.14558154370097e-07,-6.286549313753757e-08
0.525,-9.668797467485108e-08,-2.824684148637933e-08,-3.311746868771645e-08,-8.855732633908205e-09
0.5254166666666666,-1.39141533686258e-06,-3.346659786540933e-07,-1.158393060941664e-07,-2.892621953504622e-08
0.5258333333333334,-3.711668017356268e-06,-8.794018454532917e-07,-2.933429944024393e-07,-7.190299928779516e-08
0.52625,-1.176304975405203e-06,-2.872347372762922e-07,-1.080222511428164e-07,-2.632010176704242e-08
0.5266666666666666,-8.344455560270093e-07,-2.248912371764148e-07,-1.008813962847671e-07,-2.448123247456007e-08
0.5270833333333333,-3.097015451866772e-06,-7.066283190285381e-07,-2.436207669462701e-07,-6.094407419827264e-08
0.5275,-1.916978133683922e-06,-6.717826125831602e-07,-2.561386233386278e-07,-6.382705733016255e-08
0.5279166666666667,-2.112862858634012e-06,-6.822533468139968e-07,-2.554324150508462e-07,-6.38821251817688e-08
0.5283333333333333,-2.268739388274822e-07,-4.156784447890982e-08,-3.010801431293307e-08,-9.066768408960667e-09
0.5287500000000001,-7.739316417135086e-07,-1.610885764044575e-07,-5.680752985333168e-08,-1.673287299318802e-08
0.5291666666666667,-3.593443394699398e-06,-8.030133455399243e-07,-2.602088133759297e-07,-5.910832678299032e-08
0.5295833333333333,-2.101876883868265e-06,-4.825605409813835e-07,-1.648171921539571e-07,-4.149014340665736e-08
0.53,-3.812754475913898e-07,-5.608111392227854e-08,-2.648999354321996e-08,-9.166418737517761e-09
0.5304166666666666,-8.417254913091686e-07,-2.491847028098428e-07,-1.040963538709033e-07,-2.529154607339236e-08
0.5308333333333334,-7.983242034079403e-07,-1.717566255317812e-07,-6.695530133478514e-08,-1.845494260991111e-08
0.53125,-5.1685474378853e-07,-7.099203450010866e-08,-2.359720103403372e-08,-9.301540428257309e-09
0.5316666666666666,-1.53033282789466e-06,-3.53860485604231e-07,-1.209925915087433e-07,-3.049089453499007e-08
0.5320833333333334,-1.243775509238919e-06,-3.043799496795639e-07,-1.075020023164722e-07,-2.674674441981298e-08
0.5325,1.443517898863222e-06,-4.004295099101218e-07,-2.697872838882473e-07,-8.116014983027496e-08
0.5329166666666667,-5.952293401634914e-06,-1.017862675780587e-06,-5.86196442249714e-07,-8.882122557542854e-08
0.5333333333333333,-3.71680291235782e-06,-8.931095159017084e-07,-3.213016192174694e-07,-7.359792577250558e-08
0.5337499999999999,-3.278141207071767e-06,-7.667911267869651e-07,-2.698258302092222e-07,-6.60157508310764e-08
0.5341666666666667,7.56680079430103e-08,1.194520584022881e-08,-4.030747645540339e-09,-6.347793640653725e-10
0.5345833333333333,-5.212401293705977e-07,-8.937916165275767e-08,-2.217239965668026e-08,-9.615438505332626e-09
0.535,2.162956125810203e-07,2.700746816672141e-08,-1.508144299734488e-08,-2.513568992947131e-09
0.5354166666666667,3.602723526353354e-07,5.028320590944547e-08,-2.736320625933147e-08,-5.232792948384145e-09
0.5358333333333334,-8.407196501619402e-07,-1.833735033216337e-07,-7.679811515598774e-08,-2.013715264771099e-08
0.53625,2.586679235593472e-07,6.052274773245421e-08,-2.209262821880183e-08,-7.839568005746093e-09
0.5366666666666666,-2.215004989091252e-06,-5.248649369891839e-07,-1.858684901864985e-07,-4.583734783209171e-08
0.5370833333333334,-1.134158366121497e-06,-2.622001365817339e-07,-1.05756027471199e-07,-2.589538377990981e-08
0.5375,-2.368686958571043e-07,2.26085548714333e-08,2.658928004889499e-08,-4.691013461549657e-09
0.5379166666666667,-7.587612207055695e-07,-2.6451898828725e-08,4.684304395846185e-08,-2.637154595065517e-10
0.5383333333333333,-6.837879286797194e-07,-9.738631787790654e-08,-2.323790672296174e-08,-1.018457913094283e-08
0.53875,-8.909078032969917e-07,-3.803601437269646e-08,3.037352635481031e-08,1.360101546362839e-10
0.5391666666666667,-1.364304595071696e-06,-3.192983203065108e-07,-1.075876884670943e-07,-2.73169007462607e-08
0.5395833333333333,-9.236494602192729e-07,-4.924352673265268e-08,7.011348161641972e-09,-1.428849795106348e-09
0.54,-8.639448042192274e-07,-1.955944516398555e-07,-8.565894814777483e-08,-2.168859129405268e-08
0.5404166666666667,-1.544973892847307e-06,-3.815383119020276e-07,-1.298136849037575e-07,-3.259006054872164e-08
0.5408333333333334,-3.360752254851279e-06,-8.381834653643069e-07,-3.396629954836526e-07,-7.363399593406553e-08
0.54125,5.94254984706679e-07,5.981271162130058e-08,-2.611664952694338e-09,-2.459362933484715e-09
0.5416666666666666,-8.336605766674813e-07,-1.143779373554437e-07,-2.694179948488285e-08,-1.10796025018253e-08
0.5420833333333334,-1.722083312255703e-06,-5.34659727825187e-07,-1.960592552884337e-07,-4.850711027940991e-08
0.5425,-1.235975349332986e-06,-2.799769895792543e-07,-1.057245324541257e-07,-2.638019993948292e-08
0.5429166666666667,-1.85586965395182e-06,-5.419223597100958e-07,-1.952356466328501e-07,-4.848238971142991e-08
0.5433333333333333,6.240633987754934e-07,-3.639773939245955e-08,-1.615189705144163e-08,-4.661999931804607e-09
0.54375,-3.384844916088633e-06,-8.236885389992902e-07,-2.827201804213264e-07,-6.880347222426019e-08
0.5441666666666667,-4.434257924512681e-06,-9.591237013782836e-07,-2.930220236794224e-07,-7.133811057890194e-08
0.5445833333333333,-2.011053031708979e-07,6.054779296677108e-09,-2.813437805886908e-08,-6.082119463987977e-09
0.545,-9.421348293245614e-07,-2.118341696458309e-07,-9.297192909909634e-08,-2.304605557323413e-08
0.5454166666666667,-7.853013987684811e-07,-1.249039721214378e-07,-3.308530154435291e-08,-1.228435754968687e-08
0.5458333333333333,-2.3759560107012e-06,-5.795409595052314e-07,-2.11395889177831e-07,-5.065524201271387e-08
0.54625,-1.488608219090871e-06,-3.330023938531163e-07,-1.092118312644502e-07,-2.811144691004358e-08
0.5466666666666666,-1.187316632671248e-07,3.774712686623878e-09,-3.242656329720479e-08,-7.305226455628455e-09
0.5470833333333334,2.080668906330542e-06,-3.886662169634433e-07,-2.782403705753462e-07,-8.445418438847257e-08
0.5475,-5.575552701641007e-06,-1.032389155094541e-06,-6.019292261106746e-07,-9.0448191033525e-08
0.5479166666666667,-1.674641195750493e-06,-3.94020427141794e-07,-1.437297930684664e-07,-3.515504497769961e-08
0.5483333333333333,-1.280563525891385e-06,-2.995096855057891e-07,-1.049304110746442e-07,-2.681811707008444e-08
0.54875,-7.561085687843417e-07,-1.345645621600582e-07,-4.14873874843115e-08,-1.376039373563934e-08
0.5491666666666667,-1.000304792438276e-08,-6.39525095816907e-09,-3.337749001859969e-08,-8.049580389847238e-09
0.5495833333333333,-8.616420313531043e-07,-2.216366647798773e-07,-9.805812128517637e-08,-2.416165717678955e-08
0.55,-2.092700884515581e-08,-1.873117021074664e-08,-3.169435080403635e-08,-8.37693193404256e-09
0.5504166666666667,-3.55050707916268e-06,-8.755549647024568e-07,-3.207047924457436e-07,-7.348064587979752e-08
0.5508333333333333,-7.622852532105133e-07,-1.442234042965619e-07,-5.146559601360016e-08,-1.542506918295525e-08
0.55125,-1.492964752822309e-07,-3.135725873618129e-08,-2.774964447411791e-08,-8.434093561089721e-09
0.5516666666666666,-1.603316231696829e-06,-3.426320876537076e-07,-1.138638917253959e-07,-2.916646507923789e-08
0.5520833333333334,-2.512707515795292e-06,-6.357644683493996e-07,-2.372437790076024e-07,-5.566457363014272e-08
0.5525,-1.357437182113415e-06,-3.179309191267989e-07,-1.04395972738492e-07,-2.729081063718497e-08
0.5529166666666666,-8.79607203346245e-07,-2.489217212428284e-07,-1.010072389919595e-07,-2.50664877579436e-08
0.5533333333333333,-3.002945648108621e-07,-4.514708016537501e-08,-2.31109099987389e-08,-8.359919881121493e-09
0.55375,-7.969740859350038e-07,-1.546365535186319e-07,-6.199896998868364e-08,-1.717231351997981e-08
0.5541666666666667,-1.860362209999063e-06,-4.385276451131088e-07,-1.626971915802991e-07,-3.836763378785342e-08
0.5545833333333333,-4.296844288204538e-07,-5.920399940875379e-08,-1.924454397906483e-08,-8.314344333935946e-09
0.555,-3.088148109881119e-06,-6.967712162445004e-07,-2.135694089641096e-07,-5.700920696456816e-08
0.5554166666666667,-3.177928740152631e-06,-7.026881180730695e-07,-2.130360390386399e-07,-5.703354903225061e-08
0.5558333333333333,-3.436896247158175e-06,-8.715151285595128e-07,-3.435291576051254e-07,-7.603723390148302e-08
0.55625,-1.205202114790065e-06,-2.645204824191636e-07,-1.023442525634505e-07,-2.576890198479196e-08
0.5566666666666666,-8.511074577044237e-07,-1.664774414281154e-07,-7.21601469097552e-08,-1.889196644125568e-08
0.5570833333333334,-4.166978414671025e-07,-7.700231751694405e-08,-1.696668733929145e-08,-8.454842700005646e-09
0.5575,-1.472160798828749e-06,-3.691311450260413e-07,-1.213326599151811e-07,-3.064146228072195e-08
0.5579166666666666,-1.490995899314826e-06,-3.330740373359884e-07,-1.047633060886244e-07,-2.790050350352135e-08
0.5583333333333333,-4.520388278065993e-06,-1.004061438841308e-06,-3.026978479430831e-07,-7.564344386467647e-08
0.55875,-2.703781708420743e-06,-6.984276398001488e-07,-2.526951650580144e-07,-5.920854302811608e-08
0.5591666666666667,7.743173751711437e-08,1.089139406168344e-08,-4.409801958815083e-09,-6.925666505940102e-10
0.5595833333333333,2.430454469565645e-07,2.821805787563143e-08,-1.63744049344112e-08,-2.707996897348498e-09
0.5600000000000001,3.998041219213914e-07,5.397341430780055e-08,-2.980247240977905e-08,-5.635810979119325e-09
0.5604166666666667,3.446022815716794e-06,-1.468461667249044e-07,-2.092893384239072e-07,-6.554399869000425e-08
0.5608333333333333,-4.059536839872037e-06,-7.314638789671551e-07,-5.515350767386362e-07,-7.271529406497665e-08
0.56125,2.98566218287812e-07,6.586987727111957e-08,-2.452785162360941e-08,-8.4459059228478e-09
0.5616666666666666,-5.641622723638968e-07,-8.300909506869675e-08,-1.739972081051999e-08,-8.866307077027105e-09
0.5620833333333334,-2.350783319235131e-07,2.564486520321703e-08,2.773015055351878e-08,-5.020339239905601e-09
0.5625,-8.887427218692632e-07,-1.794224624567093e-07,-8.121424079525755e-08,-2.048599109116128e-08
0.5629166666666666,-1.724680069021106e-06,-4.705837923739621e-07,-1.837723030808242e-07,-4.184142876104049e-08
0.5633333333333334,-7.987394394553223e-07,-2.695097365612502e-08,5.020683326320441e-08,-1.512349594993981e-10
0.56375,-1.3287083004885e-06,-2.854075531604872e-07,-1.020560834010162e-07,-2.637339711394184e-08
0.5641666666666667,-9.441564533032455e-07,-3.8957121528164e-08,3.310885556027682e-08,3.729650691360151e-10
0.5645833333333333,-9.797265426529807e-07,-5.025830822657634e-08,8.349780144078013e-09,-1.226297299358543e-09
0.5649999999999999,-7.120576768633285e-07,-9.909625905119078e-08,-2.075059387706639e-08,-9.629290641395952e-09
0.5654166666666667,-1.607520944316728e-06,-3.463886130345255e-07,-1.069714230869626e-07,-2.870117460197591e-08
0.5658333333333333,6.634344531658959e-07,6.8724247346267e-08,-1.690664834556324e-09,-2.243965579458599e-09
0.56625,-1.559777142070777e-06,-3.49473819581783e-07,-1.333781812882326e-07,-3.224406969984131e-08
0.5666666666666667,-9.818969707050134e-07,-1.971630639386973e-07,-8.853372889949531e-08,-2.188645951648317e-08
0.5670833333333334,-3.022485403533159e-06,-7.649213021314096e-07,-2.962103271980902e-07,-6.504565255766747e-08
0.5675,7.006518169239995e-07,-3.412219629564176e-08,-1.600007999327951e-08,-4.521386826758924e-09
0.5679166666666666,-6.298274354385877e-07,-1.078368492387935e-07,-2.675874134583345e-08,-1.07298462319746e-08
0.5683333333333334,-1.390879960152378e-06,-3.081956430312615e-07,-1.012462825357069e-07,-2.696189830545893e-08
0.56875,-1.886137376039837e-07,1.324314564823138e-08,-2.861351665446809e-08,-5.943084059370405e-09
0.5691666666666667,-1.67770151939351e-06,-5.092140459483235e-07,-2.056730429076635e-07,-4.562202156214662e-08
0.5695833333333333,-9.365027020164008e-08,1.223235457201028e-08,-3.284301304102138e-08,-7.141281209808909e-09
0.57,-9.025139351940422e-07,-2.083949425079518e-07,-9.340467597644217e-08,-2.304379363211101e-08
0.5704166666666667,-5.753726568713657e-07,-1.15608655692858e-07,-3.525582074871574e-08,-1.212932596191283e-08
0.5708333333333333,-1.729094870037151e-06,-3.515696389800066e-07,-1.124552974396987e-07,-2.96754351301339e-08
0.57125,3.012765333441132e-08,2.765068677159816e-09,-3.337528311674203e-08,-7.808892878101771e-09
0.5716666666666667,-3.743124893465564e-06,-8.359375899741991e-07,-2.311620480983196e-07,-6.563312406487878e-08
0.5720833333333334,-3.81689347303868e-06,-8.415901228844198e-07,-2.310810510796289e-07,-6.574795741367454e-08
0.5725,-3.101875227652423e-06,-7.880167748117301e-07,-3.204415184152691e-07,-6.878247084042794e-08
0.5729166666666666,-1.872575692805217e-06,-3.999653882706906e-07,-1.508362874963767e-07,-3.448539467918583e-08
0.5733333333333334,2.162195749822001e-08,-8.96371520721701e-09,-3.098245796562485e-08,-8.011438045069626e-09
0.57375,-5.592088502472661e-07,-1.234200876923515e-07,-4.546354588647152e-08,-1.374023141862426e-08
0.5741666666666667,-1.489098599846904e-06,-3.296551170249937e-07,-1.010811423442711e-07,-2.762683049755624e-08
0.5745833333333333,4.629109979262649e-06,8.555919697259932e-08,-1.244725937695208e-07,-4.07579254650943e-08
0.575,-2.225813747401631e-06,-3.939101607236461e-07,-4.689406757789242e-07,-4.962987618413602e-08
0.5754166666666667,-9.292479000282205e-07,-2.390557331038054e-07,-9.596888695768862e-08,-2.399518584837631e-08
0.5758333333333333,-1.145217057582367e-07,-2.090710732259487e-08,-2.606809463556454e-08,-7.907037309928172e-09
0.57625,-4.234127242150369e-06,-9.266506862263379e-07,-2.805164996814493e-07,-6.933527367583276e-08
0.5766666666666667,-1.822911654939058e-06,-5.613384883142302e-07,-2.194134534380825e-07,-4.847438863554865e-08
0.5770833333333333,-5.789621945054065e-07,-1.321652256693418e-07,-5.626097063247914e-08,-1.544998768688697e-08
0.5775,-2.744289849494985e-07,-3.399342545497759e-08,-2.033763272998225e-08,-7.645572030694931e-09
0.5779166666666666,-1.492775566014358e-06,-3.834885532512176e-07,-1.200704093220905e-07,-3.100602136096606e-08
0.5783333333333334,-1.285202482081927e-06,-2.574397101999125e-07,-9.688208874812228e-08,-2.475773452428381e-08
0.57875,-1.642776878584191e-06,-3.472940457342848e-07,-1.022408156727868e-07,-2.847196661982064e-08
0.5791666666666667,-4.090832529587141e-07,-4.721462001385142e-08,-1.540175496337678e-08,-7.400980368658042e-09
0.5795833333333333,-1.434301889320568e-06,-4.0819964157248e-07,-1.671528971556395e-07,-3.656357916493076e-08
0.58,-6.277004004714083e-07,-1.426491215251209e-07,-6.661995831371717e-08,-1.713954293349861e-08
0.5804166666666667,-3.847416805323047e-07,-6.447361779555108e-08,-1.21663162832126e-08,-7.345777263162154e-09
0.5808333333333333,-2.180197359441852e-06,-6.245291748294243e-07,-2.637635667184211e-07,-5.38129825525256e-08
0.58125,-1.419326248546289e-06,-2.819081890751713e-07,-9.623389819266915e-08,-2.545540976611902e-08
0.5816666666666667,-6.625257399797791e-07,-1.545555894948769e-07,-7.571920906375083e-08,-1.870345483823627e-08
0.5820833333333333,7.918491744055304e-08,9.154003939245086e-09,-4.873814176550905e-09,-7.644967516064013e-10
0.5825,2.686198225821861e-07,2.924689593148425e-08,-1.793902185020729e-08,-2.944645134592865e-09
0.5829166666666666,-5.40460464106798e-07,-6.843665382293268e-08,-1.188592103265147e-08,-7.573573187127392e-09
0.5833333333333334,-1.59402119347227e-06,-3.371523624816705e-07,-1.318388286748965e-07,-3.214110575557515e-08
0.58375,4.474738471035698e-07,5.784612788774333e-08,-3.279404624932006e-08,-6.128000541900707e-09
0.5841666666666666,-1.760496944971158e-06,-3.631627937664669e-07,-1.057614356305489e-07,-2.95389373504788e-08
0.5845833333333333,3.493242804981609e-07,7.16408788599866e-08,-2.771285274103606e-08,-9.194835755503499e-09
0.585,-2.210488455411026e-07,2.865223780106551e-08,2.848986059544767e-08,-5.470110820131798e-09
0.5854166666666667,-8.381429683908481e-07,-2.834147094692691e-08,5.35640638135082e-08,-9.751447165062735e-11
0.5858333333333333,-1.166522152903668e-06,-4.248401721736653e-07,-1.839616030236869e-07,-3.88067385085991e-08
0.58625,-6.906764691466837e-07,-8.36137067449203e-08,-1.47658268156125e-08,-8.17528487383881e-09
0.5866666666666667,4.458262079294824e-06,1.383508782470565e-07,-8.623466110375712e-08,-2.851777597316207e-08
0.5870833333333333,-1.549330053968677e-06,-2.469023325734485e-07,-4.005458638277236e-07,-3.663969236728569e-08
0.5875,-3.912448494472748e-06,-8.364985497637191e-07,-2.156110053371658e-07,-6.398341171759773e-08
0.5879166666666666,-1.00273428149304e-06,-4.116435742338974e-08,3.581323017342113e-08,5.599774808046128e-10
0.5883333333333334,-3.971055187971197e-06,-8.419437201999302e-07,-2.158010893095986e-07,-6.415882093804502e-08
0.58875,-7.663507022288848e-07,-1.71995928327626e-07,-8.287601456961962e-08,-2.006842695915738e-08
0.5891666666666666,-1.041350333572163e-06,-5.284122086976261e-08,9.464558629365928e-09,-1.094648041073509e-09
0.5895833333333333,-1.480142915182712e-06,-3.086570302422246e-07,-9.533102701764104e-08,-2.618395687550304e-08
0.59,-2.363471474500669e-06,-6.546769818694683e-07,-2.84378789534406e-07,-5.69354871485535e-08
0.5904166666666667,7.475086469766018e-07,7.730997251434891e-08,-1.09804081006167e-09,-2.117165718720786e-09
0.5908333333333333,-5.859395180035142e-07,-9.047727368704483e-08,-2.056471485904514e-08,-9.137882429528246e-09
0.5912500000000001,7.945971217700029e-07,-3.337369357765497e-08,-1.637718624524664e-08,-4.503350752694426e-09
0.5916666666666667,-1.897926189198663e-06,-3.675311909411739e-07,-1.130796374847754e-07,-3.076759244283304e-08
0.5920833333333333,-2.115831979553817e-06,-4.02037452579404e-07,-1.494168960449744e-07,-3.390749400338801e-08
0.5925,-6.905231549844796e-07,-1.826196322605517e-07,-8.731791312734482e-08,-2.118285656614032e-08
0.5929166666666666,-3.501589968466805e-06,-7.902827007184349e-07,-2.418381848213014e-07,-5.747998841373691e-08
0.5933333333333334,-1.658572436218731e-07,1.941360006995134e-08,-2.982678804411421e-08,-5.951881470809836e-09
0.59375,-5.082071220539473e-07,-9.623243266087996e-08,-2.907634726659136e-08,-1.042232186236984e-08
0.5941666666666666,-5.54763196320261e-08,1.963452501776706e-08,-3.411850413254063e-08,-7.148750351157057e-09
0.5945833333333334,-1.572935027940008e-06,-3.340490537409113e-07,-9.550889525049001e-08,-2.705504277801982e-08
0.595,-1.210743187815305e-06,-4.588340653882424e-07,-1.944578730703972e-07,-4.04471962486319e-08
0.5954166666666667,8.628603386495455e-08,1.073901538159412e-08,-3.432204659184926e-08,-7.75756355057136e-09
0.5958333333333333,-7.378451260944827e-07,-2.14900532750468e-07,-8.923569382213442e-08,-2.209067089585698e-08
0.5962499999999999,-4.727350392171331e-07,-1.020388513044841e-07,-3.944631789950782e-08,-1.1935991253027e-08
0.5966666666666667,8.212024260529968e-08,-5.483879063259205e-10,-3.127516440815898e-08,-7.847874986358938e-09
0.5970833333333333,-1.558147222130527e-06,-4.099215234459091e-07,-1.221039066036159e-07,-3.237040874654755e-08
0.5975,-1.433567632953521e-06,-3.925479558520294e-07,-1.621742064121508e-07,-3.500802332298173e-08
0.5979166666666667,-5.894774922012347e-08,-1.192832705132611e-08,-2.537828666030479e-08,-7.590045229191741e-09
0.5983333333333334,-4.764236261130462e-07,-1.089424302525851e-07,-5.043990904881223e-08,-1.355658043830853e-08
0.59875,-1.716652199041073e-06,-3.552619013171623e-07,-9.757251050867034e-08,-2.818669772059605e-08
0.5991666666666666,-1.525626926241771e-06,-5.088794425449344e-07,-2.369398255835426e-07,-4.446472722987361e-08
0.5995833333333334,-1.158066390107474e-06,-2.341199811343762e-07,-8.941859088873852e-08,-2.281944405081766e-08
0.6,-2.273271830506283e-07,-2.444074493044767e-08,-1.853915073026795e-08,-7.146199472287152e-09
0.6004166666666667,3.560111655263504e-06,5.046914642276254e-08,-9.533772517940945e-08,-3.001121705859279e-08
0.6008333333333333,-1.859327722502159e-06,-2.875563849289167e-07,-3.674139291592363e-07,-3.535601465777855e-08
0.60125,-5.083006206843134e-07,-1.178221258952729e-07,-6.089946235817884e-08,-1.515608614388951e-08
0.6016666666666667,-3.682929523684968e-07,-3.692086443865008e-08,-1.251133093621391e-08,-6.705034736302569e-09
0.6020833333333333,-3.551631873609281e-06,-7.398635539890563e-07,-1.729601311310978e-07,-5.391143750502153e-08
0.6025,-3.603216815445298e-06,-7.449076060565655e-07,-1.733762368979867e-07,-5.41105101155678e-08
0.6029166666666667,-1.679217006530617e-06,-3.413977889853177e-07,-1.351285777649606e-07,-3.352293802486854e-08
0.6033333333333334,-1.338059725869072e-06,-2.604256260743389e-07,-8.802705719251598e-08,-2.350673078768641e-08
0.60375,-1.806878418927831e-06,-3.750194891687328e-07,-1.026884937655457e-07,-2.962819373512172e-08
0.6041666666666666,-1.012577393441826e-06,-3.923212972142088e-07,-1.747486641280247e-07,-3.601094288268754e-08
0.6045833333333334,-3.318664710620863e-07,-5.371162776617693e-08,-8.291474494166785e-09,-6.454940831318645e-09
0.605,-5.241985606183318e-07,-1.283636966990073e-07,-6.99271518880451e-08,-1.661947842306666e-08
0.6054166666666667,-1.708752841907929e-06,-5.339553754023646e-07,-2.500408451145541e-07,-4.579938208617106e-08
0.6058333333333333,-4.948133022037719e-07,-5.549082353168069e-08,-7.279056706987183e-09,-6.498211128318607e-09
0.60625,8.076026227718603e-08,7.004543925501595e-09,-5.409749517522335e-09,-8.4858670723588e-10
0.6066666666666667,-2.789197302894e-06,-6.591125951974264e-07,-2.040120289136081e-07,-4.591131290290246e-08
0.6070833333333333,2.952795180546421e-07,3.021330851712206e-08,-1.974432671552585e-08,-3.220657851672934e-09
0.6075,5.029573376584554e-07,6.19396785341058e-08,-3.625841875577355e-08,-6.703319259900839e-09
0.6079166666666667,4.079188413252396e-07,7.774017498588568e-08,-3.148717386071428e-08,-1.007550296103524e-08
0.6083333333333333,-1.450985970205097e-06,-2.89706383805009e-07,-8.662540429830673e-08,-2.4276729948291e-08
0.60875,-6.133509996415154e-07,-1.451385609409274e-07,-7.675733545854149e-08,-1.786738995086384e-08
0.6091666666666666,-2.06996305739858e-07,3.143561761061923e-08,2.905132520618834e-08,-6.030724861861303e-09
0.6095833333333334,-2.429232394227172e-06,-4.283760990989926e-07,-1.546300879751386e-07,-3.53716973446691e-08
0.61,-6.548862476532952e-07,-6.964517276074778e-08,-9.709810762120698e-09,-6.936012522099434e-09
0.6104166666666667,-1.930247157416317e-06,-3.800603919775201e-07,-1.12358410512124e-07,-3.127984407775138e-08
0.6108333333333333,-8.839490648754125e-07,-3.078196809802961e-08,5.703271002339499e-08,-1.042566870414317e-10
0.61125,-1.066319361159806e-06,-4.482570680153899e-08,3.854769227218841e-08,6.870863119623525e-10
0.6116666666666667,-1.002439830043651e-06,-4.113616154161729e-07,-1.825917178875297e-07,-3.664111073198491e-08
0.6120833333333333,-1.111992538529155e-06,-5.723884522058443e-08,1.036181945227688e-08,-1.049674401961613e-09
0.6125,-5.270776552977927e-07,-7.432341360556912e-08,-1.530280462111765e-08,-7.755203151880469e-09
0.6129166666666667,-5.03447289180494e-07,-1.544507428589865e-07,-8.055146139727829e-08,-1.884377312442798e-08
0.6133333333333333,8.388825884754261e-07,8.516408518214701e-08,-8.600998712552346e-10,-2.10029273467851e-09
0.61375,-1.604556663816544e-06,-3.180125934242418e-07,-8.67455666206164e-08,-2.526158653724959e-08
0.6141666666666666,8.970053083424549e-07,-3.466940215718999e-08,-1.7317615341427e-08,-4.634159406753183e-09
0.6145833333333334,3.085016357666847e-06,-3.107128148028425e-08,-1.147523205414129e-07,-3.481731143144595e-08
0.615,-2.141755748904563e-06,-3.6174234933019e-07,-3.628481112282543e-07,-3.787527182033658e-08
0.6154166666666666,-4.301813951466377e-07,-7.763674305609538e-08,-2.385349770270375e-08,-8.914925483089869e-09
0.6158333333333333,-1.43217803292895e-07,2.385822876765024e-08,-3.181320880028916e-08,-6.141023563105148e-09
0.61625,-1.458356118108912e-06,-4.353101657473621e-07,-1.235779405552811e-07,-3.340564565614964e-08
0.6166666666666667,-1.498228692136689e-06,-4.078135864502501e-07,-1.655458035752979e-07,-3.607016025021287e-08
0.6170833333333333,-5.266322512009378e-07,-1.877993691442336e-07,-8.153938191162055e-08,-1.960008386059648e-08
0.6175,-1.677735598666188e-08,2.507118013701797e-08,-3.629632411394762e-08,-7.367491190198022e-09
0.6179166666666667,-1.311981486499664e-06,-4.496936517132011e-07,-2.227703886496674e-07,-3.930068294694805e-08
0.6183333333333333,-3.800445309170396e-07,-8.09083184274847e-08,-3.441067237740786e-08,-1.031508520760853e-08
0.61875,1.467188342954815e-07,1.638495269953046e-08,-3.626713629480381e-08,-7.944590959966776e-09
0.6191666666666666,-2.985618044402142e-06,-6.169653766533779e-07,-1.217967373112483e-07,-4.13311672484576e-08
0.6195833333333334,-1.817852291479897e-06,-3.423738471248533e-07,-8.933804381919214e-08,-2.660393608289565e-08
0.62,-3.025911854750661e-06,-6.213516876718929e-07,-1.223619682663322e-07,-4.153411556887589e-08
0.6204166666666666,1.494748166316089e-07,5.131919618865517e-09,-3.2620984493006e-08,-7.946305420807882e-09
0.6208333333333333,-9.620440060916837e-07,-2.067445682269954e-07,-8.063563016784014e-08,-2.017004751782588e-08
0.62125,-3.752874523647534e-07,-8.533925880297433e-08,-4.559940481672205e-08,-1.182302618862716e-08
0.6216666666666667,1.346612712606126e-09,-6.15654368163249e-09,-2.579661494478531e-08,-7.556977007296508e-09
0.6220833333333333,-1.591278876153987e-06,-3.459925765271135e-07,-1.389587172364019e-07,-3.490764771699106e-08
0.6225000000000001,-9.250407173989912e-07,-3.976768282417776e-07,-1.75485506432976e-07,-3.639671226967137e-08
0.6229166666666667,-1.505819375941232e-06,-4.693788349182884e-07,-2.265582097670895e-07,-3.846524516603485e-08
0.6233333333333333,-1.748363519073846e-07,-1.856933956023364e-08,-1.786375401693121e-08,-6.951639427790115e-09
0.62375,-4.019100939367774e-07,-9.194353858623851e-08,-5.614403594785997e-08,-1.329788241761159e-08
0.6241666666666666,-1.961251527800467e-06,-3.662859856580331e-07,-9.575924994746558e-08,-2.836638658305997e-08
0.6245833333333334,-2.508790073088363e-06,-5.815055979264563e-07,-1.780166234636245e-07,-3.821959203692787e-08
0.625,-1.133367400546908e-06,-2.335759025404062e-07,-7.808309419355757e-08,-2.07143325135373e-08
0.6254166666666666,-3.216340242416077e-07,-3.07960017965296e-08,-1.077485804723036e-08,-6.335135655623182e-09
0.6258333333333334,-4.087183479346869e-07,-1.003760849905935e-07,-6.502641499610239e-08,-1.461380897059351e-08
0.62625,-2.713238723533601e-07,-4.763360931200745e-08,-5.618714375886338e-09,-5.912509917701155e-09
0.6266666666666667,-2.595378811390321e-06,-4.593558735807202e-07,-1.618348154375685e-07,-3.727183476682256e-08
0.6270833333333333,-8.883195508068247e-07,-4.086998625771673e-07,-1.824664941107432e-07,-3.658570338682528e-08
0.6274999999999999,3.213603345530094e-06,-3.751121230276136e-08,-1.198675139524646e-07,-3.59195285550718e-08
0.6279166666666667,-2.245925704681336e-06,-3.785713931645221e-07,-3.73803687414192e-07,-3.809335144196717e-08
0.6283333333333333,-1.226260604078146e-06,-2.636686022720811e-07,-7.56816698760534e-08,-2.137518245208831e-08
0.62875,-2.155989803306007e-06,-3.732256192957928e-07,-1.07681009845084e-07,-3.043272952207939e-08
0.6291666666666667,-4.41705061439505e-07,-4.755451567932535e-08,-3.944605592932364e-09,-5.794624997562849e-09
0.6295833333333334,-4.984081538282338e-07,-1.157740013971284e-07,-7.140592370821377e-08,-1.568297978987555e-08
0.63,8.284315390828256e-08,4.864027616027872e-09,-5.994595551396352e-09,-9.411587407922546e-10
0.6304166666666666,3.25252963601714e-07,3.13266811927565e-08,-2.172747954860304e-08,-3.528625970978184e-09
0.6308333333333334,5.973970704639224e-07,6.6472441726349e-08,-4.000020369454261e-08,-7.345898365542512e-09
0.63125,-6.444101267161264e-07,-6.118810233243001e-08,-6.078462169993635e-09,-6.092763315480918e-09
0.6316666666666667,4.668240473770907e-07,8.414789832560649e-08,-3.560582523731439e-08,-1.106105862803845e-08
0.6320833333333333,-1.98744527653781e-07,3.400559667510727e-08,2.970523756712714e-08,-6.676026042280738e-09
0.6325,-9.393866240323793e-07,-3.411905481686528e-08,6.079733941121668e-08,-1.605858562617188e-10
0.6329166666666667,-1.373508949159203e-06,-2.927007507185997e-07,-7.519687359228221e-08,-2.231680704901426e-08
0.6333333333333333,-1.230589818656479e-06,-4.417795804656259e-07,-2.214704470945159e-07,-3.832657108567212e-08
0.63375,-1.091713156842435e-06,-4.30487115074562e-07,-1.722128583186779e-07,-3.80644383191782e-08
0.6341666666666667,-7.185042220672998e-07,-1.236370959753012e-07,-7.456500736136872e-08,-1.644696624149351e-08
0.6345833333333334,-1.143671428078503e-06,-4.971302627721813e-08,4.138670906824387e-08,7.568684954724753e-10
0.635,-4.553179449659632e-07,-6.373710630669935e-08,-1.153419023888485e-08,-6.791830517501886e-09
0.6354166666666666,-2.729486191519638e-06,-5.33486098951243e-07,-7.719301015042383e-08,-3.107851649295988e-08
0.6358333333333334,-1.613880178583172e-06,-4.442964493161255e-07,-1.212126798176211e-07,-3.312920759378072e-08
0.63625,-2.758041563584117e-06,-5.37045685842492e-07,-7.795568175629869e-08,-3.128994486786938e-08
0.6366666666666667,-1.197971136279738e-06,-6.319848485546781e-08,1.108714706322604e-08,-1.091863724504456e-09
0.6370833333333333,9.310267055188085e-07,9.239162783678357e-08,-9.327843988584977e-10,-2.196315777893482e-09
0.6375,-3.334676796648295e-07,-6.465747428686962e-08,-2.02612424598713e-08,-7.84787964093532e-09
0.6379166666666667,9.995326667014928e-07,-3.787520053545904e-08,-1.876634442846574e-08,-4.917919339672804e-09
0.6383333333333333,-3.798533627474216e-07,-1.567551410478786e-07,-7.411512478469991e-08,-1.695291605881223e-08
0.63875,-1.296886210228198e-07,2.658058896572322e-08,-3.449520644781087e-08,-6.516854926999546e-09
0.6391666666666667,-1.591558931728667e-06,-3.173851264275621e-07,-7.77520803594601e-08,-2.370798673162147e-08
0.6395833333333333,-1.489795659167128e-06,-4.625047718188539e-07,-2.158850110952537e-07,-3.551192267216519e-08
0.64,-2.648909521010119e-07,-6.530681696582995e-08,-3.114984328678094e-08,-9.15102174989085e-09
0.6404166666666666,1.511663237275684e-08,2.844712272033649e-08,-3.928375987811142e-08,-7.807288143544398e-09
0.6408333333333334,-7.842668922780986e-07,-4.158853999167129e-07,-1.813688920743102e-07,-3.827381270826938e-08
0.64125,-1.801658011564518e-06,-3.368315306603464e-07,-1.393825773598822e-07,-3.509272772450973e-08
0.6416666666666667,1.995146361615167e-07,1.949494017288253e-08,-3.910518754746811e-08,-8.384544326224223e-09
0.6420833333333333,-2.420410639323583e-06,-5.627125825400054e-07,-1.664829653975777e-07,-3.525845184225748e-08
0.6425,-8.488350093555981e-07,-1.745730441297107e-07,-7.175560963160478e-08,-1.725024610026241e-08
0.6429166666666667,-2.470709574244785e-07,-6.704063112375483e-08,-4.266556538466824e-08,-1.055528325617496e-08
0.6433333333333333,2.068063493892349e-07,7.709452542842374e-09,-3.49254979810689e-08,-8.328225136060198e-09
0.64375,-1.732431403963012e-06,-3.4232615341684e-07,-8.49299519464743e-08,-2.563303439767147e-08
0.6441666666666667,3.864445531343781e-06,1.527256745830639e-08,-1.094994551448955e-07,-3.284976220113166e-08
0.6445833333333333,-2.05595289490003e-06,-3.379101018684004e-07,-3.913239504408446e-07,-3.512371500034459e-08
0.645,5.042738155715163e-08,-4.095691021059405e-09,-2.721096036547035e-08,-7.838002338226729e-09
0.6454166666666666,-1.018842456555204e-06,-2.011473456215575e-07,-6.757288740799592e-08,-1.751684004025815e-08
0.6458333333333334,-2.650325541660026e-07,-7.100132884444747e-08,-5.338508488610478e-08,-1.190558097737097e-08
0.64625,-8.159438704908889e-07,-4.247414140667165e-07,-1.892965239175976e-07,-3.863774942699595e-08
0.6466666666666666,-1.377842174735311e-07,-1.710738460760031e-08,-1.824260433458093e-08,-7.103405540317159e-09
0.6470833333333333,-3.079864543336638e-06,-4.827803794925787e-07,-1.664602391506058e-07,-3.817984469036728e-08
0.6475,-2.911079332524946e-07,-2.981188896624649e-08,-1.014552674986534e-08,-6.346371086917377e-09
0.6479166666666667,-2.620739924061382e-07,-7.681883729113754e-08,-6.217782934576327e-08,-1.306143765318995e-08
0.6483333333333333,-1.955064625476705e-06,-3.473610407727901e-07,-9.863131865074765e-08,-2.796352620865222e-08
0.64875,-1.102733994971658e-06,-2.313048864643992e-07,-6.362873513285019e-08,-1.791858734998191e-08
0.6491666666666667,-2.262001676448475e-07,-4.752523877180229e-08,-4.13883377681445e-09,-5.789883943751359e-09
0.6495833333333333,-2.770637184226517e-06,-5.120251681311838e-07,-4.568815042069531e-08,-2.526266684443904e-08
0.65,-2.711089351692104e-06,-5.137669223662559e-07,-4.673651481184213e-08,-2.550080240506437e-08
0.6504166666666666,-1.38184684002674e-06,-4.603558809688264e-07,-2.28895494746791e-07,-4.004883233194131e-08
0.6508333333333334,-3.503435243668597e-07,-9.023637917348927e-08,-6.809337113272627e-08,-1.392548815105946e-08
0.65125,-1.662628719846785e-06,-4.525017083932574e-07,-1.777220951813912e-07,-3.935428122401135e-08
0.6516666666666666,-4.055655435846498e-07,-4.626763225169138e-08,-1.928160042164222e-09,-5.553183440231026e-09
0.6520833333333333,-1.324663471094722e-06,-4.312845917530582e-07,-1.141005253741267e-07,-3.111412636113161e-08
0.6525,-1.238838813281709e-06,-2.601925030823504e-07,-6.193839420777645e-08,-1.864288357938698e-08
0.6529166666666667,-5.797209027288623e-07,-5.994372563489102e-08,-3.802259019238798e-09,-5.757266630365426e-09
0.6533333333333333,8.59957090074458e-08,3.196065900961117e-09,-6.59938608112324e-09,-1.037202864970074e-09
0.6537500000000001,-1.922821589001316e-07,-9.422707812350002e-08,-7.008927663429043e-08,-1.442764503377846e-08
0.6541666666666667,3.552340668782911e-07,3.282481743592243e-08,-2.380960996390452e-08,-3.856965206627185e-09
0.6545833333333333,6.176630798597139e-07,7.118059600817045e-08,-4.402763866181088e-08,-8.031587926886973e-09
0.655,5.230663041158188e-07,9.093316238434676e-08,-3.975370503116389e-08,-1.211013836306161e-08
0.6554166666666666,-1.740281774794035e-06,-4.894164829782664e-07,-2.14673730960127e-07,-3.570197843118802e-08
0.6558333333333334,-1.986612218057377e-07,3.652933815039695e-08,3.079906061440123e-08,-7.364546311150146e-09
0.65625,-3.956706818916097e-07,-6.131892690652677e-08,-9.42510980610031e-09,-6.384378128152373e-09
0.6566666666666666,-1.011251345536185e-06,-3.793113036766912e-08,6.504238761111745e-08,-2.422530566511015e-10
0.6570833333333334,-1.24070956654179e-06,-5.520544991389295e-08,4.443022461260839e-08,7.872475921321971e-10
0.6575,-8.351644477997118e-07,-4.379763156205683e-07,-1.868722152324468e-07,-3.980213546587699e-08
0.6579166666666667,-2.640487773029048e-06,-5.805770318553916e-07,-1.657254904070418e-07,-3.58357563611591e-08
0.6583333333333333,-1.446856357482562e-06,-2.841634871192266e-07,-6.378386453634417e-08,-1.989121389916704e-08
0.6587499999999999,-1.301310269605251e-06,-6.994675560549417e-08,1.172861172976118e-08,-1.202358002970831e-09
0.6591666666666667,-1.976416081986109e-07,-1.279150246291533e-07,-6.846575214923294e-08,-1.463102598615446e-08
0.6595833333333333,4.732653650501648e-06,8.496855561111746e-08,-9.298404084972437e-08,-2.803891175051341e-08
0.66,-1.661662738203438e-06,-2.731697322941953e-07,-4.109990536329884e-07,-3.086128309744684e-08
0.6604166666666667,-2.480732419274189e-07,-6.048324449473716e-08,-1.854944443538923e-08,-7.3849869173966e-09
0.6608333333333334,-1.594304308766419e-06,-3.007742866471025e-07,-1.348575429442116e-07,-3.34512604216054e-08
0.66125,1.016045041944404e-06,9.964743733718447e-08,-1.246078540142768e-09,-2.384831192021695e-09
0.6616666666666666,1.093477521264438e-06,-4.208628072215969e-08,-2.062119228416686e-08,-5.329879750810596e-09
0.6620833333333334,-1.359017058104245e-07,2.848230597251716e-08,-3.773973170269029e-08,-7.051618334751758e-09
0.6625,-1.578538933753122e-07,-5.907448724877795e-08,-2.999924565106731e-08,-8.637295109309583e-09
0.6629166666666667,-7.086772722315691e-07,-1.434521894778193e-07,-6.439382949057688e-08,-1.457805588301893e-08
0.6633333333333333,2.534373360692612e-08,3.075182971778142e-08,-4.291909413058574e-08,-8.437472612120684e-09
0.66375,-1.558942949703969e-06,-3.088169110775643e-07,-7.102775108302992e-08,-2.177221895149385e-08
0.6641666666666667,-8.368313588600472e-07,-4.509265931373534e-07,-1.97172585686288e-07,-4.078569089095374e-08
0.6645833333333333,2.271595518620264e-07,2.116636903043452e-08,-4.265659668817553e-08,-9.04536876882032e-09
0.665,-1.228564827566668e-07,-5.858907146792755e-08,-4.206277200871111e-08,-9.979306132297142e-09
0.6654166666666667,-3.224243876372154e-06,-4.781885627945559e-07,-1.662256459844557e-07,-3.724138827555119e-08
0.6658333333333334,2.378750585422936e-07,8.43213173061053e-09,-3.799403547610593e-08,-8.961205821007616e-09
0.66625,-8.883197959883051e-07,-1.685764079069213e-07,-5.82356668145225e-08,-1.447156531586643e-08
0.6666666666666666,-1.259345446888666e-07,-6.026150384255784e-08,-5.31499886950645e-08,-1.123844815296008e-08
0.6670833333333334,6.578326102906115e-08,-4.386829209146258e-09,-2.944203775969686e-08,-8.401867251100764e-09
0.6675,-3.286563466762839e-06,-5.417103856989608e-07,-2.581914260932274e-08,-2.34984224738467e-08
0.6679166666666667,-3.304163601581376e-06,-5.437129267228809e-07,-2.730421885286329e-08,-2.37856420206909e-08
0.6683333333333333,-1.769676488427365e-06,-3.101757985156769e-07,-8.584776762715594e-08,-2.414770562199233e-08
0.66875,-1.364699090099623e-06,-4.931439334404091e-07,-2.39115867590982e-07,-4.235683207367561e-08
0.6691666666666667,-1.375820094025092e-07,-1.853001820800186e-08,-1.948387067694216e-08,-7.572413603760334e-09
0.6695833333333333,-9.683022590015689e-07,-1.974331149225813e-07,-5.231800533495014e-08,-1.449733580708029e-08
0.67,-1.073996120265159e-07,-6.372468395349893e-08,-6.200935088457645e-08,-1.225896948115714e-08
0.6704166666666667,-1.628864417205915e-06,-4.439962334613507e-07,-1.782889914372991e-07,-3.882286173447764e-08
0.6708333333333333,-3.047004261755981e-07,-3.23313524208333e-08,-1.047093967384054e-08,-6.713889748201626e-09
0.67125,-2.274291240805064e-07,-5.164048049621756e-08,-3.716019532009791e-09,-6.068184186272346e-09
0.6716666666666666,-9.787924401607069e-07,-4.057593310735009e-07,-1.026074600280769e-07,-2.753163106164572e-08
0.6720833333333334,-1.914255741408318e-07,-7.535402288900196e-08,-6.757702540343717e-08,-1.293041657513975e-08
0.6725,-1.898284746953955e-06,-5.385864489752944e-07,-2.173921392158126e-07,-3.691360297591417e-08
0.6729166666666667,-1.104288955850232e-06,-2.246027636206028e-07,-4.891541583525727e-08,-1.486836403263528e-08
0.6733333333333333,5.436899860635252e-06,1.364058396620874e-07,-7.945289278746356e-08,-2.394813071174629e-08
0.67375,-1.41775679138998e-06,-2.199800656196183e-07,-4.314331810201883e-07,-2.723032980066449e-08
0.6741666666666667,-4.209779529340418e-07,-4.981869556482029e-08,-1.120740086724226e-09,-5.763416039459517e-09
0.6745833333333333,-2.729075942860636e-06,-6.234005432203211e-07,-1.694365771752568e-07,-3.771945683945151e-08
0.675,-7.604587686333704e-07,-4.305808383027038e-07,-1.879729072963953e-07,-3.961159138420247e-08
0.6754166666666667,1.917062295027115e-09,-7.610578622971511e-08,-6.865937727889164e-08,-1.317355885177012e-08
0.6758333333333333,-6.093768022267255e-07,-6.451774621415554e-08,-2.992873629082631e-09,-5.930557222412741e-09
0.67625,-1.246916985685938e-06,-2.480910182559671e-07,-1.254270481636261e-07,-3.001286651542825e-08
0.6766666666666666,9.135690625394834e-08,2.428684344123639e-09,-7.191009525928337e-09,-1.131203697852501e-09
0.6770833333333334,-1.321415913457593e-06,-2.460329577767833e-07,-4.949445732339757e-08,-1.581694374624182e-08
0.6775,3.856782210791471e-07,3.489140290842086e-08,-2.589284395370947e-08,-4.191647735695636e-09
0.6779166666666666,6.727508014161057e-07,7.650768903389467e-08,-4.794294691209794e-08,-8.730160675840777e-09
0.6783333333333333,-3.944129300821524e-07,-6.536421996390706e-08,-8.951038986714792e-09,-6.547638935232752e-09
0.67875,5.697595428014075e-07,9.797962861581463e-08,-4.359745458923254e-08,-1.317344162351474e-08
0.6791666666666667,1.329729710545967e-08,-1.096399346692881e-07,-6.561358551381611e-08,-1.305694879401398e-08
0.6795833333333333,-2.131206637087054e-07,3.896429205819518e-08,3.265887281757004e-08,-8.047263948608609e-09
0.68,-1.094677567321042e-06,-4.200802808220998e-08,6.998674937246735e-08,-3.175391168983692e-10
0.6804166666666667,-1.348442733097307e-06,-6.095974918233162e-08,4.783494288548811e-08,8.058637971397545e-10
0.6808333333333333,-2.220298569406308e-07,-6.360020374840421e-08,-1.872142718118685e-08,-7.558444738665145e-09
0.68125,-8.796155212559697e-07,-4.501622627448031e-07,-2.010940250942605e-07,-4.138655448541148e-08
0.6816666666666666,-1.419387291556605e-06,-7.708247547212158e-08,1.24399822548393e-08,-1.349082691938296e-09
0.6820833333333334,1.096376145686236e-06,1.070878541397032e-07,-1.611131631851499e-09,-2.628911520824682e-09
0.6825,-1.420714297259414e-06,-2.683559297049272e-07,-5.61824178710695e-08,-1.747095490051131e-08
0.6829166666666666,-5.414252696545857e-07,-1.225022126573401e-07,-5.975373178817756e-08,-1.262613732551843e-08
0.6833333333333333,1.180068976546374e-06,-4.689408159903653e-08,-2.264640896092589e-08,-5.824434477747307e-09
0.68375,-3.154351274684166e-06,-4.561658132279862e-07,-1.60776282743288e-07,-3.431271629380545e-08
0.6841666666666667,-1.111275202794804e-07,-6.100404387253555e-08,-3.099738477173982e-08,-8.827111103866134e-09
0.6845833333333333,-3.587724202223911e-06,-6.047806648734427e-07,-1.193712323703198e-08,-2.386331366887116e-08
0.6850000000000001,-3.614429804439861e-06,-6.061944002513471e-07,-1.395775293298867e-08,-2.421602016711976e-08
0.6854166666666667,-1.580496222995579e-07,2.987998595282862e-08,-4.125053104480971e-08,-7.692225664681737e-09
0.6858333333333333,1.604048092036672e-08,3.233736280815611e-08,-4.686104382438643e-08,-9.197447308020563e-09
0.68625,-5.698863746003436e-08,-5.920022138612396e-08,-4.385745537041454e-08,-1.017311372579108e-08
0.6866666666666666,-1.595782327642933e-06,-5.042744296524487e-07,-2.466528932026019e-07,-4.337331586105294e-08
0.6870833333333334,-7.23695047696294e-07,-1.456282793960757e-07,-5.147702892625863e-08,-1.210517713725169e-08
0.6875,2.329670517212123e-07,2.183696544498812e-08,-4.654083511623289e-08,-9.859178065159683e-09
0.6879166666666666,-1.636713744417986e-06,-2.635001567808146e-07,-7.148196059482073e-08,-1.968081244828879e-08
0.6883333333333334,2.407119107064463e-07,7.859864483654536e-09,-4.141403095847818e-08,-9.770242318671621e-09
0.68875,-4.707932580181611e-08,-5.958794991382296e-08,-5.555634981291195e-08,-1.140462853658927e-08
0.6891666666666667,-1.267168508806778e-06,-4.143983843309841e-07,-1.732478580356595e-07,-3.611558762710284e-08
0.6895833333333333,5.878925604565363e-06,1.5490507737547e-07,-7.339959057901329e-08,-2.186663240458092e-08
0.6899999999999999,-1.371717381743796e-06,-1.984307301054524e-07,-4.525690650464188e-07,-2.510324515945354e-08
0.6904166666666667,5.102964976883947e-08,-6.267025138316608e-09,-3.203918224590055e-08,-9.166382090800827e-09
0.6908333333333333,-7.963021271758583e-07,-1.724122961034408e-07,-4.339997520002621e-08,-1.170038260787721e-08
0.69125,-2.347891477131127e-06,-5.713515138343996e-07,-2.178921876000992e-07,-3.707242120936319e-08
0.6916666666666667,-1.726717066562071e-07,-2.187856374710201e-08,-2.112554128363299e-08,-8.269679760924305e-09
0.6920833333333334,-1.20892464031574e-08,-6.170653903028715e-08,-6.469106053841703e-08,-1.234722897631249e-08
0.6925,-6.875419442809008e-07,-3.693140876316681e-07,-8.883318971773674e-08,-2.306632647277688e-08
0.6929166666666666,-3.173437093771481e-06,-6.529911223418051e-07,-1.704262529899389e-07,-3.865118408952293e-08
0.6933333333333334,-3.62390135557536e-07,-3.717830025523142e-08,-1.127433170079393e-08,-7.342136812451245e-09
0.69375,-2.634745037871527e-07,-3.986479310704506e-07,-1.83168645143325e-07,-3.710079017361233e-08
0.6941666666666667,-9.301509304406573e-07,-1.967408591513231e-07,-3.807243323034323e-08,-1.164837429929715e-08
0.6945833333333333,-8.259205897495871e-08,-7.257589237638174e-08,-7.002901652855285e-08,-1.287689292833366e-08
0.695,-2.797158064913538e-07,-5.85449578968359e-08,-3.889630618358977e-09,-6.645778326701509e-09
0.6954166666666667,-4.947379906506707e-07,-5.646362086495847e-08,-1.055046500817737e-09,-6.318181586207701e-09
0.6958333333333333,-9.625981048117068e-07,-1.797017463081211e-07,-1.130003423050256e-07,-2.541997180941668e-08
0.69625,1.506379521092624e-07,-7.107791194441565e-08,-7.032188002090341e-08,-1.290399686204951e-08
0.6966666666666667,-1.154265872880266e-06,-2.140408163111288e-07,-3.712161691850709e-08,-1.220969203251968e-08
0.6970833333333334,-7.059391797236659e-07,-7.268079523588079e-08,-3.123840861317367e-09,-6.501229182723977e-09
0.6975,-4.410276990248543e-07,-4.220252712835484e-07,-1.988488935898644e-07,-3.957135551654345e-08
0.6979166666666666,1.856027854911038e-07,-1.057062315543981e-07,-6.590652625180874e-08,-1.25028477854589e-08
0.6983333333333334,-4.685362775641904e-07,-7.34245977323633e-08,-9.65346694619374e-09,-7.168001105163665e-09
0.69875,-4.341149491701314e-06,-6.70636315324942e-07,3.893065357020123e-09,-2.397736946855264e-08
0.6991666666666667,-4.392125900418992e-06,-6.71586302861974e-07,1.249982894016282e-09,-2.440422313081976e-08
0.6995833333333333,9.856148043365646e-08,2.853149080238521e-09,-7.740752350784881e-09,-1.218009319900456e-09
0.7,4.15334671526883e-07,3.76416416414006e-08,-2.788881166874277e-08,-4.517810139688453e-09
0.7004166666666667,7.228915860070633e-07,8.231228996513473e-08,-5.162768851536056e-08,-9.410277009371771e-09
0.7008333333333333,6.113017592433924e-07,1.052176673289462e-07,-4.684241289643296e-08,-1.419949610290862e-08
0.70125,-3.163220866256381e-06,-4.182559480714018e-07,-1.517699580110869e-07,-2.996035848586288e-08
0.7016666666666667,-2.3388669108557e-07,4.134526999006026e-08,3.553575567601124e-08,-8.673452665707014e-09
0.7020833333333333,-1.242829526430152e-06,-2.320291966517495e-07,-4.296577337358538e-08,-1.352928343737284e-08
0.7025,-2.595404628338193e-07,-7.111088830395407e-08,-2.032300282559776e-08,-8.254754120871613e-09
0.7029166666666666,-1.204228669842852e-06,-4.618209719802129e-08,7.572732901126432e-08,-3.503944122810037e-10
0.7033333333333334,-1.462705584202614e-06,-6.667494962916277e-08,5.17053442067712e-08,8.488147189292854e-10
0.70375,-4.063039579236132e-07,-1.169107573286553e-07,-5.826775593020162e-08,-1.172193086284227e-08
0.7041666666666667,-1.323148572050154e-06,-4.859236904678117e-07,-2.487230168631193e-07,-4.197088835386474e-08
0.7045833333333333,-1.539140480439567e-06,-8.426586002561302e-08,1.339612578600367e-08,-1.487481832892457e-09
0.705,1.181935468975544e-06,1.146558938132923e-07,-1.817519695316535e-09,-2.875930643728901e-09
0.7054166666666667,-1.530150519415026e-07,-6.785204835619467e-08,-3.373439198445421e-08,-9.610206553094324e-09
0.7058333333333333,6.26700281320873e-06,1.502782804693414e-07,-7.477174799879878e-08,-2.178319624887092e-08
0.70625,-1.358309715615527e-06,-2.003096640405791e-07,-4.748166796477038e-07,-2.438064967264498e-08
0.7066666666666667,1.267627041824255e-06,-5.214861650805287e-08,-2.457013784049649e-08,-6.336381744130739e-09
0.7070833333333333,-1.468315282172621e-06,-2.180690438896731e-07,-5.842902537312092e-08,-1.54355698606526e-08
0.7075,-1.791760451592479e-07,3.079287737323725e-08,-4.459945848619179e-08,-8.361914188523534e-09
0.7079166666666666,-5.883896150551381e-07,-1.391761590673817e-07,-4.792304354979448e-08,-1.08093730068154e-08
0.7083333333333334,-9.370338969928944e-07,-3.656384976956617e-07,-1.63829310930376e-07,-3.167833670332811e-08
0.70875,-8.803336391915387e-08,-6.525844966906711e-08,-4.770269663336506e-08,-1.103332340544321e-08
0.7091666666666666,-2.305655104111869e-06,-5.733322567135096e-07,-2.127711389117202e-07,-3.479397136912151e-08
0.7095833333333333,2.308570962480886e-09,3.30539312254521e-08,-5.067853335979887e-08,-9.998893728839215e-09
0.71,2.331826651095301e-07,2.132460074472538e-08,-5.026132037971684e-08,-1.072553642983385e-08
0.7104166666666667,-3.140367202143107e-06,-6.51996007606521e-07,-1.644327524446835e-07,-3.706854357885585e-08
0.7108333333333333,-7.074788435068067e-08,-6.492222300230503e-08,-6.029643315888555e-08,-1.23107880438135e-08
0.71125,-6.373781842894338e-07,-1.647732464894613e-07,-3.761275937529089e-08,-9.990809509455763e-09
0.7116666666666667,2.361576896961381e-07,5.760448296532463e-09,-4.463405009214051e-08,-1.064285512669387e-08
0.7120833333333333,-3.527704245862966e-07,-3.322346568510058e-07,-7.593276331588001e-08,-1.865907869659281e-08
0.7125,2.42658744007974e-08,-1.002277520137473e-08,-3.440190666927489e-08,-1.0006060020914e-08
0.7129166666666666,2.523002725695201e-07,-3.447711419279184e-07,-1.731834648808664e-07,-3.255569479904879e-08
0.7133333333333334,-2.010823074657105e-08,-6.629502413617998e-08,-6.994712564437927e-08,-1.324832087870448e-08
0.71375,-2.276024564543024e-07,-2.753397901042421e-08,-2.254164594840755e-08,-9.056260716856221e-09
0.7141666666666666,-7.588044849754268e-07,-1.870427735849057e-07,-3.036198213888541e-08,-9.528293194227365e-09
0.7145833333333333,-4.349251730035847e-07,-4.464324415403411e-08,-1.182843724405217e-08,-8.076611292149057e-09
0.715,-9.219323934374033e-08,-7.726782895301077e-08,-7.533550707091059e-08,-1.370773773536962e-08
0.7154166666666667,-6.480487150989964e-07,-1.044251199926877e-07,-1.009655209130641e-07,-2.066367367193599e-08
0.7158333333333333,-3.481147328158036e-07,-6.853142019659348e-08,-3.84627477072211e-09,-7.352574396704072e-09
0.7162500000000001,6.85888615548453e-08,-3.698452300465529e-07,-1.905736726140702e-07,-3.543277946812523e-08
0.7166666666666667,-4.773636548013824e-06,-7.085558256496716e-07,2.753907165897743e-08,-2.191175703734902e-08
0.7170833333333333,-4.86209749376751e-06,-7.090695256024342e-07,2.420387947097926e-08,-2.2413781505174e-08
0.7175,-9.674863483155444e-07,-2.006175541995362e-07,-2.791548988329393e-08,-9.70545772289609e-09
0.7179166666666666,1.653555852811966e-07,-7.435787887239968e-08,-7.501096264540326e-08,-1.359023370091709e-08
0.7183333333333334,-5.910365370894946e-07,-6.656002259815958e-08,-8.621861958377567e-10,-7.031992954793462e-09
0.71875,-8.304114131259554e-07,-8.481912733903184e-08,-3.236264606456261e-09,-7.268620956926171e-09
0.7191666666666666,-3.179670324627548e-06,-3.724354997397217e-07,-1.427068033317883e-07,-2.520962831684495e-08
0.7195833333333334,2.319633553366553e-07,-1.111865842990161e-07,-6.940258105738749e-08,-1.297039563964571e-08
0.72,6.546732533651935e-06,1.310878965623968e-07,-8.055033048315423e-08,-2.277717032030136e-08
0.7204166666666667,-1.425484615069573e-06,-2.229558264706561e-07,-4.982715835824812e-07,-2.439170266536175e-08
0.7208333333333333,-9.263493033491513e-07,-4.419507625563708e-07,-2.450125487423246e-07,-3.803721244544832e-08
0.7212499999999999,-1.039283716065048e-06,-2.143702361851402e-07,-3.29623210801401e-08,-1.068640168631046e-08
0.7216666666666667,-5.747888535418205e-07,-8.59292887849572e-08,-1.049337493870597e-08,-8.030995853022781e-09
0.7220833333333333,1.090208803072082e-07,4.56731779470664e-09,-8.227852493434198e-09,-1.29377281077085e-09
0.7225,4.443693532793625e-07,4.112596836817719e-08,-2.972574996150392e-08,-4.822114807493497e-09
0.7229166666666667,7.690801332635565e-07,8.864007432426071e-08,-5.493580121655376e-08,-1.004364623653225e-08
0.7233333333333334,-4.049135336372237e-07,-1.218722476556246e-07,-6.013570157059914e-08,-1.190768516971883e-08
0.72375,6.439130644068662e-07,1.12723521817794e-07,-4.931397598181623e-08,-1.514317852626947e-08
0.7241666666666666,-3.65576787945438e-07,-8.364745656551289e-08,-2.229930213988038e-08,-9.247828496198216e-09
0.7245833333333334,-2.666707719624738e-07,4.39612520171173e-08,3.94571920464636e-08,-9.200482573606079e-09
0.725,-1.283077644153677e-06,-4.968276566829464e-08,8.22928466537792e-08,-3.07057925126893e-10
0.7254166666666667,-2.043654277803353e-06,-5.481221538439149e-07,-2.010292009293684e-07,-2.972829714264503e-08
0.7258333333333333,-6.346087680019062e-07,-3.039789460167897e-07,-1.535405460346884e-07,-2.65368046814684e-08
0.72625,-1.571556231189515e-06,-7.15923958409362e-08,5.607001814124819e-08,9.546057556229264e-10
0.7266666666666667,-1.263529472167487e-06,-1.904420365523032e-07,-4.868746149887894e-08,-1.226151245788162e-08
0.7270833333333333,-2.289289428444117e-07,-8.008520412442032e-08,-3.696393666931927e-08,-1.075058501185427e-08
0.7275,-1.658183080201348e-06,-9.065414607501905e-08,1.464776008119501e-08,-1.566483536399808e-09
0.7279166666666667,-2.911048921665384e-06,-6.244016936408475e-07,-1.499398975546181e-07,-3.249911334822679e-08
0.7283333333333334,1.271170918860962e-06,1.228874129824474e-07,-1.7422252490844e-09,-3.06291547500406e-09
0.72875,-5.801280495918612e-07,-1.444735996777452e-07,-4.775177969182221e-08,-1.067359157195388e-08
0.7291666666666666,1.367439097701087e-06,-5.69193393788215e-08,-2.617121488569987e-08,-6.785914341348779e-09
0.7295833333333334,-1.739777010175661e-07,-7.723233294861646e-08,-5.231160508342166e-08,-1.231779475018332e-08
0.73,-1.947600680885314e-07,3.178304671942205e-08,-4.769914837337404e-08,-8.966484417834283e-09
0.7304166666666667,2.571119468625172e-09,3.378997509280868e-08,-5.404527036509498e-08,-1.072997483287885e-08
0.7308333333333333,7.825482084901095e-07,-2.73499349638904e-07,-1.612699622204453e-07,-2.696714020537451e-08
0.73125,4.584547145166702e-08,-3.130239152280284e-07,-6.634788524475421e-08,-1.52732046487423e-08
0.7316666666666667,-6.128082466533127e-07,-1.706132167777275e-07,-3.550296087966523e-08,-9.518315110884138e-09
0.7320833333333333,-1.609308703779362e-07,-7.668190079888805e-08,-6.603899764953378e-08,-1.371276488308748e-08
0.7325,2.4798747636623e-07,2.061013585167941e-08,-5.345127139592298e-08,-1.15156368651263e-08
0.7329166666666667,2.476178019043203e-07,3.270387431164581e-09,-4.72368991593558e-08,-1.143183009471387e-08
0.7333333333333333,-1.090274834923064e-07,-7.784499713253417e-08,-7.645218671688065e-08,-1.472009120159617e-08
0.73375,1.447243368461905e-08,-1.436697952983203e-08,-3.607662641776298e-08,-1.075408345853422e-08
0.7341666666666666,-7.151532534337502e-07,-1.925265834592192e-07,-2.653830907600906e-08,-8.728346278050801e-09
0.7345833333333334,5.81107134934356e-07,-2.966552319045699e-07,-1.792124747200947e-07,-2.990169397975923e-08
0.735,-4.907778222748044e-06,-7.187318289844696e-07,6.212133331740234e-08,-1.672908847458276e-08
0.7354166666666667,-5.057098664592278e-06,-7.188372072360311e-07,5.807202979259299e-08,-1.730251225685168e-08
0.7358333333333333,-2.578757728832156e-07,-4.174292009087091e-08,-9.221843804418017e-08,-1.681663889791193e-08
0.73625,-2.604818836094931e-07,-3.393477030627642e-08,-2.318831519869808e-08,-9.742675109296545e-09
0.7366666666666667,-1.920756292518447e-07,-8.941619596122349e-08,-8.209699527917888e-08,-1.518651464266577e-08
0.7370833333333333,-4.880486848251442e-07,-5.313149450391808e-08,-1.158584687794536e-08,-8.704712233699083e-09
0.7375,6.817663168908998e-06,1.1851869835791e-07,-8.662354570840131e-08,-2.364548244784711e-08
0.7379166666666667,-1.630617033608669e-06,-2.443174407515673e-07,-5.230262078585081e-07,-2.434038559912088e-08
0.7383333333333333,-9.241497576076435e-07,-2.04263041105317e-07,-2.285342748672697e-08,-8.616644307250926e-09
0.73875,-3.933526119309451e-07,-7.983071366521375e-08,-2.965366402520264e-09,-7.949726455046632e-09
0.7391666666666666,1.015972027575546e-07,-8.55406736689238e-08,-8.139080964975728e-08,-1.49997365560323e-08
0.7395833333333334,-5.380222066116481e-07,-3.742902824761286e-07,-2.382062197056802e-07,-3.241746099257617e-08
0.74,-3.148339414012995e-06,-3.394013758911121e-07,-1.369797191241023e-07,-2.123699155569515e-08
0.7404166666666666,-6.631445184132374e-07,-7.82471940600603e-08,1.862561225611131e-10,-7.638022300064971e-09
0.7408333333333333,1.607526144664635e-07,-1.252739898100894e-07,-7.478822566027621e-08,-1.424844305023324e-08
0.74125,-9.469016290679533e-07,-2.157115010251454e-07,-2.743399037918154e-08,-9.350202404508794e-09
0.7416666666666667,-9.342086573691412e-07,-9.902743723764071e-08,-2.525266999975548e-09,-7.93720642094148e-09
0.7420833333333333,-1.868175720717939e-06,-4.969456889415945e-07,-1.850211388753261e-07,-2.25896675643247e-08
0.7425,-6.590427031455438e-07,-1.009804460733878e-07,-1.053126661199776e-08,-8.811918752949793e-09
0.7429166666666667,-1.703375672357034e-07,-2.498531666654785e-07,-1.459632370907977e-07,-2.194639783363598e-08
0.7433333333333333,-5.40212237300094e-07,-1.360543291533109e-07,-6.414233633007399e-08,-1.299186894206108e-08
0.74375,-2.719114768708478e-06,-5.711466336386763e-07,-1.288774384559429e-07,-2.561966451927572e-08
0.7441666666666666,-4.373569604958097e-07,-9.921838355620014e-08,-2.347453059603664e-08,-1.018406933467301e-08
0.7445833333333334,1.211086236034993e-07,7.407084687615422e-09,-8.647009521220176e-09,-1.356919498251145e-09
0.745,-1.155613712756045e-06,-1.833984157202954e-07,-4.38033063571222e-08,-1.068440921242027e-08
0.7454166666666666,4.702254681071709e-07,4.53222205103547e-08,-3.136205168198778e-08,-5.095619411363885e-09
0.7458333333333333,8.073167946983483e-07,9.563816166712229e-08,-5.779841944865867e-08,-1.061135223248846e-08
0.74625,6.659393111156074e-07,1.209114840400004e-07,-5.102889152105642e-08,-1.597621408848462e-08
0.7466666666666667,-3.035971383311173e-07,4.773479913689943e-08,4.429711236079405e-08,-9.605735724393818e-09
0.7470833333333333,-1.377143768319283e-06,-5.125128605620827e-08,8.947324927527634e-08,-1.703073609361709e-10
0.7475000000000001,-7.213625767657984e-07,-1.597493877421549e-07,-5.003875772951744e-08,-1.153198271597512e-08
0.7479166666666667,-3.038249072895477e-07,-9.607519832661443e-08,-3.960510661860611e-08,-1.18694230095567e-08
0.7483333333333333,-1.681713261212966e-06,-7.387790443022461e-08,6.086150553274016e-08,1.148420219367163e-09
0.74875,-1.747324609846757e-06,-9.381071692773513e-08,1.637464350798338e-08,-1.546712480466666e-09
0.7491666666666666,1.417650419790013e-06,-2.043927851807031e-07,-1.515748964293062e-07,-2.165622818319853e-08
0.7495833333333334,1.382385943668297e-06,1.343092826902814e-07,-1.258505942395435e-09,-3.138673963354063e-09
0.75,-2.500712325251582e-07,-9.360118603495144e-08,-5.63383484228785e-08,-1.362384867901283e-08
0.7504166666666666,3.87574871978612e-07,-3.177786308759679e-07,-6.191755138531239e-08,-1.357094846437156e-08
0.7508333333333334,1.493403397585433e-06,-5.784184706710154e-08,-2.729779746256994e-08,-7.105000908970188e-09
0.75125,-7.546476629958395e-07,-1.871077022908149e-07,-3.612889749184625e-08,-1.014581085626096e-08
0.7516666666666667,-1.67966148166402e-07,3.688935714456495e-08,-5.015656458096198e-08,-9.421520611529499e-09
0.7520833333333333,5.277157563830483e-08,3.892430178525128e-08,-5.674050411381777e-08,-1.129110660292703e-08
0.7524999999999999,-2.491823757820997e-07,-9.353191745810912e-08,-7.130142526308719e-08,-1.518790158044602e-08
0.7529166666666667,-5.044251227141226e-06,-7.005824659305712e-07,1.07518335895599e-07,-8.709699040562163e-09
0.7533333333333333,-5.27331769021505e-06,-7.004536690070506e-07,1.026266633681439e-07,-9.350538661115056e-09
0.75375,3.241841994872375e-07,2.474636141910116e-08,-5.587857388340715e-08,-1.211336144052525e-08
0.7541666666666667,1.194366690163364e-06,-2.205257862352224e-07,-1.694030848270909e-07,-2.435139198546032e-08
0.7545833333333334,7.328091395720902e-06,1.216840884418171e-07,-8.976471524195264e-08,-2.344939987234793e-08
0.755,-1.654212971198625e-06,-2.532202606041833e-07,-5.499566615059438e-07,-2.359931135154272e-08
0.7554166666666666,9.601803689352352e-08,-1.250862547611884e-09,-8.88584687791377e-08,-1.468844311540744e-08
0.7558333333333334,3.334011694034406e-07,6.150805345458178e-09,-4.899212165265263e-08,-1.200388977165769e-08
0.75625,-8.588913740398238e-07,-2.095084036865553e-07,-2.588486857910105e-08,-9.148911947496965e-09
0.7566666666666667,-2.064831315355635e-07,-9.519880677403213e-08,-8.25834139373623e-08,-1.632447823308415e-08
0.7570833333333333,9.558576467349642e-08,-1.277601284000554e-08,-3.68255963787154e-08,-1.125798973708442e-08
0.7575,-1.827503275243373e-07,-3.382254949539152e-08,-2.284114761142162e-08,-1.015554669073622e-08
0.7579166666666667,-3.103210673467973e-07,-1.080810996157104e-07,-8.859530149797537e-08,-1.686436344341686e-08
0.7583333333333333,-7.018462121275125e-08,-2.990216406338253e-07,-2.330262307092657e-07,-2.650139678661194e-08
0.75875,-1.070693965016103e-06,-2.202319602669955e-07,-2.149241559739053e-08,-8.882660617029163e-09
0.7591666666666667,-4.124281104448938e-07,-5.458393182941916e-08,-1.029212865705716e-08,-9.028531258479301e-09
0.7595833333333334,-3.156208946626535e-06,-3.333231296130681e-07,-1.369913419269891e-07,-1.90138243062619e-08
0.76,3.545465070422035e-10,-1.039386001466363e-07,-8.760501942946308e-08,-1.668366588871988e-08
0.7604166666666666,-2.878663848490015e-07,-8.371783591555939e-08,-1.000036318121244e-09,-8.211826373876116e-09
0.7608333333333334,-1.595742209494994e-06,-4.334499093406108e-07,-1.692540102545368e-07,-1.473262328000527e-08
0.76125,-5.570777984889644e-07,-8.227283497731854e-08,2.35806303932078e-09,-7.879414524228966e-09
0.7616666666666667,-1.06851540093017e-06,-2.304903603962973e-07,-2.625451036300305e-08,-9.523714021241918e-09
0.7620833333333333,5.253646998854191e-08,-1.472466452946822e-07,-8.015740137257666e-08,-1.587992486459241e-08
0.7625,-2.485870501604707e-06,-5.049780227478745e-07,-1.062789539831161e-07,-1.784156622970304e-08
0.7629166666666667,2.809138894033187e-07,-2.219528571935075e-07,-1.439632719715056e-07,-1.904262128611467e-08
0.7633333333333333,-8.31738608783528e-07,-1.056677894595382e-07,-6.604269047799098e-10,-8.214788712001706e-09
0.76375,-5.096819070839229e-07,-1.089130709601897e-07,-9.42590924843953e-09,-9.180453008378801e-09
0.7641666666666667,-7.194703855624397e-07,-1.587983787846305e-07,-6.828070145603077e-08,-1.451878566895991e-08
0.7645833333333333,-1.270427218280984e-06,-1.905798092457004e-07,-4.401955031753367e-08,-1.077983973929191e-08
0.765,-2.495922862154548e-07,-1.085818585252404e-07,-2.355754328708586e-08,-1.069290784759282e-08
0.7654166666666666,1.34020914179306e-07,1.087736762307684e-08,-8.989725103399174e-09,-1.407856525490731e-09
0.7658333333333334,2.130171201696086e-06,-1.602810604333358e-07,-1.469826876337221e-07,-1.790522892971806e-08
0.76625,4.924090492446238e-07,4.965252780645779e-08,-3.277696446801338e-08,-5.333235782667925e-09
0.7666666666666667,8.348277316447769e-07,1.023501985646409e-07,-6.019912824683577e-08,-1.110260353286577e-08
0.7670833333333333,6.690340899509653e-07,1.284703683888671e-07,-5.202610063875076e-08,-1.66835421102762e-08
0.7675,-9.271731973440997e-07,-1.842817973625945e-07,-5.268183926079326e-08,-1.293349981851868e-08
0.7679166666666667,-3.662908949545329e-07,5.100098063894625e-08,4.97552475546633e-08,-9.881733547856706e-09
0.7683333333333333,-6.224960373015944e-08,-1.070814030136912e-07,-4.108649359721382e-08,-1.255223737639357e-08
0.76875,-1.528800072941158e-06,-5.296047130525295e-08,9.703289151101669e-08,6.966384425980413e-11
0.7691666666666667,5.170979025368502e-07,-3.395285750850964e-07,-6.329649853319819e-08,-1.37172349191929e-08
0.7695833333333333,-1.820644039713211e-06,-7.589141327259838e-08,6.610720536867272e-08,1.453539325966638e-09
0.77,-5.171934321864245e-06,-6.612232556101461e-07,1.594115585558016e-07,9.620840991745717e-10
0.7704166666666666,-5.508373411265818e-06,-6.609254170648825e-07,1.536131212369471e-07,2.544604473222922e-10
0.7708333333333334,-1.903309920032391e-06,-9.650802166672339e-08,1.868087536501296e-08,-1.387892299891264e-09
0.77125,8.018810132567754e-06,1.431680590937143e-07,-8.810716245882205e-08,-2.188556748317826e-08
0.7716666666666666,-1.579566273405065e-06,-2.468753300154359e-07,-5.807939816034901e-07,-2.188639440426987e-08
0.7720833333333333,1.402608243887442e-06,1.45680800986336e-07,1.765380673359889e-12,-3.047364052810417e-09
0.7725,-1.709420755872975e-08,-1.069099940837017e-07,-5.931913636820813e-08,-1.449395958858148e-08
0.7729166666666667,-9.582938740497416e-07,-2.135555610142685e-07,-3.739717621886853e-08,-1.143002209560493e-08
0.7733333333333333,1.504346829859905e-06,-5.787763222385397e-08,-2.741875953596668e-08,-7.218582278970399e-09
0.77375,1.913379650274511e-06,-1.679175892559111e-07,-1.643165305977852e-07,-2.022474405090634e-08
0.7741666666666667,-2.7774327118453e-07,4.295179496819152e-08,-5.135942047377073e-08,-9.635323245283743e-09
0.7745833333333333,-8.188122680786675e-09,-1.096377733123038e-07,-7.5531783841161e-08,-1.623493545245527e-08
0.775,-6.570597654563117e-08,4.547754510254891e-08,-5.796007572549378e-08,-1.157343195968516e-08
0.7754166666666666,2.35064400718285e-07,2.413158942931492e-08,-9.204906986157075e-08,-1.455438812410135e-08
0.7758333333333334,-1.065706336475497e-06,-2.371567171406249e-07,-2.626990303329014e-08,-1.035647603294948e-08
0.77625,2.002591899615982e-07,3.092551258702509e-08,-5.66104331167524e-08,-1.239408461872148e-08
0.7766666666666666,3.883662658899872e-08,-1.145841515485018e-07,-8.771285628845386e-08,-1.75167202633892e-08
0.7770833333333333,5.160040671234158e-07,-2.458624089780586e-07,-2.328592782272602e-07,-2.184660621956947e-08
0.7775,1.868450712288285e-07,1.182866810984681e-08,-4.883258332175981e-08,-1.221921402691731e-08
0.7779166666666667,-8.898675681044649e-08,-7.449252490715064e-09,-3.543873861855125e-08,-1.136277855874905e-08
0.7783333333333333,-3.402160806172329e-06,-3.475546786215602e-07,-1.443358859469401e-07,-1.894171575283904e-08
0.7787500000000001,-8.332375362679028e-08,-1.319820974427213e-07,-9.413246728246876e-08,-1.815444460237587e-08
0.7791666666666667,-1.28678660110762e-06,-2.477380638988875e-07,-2.17085307852516e-08,-1.008696884713185e-08
0.7795833333333333,-4.102291124599006e-07,-2.888185747728385e-08,-2.014373053673298e-08,-1.012440253775347e-08
0.78,-1.199186458517471e-06,-3.89895806613586e-07,-1.57261888092176e-07,-7.786170362648473e-09
0.7804166666666666,-6.738745760152921e-07,-4.978907826450362e-08,-6.400872928479609e-09,-8.859866084614943e-09
0.7808333333333334,2.306917436275111e-07,-1.312292130720461e-07,-9.286445373767331e-08,-1.801235130791479e-08
0.78125,-2.131574165162051e-06,-4.588804991630894e-07,-8.636718210127031e-08,-1.091853911352411e-08
0.7816666666666666,-5.583757936442082e-07,-7.964081558176598e-08,3.822676580092077e-09,-7.931359257143904e-09
0.7820833333333334,-1.25479912991462e-06,-2.578484056835039e-07,-2.73349401080047e-08,-1.080852986682498e-08
0.7825,5.527219123025448e-07,-2.148442545228853e-07,-1.495207511706792e-07,-1.837107537888393e-08
0.7829166666666667,-8.714515373049483e-07,-7.632528001025292e-08,7.63967374471067e-09,-7.527959559395404e-09
0.7833333333333333,2.552270416489665e-07,-1.819393001406127e-07,-8.456475731344752e-08,-1.719659906002484e-08
0.7837499999999999,-1.188997734491883e-06,-9.987503819492637e-08,4.58036379611714e-09,-7.850676094331306e-09
0.7841666666666667,-1.452324235005866e-06,-2.112949495713747e-07,-4.73524294897832e-08,-1.217911590808877e-08
0.7845833333333333,-6.208267594655262e-07,-1.983598087897176e-07,-7.143584442872019e-08,-1.578035519008622e-08
0.785,-8.595264482498053e-07,-1.015608398882502e-07,-4.695613260789479e-09,-8.862186717852707e-09
0.7854166666666667,2.710506130009603e-06,-1.379692463821436e-07,-1.500093453149373e-07,-1.641659541171527e-08
0.7858333333333334,8.859517253338742e-06,1.839828146139326e-07,-8.199281845548715e-08,-1.928762514153719e-08
0.78625,-1.499994541865468e-06,-2.216630216827999e-07,-6.182799161483794e-07,-1.932025099494871e-08
0.7866666666666666,-5.90204623403299e-07,-9.935434187990423e-08,-1.975069669621685e-08,-1.047528580667117e-08
0.7870833333333334,-5.172301306544382e-06,-6.326219492568146e-07,2.133821209585786e-07,1.056110741384055e-08
0.7875,-5.651848633696056e-06,-6.323769740369333e-07,2.065197912038508e-07,9.780488961867813e-09
0.7879166666666667,-9.024819955645486e-07,-2.298236233685281e-07,-5.434477123329526e-08,-1.412901372562795e-08
0.7883333333333333,1.468242088434814e-07,1.443940167578055e-08,-9.288070922609058e-09,-1.450059719971661e-09
0.78875,5.169947075006739e-07,5.402457290246589e-08,-3.402054736017558e-08,-5.538563537292196e-09
0.7891666666666667,8.691345695241631e-07,1.090921013942258e-07,-6.226887569973341e-08,-1.152467167304321e-08
0.7895833333333333,5.90440089343513e-07,-3.777173231509862e-07,-6.870278898013019e-08,-1.538559872953451e-08
0.79,6.876534148211649e-07,1.361780367189281e-07,-5.266670450725274e-08,-1.727995498295531e-08
0.7904166666666667,-3.986325007964093e-07,5.499404635190491e-08,5.518785529784958e-08,-1.005658528599778e-08
0.7908333333333334,-4.19027194389793e-07,-9.599779532446244e-08,-3.853480125588216e-08,-1.247703327378937e-08
0.79125,-1.587188052281024e-06,-5.310942172666247e-08,1.044417612052292e-07,3.884442733361054e-10
0.7916666666666666,2.540484716567082e-06,-1.386443831112982e-07,-1.670889459845384e-07,-1.841445165452003e-08
0.7920833333333334,-1.90085078346865e-06,-7.633553119014231e-08,7.130141241810675e-08,1.858508496216676e-09
0.7925,-1.980346690652704e-06,-9.755862294836653e-08,2.118048976663251e-08,-1.083329185024149e-09
0.7929166666666667,-1.0054183812669e-06,-2.651524923074342e-07,-3.770604447956594e-08,-1.257983404048932e-08
0.7933333333333333,-3.47190129546006e-07,-9.394777540561474e-08,-5.800940248775307e-08,-1.458255853541426e-08
0.79375,1.499229262151199e-06,1.574359699377402e-07,1.575477281636947e-09,-2.764926763592592e-09
0.7941666666666667,1.610467543447449e-06,-5.687476113949723e-08,-2.700427887823511e-08,-7.080272535802579e-09
0.7945833333333333,3.156793037594168e-07,3.403755196374869e-08,-1.001901649950326e-07,-1.614789061467675e-08
0.795,-2.670788739317226e-07,4.927022014784186e-08,-5.182613964653215e-08,-9.540957597156931e-09
0.7954166666666667,-3.321362388148e-07,-9.521773346731554e-08,-7.539862195982747e-08,-1.648726515750545e-08
0.7958333333333333,1.043993598837351e-06,-2.182129301839391e-07,-2.408310572106756e-07,-1.948867670026755e-08
0.79625,-4.573862766072427e-08,5.19119580356111e-08,-5.830636212837153e-08,-1.149017959745545e-08
0.7966666666666666,-1.205372682879454e-06,-2.939190990997607e-07,-2.573758410766716e-08,-1.151689028257595e-08
0.7970833333333334,2.323032485534405e-07,3.668098378530559e-08,-5.635247799428477e-08,-1.225333417080379e-08
0.7975,-2.647049879433311e-07,-9.90333215691242e-08,-8.843953983046713e-08,-1.791106488999445e-08
0.7979166666666667,2.160989537483624e-07,1.679365080333262e-08,-4.758674084384417e-08,-1.195772111609546e-08
0.7983333333333333,-3.752748608211126e-06,-3.831339571610284e-07,-1.577846549341467e-07,-2.083193019715619e-08
0.79875,-7.616523940063412e-08,-3.164526483769463e-09,-3.288098526148727e-08,-1.093393219338479e-08
0.7991666666666667,-8.241242667324544e-07,-3.746701312897684e-07,-1.521844295559033e-07,-2.910246201165315e-09
0.7995833333333333,-1.544816632625775e-06,-3.079174310644127e-07,-2.113151370604967e-08,-1.135113275282172e-08
0.8,-3.651001894553506e-07,-1.164290015790389e-07,-9.526235044039401e-08,-1.865244280089047e-08
0.8004166666666667,-4.146979179210754e-07,-2.533972563166538e-08,-1.617719243203136e-08,-9.499030847749943e-09
0.8008333333333333,-1.780128406873354e-06,-4.419031430387234e-07,-7.339955149002186e-08,-6.166629410307859e-09
0.80125,-6.930824617344348e-07,-4.691456529067392e-08,-1.13386598949939e-09,-8.031620731423571e-09
0.8016666666666666,9.451546826869297e-09,-1.147665626609816e-07,-9.387027370861248e-08,-1.856458383390111e-08
0.8020833333333334,7.421205008709877e-07,-2.309449242982289e-07,-1.617293416823785e-07,-1.983898122590875e-08
0.8025,-1.604692346322312e-06,-3.209294060129922e-07,-2.772688981968424e-08,-1.228602096531405e-08
0.8029166666666666,-5.70129924631702e-07,-7.814418533262825e-08,1.016272151190892e-08,-6.919105008001093e-09
0.8033333333333333,-8.636941168678555e-07,-7.363193451592579e-08,1.47906068728214e-08,-6.36412126608852e-09
0.80375,4.396127698177724e-08,-1.689398776680914e-07,-8.507620964948814e-08,-1.776059645587984e-08
0.8041666666666667,9.892473963953116e-06,2.347836201847606e-07,-7.353609871360516e-08,-1.634500684320126e-08
0.8045833333333333,-1.361304940756994e-06,-1.836745959079245e-07,-6.645256514357922e-07,-1.639460270550732e-08
0.805,-1.256867308070585e-06,-9.883069794161698e-08,1.176752465427086e-08,-6.590729991379147e-09
0.8054166666666667,-1.943863819924206e-06,-2.696542886364713e-07,-5.022037003614597e-08,-1.39316708454773e-08
0.8058333333333333,3.199380169398215e-06,-1.415591042379821e-07,-1.60164466670338e-07,-1.720742185870355e-08
0.80625,-7.873423022887929e-07,-1.862391337645494e-07,-7.083318424097403e-08,-1.631553960434275e-08
0.8066666666666666,-5.090268452051383e-06,-6.342166997444781e-07,2.644959631649867e-07,1.858579908650503e-08
0.8070833333333334,-5.764749820470531e-06,-6.343543503116076e-07,2.563269062374651e-07,1.771866156843829e-08
0.8075,-9.184071686862645e-07,-1.004644407507563e-07,2.281326374077626e-09,-7.55860045964467e-09
0.8079166666666666,-6.507670290058349e-07,-9.814659737853806e-08,-1.337033935862125e-08,-9.181247097390405e-09
0.8083333333333333,2.569522703026792e-07,-4.389995438159799e-07,-7.371704214715496e-08,-1.753642635775605e-08
0.80875,-1.071536092495475e-06,-2.369127528832937e-07,-5.275611839945434e-08,-1.469955996438904e-08
0.8091666666666667,1.583054241335951e-07,1.746865848132498e-08,-9.555872018502977e-09,-1.488359949821576e-09
0.8095833333333333,5.393091245773688e-07,5.804181802098979e-08,-3.512152080753055e-08,-5.72029273888753e-09
0.8100000000000001,9.012398656229831e-07,1.155620834962608e-07,-6.409602911746249e-08,-1.189583422414136e-08
0.8104166666666667,3.038020656190494e-06,-1.385906890263939e-07,-1.779050087243859e-07,-1.908593103237665e-08
0.8108333333333333,7.075015829374187e-07,1.439897206489607e-07,-5.320458369526908e-08,-1.77983769102349e-08
0.81125,-4.219142768180207e-07,6.008640642024682e-08,6.012190405193601e-08,-1.018127814721074e-08
0.8116666666666666,-4.922019029703499e-07,-9.476984122451987e-08,-3.299380853277681e-08,-1.12351366532332e-08
0.8120833333333334,-1.652065446381078e-06,-5.108141178993402e-08,1.112557112092339e-07,7.340842539140793e-10
0.8125,-1.960597496897776e-06,-7.362703579496011e-08,7.631741992185522e-08,2.318436550907487e-09
0.8129166666666666,-2.029788575638148e-06,-9.439216314388728e-08,2.394367646299922e-08,-6.687681534785663e-10
0.8133333333333334,-1.036690104644982e-06,-2.595249304756356e-07,-3.506340248837007e-08,-1.306825326431617e-08
0.81375,1.625204966205515e-06,1.732029606065665e-07,3.742783006942296e-09,-2.319200671727483e-09
0.8141666666666667,-4.627027800954111e-07,-9.296700602725263e-08,-5.342471997359663e-08,-1.341904260315534e-08
0.8145833333333333,-2.497859778448877e-07,7.366844504710901e-09,-1.083728977211408e-07,-1.851049143043948e-08
0.8149999999999999,1.742943283157753e-06,-4.961617824792197e-08,-2.579335234675948e-08,-6.708464136778069e-09
0.8154166666666667,1.384822179839341e-06,-2.237562631452164e-07,-2.570927672429282e-07,-1.969287895903634e-08
0.8158333333333333,-2.102093802415106e-07,6.248503504590007e-08,-5.123441622160973e-08,-9.15046115443078e-09
0.81625,-4.795112311708175e-07,-9.465281111814354e-08,-7.148422133197109e-08,-1.5408192269903e-08
0.8166666666666667,3.060526509457143e-08,6.645538541423224e-08,-5.742897987964696e-08,-1.105059150447052e-08
0.8170833333333334,-1.152589234434221e-06,-2.921392431441204e-07,-2.278844123996816e-08,-1.205206304311364e-08
0.8175,3.300818852459778e-07,5.18659466791839e-08,-5.475246240126343e-08,-1.170309512757106e-08
0.8179166666666666,-4.548462971729949e-07,-9.906154205245908e-08,-8.494799894559305e-08,-1.690402217888088e-08
0.8183333333333334,-4.945715469327684e-06,-4.549330864833574e-07,-1.716759010499273e-07,-2.37572317308567e-08
0.81875,-7.268621757530454e-07,-3.981177426219454e-07,-1.545250963127054e-07,-4.754131952619486e-10
0.8191666666666667,3.225977579590259e-07,3.256418149976983e-08,-4.491073337706452e-08,-1.123996141734132e-08
0.8195833333333333,2.79321315523618e-08,1.334843196395485e-08,-2.883457970067977e-08,-1.000586155571843e-08
0.82,-1.400966053317529e-06,-3.096206835934556e-07,-1.866745662424209e-08,-1.20295680029907e-08
0.8204166666666667,-1.699271806021773e-06,-4.633850427978898e-07,-6.89522087552412e-08,-4.082449126877256e-09
0.8208333333333333,-6.127755288102145e-07,-1.178125151981751e-07,-9.175432798803753e-08,-1.768978057571515e-08
0.82125,-3.127898085164179e-07,-8.10154169905619e-09,-1.067291485681863e-08,-8.332139664682349e-09
0.8216666666666667,-5.891220446264876e-07,-2.8833466719104e-08,5.73201418054742e-09,-6.616274727871312e-09
0.8220833333333334,-6.447549791160178e-08,-2.775746913201805e-07,-1.745792129226633e-07,-2.259872375240311e-08
0.8225,-2.718186733761399e-07,-1.161909394879509e-07,-8.978280277279271e-08,-1.760719626243459e-08
0.8229166666666666,-1.343210662235862e-06,-3.27522422774994e-07,-2.705931198412421e-08,-1.32246803337592e-08
0.8233333333333334,-4.393879546551254e-07,-5.98627337732946e-08,1.818448648264136e-08,-5.267072327889638e-09
0.82375,1.111682478305463e-05,2.798710376795452e-07,-6.515824686714593e-08,-1.374575218499917e-08
0.8241666666666667,-1.091349854284272e-06,-1.527999365152392e-07,-7.192327845005473e-07,-1.377223026286858e-08
0.8245833333333333,-7.789245483856253e-07,-5.343990070764964e-08,2.342519827398592e-08,-4.501662593627632e-09
0.825,-2.491968736697311e-07,-1.73268524212256e-07,-7.975357774520659e-08,-1.67731889158646e-08
0.8254166666666667,2.599614234221467e-06,-1.68108665050245e-07,-1.711044865059081e-07,-1.953583776651946e-08
0.8258333333333333,-5.384278132142195e-06,-6.798888953168022e-07,3.095715813150025e-07,2.426641965098209e-08
0.82625,-6.31375444877915e-06,-6.807821081198487e-07,2.9968692597645e-07,2.329391827016065e-08
0.8266666666666667,-1.611066022248079e-06,-2.758101647634505e-07,-5.288615556630652e-08,-1.520439279880716e-08
0.8270833333333333,-1.138884333939775e-06,-7.828689074732224e-08,2.090248398628387e-08,-4.555708736913471e-09
0.8275,-1.236600499770862e-06,-1.915352948609982e-07,-6.427746922644732e-08,-1.527284822533765e-08
0.8279166666666666,-7.65032434142656e-07,-7.879880838449288e-08,1.138533749665485e-08,-5.395979970263374e-09
0.8283333333333334,1.666180401503409e-07,1.938501762700466e-08,-9.816138500246425e-09,-1.528005139584483e-09
0.82875,-4.70140277629844e-07,-7.559476899308611e-08,-4.659657104452884e-09,-6.934557089042874e-09
0.8291666666666667,5.566983282893892e-07,6.104505423399184e-08,-3.61518514721603e-08,-5.890507925607088e-09
0.8295833333333333,9.007940145138916e-07,-4.882506268087953e-07,-7.960147268333191e-08,-1.942313269612994e-08
0.83,9.290123894413083e-07,1.208380170997031e-07,-6.584083712703942e-08,-1.22406029649021e-08
0.8304166666666667,2.341185066283992e-06,-1.529976890186719e-07,-1.906363179242144e-07,-2.164521503183791e-08
0.8308333333333333,-1.534266156074446e-06,-2.270653910164418e-07,-4.449734953033613e-08,-1.352888660278255e-08
0.83125,7.258357406463214e-07,1.507296111121292e-07,-5.397107990076106e-08,-1.827892594625868e-08
0.8316666666666667,-4.405585749320083e-07,6.493022544694663e-08,6.405411668536507e-08,-1.031028147075612e-08
0.8320833333333333,-1.695489225111044e-06,-4.819829979158289e-08,1.171304033447322e-07,1.055817256339661e-09
0.8325,-2.93150254123464e-07,-7.180474501324465e-08,-2.491145470473285e-08,-8.939661828969826e-09
0.8329166666666666,-2.025097842995134e-06,-6.920023280414313e-08,8.097264003943847e-08,2.794750402917413e-09
0.8333333333333334,-2.066238411942754e-06,-8.800181838230842e-08,2.701548146347265e-08,-1.6458039135341e-10
0.83375,1.733044423013593e-06,1.922861618077993e-07,6.551145212195699e-09,-1.710978634142805e-09
0.8341666666666666,-1.610805421196444e-06,-2.670685427381632e-07,-2.562915397663722e-08,-1.193694737010996e-08
0.8345833333333333,-2.613732925809204e-07,-7.022560000846404e-08,-4.596499346082219e-08,-1.109610944285638e-08
0.835,1.878664864250224e-06,-3.578804655212275e-08,-2.334286435600647e-08,-6.079973972115584e-09
0.8354166666666667,4.96945130805269e-07,-2.354159878538188e-07,-2.751191685292734e-07,-2.197590852142172e-08
0.8358333333333333,5.019640448829379e-07,1.589169503057047e-08,-1.180339615457638e-07,-2.055987771108404e-08
0.83625,-1.306832767614158e-07,8.360659445257654e-08,-4.895282483176064e-08,-8.42049478789076e-09
0.8366666666666667,1.350084666256272e-07,9.081964509880131e-08,-5.453458335198333e-08,-1.019620958595915e-08
0.8370833333333333,-2.968199773348608e-07,-7.289111921832528e-08,-6.461281760571871e-08,-1.306301311626077e-08
0.8375,-1.780798537277033e-06,-2.996107239291043e-07,-1.262374722604334e-08,-1.095213578636345e-08
0.8379166666666666,4.607816022959274e-07,7.878167260757385e-08,-5.088362330943529e-08,-1.067752766931794e-08
0.8383333333333334,-1.829401554559634e-06,-4.221387636801802e-07,-1.579423289673649e-07,-1.405616663014634e-10
0.83875,4.675845511563176e-07,6.187953037731511e-08,-3.977567770457005e-08,-1.000159211392018e-08
0.8391666666666666,-2.85304907203208e-07,-7.886329115829307e-08,-7.831912080698666e-08,-1.452454127031305e-08
0.8395833333333333,-4.643838591058512e-06,-5.066810545872493e-07,-1.878505754879879e-07,-2.649051733281451e-08
0.84,1.761918494565995e-07,4.510708635260505e-08,-2.219591570386504e-08,-8.52433913630495e-09
0.8404166666666667,-2.813536378048216e-06,-4.775175538235111e-07,-6.801813839801642e-08,-4.426928595371102e-09
0.8408333333333333,-2.082745461016715e-06,-3.153347814434927e-07,-8.62598397313569e-09,-1.106141200474515e-08
0.8412500000000001,-1.547846667602162e-07,2.616118562569455e-08,-2.449142678067587e-09,-6.586091007199885e-09
0.8416666666666667,-4.783124418810722e-07,-1.003921878570327e-07,-8.497416244910731e-08,-1.525119143161888e-08
0.8420833333333333,-4.292067759443143e-07,8.016937718167862e-09,1.542618645253579e-08,-4.599183326230337e-09
0.8425,7.96693751610318e-07,-3.209635955317975e-07,-1.901605241219383e-07,-2.529503348235415e-08
0.8429166666666666,-1.417251426183111e-07,-1.007507968452534e-07,-8.228666117204289e-08,-1.507250725063531e-08
0.8433333333333334,1.218850873112361e-05,3.089483286076354e-07,-5.920187228798211e-08,-1.188270862635663e-08
0.84375,-1.133377453129762e-06,-1.341012539155946e-07,-7.787734979717454e-07,-1.189964202515552e-08
0.8441666666666666,-2.481306172918371e-07,-2.081208046803514e-08,2.918519430132576e-08,-2.986265491001656e-09
0.8445833333333334,-2.033331842167878e-06,-3.313777546048395e-07,-1.83688214517822e-08,-1.251156282016182e-08
0.845,-5.837922042026699e-07,-1.022376240858202e-08,3.539101224335293e-08,-1.974213492701502e-09
0.8454166666666667,-1.517165546071883e-07,-1.630890359681724e-07,-7.106543950568072e-08,-1.41115075687667e-08
0.8458333333333333,-6.54967404880674e-06,-7.131864298308573e-07,3.50217176173289e-07,2.746132036884448e-08
0.8462499999999999,-7.854008659566426e-06,-7.151952779324112e-07,3.382673856427787e-07,2.636146572838198e-08
0.8466666666666667,-9.360705296903589e-07,-3.265198298829707e-08,3.348362161254936e-08,-1.812330169385573e-09
0.8470833333333333,3.700919804302989e-06,-2.107418823141022e-07,-1.852785765760249e-07,-2.19336440863549e-08
0.8475,-2.312659004450162e-06,-2.708707225343996e-07,-4.709845320772721e-08,-1.483305889163617e-08
0.8479166666666667,-5.152873923583936e-07,-2.970299023686524e-08,2.425879049792459e-08,-2.470279753418889e-09
0.8483333333333334,-1.23572927372929e-06,-1.847349062174222e-07,-5.412638824713584e-08,-1.245749620358888e-08
0.84875,1.703191465412706e-07,1.978948066256013e-08,-1.012158258089888e-08,-1.57752329277819e-09
0.8491666666666666,5.718901820570437e-07,6.238379759267152e-08,-3.725273943428275e-08,-6.078239067858181e-09
0.8495833333333334,9.511736885510711e-07,1.235267378219392e-07,-6.782095374864119e-08,-1.262096206135875e-08
0.85,7.385887532550464e-07,1.541276461508734e-07,-5.553248337820493e-08,-1.882493713113632e-08
0.8504166666666667,-4.58944280588389e-07,6.621463239551902e-08,6.61532196390901e-08,-1.05914795343831e-08
0.8508333333333333,-1.870220195699534e-07,-2.332429714804483e-08,8.102404972390662e-09,-3.86328721908805e-09
0.85125,-1.755687416524018e-06,-4.906837846574608e-08,1.210368352525243e-07,1.168774132217334e-09
0.8516666666666667,3.363561628555788e-06,-2.030086777726914e-07,-2.071562008750429e-07,-2.452205360864496e-08
0.8520833333333333,-2.065770218051104e-06,-6.860688621271137e-08,8.422868056526397e-08,3.074823933024773e-09
0.8525,4.28467415027809e-07,-5.000667681438453e-07,-7.677574462545557e-08,-1.962587754562613e-08
0.8529166666666667,-1.592280096416707e-06,-2.24367309374411e-07,-3.262972038585502e-08,-1.055620159292999e-08
0.8533333333333334,-2.115783399205753e-06,-8.530793371167827e-08,2.926462648593262e-08,1.983465810632578e-10
0.85375,7.067138397470049e-09,-1.690954728378645e-08,-1.246169658569348e-08,-5.75394282064907e-09
0.8541666666666666,1.806777899937945e-06,2.066724081898406e-07,8.987908355861846e-09,-1.17822584320966e-09
0.8545833333333334,1.975502768368416e-06,-2.440534537629388e-08,-2.081297513122264e-08,-5.429670632412722e-09
0.855,-8.135823657709947e-08,1.026303712296065e-07,-4.609123822689942e-08,-7.575347618786645e-09
0.8554166666666667,7.425436176586434e-08,-1.341334679953126e-08,-3.389152542045352e-08,-7.817566573580672e-09
0.8558333333333333,-1.72492713552745e-06,-2.684102269666232e-07,-1.22476103472938e-08,-8.829739107619647e-09
0.85625,1.216837534472364e-06,-3.015800814227482e-07,-2.96047918711018e-07,-2.467121488202651e-08
0.8566666666666667,2.061299120311842e-07,1.140758873826694e-07,-5.068450874647437e-08,-9.137190660642932e-09
0.8570833333333333,3.555800190293336e-08,5.59385047658051e-08,-1.18836435778583e-07,-2.10562791390827e-08
0.8575,5.542102033111114e-07,1.055389815120441e-07,-4.574788998390729e-08,-9.373168061149082e-09
0.8579166666666667,5.360142647474744e-08,-1.521644248825143e-08,-5.284713541951425e-08,-9.700791724233664e-09
0.8583333333333333,5.714151667572086e-07,9.179709542990355e-08,-3.314244620035976e-08,-8.428454181858404e-09
0.85875,-1.95880829372361e-06,-3.040846991371011e-07,1.777439758722592e-09,-7.764664915619302e-09
0.8591666666666666,2.816549615574213e-07,7.807089264030654e-08,-1.388772047477416e-08,-6.66687023027604e-09
0.8595833333333334,-1.536537629424582e-06,-5.201921433011893e-07,-1.628379342931076e-07,-2.258652579346124e-10
0.86,7.473851612835938e-08,-2.135242422279584e-08,-6.667304675108013e-08,-1.107377791614605e-08
0.8604166666666667,-5.559286412975668e-06,-5.142546131698173e-07,-1.952264879381854e-07,-2.776397882612438e-08
0.8608333333333333,-5.565934407794184e-08,6.206714281305595e-08,7.567133715620587e-09,-4.431641592003541e-09
0.86125,-2.526985212451576e-06,-5.689394854694228e-07,-7.125284427352629e-08,-5.470179181640976e-09
0.8616666666666667,-2.333898274618351e-06,-3.214010229632787e-07,6.069067297033845e-09,-7.884185266296871e-09
0.8620833333333333,-1.144531078575108e-07,-4.453981146876563e-08,-7.310636698491104e-08,-1.169417104908502e-08
0.8625,-3.211307341666494e-07,4.724340448379274e-08,2.713288636557454e-08,-2.134954420063166e-09
0.8629166666666667,-1.144231247840302e-07,2.171277921898762e-08,4.250847942138207e-08,-2.033884418345747e-10
0.8633333333333333,1.311566702624511e-05,3.373687826337628e-07,-5.905814306674221e-08,-1.085431935307073e-08
0.86375,-8.794099665727069e-07,-1.038517356898771e-07,-8.366186713184374e-07,-1.09424718215268e-08
0.8641666666666666,2.269018828309359e-07,-4.666224890052648e-08,-6.981562424162881e-08,-1.138256525911927e-08
0.8645833333333334,4.784797694225743e-07,-3.086145666341973e-07,-1.972644955345359e-07,-2.666996406164212e-08
0.865,-4.449088760833415e-07,3.787977752282676e-08,5.015537063317693e-08,1.13796239330072e-09
0.8654166666666666,-2.331660764659555e-06,-3.389089703436314e-07,-4.461400877768791e-09,-9.459276128707096e-09
0.8658333333333333,-7.886701893905886e-07,2.022544932372032e-08,4.953955709517468e-08,1.634011066745055e-09
0.86625,2.124918007049608e-07,-1.139566406087104e-07,-5.756380208453781e-08,-1.02614836221835e-08
0.8666666666666667,1.721659704633419e-07,1.89220833926003e-08,-1.043494899471073e-08,-1.631718878542246e-09
0.8670833333333333,5.826077552573311e-07,6.243577827130304e-08,-3.834738595342419e-08,-6.269265380861021e-09
0.8675,9.70162754577855e-07,1.243148842527746e-07,-6.991542236362814e-08,-1.302069531301757e-08
0.8679166666666667,7.507878008271026e-07,1.547703138163532e-07,-5.778143091464128e-08,-1.94422343349384e-08
0.8683333333333333,-6.960930709100988e-06,-8.477804392835544e-07,3.863393300459128e-07,2.964089716782612e-08
0.86875,-8.755318954235961e-06,-8.516049532840722e-07,3.71628602315338e-07,2.839628096340592e-08
0.8691666666666666,-4.801017447599569e-07,6.383063502478782e-08,6.633253817197516e-08,-1.109685605833259e-08
0.8695833333333334,-3.252137789560184e-07,2.966005743390727e-08,4.146016506393286e-08,1.312989022538882e-09
0.87,1.256517271517194e-06,-5.514259687400759e-08,1.224542368202991e-07,8.728619531579452e-10
0.8704166666666666,6.98622695743427e-07,-1.869191601366617e-07,-1.913919901234579e-07,-2.316884039653038e-08
0.8708333333333333,-2.696081942719957e-06,-2.732657001494862e-07,-3.536621635661399e-08,-1.199176765042888e-08
0.87125,-2.138519903586559e-06,-7.593513115278075e-08,8.47735527021699e-08,2.76796064248294e-09
0.8716666666666667,-9.25270477320184e-07,-1.394689434057466e-07,-3.932231800512487e-08,-8.421163844065705e-09
0.8720833333333333,-2.192480193576267e-06,-9.343740363472039e-08,2.845616942621339e-08,-2.172496984083526e-10
0.8725000000000001,4.58497485584353e-08,4.316453827275819e-08,2.63445271429015e-08,2.539341512398704e-10
0.8729166666666667,1.820188214788999e-06,2.052476062257621e-07,7.669136311460775e-09,-1.649399666811013e-09
0.8733333333333333,1.991365573886627e-06,-3.099666534770918e-08,-2.275281749387542e-08,-6.002738551477634e-09
0.87375,-1.127548525315466e-07,9.946211642732253e-08,-4.843422326016351e-08,-8.183107743403647e-09
0.8741666666666666,2.81988974575083e-07,5.69359533164483e-08,6.721610158083813e-09,-1.311901402594354e-09
0.8745833333333334,-1.314143360256159e-06,-1.840921398956481e-07,-1.641531265132922e-08,-6.324746372682267e-09
0.875,3.529431943974992e-06,-1.777597474247289e-07,-2.17041561773125e-07,-2.649233419164121e-08
0.8754166666666666,1.910358260640523e-07,-5.20917990095906e-07,-6.705357470105397e-08,-1.722586772276746e-08
0.8758333333333334,1.7900334765478e-07,1.11674806530236e-07,-5.28488358434764e-08,-9.753548585376872e-09
0.87625,5.323959114318552e-07,1.034300055068036e-07,-4.743233836107785e-08,-9.960595631594958e-09
0.8766666666666667,3.887173790383596e-07,6.760818882940014e-08,-1.373727959028628e-08,-3.064644771483495e-09
0.8770833333333333,5.455718862481847e-07,8.976008912676185e-08,-3.412828084777967e-08,-8.958195161659643e-09
0.8774999999999999,-1.472595525128276e-06,-2.333722327486831e-07,5.26636115989592e-09,-4.411341206649584e-09
0.8779166666666667,4.023855954690325e-07,7.245118284834711e-08,-3.165308721351268e-08,-4.65488800008816e-09
0.8783333333333333,1.324272362037762e-06,-2.860648473311154e-07,-3.097362837247709e-07,-2.656125615328627e-08
0.87875,2.422855760271141e-07,7.6046631561182e-08,-1.401223443941856e-08,-7.119813082696447e-09
0.8791666666666667,-3.150463891477523e-07,8.160487560517827e-08,-1.117494802808473e-07,-1.885985385299646e-08
0.8795833333333334,-1.058296505873857e-07,6.004820550681245e-08,8.355583055445516e-09,-4.791955176074698e-09
0.88,4.589160990059545e-07,7.214506792817678e-08,-4.432123036712266e-08,-5.757318457156589e-09
0.8804166666666666,-1.739749353179083e-06,-2.737467157258525e-07,2.020023948112873e-08,-3.190453854902966e-09
0.8808333333333334,-3.797248975303711e-07,4.552692264993913e-08,2.880603184594671e-08,-2.386482532462011e-09
0.88125,-1.594649615831262e-06,-5.367949237866952e-07,-1.607444636745838e-07,3.873563736476589e-10
0.8816666666666667,-1.638957062748657e-07,2.041347389052193e-08,4.503857842789052e-08,-3.245161584046006e-10
0.8820833333333333,-4.13797233695933e-06,-5.346923427233014e-07,-1.932624441427619e-07,-2.626152831697596e-08
0.8825,-2.04215420351364e-06,5.326339317900555e-08,-4.95080247264979e-08,-6.135127126333489e-09
0.8829166666666667,1.712808909313215e-07,1.745904601171481e-08,-1.068011232595847e-08,-1.67106282149813e-09
0.8833333333333333,5.937532681940504e-07,6.248627966242933e-08,-3.914766277812856e-08,-6.393348137072843e-09
0.88375,-2.423476807418203e-06,-5.702054228363991e-07,-7.087061629359228e-08,-6.042351407991331e-09
0.8841666666666667,9.928848480511681e-07,1.255413247231939e-07,-7.147249753155372e-08,-1.328526715620074e-08
0.8845833333333334,-2.155037446672427e-06,-2.946325799562439e-07,2.483475728162817e-08,-3.211708162099716e-09
0.885,7.845783446151021e-07,1.563508672469476e-07,-5.945401627905277e-08,-1.986200792088849e-08
0.8854166666666666,-5.187796832579165e-07,3.921564306489272e-08,5.341214240666035e-08,1.183830488469342e-09
0.8858333333333334,-4.911357869198423e-07,6.28897574035077e-08,6.644115414678292e-08,-1.142791826534498e-08
0.88625,-1.852649740233455e-06,-5.969049226910912e-08,1.235937235514522e-07,6.83419218060295e-10
0.8866666666666667,6.754144146854964e-07,5.500826423873445e-08,-4.470269687920912e-08,-5.613695171627669e-09
0.8870833333333333,-2.196514020375125e-06,-8.277948330395468e-08,8.504138636974973e-08,2.503564271790671e-09
0.8875,-8.602830844218964e-07,2.412243159496822e-08,5.366512014601956e-08,1.897342383928834e-09
0.8879166666666667,-2.268400847838778e-06,-1.028206927418903e-07,2.723692539648743e-08,-6.737509489864021e-10
0.8883333333333333,1.368584153905922e-05,3.178590672314685e-07,-6.142607644344999e-08,-9.931393795407259e-09
0.88875,-1.403200448655321e-06,-1.202731463321911e-07,-8.831935478928704e-07,-1.059434865952929e-08
0.8891666666666667,1.803751862640922e-06,1.984961303128601e-07,5.49037108875162e-09,-2.289169372146186e-09
0.8895833333333333,-4.068776191890197e-08,-3.103094752473839e-07,-1.939710876795107e-07,-2.527360921806658e-08
0.89,-2.168296755550285e-06,-3.158474536708037e-07,1.381407222796492e-08,-4.762624370952611e-09
0.8904166666666666,-3.671743245536082e-07,3.837500034870187e-08,4.654281057628746e-08,1.863771310241298e-09
0.8908333333333334,1.962535117279892e-06,-4.445257733811617e-08,-2.605087270530328e-08,-6.878816196335917e-09
0.89125,6.803286300535729e-07,-1.176323400887954e-08,-3.094141700305359e-08,-4.328386595770869e-09
0.8916666666666667,-1.92924235930302e-07,8.563238607396442e-08,-5.264222934036902e-08,-9.248340922122617e-09
0.8920833333333333,3.94965980105859e-08,5.828409807680197e-08,3.263141832544455e-08,1.177638895474155e-09
0.8925,9.032506923881374e-08,9.555957073613453e-08,-5.743248445992241e-08,-1.097957103804125e-08
0.8929166666666667,-6.943108111766836e-06,-9.137506833950738e-07,4.206774358929244e-07,3.174557289823463e-08
0.8933333333333333,-9.388193294568762e-06,-9.198367454037891e-07,4.02492105166836e-07,3.03451595189998e-08
0.89375,-4.731264191992142e-07,-3.681147192502131e-08,-1.12924492775962e-08,-2.378111614870919e-09
0.8941666666666667,4.338277568180591e-07,8.48932193939838e-08,-5.207276887514733e-08,-1.130344425228158e-08
0.8945833333333333,-2.56801159274568e-06,-2.482479213308571e-07,-1.861039711738354e-08,-7.316497342635332e-09
0.895,3.412508184304184e-06,-1.762280793456879e-07,-1.860502047037039e-07,-2.169341463019558e-08
0.8954166666666666,3.074966919680651e-07,7.993515811371242e-08,1.454727185186278e-08,8.303930520116603e-11
0.8958333333333334,4.309600735511104e-07,6.899246990377336e-08,-3.857128148908176e-08,-1.037934089760374e-08
0.89625,1.086392182746942e-07,5.325944733687695e-08,-1.809658913628937e-08,-8.59414303979352e-09
0.8966666666666666,4.446948805444555e-07,9.983020383441018e-08,-3.918377614995627e-09,-1.091815747856346e-09
0.8970833333333333,-8.587189609677456e-07,-8.280933766612345e-08,1.277989195115829e-08,-2.422966523458469e-10
0.8975,-2.524910737490998e-07,3.534844982916041e-08,4.628755144827146e-09,-6.308176375593316e-09
0.8979166666666667,1.71017957595424e-07,1.600291761824858e-08,-1.086086440698666e-08,-1.697675755214198e-09
0.8983333333333333,6.027236834953023e-07,6.274175228770654e-08,-3.968676666994919e-08,-6.465748856314057e-09
0.89875,4.553329001745536e-07,-5.152774683909841e-07,-5.141251938031763e-08,-1.274564439772907e-08
0.8991666666666667,1.012851232606208e-06,1.27229170797621e-07,-7.243044317821544e-08,-1.343206171711558e-08
0.8995833333333333,7.827734753499073e-07,1.586859286586794e-07,-6.024494188800985e-08,-2.007182771926021e-08
0.9,3.093242291196081e-06,-1.619743883457366e-07,-2.148121355430564e-07,-2.589148810111388e-08
0.9004166666666666,4.886030267969111e-07,1.149663493870867e-07,-1.929653055420755e-08,-1.996943036922628e-09
0.9008333333333334,-4.637615709299538e-07,6.407363577430508e-08,6.800384745356545e-08,-1.151162110440784e-08
0.90125,-5.904574610520044e-07,1.88780846065013e-08,2.498872294377124e-08,-3.947055900070523e-09
0.9016666666666666,-1.88794115622669e-06,-6.051744657375084e-08,1.257605812074189e-07,7.162954950221014e-10
0.9020833333333333,-1.010822942715822e-06,-1.34675938530026e-07,3.513192329761606e-08,1.629903503893058e-09
0.9025,-2.240862796959083e-06,-8.426714954362992e-08,8.642083882559164e-08,2.486500687052586e-09
0.9029166666666667,-3.414358087321548e-07,-7.996243448841818e-09,4.158214208373722e-08,-1.93918558399947e-09
0.9033333333333333,-2.317922630044833e-06,-1.052163653390519e-07,2.744216431646424e-08,-8.134757331095458e-10
0.9037500000000001,5.833936574047186e-07,1.258783942978947e-07,-2.885560976252313e-08,-2.313166629871112e-09
0.9041666666666667,1.78843449507837e-06,1.981088054294427e-07,5.064048361171333e-09,-2.532039492342133e-09
0.9045833333333333,-6.967177953636836e-07,1.045056301489818e-08,4.985924966923478e-08,-4.935854770946363e-10
0.905,1.933669428558707e-06,-4.865316269593391e-08,-2.691393730649694e-08,-7.234156946606094e-09
0.9054166666666666,-1.426344612706161e-07,1.247297122304327e-07,-9.751037959002472e-08,-1.434134266176458e-08
0.9058333333333334,6.67723679483505e-07,-2.74355894984482e-07,-3.086826845612525e-07,-2.592613046400852e-08
0.90625,-1.278737134892404e-06,-1.782156858484039e-07,5.00535087415949e-08,2.721531121525737e-09
0.9066666666666666,-2.587823662075105e-07,8.116698640123423e-08,-5.348472007610773e-08,-9.659063732306533e-09
0.9070833333333334,4.554825059557923e-07,1.185812841316863e-07,-3.035263962160285e-08,-1.819390853755561e-09
0.9075,-1.068488981300143e-06,-5.956487271732409e-09,4.975695815487011e-08,1.553251354680266e-10
0.9079166666666667,5.863251616231032e-09,8.980294871869984e-08,-5.766013196237898e-08,-1.139748442831134e-08
0.9083333333333333,1.733183677623898e-07,1.5682661982057e-08,-1.095891836694836e-08,-1.712310007886747e-09
0.9087499999999999,3.376357501523195e-07,7.8033651023285e-08,-5.126932855988829e-08,-1.167644485599864e-08
0.9091666666666667,6.054264865786843e-07,6.387374843679526e-08,-3.986479495412877e-08,-6.488061613404793e-09
0.9095833333333333,1.020708256462311e-06,1.293390632401195e-07,-7.189816043102314e-08,-1.339149747314076e-08
0.91,-5.814976119404568e-07,8.322834814606027e-09,4.229635071200411e-08,7.476514836988194e-11
0.9104166666666667,7.378490476113584e-07,1.601483958231275e-07,-5.687076196867573e-08,-1.97873360276812e-08
0.9108333333333334,8.822931798632908e-07,1.325378707196968e-07,-2.151125995500738e-08,-3.660820598193034e-10
0.91125,-5.941108047376929e-07,6.470835925296403e-08,7.603314939921341e-08,-1.089129963461217e-08
0.9116666666666666,2.916408094844066e-07,6.144553978480308e-08,-3.655676980142164e-08,-1.066896107021737e-08
0.9120833333333334,-2.466427189160332e-06,-5.516353976125984e-07,-1.431067422938859e-07,3.304857214485397e-09
0.9125,-1.778519281914744e-06,-2.024962814992732e-07,5.388819820554983e-08,2.480284256904849e-09
0.9129166666666667,-6.81390879723195e-06,-5.357579296038009e-07,-1.823699901464455e-07,-2.212262631499414e-08
0.9133333333333333,-1.997634645059962e-06,-5.623174724503997e-08,1.346646298437533e-07,1.291504530071907e-09
0.91375,-2.321473467248329e-06,-7.458279490357508e-08,9.32057891285711e-08,2.988491472702371e-09
0.9141666666666667,-1.620224935106149e-07,2.907723098430142e-08,2.828134239187378e-08,-6.163949155269266e-10
0.9145833333333333,-5.211519304765778e-08,4.555777198023726e-08,-1.478970221790974e-08,-8.781350135891827e-09
0.915,2.18414491512521e-07,2.664688550473023e-08,-1.232246748749819e-08,-1.924187599705691e-09
0.9154166666666667,7.226308728983756e-07,7.592663220119132e-08,-4.578764915217049e-08,-7.499537642360223e-09
0.9158333333333334,-2.381716489991999e-06,-9.178152614453985e-08,3.211243047346887e-08,-3.11031068733367e-10
0.91625,1.193284192111458e-06,1.490004762256981e-07,-8.52080731719965e-08,-1.573924773127437e-08
0.9166666666666666,-3.248902786249323e-06,-5.61373762229793e-07,-5.750225587342438e-08,-4.430993790600569e-09
0.9170833333333334,1.03360428165896e-06,1.866501318794886e-07,-7.62103262614491e-08,-2.394943445418496e-08
0.9175,1.817546376740931e-06,2.212770296569915e-07,9.063676824928819e-09,-1.952874501992863e-09
0.9179166666666667,9.248233261746174e-07,7.704894819571562e-08,-3.420856249313328e-09,1.874700538372648e-09
0.9183333333333333,-3.583941164497694e-07,7.703159209454778e-08,6.268609660904443e-08,-1.459548435978046e-08
0.91875,-4.358830007423994e-07,2.7819997659088e-08,9.015499236425843e-09,-6.393322765358512e-09
0.9191666666666667,2.018975967832532e-06,-3.211153342540167e-08,-2.341143969434658e-08,-6.705668537682939e-09
0.9195833333333333,1.129058100905508e-07,5.241265491195137e-08,1.041761557510922e-08,-1.651027960045771e-09
0.92,-1.950373698089953e-06,-7.642789993774097e-08,1.280325366583948e-07,-2.142214524423937e-10
0.9204166666666667,-2.750810794174935e-07,1.04285034645154e-07,-5.101492079009727e-08,-9.223918220511325e-09
0.9208333333333333,-2.411203305420594e-06,-1.187434625820811e-07,8.606862334996626e-08,1.961096733655259e-09
0.92125,-1.699484276768621e-06,-2.278695701153329e-07,4.119624625693132e-08,6.308411348028432e-10
0.9216666666666666,-7.324374521813767e-07,1.213516622051284e-08,3.048473618243218e-08,-3.946658538317333e-09
0.9220833333333334,1.561068789214695e-08,1.13683444095603e-07,-5.608223782988528e-08,-1.117762561542227e-08
0.9225,-2.572178226603661e-06,-1.581419370360297e-07,2.071334520741619e-08,-2.091747064301415e-09
0.9229166666666667,-5.196431059176691e-08,-2.987766521076829e-07,-1.801481257708784e-07,-2.100695648970892e-08
0.9233333333333333,1.43558775786861e-05,2.908995946904567e-07,-6.888895367694561e-08,-7.994848066006134e-09
0.92375,-1.050518448064299e-06,-1.469795115933574e-07,-9.106486260262157e-07,-1.089984665905786e-08
0.9241666666666667,2.409552584440088e-07,7.496080592370834e-08,-7.36676754742022e-09,-2.678597994738323e-09
0.9245833333333333,-2.424599382224506e-07,6.316929274745699e-08,2.025710117266758e-08,4.760494216676049e-09
0.925,3.970510342109617e-07,1.003063727790989e-07,-5.096917731996762e-08,-1.172581289813665e-08
0.9254166666666667,-5.19900400298619e-07,-1.47982476980437e-08,4.721136074604402e-08,-1.883251025416698e-09
0.9258333333333333,2.089742382352054e-06,1.757259332321302e-07,-5.655782747092238e-09,-4.659894493128657e-09
0.92625,3.986411715160342e-07,8.031672621454395e-08,-3.774395389830394e-08,-1.099400080776926e-08
0.9266666666666666,-8.765162550898535e-07,4.935317360925692e-09,5.560496375542048e-08,-4.140827910990532e-10
0.9270833333333334,2.209600433439188e-06,-1.198038819832524e-07,-4.679004239901281e-08,-1.093647377607629e-08
0.9275,2.916071979981426e-07,9.373216001019729e-08,-2.128772602233089e-08,-3.333347877696256e-09
0.9279166666666666,5.765420713198313e-08,5.936767532829313e-08,-1.730408206526663e-08,-9.358691883227292e-09
0.9283333333333333,-2.123696913876381e-06,-1.61048059056185e-07,6.147500751638864e-09,-2.249080156194904e-09
0.92875,-5.562370493197234e-07,2.813872613676694e-08,4.85639215971811e-08,7.765966504840993e-09
0.9291666666666667,-2.431089149494183e-07,1.210244162621202e-08,-8.473922528627097e-08,-1.485011141580391e-08
0.9295833333333333,-1.26995554952185e-06,-1.267570669731635e-08,5.520002860647823e-08,2.119946368336003e-10
0.93,-3.325453690544317e-07,3.44477698367778e-08,5.462711261731853e-09,-7.181643720192526e-09
0.9304166666666667,-7.861608007001945e-06,-9.615941621461009e-07,4.621390926080353e-07,3.513061174662463e-08
0.9308333333333333,-1.11102569430227e-05,-9.70515192038181e-07,4.398098306209304e-07,3.357449519648423e-08
0.93125,3.511390861268475e-06,-1.574436126467712e-07,-1.686041648111064e-07,-1.715967921936954e-08
0.9316666666666666,3.850855150081046e-07,1.093749746455917e-07,-2.882105505593268e-08,-3.294401239270078e-09
0.9320833333333334,-6.436258106340951e-07,9.699431519649012e-09,2.598868829106542e-08,-4.924215564232863e-09
0.9325,9.74901321180228e-08,6.151489147604083e-09,-9.981914696560206e-08,-1.81592366550853e-08
0.9329166666666666,-7.549179680424558e-07,3.57403091894754e-10,4.700773484105782e-08,4.489951091782481e-11
0.9333333333333333,-3.759317399394858e-07,-2.975112826905316e-08,4.162961780934355e-08,-3.085520126628605e-09
0.93375,-6.767213927336409e-07,-1.388760803422062e-08,7.424258507020637e-08,1.039470999764194e-08
0.9341666666666667,5.057372980037455e-07,-2.328705985649537e-08,-1.045960650531361e-07,-1.995632723779516e-08
0.9345833333333333,-3.228158195334299e-07,1.874557947286975e-08,3.146443476167309e-08,-8.309112375328158e-10
0.9350000000000001,1.045882642257822e-06,-4.459491476160448e-07,-2.884012299928075e-08,-8.092945741990905e-09
0.9354166666666667,2.607186143672987e-07,1.079432230210839e-07,-2.776874467439345e-08,-2.349284028888761e-09
0.9358333333333333,-7.88731398522227e-07,-1.751286204716945e-08,4.802982857698352e-08,-1.930053357541567e-09
0.93625,-3.138339625170579e-08,3.873713626374717e-08,1.107016755642718e-08,-2.175970589416065e-09
0.9366666666666666,5.309355549839488e-07,-5.90426852036169e-08,-1.007276770325041e-07,-2.039900241380061e-08
0.9370833333333334,3.038737441906328e-06,-1.414273885506322e-07,-1.987359667427353e-07,-2.206919558390846e-08
0.9375,6.910753055479438e-07,1.282261250119588e-07,-1.598013601396539e-08,-3.682674445599933e-10
0.9379166666666666,-1.224441980717534e-06,-4.756014634904033e-08,4.444894218963881e-08,-1.766780043715276e-09
0.9383333333333334,-9.14806194835831e-07,-4.837249154521408e-08,9.164734654749095e-08,1.209736569077293e-08
0.93875,1.283032769216613e-07,5.718887857551822e-08,-1.037846181091509e-08,-3.65011851270776e-09
0.9391666666666667,1.9205332073143e-07,-9.500430361194718e-08,-8.881791074812842e-08,-1.991183340265908e-08
0.9395833333333333,3.913595807065662e-07,2.183108219338493e-07,-7.708003812739459e-08,-9.838259321115504e-09
0.9399999999999999,-6.340137944338542e-07,-4.19201897615869e-08,3.183053036553797e-08,-2.54120518665411e-09
0.9404166666666667,7.414470435441131e-07,8.051644874534516e-08,5.098667447930968e-09,2.454314388811501e-09
0.9408333333333333,2.065918273199792e-07,7.154915908151123e-08,-2.922536039916226e-08,-4.862620569109839e-09
0.94125,3.579649535849242e-07,-2.586768043738628e-07,-2.897581679124138e-07,-2.187295202631818e-08
0.9416666666666667,-2.345053447485838e-07,-1.335567081856456e-07,-7.350556422762618e-08,-1.89069836281167e-08
0.9420833333333334,-1.306447059348053e-06,-6.427499444075721e-08,9.706186356579129e-08,1.230720731900649e-08
0.9425,-1.421983602277169e-07,-2.851266073549105e-08,1.07571150215405e-08,-4.120928340079619e-09
0.9429166666666666,3.560298201087302e-07,8.289258737247883e-08,-4.237230420896772e-08,-5.4198353964847e-09
0.9433333333333334,-3.55380826509625e-07,7.417881502460751e-08,3.191090718320732e-08,5.959727649544189e-09
0.94375,-6.627362364444014e-06,-4.792420935962195e-07,-1.64798880361491e-07,-1.793825112531109e-08
0.9441666666666667,-6.020683206106053e-07,-1.722390638116388e-07,-5.937617343360492e-08,-1.786908267258913e-08
0.9445833333333333,1.84814227121082e-07,-1.123541071650475e-08,-1.55234256944014e-08,-6.16946686902361e-09
0.945,2.774809730302824e-07,7.582130496033755e-08,-4.691855478701956e-08,-4.999421441743508e-09
0.9454166666666667,-1.256283505817569e-06,-8.314326034681213e-08,8.499329690271196e-08,1.075752491459211e-08
0.9458333333333333,-3.227858601691325e-06,-5.630133234486781e-07,-1.072573080668791e-07,9.41036459941096e-09
0.94625,-6.844957991252957e-07,4.589567574148568e-08,6.255731940305847e-08,9.619667075083064e-09
0.9466666666666667,3.722470406823657e-07,6.368500291950894e-09,-4.215910806656611e-08,-8.234640084198847e-09
0.9470833333333334,-5.695330690472392e-07,-2.210868562604064e-07,-4.918581947605876e-08,-1.728530188937626e-08
0.9475,8.649605866809833e-07,9.779120968380191e-08,-3.951531239387763e-08,-3.329495555448951e-09
0.9479166666666666,-3.763877072124104e-06,-5.450576606514758e-07,-2.874898777072208e-08,4.113968399265502e-10
0.9483333333333334,3.500038816710224e-07,-2.379248396274053e-07,-1.602291501810346e-07,-1.658173319451917e-08
0.94875,-7.730745147487556e-07,9.869790576982638e-09,9.060450738514764e-08,1.294845046514443e-08
0.9491666666666667,-1.651739826016652e-06,-8.745650144526299e-09,4.984335374213237e-08,8.064776919087409e-09
0.9495833333333333,4.540682067772308e-07,2.110156147880419e-08,-6.47174082189977e-08,-9.834959041969712e-09
0.95,1.042324594618458e-06,3.719106408083362e-08,-2.077808166007039e-08,-5.046247117319976e-10
0.9504166666666667,-9.77813654197877e-07,-2.359018045100146e-07,-4.648579216211046e-08,-1.7436738629679e-08
0.9508333333333333,1.420122033200059e-05,2.537429054149169e-07,-7.417055351373311e-08,-3.88375477047665e-09
0.95125,-1.03027864786793e-06,-1.494321717930366e-07,-9.06777544039876e-07,-1.18892807870385e-08
0.9516666666666667,-9.712530198736978e-07,-2.009037976345858e-08,1.101269879880967e-07,1.53906514461976e-08
0.9520833333333333,6.167200220259455e-07,3.431847797064513e-08,-7.962431960637169e-08,-1.053157312061315e-08
0.9525,-1.960085942664201e-07,3.117660005457996e-08,6.330292010230317e-09,3.401949122205554e-09
0.9529166666666666,-1.375036065721174e-06,-2.79350116396034e-07,-5.21575108323784e-08,-1.858637916539838e-08
0.9533333333333334,1.742126826617424e-06,-2.966688042896652e-07,1.486791148470383e-08,2.266328488077576e-09
0.95375,3.852993067011255e-06,-9.593167838879183e-08,-1.449362232669461e-07,-1.215025817201017e-08
0.9541666666666667,-8.547612558721515e-06,-1.002166607857914e-06,5.096796868261646e-07,4.066801616282463e-08
0.9545833333333333,-1.273669935304357e-05,-1.014601358954163e-06,4.823951179749901e-07,3.897264162687692e-08
0.955,-1.320454884979523e-06,-3.240422119992949e-08,1.171299290805801e-07,1.632557946887499e-08
0.9554166666666667,-4.913289063666071e-07,1.40015483660677e-09,4.03342615606911e-08,7.800131025919957e-09
0.9558333333333333,5.086423345369603e-07,2.852428089321848e-08,-8.394746401083094e-08,-1.001441654111151e-08
0.95625,-1.121211982498902e-06,-3.016435183355708e-07,-6.577929515812208e-08,-2.071689583701235e-08
0.9566666666666667,9.866119892671677e-07,3.886985547857427e-07,-3.372207040264671e-08,6.113975856625527e-10
0.9570833333333333,3.373177745203199e-06,-8.020459118787694e-08,-1.754468636097589e-07,-1.712283717657645e-08
0.9575,-1.178861829033512e-06,-4.991429085066154e-08,1.050838135152639e-07,1.537103394034318e-08
0.9579166666666666,-4.853615894143434e-07,-3.475385386430793e-08,7.358214933139674e-08,1.207398244871596e-08
0.9583333333333334,1.147206345829067e-06,5.540323230594785e-08,-7.460128266608315e-08,-8.063099156306205e-09
0.95875,-9.411256910768742e-07,-3.217051334025069e-07,-8.690640805486789e-08,-2.372863181549492e-08
0.9591666666666666,-6.265096902974365e-06,-3.312649038276454e-07,-1.237272586271464e-07,-7.697321781208645e-09
0.9595833333333333,-1.538055618148214e-06,3.603644107709145e-08,6.633472769286954e-08,1.305950612664935e-08
0.96,5.040942172337213e-07,-1.999370446427855e-07,-2.578134298430036e-07,-1.572521428128054e-08
0.9604166666666667,-6.256482031813044e-07,-5.996963595385647e-08,9.851353623258363e-08,1.547937160241354e-08
0.9608333333333333,1.319830437138885e-06,-2.632315914851255e-09,-5.273841052695566e-08,-4.869336429392747e-09
0.96125,-8.678000305984896e-07,-3.424895958050472e-07,-1.132626214285076e-07,-2.737060554261575e-08
0.9616666666666667,2.338655286150145e-06,-2.951071261980919e-07,2.536256363235706e-08,6.945144702301005e-09
0.9620833333333333,-9.712199983084683e-07,-6.027786508821808e-08,1.099864423617944e-07,1.72091981987494e-08
0.9625,9.920362299736951e-07,-8.373973519392453e-08,-1.194374297112605e-07,-6.35124410549348e-09
0.9629166666666666,-3.376419450805991e-06,-5.278116587055462e-07,-5.809189317359881e-08,1.81318939404188e-08
0.9633333333333334,-6.057138031393487e-09,-1.062768973752543e-09,-2.238634056339078e-08,-5.788792035629086e-10
0.96375,-3.629058485662959e-06,-4.676001380738938e-07,8.281017705805227e-09,8.352528692807986e-09
0.9641666666666666,-9.013025355453133e-07,-3.667487288656104e-07,-1.414741182393442e-07,-3.130696418062209e-08
0.9645833333333333,1.754295616447466e-06,5.05824950687499e-07,-3.468023420161279e-08,5.233238952110175e-09
0.965,-7.918263376497082e-07,-6.278756952288448e-08,1.003887754682906e-07,1.682484583311762e-08
0.9654166666666667,4.897477548476716e-06,6.204347877598702e-08,-1.05623717033181e-07,-1.817346136120536e-09
0.9658333333333333,-3.044685042237212e-07,-2.335307953170904e-08,1.470718608858058e-08,4.162173480552694e-09
0.9662500000000001,-1.01532102810801e-06,-3.967152653352419e-07,-1.683526492153067e-07,-3.518088500938118e-08
0.9666666666666667,-6.716015536555582e-06,-3.507801686749264e-07,-1.484337927005895e-07,-4.876799544680275e-09
0.9670833333333333,1.329368563012418e-05,1.848550818097765e-07,-7.4406051995816e-08,3.484642662501812e-09
0.9675,-1.280994650828103e-06,-1.477470380342398e-07,-8.518024423035122e-07,-1.260768597006397e-08
0.9679166666666666,4.357695461635227e-06,7.308499899989619e-08,-1.45934588371029e-07,-7.828468583775504e-09
0.9683333333333334,-1.171473453257993e-06,5.332709864769355e-08,6.154123765656123e-08,1.501604532083142e-08
0.96875,-8.401118404279162e-06,-9.893550340147627e-07,5.57805357427502e-07,5.040768124851273e-08
0.9691666666666666,-1.390005699450983e-05,-1.007059560943434e-06,5.238439866903379e-07,4.860149130602446e-08
0.9695833333333334,-2.906943095150666e-07,-5.073388539842638e-08,5.068434601812634e-08,8.749603149944723e-09
0.97,-1.083654397892045e-06,-4.310272943994864e-07,-1.913471079275285e-07,-3.866977826216443e-08
0.9704166666666667,1.411225160386313e-06,-6.816356301340464e-08,-2.416851578294032e-07,-6.694135311324249e-09
0.9708333333333333,2.064814474187147e-06,-6.54974834363785e-08,-1.539662200329418e-07,-4.09215764574939e-09
0.9712499999999999,3.123894127019517e-06,-2.88538914135785e-07,2.170326998220574e-08,9.207011397598623e-09
0.9716666666666667,-4.097924988116796e-07,-6.581055767714771e-08,7.820622515097666e-08,1.249819136353632e-08
0.9720833333333333,-2.845170308002605e-06,-4.563202565243744e-07,-3.185134031215396e-08,3.022812199026856e-08
0.9725,-1.362032555416209e-06,-4.823000915329962e-07,-2.083157035219816e-07,-4.154504605600211e-08
0.9729166666666667,6.841299487276495e-06,9.192974594479657e-08,-1.494129149273729e-07,-1.961868329974976e-10
0.9733333333333334,-3.104211132524957e-06,-3.968941362056028e-07,3.931272753235015e-08,1.919247462649717e-08
0.97375,2.488314238109411e-06,5.974651967691269e-07,-3.718471982068679e-08,8.446152273413967e-09
0.9741666666666666,-7.354692942078484e-07,-5.489607312483801e-08,9.263945511707521e-08,1.46852697301147e-08
0.9745833333333334,6.236133969326025e-06,7.666958345889255e-08,-2.009995543425386e-07,-8.202446046159622e-09
0.975,-1.0875995522582e-06,-5.111452524944962e-07,-2.168718186856971e-07,-4.363351520872404e-08
0.9754166666666667,-8.150452519190432e-06,-1.051196020129469e-06,6.75957954420117e-07,6.623133124494979e-08
0.9758333333333333,-1.57762360239799e-05,-1.083518137496186e-06,6.307020145005569e-07,6.407748511901219e-08
0.97625,-6.394813448904628e-06,-2.877660194099325e-07,-1.503907866109347e-07,-9.9476052623999e-10
0.9766666666666667,-5.386319869524452e-07,-4.391401208834077e-08,8.703369055449061e-08,1.495447147687972e-08
0.9770833333333333,2.603795196700863e-06,-1.204905424059505e-07,-3.410300264666444e-07,-1.000484263924636e-08
0.9775,1.282992944391398e-05,1.352431189474792e-07,-6.236344703872528e-08,1.417490544313638e-08
0.9779166666666667,-1.26286392020726e-06,-1.117715411141818e-07,-8.131446567422138e-07,-7.925997379273964e-09
0.9783333333333334,-1.16191667517909e-06,-6.050515848594122e-07,-2.175546040306685e-07,-4.504749440396647e-08
0.97875,2.925659809458929e-06,3.631108190569733e-08,-1.482256963720841e-07,1.187932682330714e-09
0.9791666666666666,-2.316982288808399e-06,-5.646809865347474e-07,-1.151341452081264e-07,2.932043656119699e-08
0.9795833333333334,-8.565696111234788e-07,8.449909719604001e-08,5.368823485905788e-08,1.40339648713963e-08
0.98,-3.204818621056854e-06,-5.788964379052988e-07,-1.481901680385929e-09,1.747743837485871e-08
0.9804166666666667,-2.340295409364697e-06,-6.559655716172145e-07,-2.127394412212488e-07,-4.583227852956359e-08
0.9808333333333333,7.754391286216329e-06,2.184110108880447e-07,-1.36402607698489e-07,6.419004523328299e-09
0.98125,3.351909637165631e-06,-2.238821770256396e-07,1.998568309501579e-08,9.503158647292334e-09
0.9816666666666667,-2.756143714779801e-06,-7.256949026180121e-07,-2.028954156169878e-07,-4.636880588088892e-08
0.9820833333333333,-9.255557885950893e-06,-1.244731748149451e-06,7.196489579923689e-07,6.710821799124969e-08
0.9825,-1.641483386074758e-05,-1.275549385035351e-06,6.765479080550616e-07,6.476173432801159e-08
0.9829166666666667,7.122295204430191e-06,2.186175509791451e-07,-1.803641474357565e-07,-3.309015794628668e-10
0.9833333333333333,1.868148798113001e-05,3.398348643820081e-07,-6.978278532240878e-08,5.825192521295425e-09
0.98375,-1.415928661755759e-06,-1.323291543279403e-07,-1.175166821139652e-06,-8.946761509902069e-09
0.9841666666666666,2.854420316143739e-06,6.557506503944772e-07,-3.120644473607998e-08,1.014444732285009e-08
0.9845833333333334,-2.963797014433868e-06,-7.999470187817633e-07,-1.927453706284892e-07,-4.697975078175172e-08
0.985,3.463872454713622e-06,3.236877705701804e-08,-3.203316996306063e-07,-1.546550074581396e-09
0.9854166666666667,-5.54165533371773e-06,-1.621323596182106e-07,-1.335369330849136e-07,2.815464147985993e-09
0.9858333333333333,-1.399527178694146e-06,-4.019124131755387e-07,-9.117722031747622e-08,3.828743588014383e-08
0.98625,-3.268916272518429e-06,-8.665565769761221e-07,-1.868066545768555e-07,-4.803693811339103e-08
0.9866666666666667,-2.42927737681827e-06,-4.205991299396786e-07,3.077044638296099e-08,2.7154762389814e-08
0.9870833333333333,3.566835464979624e-06,1.924320110582081e-07,-1.235130939940852e-07,7.121683703216551e-09
0.9875,-3.736999835514747e-06,-9.163709579447705e-07,-1.877437633824205e-07,-4.996161904244315e-08
0.9879166666666667,2.077830546502812e-05,4.011540765382215e-07,-1.079780075013387e-07,-2.379281765632987e-09
0.9883333333333333,-2.079916274139369e-06,-2.710987506099303e-07,-1.319357635210878e-06,-1.870937373780208e-08
0.98875,-8.96127371846424e-06,-1.099134553753156e-06,7.498939329907776e-07,7.593369936740109e-08
0.9891666666666666,-1.520862847811127e-05,-1.123098041483002e-06,7.111608620369471e-07,7.366035870154828e-08
0.9895833333333334,8.493248904208064e-06,4.181522481583741e-07,-1.022442510471495e-07,1.481650554299029e-08
0.99,-3.941859770821541e-06,-9.644142892117837e-07,-1.997130596698367e-07,-5.298226364446715e-08
0.9904166666666666,8.136162091316662e-06,4.739295583161804e-07,-1.321881211818706e-07,1.145475455777085e-08
0.9908333333333333,-4.417936171503507e-06,-9.479217457638945e-07,-2.280341770404864e-07,-5.675583150580578e-08
0.99125,4.858785490709182e-06,3.526144894672137e-07,-2.577626047524251e-07,1.331335890043797e-08
0.9916666666666667,4.196255703382197e-07,-1.00452863016704e-08,-2.503067063679191e-08,5.489316947857728e-08
0.9920833333333333,-2.407567845974253e-06,-1.169788274959987e-06,-2.589238782371807e-07,-6.269790793511933e-08
0.9925,-5.197908779269795e-07,4.493947080457624e-10,1.057688126269856e-07,4.642536153128623e-08
0.9929166666666667,2.119547756443769e-05,4.597233404458807e-07,-1.268592156769553e-07,-1.408560046070989e-10
0.9933333333333333,-2.33755018603124e-06,-3.39094645499675e-07,-1.314881065752476e-06,-2.259053264926079e-08
0.99375,-2.904458834144769e-06,-7.607076771287747e-07,-3.023445620418239e-07,-6.619951797690015e-08
0.9941666666666666,-6.991341677787388e-06,-5.868340303348222e-07,8.215728769312176e-07,9.825046396629349e-08
0.9945833333333334,-1.216093562906758e-05,-6.033180723604221e-07,7.88565178096719e-07,9.618632820901152e-08
0.995,-7.465640367214344e-06,-1.2509029667923e-06,-3.760258930745673e-07,-7.427046400940977e-08
0.9954166666666666,-2.887057943375465e-06,-1.131680579034162e-06,-3.951959784793398e-07,-7.663444995444347e-08
0.9958333333333333,-5.781419172055092e-07,-1.087546323093997e-06,-4.103611354023356e-07,-7.779162056755313e-08
0.99625,2.153288350912533e-05,6.26063290514695e-07,-2.936892113153723e-08,9.024765100003563e-09
0.9966666666666667,-5.025003526407177e-07,1.100768580445552e-07,-1.250473272102188e-06,1.258146362809967e-09
0.9970833333333333,-9.839060950887995e-07,-1.137612863594923e-06,-4.355808354309607e-07,-8.226061396676935e-08
0.9975000000000001,-2.838402220519036e-06,-1.2761945200174e-06,-5.557107876682623e-07,-8.830432178427258e-08
0.9979166666666667,-4.767116395357562e-06,-1.436332845153624e-06,-4.810438581780421e-07,-7.361451227016439e-08
0.9983333333333333,-6.783339328564854e-06,-1.647068558590777e-06,-3.63513889859807e-07,-7.808815847472565e-08
0.99875,-9.583845471336723e-06,-1.662708233413802e-06,4.549451241014048e-08,-4.68448479572347e-08
0.9991666666666666,-9.981655175787151e-06,-1.667578527681477e-06,3.820317648798492e-08,-4.786742849681439e-08
0.9995833333333334,1.440824470400884e-05,2.901706527589631e-07,-2.175958765953986e-07,-4.991597998199397e-08
1,-4.467324678617021e-06,-8.297530447412717e-07,-1.048403282100438e-06,-5.512148686504023e-08


==> Results/PoissonStatic2D/omega_diff_p3.csv <==
0,-3.352633766207013e-07,-2.415041456739347e-07,-3.776488625819312e-08,-9.536722368710061e-09
0.0004001600640256103,1.697797257889413e-06,-2.90853121962137e-08,-1.360869364837547e-07,-2.68753447903658e-08
0.0008003201280512205,5.132910590721519e-06,2.503449724374787e-07,-3.280152025629857e-07,-5.055656760750016e-08
0.001200480192076831,7.960648040311763e-06,5.498122812565183e-07,-5.787834778799829e-07,-7.98393409074491e-08
0.001600640256102441,-3.531049815874121e-07,-2.061823179562498e-07,-3.043257610533363e-08,-7.154389301077887e-09
0.002000800320128051,5.801593531169038e-07,-1.299365132455689e-07,-1.11440450750869e-07,-2.3501962939042e-08
0.002400960384153661,6.626688603225844e-06,4.09334655482494e-07,-4.496835229989739e-07,-6.535452028308106e-08
0.002801120448179272,2.316750730572428e-06,-3.243977049140257e-08,-2.669471518565173e-07,-4.816596960201731e-08
0.003201280512204882,2.124373208935346e-06,-5.021157773136284e-08,-5.787635538407603e-08,-1.888052254731837e-08
0.003601440576230492,4.038870278602221e-06,1.242586197566004e-07,-4.725774425757598e-07,-7.636526556439215e-08
0.004001600640256103,3.209742315187456e-06,3.082808061984734e-08,-3.989980756577023e-07,-6.804897390277158e-08
0.004401760704281713,-6.590511010441505e-07,-2.180692693996902e-07,2.816908530500633e-08,-9.014162277793117e-09
0.004801920768307323,-2.741523507586933e-07,-1.529004387812234e-07,-2.286500697381776e-08,-5.324375619266082e-09
0.005202080832332933,1.717650773871123e-07,-1.421220642821422e-07,-8.497669254609068e-08,-1.847740917218037e-08
0.005602240896358543,8.478893515720627e-07,-1.716133525455189e-07,-2.048306248336082e-07,-4.008022527542895e-08
0.006002400960384154,2.317971782417002e-07,-2.462355593940331e-07,-9.975100490407758e-08,-3.14073910608115e-08
0.006402561024409764,-1.298721817807654e-06,-2.070123397348651e-07,-7.275894743337202e-08,-1.923027575779449e-08
0.006802721088435374,1.265729330043718e-06,-2.127827840838748e-07,-3.710579257050349e-07,-6.724255375194014e-08
0.007202881152460984,-1.324254460632757e-06,-2.762207186307501e-07,-1.9094265390061e-08,-2.02555383195236e-08
0.007603041216486595,5.269862302077514e-06,3.234724202806251e-07,-1.669004704914967e-07,-3.02758192317564e-08
0.008003201280512205,-1.098124388420316e-07,-4.380142304440398e-07,-3.619263493348782e-07,-7.164540353468733e-08
0.008403361344537815,-1.481939243106391e-07,-8.610382153976686e-08,-1.39933577864219e-08,-3.369624246921101e-09
0.008803521408563426,-2.889224496517304e-06,-7.516369360332059e-07,-1.840681577764842e-07,-5.537147024374735e-08
0.009203681472589036,6.694049200041281e-06,2.924326266985206e-08,-2.614222847498614e-07,-4.386623403680298e-08
0.009603841536614645,-1.187226761417669e-06,-1.75736909554093e-07,-8.92164015840358e-08,-2.509017296972456e-08
0.01000400160064026,8.344903732424049e-08,-9.199043174284647e-08,-5.337284414911619e-08,-1.214407496547721e-08
0.01040416166466587,3.784342808091736e-07,-1.420425126329365e-07,-1.318463659658586e-07,-2.729860151824936e-08
0.01080432172869148,-4.314279761790435e-06,-7.98873094443515e-07,-1.363132922640983e-07,-5.211750263329392e-08
0.01120448179271709,3.721247680459225e-07,-2.395979241195493e-07,-2.490871506780308e-07,-4.809192933537897e-08
0.0116046418567427,4.336275428051838e-06,2.339600940076566e-07,-3.179970339603366e-07,-5.028360068531726e-08
0.01200480192076831,4.39882981800044e-06,2.939612988888807e-07,-1.614961861403158e-07,-3.189288178131998e-08
0.01240496198479392,-9.828954075101426e-07,-5.067278775457835e-07,-2.753780652102524e-07,-5.81165444065745e-08
0.01280512204881953,-3.89353181106102e-06,-6.377779695997871e-07,-1.837541051759154e-07,-5.501425434794735e-08
0.01320528211284514,5.052021360629104e-06,2.023949361876702e-07,-3.133035394939727e-07,-5.179512375762958e-08
0.01360544217687075,5.846896911310584e-06,9.11380714319692e-08,-2.356821180528298e-07,-4.149031762499214e-08
0.01400560224089636,-3.597420839628378e-06,-8.910086909547973e-07,-2.045907488277643e-07,-5.868622728332096e-08
0.01440576230492197,-2.716029841532069e-08,-2.09835997212124e-08,-4.902007854853159e-09,-1.346442066731031e-09
0.01480592236894758,1.296364873503847e-06,-1.120185847101535e-07,-2.242733958233247e-07,-5.525804444717629e-08
0.01520608243297319,5.291682612928556e-06,1.188084115575296e-07,-2.764159418171364e-07,-4.852012821178263e-08
0.0156062424969988,9.48195767245289e-08,-1.590136830578207e-08,-1.989036296218618e-08,-5.04939379478803e-09
0.01600640256102441,-5.677422411028007e-06,-1.141888344675909e-06,-2.20309363147111e-07,-6.95625456445896e-08
0.01640656262505002,4.08583503090634e-06,2.564597352968369e-07,-2.788864472733552e-07,-4.575499996584053e-08
0.01680672268907563,3.106918058620222e-07,-2.102943967217821e-08,-5.309123743461178e-08,-1.16641196371013e-08
0.01720688275310124,4.383164103207373e-07,-4.940920990109322e-08,-1.105700419822907e-07,-2.1540339453676e-08
0.01760704281712685,-6.556580741342112e-06,-1.23095827372145e-06,-2.983992238074796e-07,-8.396268313229022e-08
0.01800720288115246,4.715042719418966e-06,3.501415559964652e-08,-2.237115930107755e-07,-4.287572954761104e-08
0.01840736294517807,3.461487493692349e-06,-1.067041495178584e-07,-2.642282093012852e-07,-5.60626236108012e-08
0.01880752300920368,4.630895161427759e-06,2.251622489867837e-07,-2.71399634755273e-07,-4.618712243327903e-08
0.01920768307322929,-1.65191457235974e-07,-1.813169842328634e-07,-1.313111443504136e-07,-2.729090789851382e-08
0.0196078431372549,-1.689036101695511e-06,-4.217824458009741e-07,-1.04903990710565e-07,-3.036012537663872e-08
0.02000800320128051,-3.595984324714983e-06,-9.597741728106565e-07,-3.584329625475161e-07,-9.226850736797995e-08
0.02040816326530612,3.767756528812306e-06,-2.470490219161817e-08,-1.711204935784172e-07,-3.755300412860992e-08
0.02080832332933173,2.791609815216292e-06,1.581530355368123e-07,-2.825616908090123e-07,-5.301607325403184e-08
0.02120848339335734,4.746766839748931e-06,1.49639786004604e-07,-2.370046478869542e-07,-4.288870581156298e-08
0.02160864345738295,-3.294354718134072e-06,-6.586627143151129e-07,-1.394126759218762e-07,-4.316928943048481e-08
0.02200880352140856,3.673730751642077e-08,2.056379226518536e-08,3.387881420755658e-10,-2.196128989705839e-10
0.02240896358543417,-2.021371737321768e-06,-9.252992019245673e-07,-3.94262356806533e-07,-9.400055816101291e-08
0.02280912364945979,1.969165425560618e-08,1.940505646644074e-08,-6.463433307539449e-10,-1.145540495181596e-09
0.02320928371348539,3.263870598237431e-06,-6.785988937783376e-08,-1.382181547023892e-07,-3.428209227054528e-08
0.023609443777511,3.714798310992046e-06,2.137162460006379e-07,-2.64131907242672e-07,-4.818141932534305e-08
0.02400960384153662,1.097947712353205e-07,2.991469656448571e-08,-5.6723310720002e-09,-2.636674354184705e-09
0.02440976390556222,-4.629384331517267e-06,-8.889886857339985e-07,-2.341024245659249e-07,-6.369524235236619e-08
0.02480992396958783,4.19798005053543e-06,7.596705069663053e-08,-1.903927067480125e-07,-3.789176229719815e-08
0.02521008403361345,3.059162142117918e-07,4.535170292265856e-08,-2.198469945815461e-08,-5.016931813087966e-09
0.02561024409763906,3.362909785266753e-07,3.618989827561613e-08,-3.100923395154527e-08,-5.9378859236666e-09
0.02601040416166467,-1.96633338587946e-06,-5.579323596302775e-07,-3.892419972123942e-07,-8.573576239200806e-08
0.02641056422569028,3.341583386781351e-06,-8.525053410158013e-08,-1.305369543348457e-07,-3.400306113739327e-08
0.02681072428971589,-3.895681733021161e-06,-9.763878318859896e-07,-3.411121493919517e-07,-8.607684291787237e-08
0.0272108843537415,4.033217171261036e-06,1.943879231506675e-07,-2.278251611299467e-07,-4.16129332976951e-08
0.02761104441776711,3.369869341555609e-06,2.547969505649166e-08,-1.458251593990716e-07,-3.341239388212334e-08
0.02801120448179272,-5.995105385327551e-08,-1.630560856101905e-08,-1.336192963036199e-08,-5.188811281298037e-09
0.02841136454581833,4.485616333426494e-06,-1.04110647463734e-07,-1.429631171610255e-07,-3.658350918836137e-08
0.02881152460984394,-4.303227925839751e-06,-1.280218256169093e-06,-4.467701541572909e-07,-1.077185688962717e-07
0.02921168467386955,-1.994908216820003e-07,-2.777308298571623e-07,-3.392694453754165e-07,-7.165673629962425e-08
0.02961184473789516,-5.988123729702222e-07,-7.339141740346423e-08,-1.860162972704384e-08,-8.668791912537871e-09
0.03001200480192077,3.634720502731466e-06,1.558879181153383e-07,-1.848530382524289e-07,-3.464508208723069e-08
0.03041216486594638,2.914579345780072e-06,-6.504945134684962e-09,-1.196311259843435e-07,-3.082431343857094e-08
0.03081232492997199,-1.118277692353966e-06,-1.444783092210093e-07,-6.064171922889332e-08,-1.744737375890814e-08
0.0312124849939976,4.830438298557354e-08,3.700332613509722e-08,2.041855821387053e-09,9.369958538226708e-11
0.03161264505802321,-1.098904508129419e-07,1.696161407319586e-08,5.313992192971323e-09,-2.133392142917563e-10
0.03201280512204882,-5.821006743987104e-06,-1.340128024948578e-06,-5.210055765844956e-07,-1.216193151363838e-07
0.03241296518607443,4.654012614603909e-06,-4.217168861600122e-08,-1.686270083374871e-07,-4.077661603548591e-08
0.03281312525010004,-2.139988153135927e-07,7.135683035195947e-09,1.008370886011674e-08,-4.321627224293086e-10
0.03321328531412565,1.212454461635275e-06,-5.819723773283547e-08,-2.724682774859347e-07,-5.560239468101924e-08
0.03361344537815126,-1.702217240053512e-07,3.157557564269961e-09,8.889087203365574e-09,-8.433975871755496e-10
0.03401360544217687,2.929317272623785e-06,1.290947323826693e-07,-1.464675358350621e-07,-2.88179480271945e-08
0.03441376550620248,2.93923733978241e-06,-1.279781273358645e-08,-1.162435776958045e-07,-3.077964142841259e-08
0.03481392557022809,-5.847361569041016e-07,-1.712522732554385e-07,-1.227191290008648e-07,-3.030913978784714e-08
0.0352140856342537,-1.125525160787326e-08,7.582245587642013e-09,-4.107424193587591e-09,-1.937933912128207e-09
0.03561424569827931,4.485221432464405e-06,-5.280180145156272e-08,-1.946626369215997e-07,-4.519950532537465e-08
0.03601440576230492,-5.706364187810796e-06,-1.355033156598774e-06,-5.364649036811759e-07,-1.248658723033877e-07
0.03641456582633053,3.080913172532757e-08,4.633576823163347e-09,-5.022899548970075e-09,-2.404361005115956e-09
0.03681472589035614,1.868645424780316e-06,9.093344825127339e-08,-2.09076970140058e-07,-4.165334238909366e-08
0.03721488595438175,-1.040393489387922e-06,-4.120150222704874e-07,-2.051135849133247e-07,-4.794766307842564e-08
0.03761504601840737,3.803317793292661e-06,-1.535923974608391e-08,-1.309731449474718e-07,-3.301928194464776e-08
0.03801520608243297,2.513851760165831e-06,1.172097961819054e-07,-1.25890079899761e-07,-2.512312056247294e-08
0.03841536614645858,-1.303129971836996e-08,5.286472357842697e-09,-4.378800885808849e-09,-3.220610991343033e-09
0.0388155262104842,5.31380370437817e-06,-3.883025243206403e-08,-2.0892189424771e-07,-4.832159804435418e-08
0.0392156862745098,-5.070567476087546e-06,-1.236704806374215e-06,-4.949050229093209e-07,-1.157431330902867e-07
0.03961584633853541,-2.773175916278369e-06,-6.170437700981696e-07,-2.970672252785713e-07,-6.807649222358211e-08
0.04001600640256103,3.166467728951702e-10,1.717803152091515e-08,-1.7415397678084e-08,-5.627021817765303e-09
0.04041616646658663,1.976878034868529e-06,1.75456762387934e-07,-1.628250254134107e-07,-3.224232428106431e-08
0.04081632653061224,3.917020397193235e-06,4.774189159080369e-08,-1.572280666898607e-07,-3.639662209516797e-08
0.04121648659463786,2.505220342225531e-06,1.279961308267003e-07,-1.26506564019246e-07,-2.403970872395024e-08
0.04161664665866346,3.917461708934013e-08,3.740218892413475e-08,1.98733761474082e-09,5.648946921919606e-11
0.04201680672268908,-1.764825569494644e-07,9.937537077096245e-09,5.329613327664023e-09,-3.632935951042852e-10
0.04241696678671469,5.541219228270988e-06,-4.876491602720637e-08,-2.063414841131141e-07,-4.932043532608038e-08
0.04281712685074029,7.209267105634684e-07,8.099241072082891e-08,-3.84808584713587e-08,-9.2487076187824e-09
0.04321728691476591,-3.976139439985937e-07,-1.357457220645714e-08,1.174234006590697e-08,-6.153828534455011e-10
0.04361744697879152,-4.062501189741228e-06,-9.346439117119126e-07,-3.837311780970868e-07,-8.97704962292726e-08
0.04401760704281713,-4.129976702057535e-06,-9.777838641275798e-07,-4.085111509493536e-07,-9.651714287566182e-08
0.04441776710684274,-5.197176377350283e-07,-3.901194124278579e-08,1.486321636411023e-08,-8.266987390317695e-10
0.04481792717086835,2.048441498656871e-06,2.071724549854904e-07,-1.428396970173202e-07,-2.771238602632492e-08
0.04521808723489396,3.741684447257716e-06,5.622517600829237e-08,-1.83750966054013e-07,-3.968495302336641e-08
0.04561824729891957,3.197379075883984e-06,1.424783874135829e-07,-1.438979429581649e-07,-2.529727024317667e-08
0.04601840736294518,-4.776401297758612e-07,-5.318515122063448e-08,-8.408101946914279e-10,-2.606521673354752e-09
0.04641856742697079,1.021895076190863e-06,4.423820874122514e-08,-6.810036459873256e-08,-1.470334372509102e-08
0.0468187274909964,5.251756549596703e-06,-8.39893750279315e-08,-1.859635266445336e-07,-4.808143989286803e-08
0.04721888755502201,-4.463083417051918e-07,-6.699676155341148e-08,-1.45032480254323e-08,-4.963488981901903e-09
0.04761904761904762,-5.547963235066166e-06,-1.286064041484325e-06,-4.596018388819784e-07,-1.103563640832595e-07
0.04801920768307323,-2.910297798417722e-06,-6.25230230827088e-07,-3.025520876026003e-07,-7.254327122897076e-08
0.04841936774709884,5.215660706591374e-07,3.896227484640079e-08,-1.023823149140784e-07,-2.135127690956144e-08
0.04881952781112445,-4.945494217485427e-07,-8.352827551615685e-08,-1.978285070435163e-08,-6.718691235797972e-09
0.04921968787515006,2.257977521918009e-06,2.153171952741153e-07,-1.468330142021418e-07,-2.717821784899688e-08
0.04961984793917567,4.318363378512237e-06,8.489707037006925e-08,-2.001620932831463e-07,-4.160687071087013e-08
0.05002000800320128,3.29424100447197e-06,2.087590171891221e-07,-1.717131030329944e-07,-2.786090986831237e-08
0.05042016806722689,4.779752639359484e-06,-1.340569177811361e-07,-1.527438215359609e-07,-4.523812152393001e-08
0.0508203281312525,-4.949963020188363e-07,-8.971492920618837e-08,-3.018507291981102e-08,-8.83864571832771e-09
0.05122048819527811,-7.048590547716779e-06,-1.586840999119879e-06,-5.13207162368511e-07,-1.264576966406839e-07
0.05162064825930372,-1.367754470007698e-06,-2.626411026961175e-07,-2.090828656106797e-07,-5.00165895659359e-08
0.05202080832332933,1.571598856165334e-07,-5.746879062547248e-08,-1.37493906920242e-07,-3.018190984589772e-08
0.05242096838735495,4.391973102050145e-06,9.577839532074731e-08,-2.022129810837364e-07,-4.151756029427081e-08
0.05282112845138055,-1.627478771375701e-08,-5.389084376830286e-08,-4.435251732043777e-08,-1.1073332572329e-08
0.05322128851540616,2.935321378145647e-06,2.070502998349169e-07,-1.659035195709345e-07,-2.912254496994183e-08
0.05362144857943178,2.637154813602789e-08,2.801344416144154e-08,8.740525466485248e-10,-1.628601709462727e-10
0.05402160864345738,3.148425239960383e-06,2.268182071160241e-07,-1.996768561104346e-07,-3.060071986788287e-08
0.05442176870748299,-1.506589843307983e-07,7.121198652177881e-09,1.981287190340243e-09,-9.933939833823698e-10
0.05482192877150861,4.47109468547506e-06,-1.817292858866812e-07,-1.166107195739033e-07,-4.194244957430268e-08
0.05522208883553421,-3.66139917146815e-07,-1.426895886064818e-08,5.651993528326166e-09,-1.772628804376152e-09
0.05562224889955982,-8.053143040499305e-06,-1.74488606895919e-06,-5.329094103215061e-07,-1.343665636901872e-07
0.05602240896358544,-6.915559527161724e-07,-2.427851576975666e-07,-1.799071845606435e-07,-4.209796495333088e-08
0.05642256902761104,-5.595307159808288e-07,-4.41595606022783e-08,8.078078613649254e-09,-2.283532204999967e-09
0.05682272909163665,4.054482521872447e-07,-5.495956982233451e-08,-6.048157787115058e-08,-1.338696702451995e-08
0.05722288915566227,2.580041653678384e-07,4.374176835076907e-08,-1.488765932642572e-07,-3.372019144650716e-08
0.05762304921968787,-6.607110398636749e-07,-7.122917274896055e-08,-4.704317606854302e-09,-3.864214242372422e-09
0.05802320928371348,4.029166448156373e-06,8.815200371440856e-08,-1.894709763022656e-07,-3.940197914790081e-08
0.0584233693477391,3.066075242623831e-06,2.385784740754536e-07,-1.911800976379335e-07,-3.181350705930462e-08
0.05882352941176471,3.613032120543247e-06,2.56796661551558e-07,-2.183465388009109e-07,-3.235616240635404e-08
0.05922368947579031,-7.620394597173482e-07,-9.693341629717866e-08,-1.948803744196815e-08,-6.769981893841456e-09
0.05962384953981593,4.647878132144607e-07,-8.186581531733267e-09,-7.418250379876711e-08,-1.498110628240894e-08
0.06002400960384154,4.321923851419869e-06,-2.198315200245618e-07,-8.707121363254625e-08,-3.940731328075057e-08
0.06042416966786715,-2.178426726835684e-06,-5.206348384357998e-07,-2.351851954250303e-07,-5.820687230024488e-08
0.06082432973189276,-7.971798270942546e-06,-1.698438077332442e-06,-5.149014760535537e-07,-1.31460081709416e-07
0.06122448979591837,-9.298705146915349e-07,-1.270492680147625e-07,-2.849747592084443e-08,-9.577220255754228e-09
0.06162464985994398,1.984914839544164e-06,2.454215143363025e-07,-1.26732214265869e-07,-2.546136451688097e-08
0.06202480992396959,3.504972045875362e-06,7.083695629047282e-08,-1.665771385536125e-07,-3.588681593138083e-08
0.0624249699879952,7.912016095196997e-07,1.614971214883726e-08,-8.07522182919718e-08,-1.611868047775852e-08
0.06282513005202081,-1.080167469618503e-06,-1.543705882080043e-07,-4.155401077477535e-08,-1.273155104265148e-08
0.06322529011604641,2.97202288357678e-06,2.342397001906172e-07,-2.125067816305666e-07,-3.393403361587529e-08
0.06362545018007203,3.652974595424562e-06,2.671836970476272e-07,-2.236640524640955e-07,-3.253280878935007e-08
0.06402561024409764,4.586759607299144e-06,-2.28426825519388e-07,-7.060923383636572e-08,-3.850958110326113e-08
0.06442577030812324,-4.162370638819402e-06,-8.769995159034832e-07,-3.064887413265066e-07,-7.876884657466628e-08
0.06482593037214886,-6.681361993986646e-06,-1.435903943249662e-06,-4.629368972739605e-07,-1.17990029194486e-07
0.06522609043617447,-9.285188945911413e-07,-1.586935113777682e-07,-5.812825514872528e-08,-1.595231437061833e-08
0.06562625050020009,9.719470164549404e-07,2.177944662329891e-08,-8.35082936025693e-08,-1.730176722116623e-08
0.06602641056422569,2.862749758671634e-06,3.780069385932563e-07,-1.360278940438649e-07,-2.411612772086422e-08
0.0664265706282513,3.107908328072202e-06,5.774025225544644e-08,-1.422402871350323e-07,-3.202886879823376e-08
0.06682673069227692,2.429469960693867e-08,1.413227950579621e-08,-7.212512644931413e-10,-4.432084612997527e-10
0.06722689075630252,-3.007405821920039e-08,6.689876509412058e-09,-2.908381110582374e-09,-1.750629906560277e-09
0.06762705082032813,3.391951984947919e-06,2.466432403743996e-07,-2.219403330166591e-07,-3.451210172957034e-08
0.06802721088435375,-7.410847081128642e-07,-1.86896458258877e-07,-7.560056765617094e-08,-1.894996476610695e-08
0.06842737094837935,3.324721703810673e-06,2.575406715341615e-07,-2.151194429371825e-07,-3.111503582201208e-08
0.06882753101240496,-1.130787203093284e-07,-4.205513888540884e-09,-4.070861040533936e-09,-3.162133357942799e-09
0.06922769107643058,4.32505227037753e-06,-2.543704614234776e-07,-7.064024792654646e-08,-3.960071705792684e-08
0.06962785114045618,-6.19056079265337e-06,-1.271191345762248e-06,-3.923229765954576e-07,-1.021400293196281e-07
0.07002801120448179,-2.285398781686107e-07,-2.828234647464744e-08,-4.791606430159855e-09,-4.01116164527258e-09
0.07042817126850741,-4.262171759585159e-06,-1.024431673479972e-06,-3.890989861983712e-07,-9.725817150628675e-08
0.07082833133253301,8.299522626552311e-07,-1.522417704118431e-09,-8.787444725787474e-08,-1.980666285656186e-08
0.07122849139655862,-3.457044191202363e-07,-6.130890914605118e-08,-1.149600624680052e-08,-4.605617754209246e-09
0.07162865146058424,-7.589569060820677e-07,-1.802984387200262e-07,-8.997486432897222e-08,-2.093351994246362e-08
0.07202881152460984,2.852236904437151e-06,5.439070272469196e-08,-1.247018425852895e-07,-2.891877398133645e-08
0.07242897158863545,3.186375569414784e-06,3.95423802084814e-07,-1.616879686405583e-07,-2.710028795579727e-08
0.07282913165266107,-4.660587529916355e-07,-9.122430470191127e-08,-2.036347448805537e-08,-6.838337016724712e-09
0.07322929171668667,3.456349077903379e-06,2.481772853189246e-07,-2.170172086135112e-07,-3.3258791472478e-08
0.07362945178071229,2.865042614204026e-06,2.356186207030601e-07,-1.967411773265643e-07,-2.866539438906367e-08
0.0740296118447379,4.263368089835521e-06,-2.017674371357482e-07,-8.363215522116608e-08,-4.216051522632578e-08
0.0744297719087635,-6.025856371174891e-07,-1.175443259911757e-07,-3.012011572128837e-08,-1.001356964197716e-08
0.07482993197278912,-7.801266322282175e-06,-1.624340884810966e-06,-4.806640405670729e-07,-1.245891868428441e-07
0.07523009203681473,-4.816183678690998e-07,-1.811026017452523e-07,-9.648453343210297e-08,-2.176739102232543e-08
0.07563025210084033,3.114311040453056e-07,-7.092721779125366e-08,-1.019782723517804e-07,-2.540587088744106e-08
0.07603041216486595,-1.919882507231803e-06,-5.304721870963208e-07,-3.106142194859174e-07,-7.404185792162551e-08
0.07643057222889156,-7.344178580171973e-07,-1.411881386490546e-07,-4.572055503580145e-08,-1.389088322634809e-08
0.07683073229291716,2.947406572501442e-06,7.598445926461664e-08,-1.19470563377287e-07,-2.733671336565106e-08
0.07723089235694278,3.691030430865358e-06,3.724306906001556e-07,-1.881094472292813e-07,-3.150706887556768e-08
0.07763105242096839,-1.427192489830516e-07,-1.768826515215522e-07,-9.589795386823854e-08,-2.140036247271514e-08
0.07803121248499399,5.30619127876149e-06,-1.943336201907947e-07,-1.004681799322928e-07,-4.532134312741358e-08
0.07843137254901961,3.204228633325656e-06,2.362261795288971e-07,-1.988220479138417e-07,-3.045818427414592e-08
0.07883153261304522,2.520430399403071e-06,2.134357635822294e-07,-1.76157797409077e-07,-2.612092554545345e-08
0.07923169267707082,-7.044501646268202e-07,-1.516699863148063e-07,-6.507176780527518e-08,-1.801437151037509e-08
0.07963185274109644,-5.46620569876783e-07,-2.115295372196002e-07,-1.36233348719116e-07,-3.587269907337823e-08
0.08003201280512205,-8.397810300174391e-06,-1.853862212309928e-06,-5.518719800668237e-07,-1.411323835546278e-07
0.08043217286914765,-7.263477621454892e-07,-1.859589626911117e-07,-8.50495317818753e-08,-2.202182972030437e-08
0.08083233293317327,1.077573502977199e-07,-1.046310018375088e-07,-2.402418759118492e-07,-5.272849122493063e-08
0.08123249299719888,1.442434523026632e-08,7.207304375188941e-10,-2.184009689277829e-09,-6.921332387868414e-10
0.08163265306122448,1.907522373166596e-07,-1.614562422222277e-07,-9.021915618614911e-08,-2.025357928197864e-08
0.0820328131252501,5.631229606498281e-08,6.377032564594586e-09,-7.354548171411682e-09,-2.395523425818024e-09
0.08243297318927571,2.657055005520796e-06,8.431212782336254e-08,-1.291583459752789e-07,-2.757953605840182e-08
0.08283313325330131,3.729681251286596e-06,3.140422784754826e-07,-2.054015856091711e-07,-3.521765123193765e-08
0.08323329331732693,6.856836165613476e-08,5.961136693955974e-09,-1.299538528270655e-08,-4.314888859192017e-09
0.08363345338135254,5.423502817324465e-06,-1.748340228812774e-07,-1.136228869885198e-07,-4.77269581307609e-08
0.08403361344537816,2.323369076902594e-06,1.963341729432058e-07,-1.606406426246615e-07,-2.443152700225033e-08
0.08443377350940376,2.857912314628364e-06,2.160460782908388e-07,-1.72288719448453e-07,-2.688072366322564e-08
0.08483393357342937,-1.162929744351004e-08,-1.197713891639866e-08,-1.66800741107363e-08,-5.345159495719642e-09
0.08523409363745499,-1.035521716177858e-06,-1.995977579156006e-07,-1.022312167168924e-07,-2.524528169258409e-08
0.08563425370148059,-1.744072720896162e-06,-4.385737766863156e-07,-1.976428981642616e-07,-5.241739111218693e-08
0.0860344137655062,-8.267087175398379e-06,-1.866720734990707e-06,-5.876138747097767e-07,-1.473535113569412e-07
0.08643457382953182,-1.925121124038251e-07,-5.123902004291309e-08,-1.649819071969765e-08,-4.649533812364239e-09
0.08683473389355742,5.175162430977658e-07,-1.328898178662258e-07,-8.330019736222141e-08,-1.911502645277682e-08
0.08723489395758303,-3.729883419124622e-07,-8.676259999435828e-08,-1.727121920700009e-08,-5.673349214719027e-09
0.08763505402160865,2.083782412795092e-06,2.305350540371662e-07,-1.838500129734038e-07,-3.587254530100112e-08
0.08803521408563425,-1.219045941588457e-06,-2.265957216880371e-07,-1.12654628805502e-07,-2.754903152967781e-08
0.08843537414965986,2.542794321433928e-06,1.553339141490762e-07,-1.504746062562874e-07,-2.918315688362029e-08
0.08883553421368548,-4.770321731626419e-07,-1.097225360089538e-07,-2.578830481303854e-08,-8.626353695831295e-09
0.08923569427771108,3.426022739876456e-06,2.39897463705027e-07,-2.090319178170384e-07,-3.713799721401633e-08
0.0896358543417367,5.164988668386909e-06,-1.63362880845948e-07,-1.126131029967812e-07,-4.83184013856318e-08
0.09003601440576231,2.447818643542854e-06,1.975471664044754e-07,-1.55193660565075e-07,-2.425157515250144e-08
0.09043617446978791,2.612100620499591e-06,1.961037115794839e-07,-1.456651588743009e-07,-2.358398369833208e-08
0.09083633453381353,-3.091071263529497e-06,-7.565689275368186e-07,-2.863697583984413e-07,-7.485779429948526e-08
0.09123649459783914,-5.10044865857461e-07,-1.282840310659984e-07,-4.244808837733415e-08,-1.259460747897238e-08
0.09163665466186474,8.655140289220564e-07,-9.857641354970748e-08,-8.13086179125165e-08,-1.90246616404592e-08
0.09203681472589036,-7.257189123012547e-06,-1.692842585343848e-06,-5.765245770910948e-07,-1.413846871018219e-07
0.09243697478991597,-1.439691032989787e-06,-2.563851759446279e-07,-1.168161251196112e-07,-2.880537369981787e-08
0.09283713485394157,3.276143329207117e-06,4.347409686133908e-07,-1.429825670507215e-07,-2.433537963565889e-08
0.09323729491796719,-3.860832783929424e-07,-1.388948975316036e-07,-6.306214366795788e-08,-1.690132846566269e-08
0.0936374549819928,3.330339048449412e-06,1.886495760967649e-07,-1.754163725457305e-07,-3.135796725364189e-08
0.0940376150460184,3.013792966504847e-06,1.681032888249873e-07,-2.003856816061928e-07,-3.715923998472248e-08
0.09443777511004402,4.889951853535927e-06,-1.741732653143938e-07,-9.176963469191811e-08,-4.659031126203447e-08
0.09483793517406963,2.288831381739243e-06,1.860585776082278e-07,-1.621656896629939e-07,-2.578557840773075e-08
0.09523809523809523,-1.694413580291728e-06,-2.815840225663524e-07,-1.160218193431022e-07,-2.915053532531812e-08
0.09563825530212085,-2.564877228157676e-06,-1.116420957304453e-06,-3.944194287859448e-07,-1.009691805560643e-07
0.09603841536614646,2.253556236794195e-07,1.802806544748315e-07,-1.264820377919776e-07,-2.154770447779311e-08
0.09643857543017206,1.137019461797591e-06,-7.212976121652242e-08,-9.006837193388971e-08,-2.12663524753579e-08
0.09683873549419768,-3.027538653924587e-07,-1.743201910975379e-07,-8.406445705871026e-08,-2.114890325184414e-08
0.09723889555822329,-5.147108761292826e-06,-1.339817634816001e-06,-5.188239106036309e-07,-1.243741015977416e-07
0.09763905562224889,9.621698397836875e-09,-7.986062352352757e-09,-3.161987052457779e-09,-8.541953568214327e-10
0.09803921568627451,1.222974723205086e-07,7.846577836043942e-09,-1.027648361016504e-08,-2.797707073558183e-09
0.09843937575030012,-4.87812309233275e-07,-1.961370169188096e-07,-1.024929582818638e-07,-2.480259330186876e-08
0.09883953581432572,2.055290488548286e-07,1.652916039197015e-08,-1.871447472570669e-08,-4.990689546617666e-09
0.09923969587835134,3.384215603587892e-06,2.30861982829732e-07,-1.969835482110552e-07,-3.289004629699961e-08
0.09963985594237695,3.754799515872059e-06,5.156092386511688e-07,-1.161197865460557e-07,-1.785094749849342e-08
0.1000400160064026,-1.888200415532062e-06,-2.951754992830097e-07,-1.125042071166656e-07,-2.883310414501596e-08
0.1004401760704282,1.540641732027214e-07,5.263617849620849e-09,-2.386191700786475e-08,-5.993364227841111e-09
0.1008403361344538,4.744271402107287e-06,-2.141438869686377e-07,-5.599728385963424e-08,-4.264895309759505e-08
0.1012404961984794,2.714945300340152e-06,1.137609650130638e-07,-1.85408919254428e-07,-3.587368585347319e-08
0.101640656262505,2.298036832180803e-06,2.253057294499871e-07,-1.787323132410666e-07,-2.856364586864551e-08
0.1020408163265306,1.254011492392877e-06,-8.225665082582144e-08,-1.145561786882983e-07,-2.721072005150215e-08
0.1024409763905562,-6.793221440913402e-08,-3.494998066423684e-08,-1.831512288592348e-08,-4.187753062878429e-09
0.1028411364545818,-6.572548595977708e-06,-1.493952476765328e-06,-5.03903944498563e-07,-1.266314471158867e-07
0.1032412965186074,2.659524282600905e-06,1.800390232123759e-07,-1.196898151786769e-07,-2.138871788679736e-08
0.1036414565826331,-5.861393899135689e-07,-2.33531846225406e-07,-1.151827599747239e-07,-2.784986114024571e-08
0.1040416166466587,-2.891316020650414e-07,-6.931590175606446e-08,-1.306277023800009e-08,-4.169563474428427e-09
0.1044417767106843,-2.847799715679699e-06,-8.963652106157395e-07,-4.263463048150061e-07,-9.989896941189527e-08
0.1048419367747099,-1.865261619130709e-06,-2.930221835668172e-07,-1.095023986260142e-07,-2.810269782229772e-08
0.1052420968387355,-3.790420717418494e-07,-8.364130517478789e-08,-1.992374950298417e-08,-6.698601707368185e-09
0.1056422569027611,3.101790955812855e-06,2.650339235075819e-07,-2.06175608992695e-07,-3.283166789833595e-08
0.1060424169667867,3.787199536068791e-06,5.019694987204028e-07,-1.019257789908464e-07,-1.570142097561894e-08
0.1064425770308123,-7.554961928799091e-07,-2.767759701495848e-07,-1.230876541477414e-07,-3.03007242898404e-08
0.1068427370948379,4.359119187014836e-06,-2.50780282821636e-07,-1.127984589140978e-08,-3.7621016969151e-08
0.1072428971588636,7.119255093923738e-07,-1.452171760696493e-07,-1.591244713533159e-07,-3.803534685663871e-08
0.1076430572228892,-3.679409641104555e-07,-9.139872875624487e-08,-3.605194572572081e-08,-1.036537131959693e-08
0.1080432172869148,2.569080106469289e-06,8.243157868485891e-08,-1.71019256845058e-07,-3.416736030127826e-08
0.1084433773509404,3.077892459204211e-06,2.316076311636808e-07,-1.978183039887819e-07,-3.182304225350991e-08
0.108843537414966,2.604015144404824e-06,1.69133387942476e-07,-1.274163470343779e-07,-2.32318354283912e-08
0.1092436974789916,-7.600013507069481e-06,-1.786944718240388e-06,-5.913185699740169e-07,-1.466457984384933e-07
0.1096438575430172,-1.549362123568141e-06,-2.712012301096036e-07,-1.091284143471592e-07,-2.724663365950228e-08
0.1100440176070428,-2.359020037587543e-07,-9.533013975365264e-08,-5.595369886326868e-08,-1.43424575132657e-08
0.1104441776710684,-1.019899717964458e-06,-3.190612267159969e-07,-1.277953280846986e-07,-3.235071471052554e-08
0.110844337735094,-7.16684204403384e-07,-4.424339474712058e-07,-3.166857187598768e-07,-7.255343936243161e-08
0.1112444977991196,2.78454873308935e-06,2.794614733235913e-07,-1.978188330231705e-07,-3.071581130815571e-08
0.1116446578631453,-1.412747087232748e-07,-1.225245185664251e-07,-7.561712624717975e-08,-1.818202877181149e-08
0.1120448179271709,3.654915709922282e-06,4.311049320841961e-07,-1.004546739000644e-07,-1.706910143087473e-08
0.1124449779911965,-5.536756859700592e-07,-3.172787825043976e-07,-2.251899601828458e-07,-5.44338327275152e-08
0.1128451380552221,4.202971524374465e-06,-3.155257947823368e-07,3.419170819409997e-08,-3.334696195644684e-08
0.1132452981192477,2.717588967772237e-06,8.20245215016748e-08,-1.628369419211559e-07,-3.285579640510971e-08
0.1136454581832733,3.245740953131231e-06,2.435373346591094e-07,-2.129788851536572e-07,-3.445020966844074e-08
0.1140456182472989,2.693077033371948e-06,2.009169278899279e-07,-1.466041949407361e-07,-2.65312197193296e-08
0.1144457783113245,-1.326903315048374e-06,-3.540478146715368e-07,-1.314437974263215e-07,-3.419788056062896e-08
0.1148459383753501,-8.6076097972721e-07,-2.34607482207154e-07,-1.123554896722398e-07,-2.661525730888597e-08
0.1152460984393757,-8.068513110145757e-06,-1.935547748056408e-06,-6.360547471812339e-07,-1.564642058825688e-07
0.1156462585034014,-3.029067002854046e-07,-1.425721074644875e-07,-9.248344200222352e-08,-2.146274186226431e-08
0.116046418567427,1.025854618034383e-08,-1.084890715153768e-08,-3.51398803761111e-09,-9.103684901484097e-10
0.1164465786314526,1.546137445415672e-07,9.608716396911138e-09,-1.123267586055893e-08,-2.916425063831241e-09
0.1168467386954782,2.692484064243048e-07,2.266502319278102e-08,-2.022172051883351e-08,-5.117171859873718e-09
0.1172468987595038,1.081048651662286e-06,-3.985832934249149e-08,-2.090954700584009e-07,-4.677275190793432e-08
0.1176470588235294,2.309746489396671e-07,1.45567284612763e-08,-2.47484615511842e-08,-5.881102738391593e-09
0.118047218887555,2.551242417732791e-06,2.680840107642999e-07,-1.758247737425449e-07,-2.663998611900363e-08
0.1184473789515806,-4.068332349709039e-07,-1.79902601561317e-07,-1.040967362941177e-07,-2.427346371218169e-08
0.1188475390156062,-1.576359500230125e-06,-3.773230637800647e-07,-1.364671102628439e-07,-3.590350052437804e-08
0.1192476990796319,3.493651138217589e-06,3.357043753013381e-07,-1.114701741279402e-07,-2.108979751407302e-08
0.1196478591436575,5.274101404386952e-09,-2.451027727881814e-08,-1.638018486966176e-08,-3.387792080061507e-09
0.1200480192076831,-2.258845252059414e-06,-5.955144475419095e-07,-3.099791396764636e-07,-7.602509302983995e-08
0.1204481792717087,-1.144411226899469e-07,-1.799404015149876e-07,-1.202114884310252e-07,-2.669005459856116e-08
0.1208483393357343,2.71944122267157e-06,-1.915466473634805e-07,5.949433401703305e-08,-3.018884109902962e-08
0.1212484993997599,3.126207718036289e-06,2.463292091308498e-07,-2.159996579400057e-07,-3.558155120306823e-08
0.1216486594637855,2.734591546034988e-06,8.665560398980672e-08,-1.64234536769811e-07,-3.244190369571496e-08
0.1220488195278111,-1.992109899982501e-07,-5.441478476776261e-08,-9.223196935027667e-09,-2.858828374959091e-09
0.1224489795918367,3.432356527702282e-06,2.047025007533769e-07,-1.700605106283068e-07,-3.043899553435673e-08
0.1228491396558623,-7.847648775518932e-06,-1.897126045542592e-06,-6.266419614371154e-07,-1.537053881612755e-07
0.123249299719888,-5.763890878095638e-07,-2.264706916385887e-07,-1.118274490793874e-07,-2.676526527716371e-08
0.1236494597839136,-2.436068204036889e-07,-6.066642272262646e-08,-1.510583812385489e-08,-5.019578333128566e-09
0.1240496198479392,-1.717846121928474e-06,-3.839387892037955e-07,-1.436302652515087e-07,-3.737677837702882e-08
0.1244497799119648,2.49985069972349e-06,2.745728793776511e-07,-1.20838837536854e-07,-2.604444359975117e-08
0.1248499399759904,-1.763215941205105e-07,-5.912906844860959e-08,-2.970342033966463e-08,-8.228116893887964e-09
0.125250100040016,2.108054548434296e-06,2.5706710879426e-07,-1.454515965789996e-07,-2.162914026119683e-08
0.1256502601040416,3.50609737179989e-06,2.485369128833409e-07,-1.336163268276142e-07,-2.683849047202626e-08
0.1260504201680672,5.927966890988878e-07,-1.431838854141761e-07,-1.336700077265723e-07,-2.826861932478705e-08
0.1264505802320928,-4.53387810040277e-06,-9.768156713314079e-07,-4.058763098656937e-07,-1.009666162703161e-07
0.1268507402961185,-8.244852697063006e-07,-2.767149957094488e-07,-1.177987141169601e-07,-2.925454355699408e-08
0.1272509003601441,-5.316033121593675e-08,-5.828149246348104e-08,-4.77426689710101e-08,-1.165425934613802e-08
0.1276510604241697,2.765602132010471e-06,-4.286705842143486e-07,6.405842312224884e-08,-3.153099865963532e-08
0.1280512204881953,2.904056345978197e-06,2.283820037241717e-07,-2.02414620849004e-07,-3.481107626608685e-08
0.1284513805522209,2.907033527857388e-06,1.358678685777677e-07,-1.740230227101872e-07,-3.285276290539895e-08
0.1288515406162465,3.644666451095847e-06,2.126669346211683e-07,-1.909108317614652e-07,-3.380777668932102e-08
0.1292517006802721,-6.902631141588466e-06,-1.669156961733332e-06,-5.654617355031374e-07,-1.389804535884481e-07
0.1296518607442977,-1.671573620262571e-06,-3.747393609711486e-07,-1.51899098517979e-07,-3.837271321945384e-08
0.1300520208083233,6.559367863343373e-08,-7.313004123187902e-08,-6.48347349198362e-08,-1.479130307599653e-08
0.1304521808723489,-1.089282123617163e-06,-3.255903961446818e-07,-1.24417785946559e-07,-3.20287804160763e-08
0.1308523409363745,3.483105231346631e-06,4.848927217244378e-07,-6.343743225125175e-08,-1.243934477996735e-08
0.1312525010004002,1.832705037095137e-06,2.234013740449013e-07,-1.14837130592436e-07,-1.737376698893285e-08
0.1316526610644258,1.250687710114151e-06,-1.335709221600758e-07,-1.546886042057386e-07,-3.246889840660153e-08
0.1320528211284514,-4.007178603363176e-08,-8.622922856773171e-08,-7.887406894005467e-08,-1.733672560606572e-08
0.132452981192477,3.39660554101294e-06,1.683845961091306e-07,-1.643940002100666e-07,-3.335554013189735e-08
0.1328531412565026,-6.982004638243212e-06,-1.410860915066278e-06,-4.996637547138895e-07,-1.258083757415543e-07
0.1332533013205282,2.857047323871902e-06,1.880924647168363e-07,-1.747799673085932e-07,-3.222870977658073e-08
0.1336534613845538,3.648798434986693e-06,1.649171849624259e-07,-1.868872709083466e-07,-3.366435874190829e-08
0.1340536214485794,-1.604357413981202e-06,-3.418694895809781e-07,-1.594053060247611e-07,-3.855840908818068e-08
0.134453781512605,5.593691147797015e-06,-1.155650959053333e-07,6.752303765964016e-08,-3.211537058525894e-08
0.1348539415766307,1.432970544084016e-08,-8.584507235486904e-09,-3.318874899856811e-09,-8.77258763175498e-10
0.1352541016406563,3.595652992399925e-06,2.118536711286166e-07,-2.009268571142816e-07,-3.5745287103293e-08
0.1356542617046819,-1.29683186983436e-06,-3.692733801869073e-07,-1.343797520709428e-07,-3.521964397191263e-08
0.1360544217687075,1.50824189933402e-07,1.134996404607075e-08,-1.047263975993532e-08,-2.802198250226573e-09
0.1364545818327331,2.534781469277127e-07,2.419346047451062e-08,-1.802824139140605e-08,-4.797264468006985e-09
0.1368547418967587,-5.325601024275094e-06,-1.289995702701282e-06,-4.679197578812982e-07,-1.156033680014559e-07
0.1372549019607843,-1.328438491717699e-07,-1.141400900110184e-07,-8.800660821138138e-08,-1.942265858054925e-08
0.1376550620248099,2.03226915358539e-07,1.555193031276978e-08,-2.00729302407169e-08,-5.169080206292301e-09
0.1380552220888355,-6.785916444184054e-09,-2.114950634280448e-08,-1.128870173114909e-08,-2.437526882983318e-09
0.1384553821528612,4.146895956261841e-06,6.003246612611526e-07,-4.11496232038382e-08,-6.460553630659903e-09
0.1388555422168868,1.322985083935405e-06,-1.887856497257597e-07,-1.87060580158461e-07,-4.070099945264807e-08
0.1392557022809124,-1.586647732090962e-07,-4.459110309482622e-08,-6.252597498210602e-09,-1.982160199159014e-09
0.139655862344938,6.233221662465635e-07,3.321571144629761e-07,-1.02879029101189e-07,-1.4560120958998e-08
0.1400560224089636,-2.940653394543871e-07,-1.509752941507633e-07,-9.366572892115102e-08,-2.128794627765541e-08
0.1404561824729892,-1.415965534499009e-06,-4.032774397278156e-07,-1.484375795476538e-07,-3.874832218033091e-08
0.1408563425370148,3.424487853258032e-06,1.409189845254956e-07,-1.987497896700144e-07,-3.957708877409808e-08
0.1412565026010404,-1.469864122327258e-06,-3.045462508599329e-07,-1.63703911123374e-07,-3.771812912204477e-08
0.141656662665066,-8.989981911010045e-06,-1.810239949120038e-06,-5.749897093103374e-07,-1.461003862599853e-07
0.1420568227290916,-1.487424967948999e-07,-4.509910547059246e-08,-1.20767919530005e-08,-3.947790379677061e-09
0.1424569827931172,3.941481246230057e-06,1.96802009268493e-07,-1.972216443394762e-07,-3.407950158994748e-08
0.1428571428571428,2.562067390291052e-06,1.450110412485667e-07,-1.391832592107134e-07,-2.882505505624114e-08
0.1432573029211685,3.502502608991217e-06,1.934596124000282e-07,-1.952460420776238e-07,-3.580861791234755e-08
0.1436574629851941,3.186065498372279e-06,-1.835889847490313e-07,3.542438729303164e-08,-3.606718584395571e-08
0.1440576230492197,-3.376869870597641e-06,-8.287801997447061e-07,-3.562524053642258e-07,-8.839525566342554e-08
0.1444577831132453,-3.797303822562555e-08,-3.861252391268394e-08,-2.45447839142605e-08,-6.707340415594232e-09
0.1448579431772709,-5.284242486034577e-07,-1.92591534052658e-07,-9.81314327797453e-08,-2.33176351837441e-08
0.1452581032412965,-1.403958176568235e-06,-4.27351072968369e-07,-1.653751144464164e-07,-4.230545476841503e-08
0.1456582633053221,4.294519811661153e-06,6.230618735905219e-07,-5.144564909738925e-08,-7.215539151560796e-09
0.1460584233693477,5.312922872334379e-07,-3.401714326031686e-07,-2.348521472210317e-07,-5.424661634116004e-08
0.1464585834333733,3.484493399965156e-08,-3.930186033429804e-08,-4.008435065686557e-08,-9.580620903757264e-09
0.146858743497399,-1.089580700821418e-06,-2.568622008407857e-07,-1.631474044281082e-07,-3.58941455483749e-08
0.1472589035614246,6.265219527354025e-07,1.728918545459252e-07,-1.135037929221641e-07,-1.620393354370259e-08
0.1476590636254502,-7.836286888543347e-07,-2.356372763963354e-07,-1.041588683028841e-07,-2.586665077516611e-08
0.1480592236894758,3.934979878555202e-06,1.172152110109896e-07,-2.296027827620475e-07,-4.456379563659541e-08
0.1484593837535014,-9.967022893531368e-06,-2.074583346423059e-06,-6.179743138803054e-07,-1.577363788681001e-07
0.148859543817527,1.693496475759809e-07,-4.372743588931276e-08,-5.408327089075475e-08,-1.200723324793434e-08
0.1492597038815526,3.993165803559157e-06,2.176438302893554e-07,-1.97913682090583e-07,-3.343258351075962e-08
0.1496598639455782,2.397602214039702e-06,8.534977059730333e-08,-1.041739201334317e-07,-2.615758358098592e-08
0.1500600240096038,3.397173274182481e-06,1.538197574587268e-07,-1.767477719526199e-07,-3.410593795073615e-08
0.1504601840736295,2.45436372423147e-06,-2.127584444526894e-07,2.687478536288981e-08,-3.758295242486945e-08
0.1508603441376551,-1.417737059701311e-06,-4.34660007304846e-07,-1.826523255649044e-07,-4.539555521042323e-08
0.1512605042016807,-1.239667086829392e-06,-3.568454703405794e-07,-2.524247911675839e-07,-6.217617397931046e-08
0.1516606642657063,1.418303445531312e-07,-5.284845643416896e-08,-6.502927219167662e-08,-1.382607373859145e-08
0.1520608243297319,-9.937706439148524e-07,-2.776912899808698e-07,-1.143623762508843e-07,-2.914196575258839e-08
0.1524609843937575,-6.537466464868826e-07,-2.12858809039869e-07,-1.58616142217372e-07,-3.364088522721392e-08
0.1528611444577831,-1.222102200949204e-06,-6.047468969681575e-07,-3.005202284567219e-07,-7.354664374122827e-08
0.1532613045218087,4.236301026367984e-06,6.079119110359462e-07,-8.543795995922632e-08,-1.274617171130415e-08
0.1536614645858343,1.977334545434824e-08,-3.225129495111875e-09,-2.801022961765057e-09,-7.930364955986859e-10
0.15406162464986,8.234205549450921e-08,-7.19821747386043e-08,-7.165761055661126e-08,-1.516380939756275e-08
0.1544617847138856,1.228792852582271e-07,1.299935695391769e-08,-8.710655963493463e-09,-2.559092483641008e-09
0.1548619447779112,2.928336980822149e-06,4.273432469273639e-07,-1.330577149286374e-07,-1.86690308860325e-08
0.1552621048419368,4.063295759868144e-06,1.160870222125997e-07,-2.508840547491269e-07,-4.742757289306139e-08
0.1556622649059624,-9.66721507800731e-06,-2.130081964233765e-06,-6.215488818235592e-07,-1.58425162100641e-07
0.156062424969988,1.829982796941725e-07,2.274984472446679e-08,-1.367922120151705e-08,-4.235123198408733e-09
0.1564625850340136,-1.469030182847776e-06,-4.377357635578925e-07,-1.966881366525988e-07,-4.748115064484859e-08
0.1568627450980392,3.957343652288601e-06,2.18485925944018e-07,-1.848891685920115e-07,-3.14201890419301e-08
0.1572629051620648,1.004368877314699e-07,1.124738740236453e-08,-1.218079739833732e-08,-4.147917651384874e-09
0.1576630652260904,-1.132606648488261e-06,-3.161808130450134e-07,-1.298027405316857e-07,-3.314975101602958e-08
0.158063225290116,1.596038070240221e-06,1.381145988168726e-07,-8.763898360928541e-08,-2.508381634886587e-08
0.1584633853541416,3.134330857133321e-06,1.13592494279304e-07,-1.504002036811529e-07,-3.154008796609537e-08
0.1588635454181673,3.354715557620341e-06,-1.975725487022172e-07,1.044719063733558e-07,-2.664537870463209e-08
0.1592637054821929,-8.860360976769014e-08,-2.23931124800343e-08,-4.577469447996321e-09,-1.49703939480561e-09
0.1596638655462185,-3.704969729373685e-08,-9.771954537240188e-08,-7.516151771189173e-08,-1.629658959869575e-08
0.1600640256102441,6.61904750774158e-07,5.129080977398497e-08,-1.724647829454516e-07,-4.052800693194979e-08
0.1604641856742697,-1.749604740797479e-07,-3.829824484376214e-08,-4.300710371329248e-09,-1.527363680923999e-09
0.1608643457382953,-2.147109600561271e-07,-1.860599031283036e-07,-1.538824552971379e-07,-3.216712400616265e-08
0.1612645058023209,-3.747619105612393e-06,-9.689486849691638e-07,-3.822287523555625e-07,-9.739977613605133e-08
0.1616646658663465,4.383089709911394e-06,5.375608619314837e-07,-1.304368875886629e-07,-2.072382170252106e-08
0.1620648259303721,-1.171358287481324e-07,-3.486932555987026e-08,-1.082648643618239e-08,-3.469196291661267e-09
0.1624649859943978,-1.175659858181399e-06,-3.519947525950926e-07,-1.496569787606097e-07,-3.766919824158414e-08
0.1628651460584234,-1.429914483793052e-06,-4.278297553958179e-07,-2.039858508182365e-07,-4.807296726243346e-08
0.163265306122449,-2.096366139801672e-07,-1.269216606466597e-07,-7.772853815505917e-08,-1.761203400926453e-08
0.1636654661864746,3.972109975630202e-06,1.224022498051906e-07,-2.562522065281827e-07,-4.765004000915672e-08
0.1640656262505002,1.310780135899114e-08,-2.682783218732009e-08,-2.10219292108812e-08,-5.869526788756238e-09
0.1644657863145258,-8.120886817908087e-06,-1.952330780408887e-06,-5.879010776404969e-07,-1.484794085889704e-07
0.1648659463785514,1.51137859656047e-06,4.03403078918331e-07,-1.850794596883148e-07,-2.492912575005028e-08
0.165266106442577,3.889125976373783e-06,1.967401892285818e-07,-1.608611865706873e-07,-2.823952471132639e-08
0.1656662665066026,1.792625990933437e-06,-1.102317101487156e-09,-9.573461647497943e-08,-2.818023131430662e-08
0.1660664265706283,2.994106428347734e-06,6.457251766298218e-08,-1.252780284085621e-07,-2.958346843164507e-08
0.1664665866346539,4.839489840006849e-06,-5.400382500915263e-08,5.108982335113904e-08,-3.30634897122583e-08
0.1668667466986795,-9.44235760670336e-09,-3.40885219457517e-08,-3.395162186222012e-08,-8.300548851714041e-09
0.1672669067627051,-3.960967375114422e-07,-1.571984874939628e-07,-8.200758831537037e-08,-1.946475902694062e-08
0.1676670668267307,2.349824265395798e-06,3.836244744466068e-07,-1.225597830967613e-07,-2.510417944392829e-08
0.1680672268907563,1.438261041074978e-07,-1.949373458502771e-07,-1.559974432132462e-07,-3.334858696019456e-08
0.1684673869547819,-1.227150410791582e-06,-3.821421707774973e-07,-1.716785392449798e-07,-4.229476581320559e-08
0.1688675470188075,-1.445681488368036e-06,-4.085854162006956e-07,-2.025923631233981e-07,-4.690010531430172e-08
0.1692677070828331,-6.584819381644182e-06,-1.381189415762936e-06,-4.717452408608714e-07,-1.226379627441123e-07
0.1696678671468587,1.105159197461284e-07,-3.105213927760378e-08,-4.490646350809743e-08,-1.016130946250391e-08
0.1700680272108843,4.137676268674149e-06,4.501242671643412e-07,-1.744842721690871e-07,-2.885309994067496e-08
0.17046818727491,-5.51359712617333e-07,-1.866661833079473e-07,-9.038622219180194e-08,-2.208361453063381e-08
0.1708683473389356,3.766475358567391e-06,1.242562247950115e-07,-2.428725389589162e-07,-4.518549853285679e-08
0.1712685074029612,1.473263940944314e-07,-4.054594877329256e-08,-5.308361326291173e-08,-1.145402314955563e-08
0.1716686674669868,-5.891776516471088e-06,-1.588494605192824e-06,-5.269552693059585e-07,-1.304607873363848e-07
0.1720688275310124,1.390376298093507e-06,4.054662147155527e-07,-2.121747892662144e-07,-2.83468616568087e-08
0.172468987595038,5.193260923809881e-06,3.76630640726618e-08,-1.597454410690221e-08,-3.492265424073444e-08
0.1728691476590636,3.634123415183016e-06,1.704911018774266e-07,-1.313237531333131e-07,-2.483318550234364e-08
0.1732693077230892,-1.321584990336382e-06,-4.165904808220403e-07,-1.925955688693691e-07,-4.655407049474987e-08
0.1736694677871148,3.819954199499369e-06,1.756646473062914e-07,-1.192283869222037e-07,-3.280643441888843e-08
0.1740696278511405,2.350274682501167e-06,1.048614686153895e-07,-1.179372930441711e-07,-2.922332513046493e-08
0.1744697879151661,2.491546267173921e-07,-2.625060107671582e-07,-1.742809103737589e-07,-3.940999053377057e-08
0.1748699479791917,1.043496630238694e-07,-5.477085754250994e-08,-5.782824992488028e-08,-1.227521159922874e-08
0.1752701080432173,3.99594942557296e-06,5.956943584317566e-07,-9.947222942208001e-08,-1.582911083175245e-08
0.1756702681072429,-1.482750865282016e-06,-3.788276725139633e-07,-1.924511381123728e-07,-4.402088547094957e-08
0.1760704281712685,-6.588054724181941e-07,-2.139271610571004e-07,-1.039887772018685e-07,-2.551829964142719e-08
0.1764705882352941,2.511580119724304e-08,2.800809886504713e-09,-2.22111781004787e-09,-7.012792934351029e-10
0.1768707482993197,8.801724577972464e-08,1.439877373167666e-08,-6.764645167598147e-09,-2.303542789533546e-09
0.1772709083633453,-8.985972913214994e-06,-1.755477459670793e-06,-5.55647810963182e-07,-1.447909945562527e-07
0.177671068427371,9.70742775490057e-08,2.01090934800161e-08,-8.948343568940793e-09,-3.657172516213717e-09
0.1780712284913966,3.720406232156554e-06,3.513096482529047e-07,-2.067175293243012e-07,-3.543638364968641e-08
0.1784713885554222,-2.377428906307283e-08,4.862382070357071e-09,-3.782874533589223e-09,-3.131883034529978e-09
0.1788715486194478,1.966208193371324e-08,-7.315088988386191e-08,-5.99116893911128e-08,-1.290714659404043e-08
0.1792717086834734,-1.376656273654719e-06,-4.497598985974947e-07,-2.090569382474977e-07,-4.9984336980397e-08
0.179671868747499,-1.939395572158534e-07,-2.597809731265266e-08,2.11615806003397e-09,-6.8744131405725e-10
0.1800720288115246,3.489478059772709e-06,1.161670680727729e-07,-2.142731737238089e-07,-4.052834394232115e-08
0.1804721888755502,-3.360142071824348e-06,-1.09498879616909e-06,-4.509541287639706e-07,-1.079007046292617e-07
0.1808723489395758,-7.135121731391015e-07,-2.404067052722711e-07,-1.223200685722271e-07,-2.962090917922729e-08
0.1812725090036015,3.40638980332441e-06,-1.395540746526375e-07,7.739551855056306e-08,-2.057655984247471e-08
0.1816726690676271,2.247094504409653e-06,4.490364199499428e-07,-1.897224419541804e-07,-2.435509733364558e-08
0.1820728291316527,-2.15917676868198e-07,-3.470547212157657e-08,-3.115766382300987e-09,-1.354555475438448e-09
0.1824729891956783,3.422301640128078e-06,1.362612746364616e-07,-1.058904079406834e-07,-2.263210213175171e-08
0.1828731492597039,-8.878307447155421e-08,-9.35003202830223e-08,-6.12430624542706e-08,-1.369594931370504e-08
0.1832733093237295,-1.451341990296471e-06,-3.379717336833786e-07,-1.76097519789886e-07,-3.996089288784443e-08
0.1836734693877551,-1.607718216421175e-07,-4.113801750399674e-07,-2.171987276105794e-07,-5.216599220334466e-08
0.1840736294517807,3.517446858038134e-06,-1.010686998053711e-07,1.292744019455744e-07,-1.638054357935676e-08
0.1844737895158063,2.631306235158155e-06,1.581482036213541e-08,-1.350956321361792e-07,-3.262530165425031e-08
0.1848739495798319,-1.189945528366542e-07,-2.857022710683233e-08,-1.071613067201897e-08,-3.38119335001437e-09
0.1852741096438575,3.170982020611015e-06,1.548641512870914e-07,-1.721720237013021e-07,-4.082110823391628e-08
0.1856742697078831,5.010471816826048e-06,7.103805012776347e-07,-9.499453621195963e-08,-1.13897195669761e-08
0.1860744297719088,1.537059957990003e-08,-2.078037050820644e-08,-1.888309387972936e-08,-5.532398578270427e-09
0.1864745898359344,-1.042096450557932e-05,-2.012773299831365e-06,-6.195829794165426e-07,-1.595841817618013e-07
0.18687474989996,-1.513245372115433e-06,-4.8311895270105e-07,-2.188337029715961e-07,-5.223645967573605e-08
0.1872749099639856,-7.691918558863246e-07,-2.66866991416694e-07,-1.435139087696235e-07,-3.409334649468685e-08
0.1876750700280112,3.287266871140496e-06,2.453290821159234e-07,-2.20987272506435e-07,-3.955897889626471e-08
0.1880752300920368,-1.91978855309332e-07,-1.140038715748988e-07,-6.413754037080702e-08,-1.49437237427469e-08
0.1884753901560624,-1.245241514372248e-07,-3.682345301970554e-08,-2.951068113863906e-08,-7.658723868750255e-09
0.188875550220088,3.038076602043532e-06,1.103188830336848e-07,-1.772329549473022e-07,-3.489457326752048e-08
0.1892757102841136,-7.654827909420319e-07,-5.8320847055498e-07,-3.697264942464389e-07,-8.408954822574755e-08
0.1896758703481393,2.625978975284795e-06,5.020749611728884e-07,-1.977356676888003e-07,-2.724665892075788e-08
0.1900760304121649,-1.276224256828126e-06,-2.904236466744338e-07,-1.589170688964199e-07,-3.583365933540203e-08
0.1904761904761905,-4.279378623835975e-08,-2.864441382047799e-08,-3.786430677684609e-08,-9.130734282190471e-09
0.1908763505402161,2.956739375408183e-06,1.689103993675182e-07,-9.97627175799014e-08,-2.268724085995289e-08
0.1912765106042417,-1.236427506919184e-06,-6.481183933053524e-07,-2.884400925747676e-07,-7.200897230764833e-08
0.1916766706682673,-2.648790335719499e-07,-1.326977286207704e-07,-7.051565107890574e-08,-1.684702120944839e-08
0.1920768307322929,-8.829976140937535e-07,-3.011068967684544e-07,-1.648489362450853e-07,-3.858790789316985e-08
0.1924769907963185,4.255291970583731e-06,1.618806153626177e-07,-1.701232877185477e-07,-3.785732529938477e-08
0.1928771508603441,3.521120145006706e-06,1.549602579587711e-07,-2.005072721473357e-07,-4.539556733166561e-08
0.1932773109243698,5.513389096386044e-06,7.382951871670241e-07,-9.836212458946647e-08,-1.014920673632215e-08
0.1936774709883954,-1.712789994943886e-06,-5.114948492416258e-07,-2.209782924542128e-07,-5.309265781627003e-08
0.194077631052421,3.092367347240308e-08,-4.127104891696595e-08,-4.388505399148053e-08,-1.012062148193744e-08
0.1944777911164466,-1.044933774680837e-05,-2.07988312697202e-06,-6.522099939025746e-07,-1.643325010371551e-07
0.1948779511804722,2.910361344184491e-06,1.388143108325297e-07,-2.18255239063116e-07,-4.111815678232311e-08
0.1952781112444978,-2.992638284639702e-07,-1.485460694454899e-07,-8.136583118242204e-08,-1.94462354622026e-08
0.1956782713085234,-2.644896422792206e-08,-5.368259866806309e-08,-4.753470999498092e-08,-1.069215724662179e-08
0.196078431372549,1.075702206980073e-06,3.41990652032328e-07,-1.216038816816749e-07,-8.329570428607533e-09
0.1964785914365746,-1.012675668606612e-06,-3.425240279660007e-07,-1.835655091306417e-07,-4.279345780095725e-08
0.1968787515006002,-9.608521094090979e-07,-2.499379179157355e-07,-1.485788892899381e-07,-3.335549585499356e-08
0.1972789115646258,1.190891184461661e-06,-1.111698217747081e-07,-2.895002599259896e-07,-6.125975325407335e-08
0.1976790716286514,2.631680417260525e-06,1.035217036390616e-07,-1.428295074005395e-07,-2.995871334350898e-08
0.1980792316926771,2.986023691060738e-08,7.572982612798581e-09,-1.784980143567149e-09,-6.367078317543045e-10
0.1984793917567027,-1.904471043231228e-06,-5.259560227167249e-07,-2.16088136279556e-07,-5.247625363448295e-08
0.1988795518207283,-3.05425236728785e-06,-9.623709402818088e-07,-3.837114950383385e-07,-9.716404974389239e-08
0.1992797118847539,6.067315531507435e-08,1.549115360618515e-08,-5.291433315428246e-09,-2.12788221175128e-09
0.1996798719487795,-1.095057242253109e-07,-6.819642784304313e-08,-4.91324260423316e-08,-1.112504265988824e-08
0.2000800320128051,-5.548338156118939e-06,-7.833835889878025e-07,6.010448297334113e-07,1.351707243782513e-08
0.2004801920768307,2.8046263289796e-06,1.151350290725961e-07,-1.209951695549465e-07,-2.670932788202637e-08
0.2008803521408563,-6.672404523864972e-06,-7.799756142861455e-07,5.944641007057418e-07,1.322949205994521e-08
0.2012805122048819,2.922830900616891e-08,1.783054653588315e-08,-5.253110343855916e-09,-3.240875747200192e-09
0.2016806722689076,-3.080924929384719e-07,-1.624644171990242e-07,-9.638455000202984e-08,-2.261810011815154e-08
0.2020808323329332,-1.241069742771623e-07,-8.498050774416506e-10,2.971155218594725e-09,-2.360613053783151e-09
0.2024809923969588,5.594225162336244e-06,6.950509759173244e-07,-1.014462706557701e-07,-1.076498639179265e-08
0.2028811524609844,4.36883813950378e-06,1.90464696447481e-07,-2.001625003518805e-07,-4.521303374356246e-08
0.20328131252501,4.116136674663416e-06,1.727606254283763e-07,-2.287434492902307e-07,-4.581412960714362e-08
0.2036814725890356,-2.790985190284195e-07,-2.998059483039018e-08,7.564185368167046e-09,-7.281443391421688e-11
0.2040816326530612,-8.982268009709299e-06,-1.964266239881483e-06,-6.475089081935605e-07,-1.585710101963996e-07
0.2044817927170868,-1.909958053810322e-07,-8.360108144513386e-08,-5.02481512455577e-08,-1.170844499826739e-08
0.2048819527811125,-1.239045863091845e-06,-3.94078322086004e-07,-1.979327238281467e-07,-4.652183585181979e-08
0.2052821128451381,-2.492821210374225e-07,-3.317626256287263e-08,-2.324969878551766e-09,-1.296049411538302e-09
0.2056822729091637,2.53460011125756e-06,5.054790460883505e-08,-2.037748763831703e-07,-4.087618905017431e-08
0.2060824329731893,-7.273491023303233e-07,1.604257316113148e-07,-1.146734508786992e-08,8.721246711093442e-09
0.2064825930372149,-1.160868721772529e-07,-2.513751575385876e-08,-1.097406068581379e-08,-3.444509170235597e-09
0.2068827531012405,-2.908477657903817e-07,-1.777241153771543e-07,-1.139662505469053e-07,-2.612784803520333e-08
0.2072829131652661,-5.648846441317327e-07,-2.374857260230843e-07,-1.540302092007706e-07,-3.464994742499364e-08
0.2076830732292917,-2.014459812822507e-06,-5.172505325120709e-07,-2.060335811360467e-07,-5.045860285030715e-08
0.2080832332933173,2.522503901334797e-06,2.709236789236068e-07,-2.122236147208523e-07,-4.068647774727272e-08
0.2084833933573429,2.174138434940664e-06,1.467954717355741e-07,-1.26302636467897e-07,-2.713539152554717e-08
0.2088835534213686,-9.020916398840719e-07,1.657424321433879e-07,-1.251427231642375e-08,9.344286099244626e-09
0.2092837134853942,-2.458452966942703e-07,-9.857563981893935e-08,-5.276313740785737e-08,-1.266933485881968e-08
0.2096838735494198,2.143305263379547e-08,-1.816351189308531e-08,-1.758624594664335e-08,-5.446624163874482e-09
0.2100840336134454,-5.280704701388693e-06,-1.300382521656588e-06,-4.896629594955867e-07,-1.237496585026507e-07
0.210484193677471,4.253149189097945e-06,2.291663302168989e-07,-1.619767561841264e-07,-3.312028072545712e-08
0.2108843537414966,-2.24110450346618e-07,-4.294490889886155e-08,-2.644516618421793e-08,-7.389531281681463e-09
0.2112845138055222,4.149644306971337e-06,1.693578677277209e-07,-1.73094698033612e-07,-4.535018391334076e-08
0.2116846738695478,5.303576800345218e-06,6.004089225155619e-07,-1.020562268321188e-07,-1.25170161551634e-08
0.2120848339335734,-1.551425467490089e-06,-4.533449374375819e-07,-2.074951926353235e-07,-4.97078827324293e-08
0.212484993997599,4.670482072556089e-06,1.960917639434948e-07,-2.611725511078398e-07,-4.984901902159423e-08
0.2128851540616246,-3.316392128104084e-07,-1.98415539900355e-07,-1.319587104497728e-07,-2.971142453239614e-08
0.2132853141256503,-2.699671604969606e-07,-1.109960004460103e-07,-5.801650945295841e-08,-1.414474951958827e-08
0.2136854741896759,-6.737562766262709e-06,-1.684447601372488e-06,-6.054958835083728e-07,-1.435849699278019e-07
0.2140856342537015,-1.828753107629021e-07,-3.153476257371735e-08,-3.278050881295567e-08,-8.618758499007706e-09
0.2144857943177271,2.342999043076868e-06,-1.328993299698966e-08,-1.876574389126581e-07,-4.014110164047299e-08
0.2148859543817527,-1.986207000539187e-06,-4.797803440705938e-07,-1.934281425647405e-07,-4.730278235666883e-08
0.2152861144457783,-3.213625220148324e-07,-2.842453171358815e-07,-1.833953820140083e-07,-4.17335917996589e-08
0.2156862745098039,-8.57596884228001e-08,-4.877488038906762e-08,-3.720886857290189e-08,-9.464048875157576e-09
0.2160864345738295,3.333301813990444e-06,5.395327935830532e-07,-1.393283721855349e-07,-2.310917354214446e-08
0.2164865946378551,-2.587805154901701e-07,-1.199695136544703e-07,-6.672387927169744e-08,-1.613405205464358e-08
0.2168867547018808,2.262936689733124e-06,1.41781347190047e-07,-1.362583231272297e-07,-2.805645097434216e-08
0.2172869147659064,-4.283004132434768e-07,-2.274744588243767e-07,-1.480936093478386e-07,-3.316654895780209e-08
0.217687074829932,-1.88991754419065e-06,-5.135859308045895e-07,-2.130951789447195e-07,-5.235820271179622e-08
0.2180872348939576,-7.34213937867843e-06,-1.619890765588621e-06,-5.868963146914742e-07,-1.469036470292149e-07
0.2184873949579832,1.870731937935778e-06,-1.379800248704348e-07,-1.682534572032975e-08,-1.795236938470916e-08
0.2188875550220088,-1.712766705616796e-07,-6.180260181925152e-08,-4.028989723518259e-08,-9.968092375620276e-09
0.2192877150860344,4.325357955510063e-06,2.525909152516485e-07,-2.23405466393364e-07,-4.183336472557817e-08
0.21968787515006,4.661147841298369e-06,4.827573832848337e-07,-1.023206868468438e-07,-1.543271834449562e-08
0.2200880352140856,5.330090962157884e-06,2.430099977819946e-07,-2.75358709987984e-07,-5.068065676063957e-08
0.2204881952781113,-4.151885565565644e-06,-1.295052768620122e-06,-5.298477381410389e-07,-1.216917583948783e-07
0.2208883553421369,-2.37746106850155e-07,-1.25600586459921e-07,-7.863913275730191e-08,-1.850526573605838e-08
0.2212885154061625,-1.766538305441888e-06,-4.142915475803413e-07,-1.814737818552545e-07,-4.356700325126589e-08
0.2216886754701881,-2.750819585603073e-07,-7.548070783058899e-08,-4.198135385457271e-08,-1.041500388892413e-08
0.2220888355342137,3.322632870805438e-08,1.015963587385493e-08,-1.601728021030481e-09,-6.174777865017995e-10
0.2224889955982393,-4.353018901483829e-07,-4.052132061591395e-07,-2.408773907597663e-07,-5.571909590761835e-08
0.2228891556622649,5.016624404035014e-08,1.645791008470964e-08,-4.625622307203205e-09,-2.079788100010358e-09
0.2232893157262905,-6.285014693026848e-07,-2.680869682373912e-07,-1.610982369797161e-07,-3.643464479483379e-08
0.2236894757903161,2.337915772576072e-06,-1.543369581011796e-08,-1.833174618341706e-07,-4.017521087693614e-08
0.2240896358543417,-2.899041133705716e-09,1.713225673543889e-08,-3.317871612738227e-09,-3.07502598793897e-09
0.2244897959183673,-2.183991699520364e-06,-5.651106654625688e-07,-2.163477902527216e-07,-5.445401158112843e-08
0.2248899559823929,-1.780369814735648e-07,-3.862417462561803e-09,6.996156901058952e-09,-1.945243007011108e-09
0.2252901160464186,3.743160046349587e-06,6.935412784506114e-07,-7.49919475896293e-08,-9.210556319483407e-09
0.2256902761104442,-3.565963006688154e-07,-8.940356611986427e-08,-4.356345973400211e-08,-1.104452589932505e-08
0.2260904361744698,1.869962118880839e-06,6.280930970171497e-07,-1.535992540273094e-07,-4.849363356230333e-08
0.2264905962384954,-3.33819446379583e-07,-3.266356334286449e-08,1.111511081148238e-08,3.452495770115691e-10
0.226890756302521,1.826557220779371e-06,6.174409697306142e-07,-1.537958731521157e-07,-4.850524132460334e-08
0.2272909163665466,-1.520124811190499e-07,-1.331829171720432e-07,-9.235761510981838e-08,-2.105280853384766e-08
0.2276910764305722,3.137236691523289e-06,2.415673185832932e-07,-1.693891560755067e-07,-3.17598079947258e-08
0.2280912364945978,-9.004032422725416e-06,-1.858989854693745e-06,-6.561207881094056e-07,-1.622346431542516e-07
0.2284913965586234,1.725153318945457e-07,-2.885891495085743e-07,9.16515677466377e-08,-6.619029245812849e-10
0.2288915566226491,-2.595474153463565e-07,-3.218359633849449e-08,-1.644772899547032e-09,-1.216080919466505e-09
0.2292917166866747,-9.788852618720552e-08,-2.238554864604763e-08,-1.110267216760916e-08,-3.471482101076042e-09
0.2296918767507003,4.807490136405516e-06,2.787653083974591e-07,-2.591405690275046e-07,-4.642736702527633e-08
0.2300920368147259,3.874657066624402e-06,3.611573690818644e-07,-1.090340616720186e-07,-1.996733782925277e-08
0.2304921968787515,1.259392184783486e-07,-3.405732860259383e-07,7.472792695206683e-08,-3.634202807058705e-09
0.2308923569427771,-9.297918632444556e-07,-3.201862387274451e-07,-1.709888720069683e-07,-3.961137755812647e-08
0.2312925170068027,-3.998317221620218e-07,-1.027040054737864e-07,-4.653367456743286e-08,-1.201260501737854e-08
0.2316926770708283,4.571639036535164e-06,1.928366267496724e-07,-2.27484318046292e-07,-4.756199751663347e-08
0.2320928371348539,-1.393016953415943e-06,-3.35397919766247e-07,-1.740303440658589e-07,-4.021152816483176e-08
0.2324929971988796,-1.658873086562638e-06,-8.536305345794749e-07,-4.281063373213189e-07,-9.562149156210185e-08
0.2328931572629052,5.149182078408983e-08,-1.54847010341073e-08,-1.672870008811222e-08,-5.399788208869944e-09
0.2332933173269308,-2.374276010246532e-06,-5.973959233102338e-07,-2.18629113816733e-07,-5.586329961687217e-08
0.2336934773909564,-9.679052578270644e-08,-1.423167418967133e-07,-1.060964001460977e-07,-2.355311132506221e-08
0.234093637454982,-1.036458653372737e-06,-6.204579433543561e-07,-3.235539562229828e-07,-7.61133621578363e-08
0.2344937975190076,2.785307085255857e-06,-7.619517932223089e-09,-1.992001008124685e-07,-4.225209646764294e-08
0.2348939575830332,-2.721229036766613e-07,-4.708693965396544e-08,-2.445852993843206e-08,-7.24415378345923e-09
0.2352941176470588,-4.159946809667328e-07,-1.130184536625843e-07,-5.165011907582427e-08,-1.339262191816487e-08
0.2356942777110844,3.848205531258785e-06,7.521101715931817e-07,-2.571821790176155e-08,9.533517084420993e-11
0.23609443777511,-2.572931360076753e-07,-3.323919149821345e-08,-2.936974734156768e-08,-8.317915551553325e-09
0.2364945978391357,-9.843444976713725e-06,-1.981362785037551e-06,-6.828023739141277e-07,-1.670438769168991e-07
0.2368947579031613,-1.300463299397581e-06,-3.807799413699774e-07,-1.791271923794425e-07,-4.290040042777433e-08
0.2372949179671869,3.574733008530334e-06,2.85392198248423e-07,-2.192509567477508e-07,-3.757165792308029e-08
0.2376950780312125,-1.117829349078646e-07,-1.584559554781569e-07,-1.180838466329941e-07,-2.586150617926828e-08
0.2380952380952381,1.866459275968468e-06,-1.56812495980262e-07,-3.55890739958663e-08,-1.595250421685883e-08
0.2384953981592637,-4.059335508368359e-07,-1.195926332906343e-07,-5.932715352640588e-08,-1.513380771302351e-08
0.2388955582232893,-9.219753218486174e-07,-2.61054326397706e-07,-1.754843610665439e-07,-3.860520542722734e-08
0.2392957182873149,-1.390806835916489e-07,-5.493497226892931e-08,-3.263397516001218e-08,-9.082768157672865e-09
0.2396958783513405,5.104853444437583e-06,3.151000820648598e-07,-2.833208452511295e-07,-4.875181575317624e-08
0.2400960384153661,-2.402209900969514e-06,-6.00773072428332e-07,-2.204687644967563e-07,-5.63240754525961e-08
0.2404961984793917,3.182136069779324e-06,2.685040962701372e-07,-1.309949010655184e-07,-2.652095296705408e-08
0.2408963585434174,3.979461989112782e-07,-4.094312250628884e-07,-3.121231648676472e-07,-6.828984249589105e-08
0.241296518607443,-2.396937631661672e-06,-9.140311205997044e-07,-4.20770972912119e-07,-1.005138305408312e-07
0.2416966786714686,-2.478553401424575e-07,-6.961049938821673e-08,-3.534328655753319e-08,-9.576930729093601e-09
0.2420968387354942,-1.689190927737787e-06,-4.44562105247563e-07,-1.876045697730474e-07,-4.649578601333833e-08
0.2424969987995198,-4.077887453922463e-07,-1.217265464207906e-07,-6.930196877136271e-08,-1.708112208824941e-08
0.2428971588635454,3.724405492294182e-06,8.060740089892202e-08,-2.332241035290456e-07,-4.580597582501555e-08
0.243297318927571,-1.994716273635181e-07,-1.834715148766729e-07,-1.273119569340366e-07,-2.797096834579593e-08
0.2436974789915966,3.878361251341831e-06,7.388486594763969e-07,-6.207916522260634e-10,3.897790690852642e-09
0.2440976390556223,-3.712279564192752e-07,-8.41440858706977e-08,-3.723660549637235e-08,-1.010400620851534e-08
0.2444977991196479,-9.669377953863627e-06,-1.967433065664187e-06,-6.612574585471855e-07,-1.607386437338217e-07
0.2448979591836735,4.29906690544463e-06,3.209298096952823e-07,-2.455536222729269e-07,-3.962824322628006e-08
0.2452981192476991,3.526670077519792e-08,1.059712640644255e-08,-1.677041335064116e-09,-6.450333629229116e-10
0.2456982793117247,-2.245189608320749e-06,-5.713715256303071e-07,-2.212848141666664e-07,-5.552529289731331e-08
0.2460984393757503,2.142874262794821e-07,-2.713405508730937e-07,6.821822107741332e-08,3.992321805648986e-10
0.2464985994397759,5.465476550353056e-08,1.748681018104272e-08,-4.786765180508231e-09,-2.162962458837515e-09
0.2468987595038015,-4.261945170036111e-07,-2.28621982695254e-07,-1.902372903102487e-07,-4.038923900775079e-08
0.2472989195678271,-7.237653437496663e-10,1.84053293624887e-08,-3.153781409824782e-09,-3.161521592154198e-09
0.2476990796318528,-3.111905770796312e-07,-1.265821036359208e-07,-8.028101010957843e-08,-1.904109798593577e-08
0.2480992396958784,8.21437750978575e-06,7.537291892510683e-07,-3.743368336886983e-07,-9.452164327500662e-08
0.248499399759904,8.159606104791064e-06,7.305836480056707e-07,-3.73164356978741e-07,-9.448571335268061e-08
0.2488995598239296,3.851034762846958e-06,2.316180689115442e-07,-2.250709790743884e-07,-4.42569644340916e-08
0.2492997198879552,-4.602735106583693e-07,-9.879585215606283e-08,-3.944014650747977e-08,-1.087679351787733e-08
0.2496998799519808,-1.879496538929334e-07,-3.618079110178044e-09,8.330096477604772e-09,-1.873471185295939e-09
0.2501000400160064,2.779633206922631e-06,2.017642272641629e-07,-1.73122121201594e-07,-3.519910111335389e-08
0.250500200080032,-3.670495158184307e-07,-2.178012470797493e-07,-1.340130771261844e-07,-3.003997664602406e-08
0.2509003601440576,1.898947028032257e-07,-3.265943103204038e-07,3.726229254517742e-08,-3.759816794746049e-09
0.2513005202080832,-2.041413782212111e-06,-5.049701796104024e-07,-1.983339073225791e-07,-5.044621534436034e-08
0.2517006802721088,-3.425930344206633e-07,-3.317293721852619e-08,1.310644263730573e-08,6.148008167550032e-10
0.2521008403361344,1.823955086452464e-06,1.149512821512865e-09,-1.97004881881428e-07,-4.275672948571289e-08
0.25250100040016,-4.390165732049802e-06,-1.257035903252665e-06,-5.155780742888402e-07,-1.251025859248698e-07
0.2529011604641856,-2.56465146654992e-07,-3.082904173188137e-08,-8.887962736280478e-10,-1.046096031689961e-09
0.2533013205282113,-5.011887306533604e-07,-1.130534558390456e-07,-4.317359149234986e-08,-1.199991434718183e-08
0.2537014805922369,-6.945916779960729e-08,-1.887473590403333e-08,-1.085979534938462e-08,-3.374001543165626e-09
0.2541016406562625,-2.186333651676483e-07,-1.29334716774167e-07,-9.080746642099832e-08,-2.081245867602765e-08
0.2545018007202881,4.553732105331077e-06,1.602823537868949e-07,-2.754144909207575e-07,-4.980826329392502e-08
0.2549019607843137,4.110117199175674e-06,6.841946035576961e-07,-7.672757719203273e-09,1.697810901647732e-09
0.2553021208483393,1.008588700537628e-07,-1.061147546755789e-08,-1.603231272409222e-08,-5.279409222197169e-09
0.255702280912365,-1.941017154264902e-06,-5.093380387410202e-07,-2.198512373681899e-07,-5.327704463643976e-08
0.2561024409763906,-8.517606548261622e-06,-1.811231353357558e-06,-5.957622723621909e-07,-1.447044727149629e-07
0.2565026010404162,-6.046240358978788e-07,-2.600137593840009e-07,-1.397038621326573e-07,-3.236063042270174e-08
0.2569027611044418,-2.055715201568227e-07,-2.674898378740561e-07,-2.218667286697636e-07,-4.707973460149284e-08
0.2573029211684674,-5.241318492555867e-07,-1.244009376410584e-07,-4.873465259020497e-08,-1.349589516481242e-08
0.257703081232493,4.670466151495712e-06,3.518665305324261e-07,-2.658661520739494e-07,-4.052966042332885e-08
0.2581032412965186,8.455032948103095e-07,-1.36215845397465e-07,-2.231071819728521e-08,-1.261442734081972e-08
0.2585034013605442,-2.698217005031055e-07,-4.627985075870928e-08,-2.321563404841865e-08,-7.074918029000996e-09
0.2589035614245698,-2.302241180339163e-06,-5.55127625215376e-07,-2.120558093540161e-07,-5.454773974046098e-08
0.2593037214885954,-2.066895489087141e-07,-1.375854925414886e-07,-9.94987006685098e-08,-2.228064780152542e-08
0.259703881552621,2.750252325064094e-06,1.747681666761103e-07,-2.311748269908625e-07,-4.489030966497852e-08
0.2601040416166467,-2.63578748630442e-07,-2.963859811106612e-08,-2.720249633264678e-08,-8.027162008320219e-09
0.2605042016806723,2.693203173553621e-06,3.497176472290671e-07,-1.006187215883868e-07,-2.189760876661403e-08
0.2609043617446979,-6.718524548726834e-06,-1.602182633058872e-06,-5.901134499985845e-07,-1.456468760782564e-07
0.2613045218087235,-5.343253841105946e-07,-1.322195979481068e-07,-5.625600759249907e-08,-1.526839255419296e-08
0.2617046818727491,-8.865493529237992e-07,-3.074847359674061e-07,-1.466899843934598e-07,-3.526379116178243e-08
0.2621048419367747,-1.232731944766308e-07,-5.433337768264323e-08,-2.957647638911088e-08,-8.700418417294543e-09
0.2625050020008003,-1.505994561291315e-06,-4.265071268331084e-07,-2.151623924207056e-07,-4.974100263889046e-08
0.2629051620648259,5.353899270416903e-06,2.356518030636741e-07,-2.913756701670734e-07,-4.923871013476655e-08
0.2633053221288515,-2.266273208503345e-07,-1.514555144605772e-07,-1.055198748983832e-07,-2.344974540418409e-08
0.2637054821928771,-2.400724960252591e-06,-5.886359881118611e-07,-2.276224408128179e-07,-5.831224921017511e-08
0.2641056422569028,4.445618935532201e-06,6.318084855167191e-07,-4.96528169690582e-08,-6.029904373559034e-09
0.2645058023209284,-5.798723252632637e-07,-1.351190192239377e-07,-6.541881730556193e-08,-1.713692203826115e-08
0.264905962384954,-6.584643714726037e-06,-1.520151604163384e-06,-4.992190930552297e-07,-1.219052050610959e-07
0.2653061224489796,-2.409539075768361e-07,-7.010900779613715e-08,-3.185379718444459e-08,-9.142538383488417e-09
0.2657062825130052,-4.547043948425029e-07,-4.061779184968345e-07,-2.711587506923297e-07,-5.957593332633831e-08
0.2661064425770308,-7.651973838590515e-07,-2.337876038749857e-07,6.836262686506813e-08,9.441990185423271e-10
0.2665066026410564,3.494023479363861e-06,2.503486470049894e-07,-1.944251645598072e-07,-3.332313768075555e-08
0.266906762705082,-3.701584866027333e-07,-8.539934645380341e-08,-3.372344114861711e-08,-9.69333785463296e-09
0.2673069227691077,-8.543992018933287e-07,-2.881212493104333e-07,3.029596041999463e-08,-3.938851543794266e-09
0.2677070828331333,1.047399973262107e-05,1.004278627280029e-06,-5.295409708614011e-07,-1.069297485566155e-07
0.2681072428971589,1.02962558937405e-05,9.768359765768857e-07,-5.283453136108924e-07,-1.06846395237147e-07
0.2685074029611845,-1.191461393579001e-06,-3.569087241712036e-07,-1.573880237350469e-07,-3.899525217642722e-08
0.2689075630252101,3.180167577597384e-06,1.710036875578546e-07,-2.897878006373151e-07,-5.353443858859372e-08
0.2693077230892357,-5.085364320141093e-07,-1.421441368194753e-07,-7.498449778052331e-08,-1.89126189464299e-08
0.2697078831532613,-2.831879440061752e-07,-1.710333903670059e-07,-1.091386660656708e-07,-2.447284138990586e-08
0.2701080432172869,-8.950368225528862e-06,-1.889863997269126e-06,-6.312987189913708e-07,-1.586845297011527e-07
0.2705082032813125,3.395669268194353e-06,6.090897498244804e-07,-3.836221886496131e-08,-7.97973806834868e-09
0.2709083633453381,3.619239964049092e-08,9.543778847950722e-09,-1.945913939302831e-09,-7.091938821628503e-10
0.2713085234093637,6.898059353345814e-08,1.86599217761494e-08,-5.562165130803014e-09,-2.35020076906711e-09
0.2717086834733893,-4.564995314635588e-07,-1.00963997501727e-07,-3.629351321407699e-08,-1.056474295547351e-08
0.272108843537415,-1.056239573833049e-06,-3.387426529500243e-07,-2.078283914705783e-07,-4.563136604988243e-08
0.2725090036014406,2.05441450334982e-08,2.118735895420929e-08,-4.27994586252411e-09,-3.442461411904607e-09
0.2729091636654662,-2.384634580731889e-06,-6.03961372665606e-07,-2.421349165066965e-07,-6.104616776728859e-08
0.2733093237294918,-1.734389012516142e-07,-1.04085752107103e-09,7.774319887305483e-09,-2.051175028149178e-09
0.2737094837935174,5.48204714150125e-06,2.991387799633991e-07,-3.014647448538165e-07,-4.747602551824546e-08
0.274109643857543,-3.460348741290287e-07,-3.249175491958774e-08,1.390320839079457e-08,7.969621260344814e-10
0.2745098039215687,-4.274358288508356e-07,-1.443978361680666e-07,-8.375825769414255e-08,-2.041117924009983e-08
0.2749099639855943,7.799208989779017e-07,-1.088651599924826e-07,1.274107392372131e-08,-1.908094914451541e-09
0.2753101240496199,-1.367418688101716e-06,-6.555615341908025e-07,-3.352561046538717e-07,-7.763865793521729e-08
0.2757102841136455,-4.132959818716258e-06,-1.116925200683801e-06,-3.914357229454642e-07,-9.618460573340809e-08
0.2761104441776711,-4.896294149199807e-07,-1.166622646634651e-07,-4.06618382968146e-08,-1.183549942886952e-08
0.2765106042416967,4.757798638705661e-06,5.556026912621093e-07,-1.192756373962625e-07,-1.767204958317267e-08
0.2769107643057223,-2.60339627053717e-07,-2.946870454909161e-08,1.242974980405311e-11,-7.827618299019457e-10
0.2773109243697479,-3.764244677940734e-07,-1.952474399433918e-07,-1.11728737736084e-07,-2.562784673793904e-08
0.2777110844337735,-1.478305519762938e-06,-4.055266868092229e-07,-1.73231351141538e-07,-4.359322953654383e-08
0.2781112444977991,-5.68179445710397e-08,-1.496519545457535e-08,-1.026597232925549e-08,-3.157366019324482e-09
0.2785114045618247,1.337199269477317e-07,-4.07296329147302e-09,-1.536993073623793e-08,-5.072391300691141e-09
0.2789115646258503,-5.116565593801643e-07,-1.298730730330521e-07,-4.67992601500593e-08,-1.349618772953475e-08
0.279311724689876,-4.474417878381196e-07,-1.514835892608196e-07,-9.068134420555864e-08,-2.154186153693195e-08
0.2797118847539016,-1.0553156409127e-05,-2.060717534691724e-06,-6.348344568178979e-07,-1.624296624892245e-07
0.2801120448179272,3.715519227768358e-06,1.712807013304841e-07,-3.181583245787321e-07,-5.636415785637009e-08
0.2805122048819528,3.834589664645065e-06,8.182688741178118e-07,-1.97606604468724e-08,-1.687294498862866e-09
0.2809123649459784,-2.27473511367591e-06,-5.978985773091356e-07,-2.515308655101179e-07,-6.200664950214203e-08
0.281312525010004,-2.73305769578654e-07,-4.16293664957808e-08,-2.243918053654555e-08,-6.844722495891164e-09
0.2817126850740296,-6.743422717703002e-07,-2.723593569522735e-07,-2.007962360342141e-07,-4.235402995877625e-08
0.2821128451380552,-5.018243167635192e-07,-2.225765107196788e-07,-1.153843790539788e-07,-2.725072873734741e-08
0.2825130052020808,-1.661811303954696e-06,-4.491842345658175e-07,-1.938782696808671e-07,-4.881139209174427e-08
0.2829131652661064,-5.341871826874621e-07,-1.401918278639732e-07,-5.461170896630932e-08,-1.541493432277083e-08
0.283313325330132,-2.733660011685277e-07,-2.137827901135987e-08,-2.583356745104432e-08,-7.675990339389878e-09
0.2837134853941576,3.964291144461263e-06,2.237226897010163e-07,-2.139084187134732e-07,-3.641857492503423e-08
0.2841136454581833,-3.805372740908716e-07,-1.856855069894645e-07,9.346012302728435e-08,9.251340331022003e-09
0.2845138055222089,-3.04339008572504e-06,-9.976977267037234e-07,-4.077177788635322e-07,-9.964297456642699e-08
0.2849139655862345,-4.723823243201571e-07,-1.617413345425953e-07,-9.508248236109893e-08,-2.231336695248342e-08
0.2853141256502601,-1.213798992769538e-06,-6.620726807936085e-07,-2.922099046279474e-07,-7.159385508573475e-08
0.2857142857142857,5.513971273630671e-06,5.060245829669763e-07,-1.940576786922295e-07,-2.989354286838693e-08
0.2861144457783113,-1.112485303901805e-07,-4.730904882317402e-08,-2.739338916845573e-08,-8.209158487037539e-09
0.286514605842337,-3.22480449601803e-07,-2.32885520787302e-07,5.505578267089723e-08,4.83692556616227e-09
0.2869147659063626,-6.245467991572691e-07,-1.457842637522597e-07,-6.372430786264571e-08,-1.738720508489626e-08
0.2873149259703882,1.02374067034876e-05,1.076691460133216e-06,-5.826970590165965e-07,-1.096263989279373e-07
0.2877150860344138,9.97214632279907e-06,1.049063845616579e-06,-5.815978345006267e-07,-1.09507073017428e-07
0.2881152460984394,-6.333048030300637e-07,-2.509558756531974e-07,-1.224306781490527e-07,-2.963976753450738e-08
0.288515406162465,-2.476497689782704e-07,-6.292514953654545e-08,-2.907520146580212e-08,-8.511600442962325e-09
0.2889155662264906,-2.073872725572766e-06,-5.710106574160494e-07,-2.519268949308476e-07,-6.062827547032588e-08
0.2893157262905162,-1.104186214098444e-05,-2.065859605848798e-06,-6.070315630429097e-07,-1.570367918845417e-07
0.2897158863545418,3.719463766690694e-06,1.677223218417438e-07,-3.370637904725475e-07,-5.697615385551643e-08
0.2901160464185674,-4.950214544688125e-07,-2.594014189664537e-07,-1.99753737769883e-07,-4.19490224915885e-08
0.290516206482593,-1.822965900921575e-06,-4.931844196998076e-07,-2.171165550997628e-07,-5.414109801075811e-08
0.2909163665466186,-5.020909886448033e-07,-1.745652478393768e-07,-9.724054419580178e-08,-2.285509941220557e-08
0.2913165266106443,4.022320462410778e-06,8.897571637181492e-07,-4.262468285302932e-08,-2.426334574129014e-09
0.2917166866746699,-3.936030109130393e-07,-7.771614178048619e-08,-3.054298199664278e-08,-8.97110318490064e-09
0.2921168467386955,-5.78991978579661e-07,-1.576424618532708e-07,-7.286570779823339e-08,-1.922461188082504e-08
0.2925170068027211,1.092930357920026e-06,-8.496752944159848e-08,-3.416247247807593e-09,-4.705407340206658e-09
0.2929171668667467,-5.327697220603147e-06,-1.383330947298736e-06,-4.80367810491886e-07,-1.227659998007327e-07
0.2933173269307723,-4.849395373335476e-07,-9.279960517523052e-08,-3.301936463301353e-08,-9.820944709171161e-09
0.2937174869947979,-7.680714873044454e-07,-2.79974844424402e-07,-1.346409805015405e-07,-3.295851656902645e-08
0.2941176470588235,1.356329626462972e-06,-1.365138765352334e-07,-2.184608053657196e-07,-5.081048820910675e-08
0.2945178071228491,3.756829470885727e-08,7.893141557826271e-09,-2.318902535712346e-09,-7.952413606696436e-10
0.2949179671868747,9.193768207497514e-08,2.007969798175568e-08,-6.667507407708281e-09,-2.602276478850551e-09
0.2953181272509003,5.918399577961632e-06,4.487750057613083e-07,-2.431759018046172e-07,-3.753141115088592e-08
0.2957182873149259,-5.410835835702057e-07,-1.886272402834029e-07,-9.830569863874586e-08,-2.339207060824132e-08
0.2961184473789516,-5.24727576405062e-07,-1.632779116093996e-07,-8.102628561024936e-08,-2.075428523932058e-08
0.2965186074429772,6.117043379798203e-08,2.492883218295953e-08,-6.038937524526848e-09,-3.83808896936813e-09
0.2969187675070028,-1.817474537626978e-06,-5.248916465925325e-07,-2.41180379356096e-07,-5.675890052422442e-08
0.2973189275710284,-1.349708202417363e-07,2.75386219410105e-09,6.372536676790351e-09,-2.359435550939785e-09
0.297719087635054,-2.0147777996377e-06,-5.326290582130802e-07,-2.390938699320537e-07,-5.888256845521382e-08
0.2981192476990797,-5.118538054302851e-07,-1.083659378415278e-07,-3.763159361384842e-08,-1.113640650309749e-08
0.2985194077631053,-3.252702176375454e-07,-3.129074092855665e-08,1.424851910050645e-08,9.485907785898127e-10
0.2989195678271309,-6.961232693380163e-07,-3.320581155959938e-07,-2.123278624587145e-07,-4.676566269849524e-08
0.2993197278911565,-2.393764749499628e-07,-2.814187022347678e-08,9.790659780173218e-10,-4.70414852801775e-10
0.2997198879551821,2.351137927993585e-06,4.278587734942791e-08,-2.522763539303513e-07,-4.651155858209864e-08
0.3001200480192077,-9.78370688919042e-06,-1.91770390513962e-06,-5.588833852506564e-07,-1.445461736407759e-07
0.3005202080832333,5.011973851253609e-06,9.247580986298574e-07,-8.402851790473806e-08,-6.846226984640039e-09
0.3009203681472589,-1.154026153682037e-08,-1.076200928317713e-08,-9.573656754782817e-09,-2.890678701798359e-09
0.3013205282112845,-2.881184690535361e-07,-1.156871966230203e-07,7.857038513679171e-08,6.819261537394166e-09
0.3017206882753101,-6.055931804450189e-07,-1.743959007694156e-07,-8.740994902990646e-08,-2.19117351698002e-08
0.3021208483393357,-5.264451096771649e-07,-1.217321602726249e-07,-4.413193222969685e-08,-1.289316039543992e-08
0.3025210084033613,-8.017882787344639e-07,-3.060895236196171e-07,-1.522796869772913e-07,-3.715513610655767e-08
0.302921168467387,-5.919335597861079e-07,-2.025713950506266e-07,-9.994989968414377e-08,-2.419069188372779e-08
0.3033213285314126,2.118600376661572e-07,3.506161587009465e-09,-1.484129091993377e-08,-4.838297236758495e-09
0.3037214885954382,-2.982958844186638e-07,-1.462016662348841e-07,4.166505877176745e-08,2.972100840859211e-09
0.3041216486594638,-7.811604342676724e-06,-1.733282838557738e-06,-5.468466793463518e-07,-1.435537861617352e-07
0.3045218087234894,-2.126683156333305e-07,-3.498403880417215e-08,-2.206059669053585e-08,-6.602553903357037e-09
0.304921968787515,-5.476866725829319e-07,-1.328188961716479e-07,-5.229094214288117e-08,-1.493351135285195e-08
0.3053221288515406,-2.159071302049726e-06,-5.707374175633972e-07,-2.551143423898981e-07,-6.230666008487646e-08
0.3057222889155662,3.089153677211039e-06,2.711772134982634e-07,-1.769650206725886e-07,-3.559480591619367e-08
0.3061224489795918,-1.556706258873739e-06,-4.632002407121059e-07,-2.203578109536501e-07,-5.091160778914642e-08
0.3065226090436174,1.105949808614383e-05,1.091687672500886e-06,-5.600151836567701e-07,-9.913995105330867e-08
0.306922769107643,1.077274630845094e-05,1.066200734333276e-06,-5.589325913345382e-07,-9.897534234982475e-08
0.3073229291716686,5.391075853975602e-06,3.784472042800911e-07,-2.839159675238509e-07,-4.351557886520531e-08
0.3077230892356943,-6.831470150666192e-07,-1.877578750950963e-07,-9.149870616531289e-08,-2.272007400859215e-08
0.3081232492997199,-2.005319259122625e-07,-1.047855452044694e-08,-2.504127790644158e-08,-7.30263754488931e-09
0.3085234093637455,-6.281234757614718e-07,-2.145157189083977e-07,-1.040996763425158e-07,-2.549286223333633e-08
0.3089235694277711,-6.296728778798916e-08,-2.71927356992746e-07,-5.481713463048605e-08,-1.803584339906378e-08
0.3093237294917967,-8.603677870034708e-07,-3.403932603177749e-07,-1.740986016427578e-07,-4.197422667599724e-08
0.3097238895558223,-1.415419257890908e-06,-5.127553930716526e-07,-2.464978210182824e-07,-5.875160284335805e-08
0.310124049619848,-7.837817839620904e-09,-3.684970782780816e-08,-2.583197116209475e-08,-7.649218667686126e-09
0.3105242096838736,-6.553799145211033e-07,-1.394507210987462e-07,-6.165185991817632e-08,-1.702872458435481e-08
0.3109243697478992,-7.48559918973228e-06,-1.534200995460052e-06,-5.049246176755445e-07,-1.271511442579499e-07
0.3113245298119248,5.736475002040507e-06,8.850470832487413e-07,-1.162041401289629e-07,-1.00917641977958e-08
0.3117246898759504,-7.535329421211932e-07,-2.020701150874824e-07,-9.364143231989062e-08,-2.330027670661845e-08
0.312124849939976,-1.462730079331993e-07,-5.160311099434766e-08,-2.673727928514054e-08,-7.730356609747088e-09
0.3125250100040016,-6.022373138862351e-07,-1.548335139350104e-07,-7.085772576296519e-08,-1.898451615274378e-08
0.3129251700680272,-2.291494212734662e-06,-6.051694614590258e-07,-2.615406714953783e-07,-6.38052563801203e-08
0.3133253301320528,-9.447975891284789e-06,-2.010045488711914e-06,-6.005175934235416e-07,-1.591062893133818e-07
0.3137254901960784,-6.524894919884189e-07,-2.249516522180347e-07,-1.123218325107311e-07,-2.7449243672564e-08
0.314125650260104,-2.983090542192919e-07,-6.521495604717193e-08,-2.748475410078219e-08,-7.990128249946001e-09
0.3145258103241296,-1.319918933271244e-06,-3.950365950964279e-07,-1.942888059296322e-07,-4.449284357745306e-08
0.3149259703881553,3.360739726524778e-06,1.899741158289319e-07,-2.184982773479777e-07,-3.773833959725449e-08
0.3153261304521809,-1.05367091545502e-06,-3.770149450051619e-07,-1.97383169382739e-07,-4.698451676035394e-08
0.3157262905162065,5.170346467363782e-06,6.488008296882553e-07,-1.508844577930646e-07,-2.417815305409484e-08
0.3161264505802321,-8.251966347562058e-07,-2.155312266056065e-07,-9.484912549240649e-08,-2.38353846877608e-08
0.3165266106442577,-7.799560174060312e-07,-2.890303448305615e-07,2.011096977043487e-08,-7.904781430909382e-09
0.3169267707082833,-3.864407114392953e-07,-7.902069036689367e-08,-2.945649525470465e-08,-8.695973948667102e-09
0.3173269307723089,-5.345452829336623e-07,-1.632643182622373e-07,-7.899286274293652e-08,-2.063298900917306e-08
0.3177270908363345,-2.717453782455939e-06,-7.914694596501718e-07,-3.088065466880837e-07,-7.842794448675961e-08
0.3181272509003601,3.928976333241797e-08,6.391286156229596e-09,-2.712913473618536e-09,-8.89512450009506e-10
0.3185274109643857,1.146388046757069e-07,2.172533728374942e-08,-7.835909397818368e-09,-2.882537433727523e-09
0.3189275710284113,-6.535088375195318e-07,-3.276410543195678e-07,-1.995253316601887e-08,-1.250443745903485e-08
0.319327731092437,9.944058545180475e-08,2.891093584087748e-08,-7.853438554948161e-09,-4.276351838387351e-09
0.3197278911564626,-4.846478711346075e-06,-1.140899899713421e-06,-4.550353235220402e-07,-1.079137945378778e-07
0.3201280512204882,-4.028731227711121e-07,-9.349056186000503e-08,-3.389581453109479e-08,-9.933268576796219e-09
0.3205282112845138,-5.346001531810301e-07,-2.294647769416489e-07,-1.249782811481397e-07,-3.005653372855159e-08
0.3209283713485394,-1.031177298008305e-07,6.529667296436826e-09,5.032400046339318e-09,-2.696989175760918e-09
0.321328531412565,5.605149504759554e-06,7.844380598103514e-07,-1.535877030693964e-07,-1.466890929470398e-08
0.3217286914765906,-2.4155290618428e-06,-6.27903541855417e-07,-2.56206022895632e-07,-6.297411064639237e-08
0.3221288515406163,-3.139374016684433e-07,-3.04733043317311e-08,1.470950060178057e-08,1.103126174329246e-09
0.3225290116046419,-9.045852423892101e-07,-2.264960535875942e-07,-9.641233711743361e-08,-2.451579380325129e-08
0.3229291716686675,-6.281972736390184e-07,-1.788290975591515e-07,-8.544120265537877e-08,-2.193509033674761e-08
0.3233293317326931,9.917064720576226e-06,1.119045327740341e-06,-5.296939987499459e-07,-9.047390578296603e-08
0.3237294917967187,9.617531075955442e-06,1.09666371202862e-06,-5.286034498814658e-07,-9.02748607329336e-08
0.3241296518607443,-1.259269371674491e-06,-4.250767654377042e-07,-2.18360074798063e-07,-5.172933852890599e-08
0.3245298119247699,-2.29334844639234e-07,-2.717379089920104e-08,1.904701973089066e-09,-1.713145409994591e-10
0.3249299719887955,-1.175698729327907e-06,-3.433295453432792e-07,-1.730176589689206e-07,-3.996576215420403e-08
0.3253301320528211,-4.141181239615236e-07,-1.058431851296717e-07,-4.04470492360987e-08,-1.167415150480775e-08
0.3257302921168467,4.563735854611146e-07,-1.502290931699225e-07,-4.736560177158073e-08,-1.591146194315867e-08
0.3261304521808723,-1.042109597581186e-05,-2.035858878727718e-06,-6.39264739038626e-07,-1.666441592325661e-07
0.3265306122448979,2.339255707987339e-08,-6.693025831168464e-09,-9.039194114752741e-09,-2.662751711641212e-09
0.3269307723089236,-1.196881726893969e-08,-1.148391584983838e-08,3.182002327237643e-08,2.485975913319228e-09
0.3273309323729492,-4.428820740011407e-07,-3.657345715546372e-08,5.528748647698436e-09,-2.229308194512313e-11
0.3277310924369748,2.817339169789895e-07,1.125287141647763e-08,-1.454604882153335e-08,-4.663030955855497e-09
0.3281312525010004,6.264891094111125e-06,8.980576013401286e-07,-1.223865146673607e-07,-1.346389511295378e-08
0.328531412565026,-7.067124433087073e-07,-1.97125150075899e-07,-8.982679800281716e-08,-2.293833428559163e-08
0.3289315726290516,-4.287736794463306e-07,-2.433132932474597e-07,-1.413246910296941e-07,-3.318099501315112e-08
0.3293317326930773,-4.394639369610728e-07,-1.16233375872908e-07,-4.875148730663889e-08,-1.373988943495478e-08
0.3297318927571029,-9.576645896387119e-07,-2.325903166463602e-07,-9.980003345397231e-08,-2.549306443726762e-08
0.3301320528211285,-1.651892602809597e-07,-2.827582640723428e-08,-2.202488158175549e-08,-6.434204986515126e-09
0.3305322128851541,-4.022237546147171e-06,-1.168549457736955e-06,-3.978485881582417e-07,-1.04414951293329e-07
0.3309323729491797,-1.385569229788057e-07,1.100718005493753e-09,-2.464361999355775e-08,-6.999883518844938e-09
0.3313325330132053,-2.49572817290039e-06,-6.265857017417404e-07,-2.394822939343277e-07,-5.977414770749879e-08
0.3317326930772309,-7.342011834835074e-07,-6.250576990756918e-07,-3.962152569308268e-07,-8.676932374322835e-08
0.3321328531412565,-1.551161321413386e-06,-4.861331799024869e-07,-2.338962347892529e-07,-5.581777828871051e-08
0.3325330132052821,4.094675966477819e-06,5.46755258570472e-07,-9.380303060433126e-08,-9.202469797160899e-09
0.3329331732693077,-5.763623952721492e-07,-1.221714847643317e-07,-5.829063610572405e-08,-1.587600500494928e-08
0.3333333333333333,-7.667855374247817e-07,-2.16537613057133e-07,-9.26321700670892e-08,-2.378029400341168e-08
0.333733493397359,8.939617194464529e-08,-2.540222957524361e-08,-2.465922481619022e-08,-7.140076979535899e-09
0.3341336534613846,-1.214523668989486e-06,-3.368891594168822e-07,-1.709486709467367e-07,-4.054540082400497e-08
0.3345338135254102,-8.882334851431794e-07,-2.129177119117311e-07,3.459831267864623e-09,-1.197475311775127e-08
0.3349339735894358,-9.868071269102193e-07,-2.343698135371665e-07,-1.061739605565995e-07,-2.683457687895145e-08
0.3353341336534614,-4.861750694252782e-07,-2.577805672044225e-07,-1.594859560736415e-07,-3.656182673523772e-08
0.335734293717487,-1.079469470631521e-05,-2.018774047399262e-06,-6.613040937977102e-07,-1.659789795767977e-07
0.3361344537815126,-4.696771333126328e-08,-3.873245826958126e-08,-2.471483530867802e-08,-6.960644189473686e-09
0.3365346138455382,-5.348657738895502e-07,-1.392177059375742e-07,-6.757517257062651e-08,-1.787521855312443e-08
0.3369347739095638,-9.468931292050238e-07,-2.568869315385418e-07,-4.080683768278939e-08,-1.77812454192238e-08
0.3373349339735894,5.976680143286704e-06,1.00779813150584e-06,-1.102898315581709e-07,-6.837937468878969e-09
0.337735094037615,-8.249116082274375e-07,-2.350871173734663e-07,-9.486502892039474e-08,-2.463534447639255e-08
0.3381352541016406,-1.961688289391616e-07,-5.042198722521518e-08,-2.458732503595062e-08,-6.964465659478352e-09
0.3385354141656663,-1.976535243427035e-06,-5.562658744547895e-07,-2.422465870904823e-07,-5.900169718015221e-08
0.3389355742296919,-5.774503441588471e-06,-1.443199117032718e-06,-5.066598508268733e-07,-1.321868478956258e-07
0.3393357342937175,-2.432567931400938e-06,-5.917448185059434e-07,-2.151681714222583e-07,-5.463278649065912e-08
0.3397358943577431,1.001730464872315e-05,9.21001538713173e-07,-5.428791096636568e-07,-9.421698532144763e-08
0.3401360544217687,9.735429762382034e-06,9.008395951200015e-07,-5.418681501221705e-07,-9.401865930178279e-08
0.3405362144857943,1.854727583574449e-06,1.880400910452797e-07,6.038505847335307e-08,9.317832061968258e-09
0.34093637454982,-4.775832063104438e-07,-1.484198233003245e-07,-7.569324809928351e-08,-1.956526242274313e-08
0.3413365346138456,-8.189294772582088e-07,-2.256408423406025e-07,-1.156113553362529e-07,-2.848480248794287e-08
0.3417366946778712,-2.725460980504752e-07,-6.203550138441045e-08,-2.585484748329685e-08,-7.456603239593843e-09
0.3421368547418968,2.604211939102695e-06,-1.430786547293461e-07,-3.213353311114826e-07,-6.326483870699847e-08
0.3425370148059224,-5.276967268519356e-07,-2.857925134223884e-07,-1.765464260808579e-07,-3.996024166638682e-08
0.342937174869948,-9.003317846125373e-07,-2.510670859584851e-07,-9.760236440952354e-08,-2.565188103944574e-08
0.3433373349339736,-1.171042828494235e-06,-4.416751017292407e-07,-2.016904519627963e-07,-4.959500690473462e-08
0.3437374949979992,4.15412594789125e-08,5.475360766784568e-09,-3.073251874728515e-09,-9.820705055772031e-10
0.3441376550620248,-2.610040648308105e-07,-7.426256181074385e-08,-2.989325489684132e-08,-8.536060388889483e-09
0.3445378151260504,1.294634259464186e-07,2.346481169614757e-08,-8.897433814317384e-09,-3.16357970254803e-09
0.344937975190076,1.281394464369542e-07,3.252357343567821e-08,-9.349686013654438e-09,-4.705606766096273e-09
0.3453381352541016,-6.174818130699668e-07,-1.664535431722518e-07,-8.214321809222247e-08,-2.092713452677326e-08
0.3457382953181273,-8.512744967771647e-08,9.30426582221181e-09,4.327506562799502e-09,-2.997288429848541e-09
0.3461384553821529,-8.46275675701224e-06,-1.758715094772933e-06,-6.450260582594842e-07,-1.552191041737642e-07
0.3465386154461785,-3.187328436222166e-07,-3.08415928982243e-08,1.560659995534532e-08,1.273535091994498e-09
0.3469387755102041,4.147877696641548e-06,9.056641054594484e-07,-1.242443890525924e-08,7.432540435865587e-09
0.3473389355742297,-6.300771454257702e-07,-2.248410588283092e-07,-1.274513783325219e-07,-3.031199849044671e-08
0.3477390956382553,-2.508805469380673e-07,-8.424171197335927e-08,-3.62556708579897e-08,-1.017395002421472e-08
0.3481392557022809,-2.508372133596796e-06,-6.245613240049123e-07,-2.431528932225685e-07,-6.118595895851929e-08
0.3485394157663065,-2.310988932827078e-07,-2.710355575092676e-08,2.679775164755288e-09,6.331776649002897e-11
0.3489395758303321,4.748559416493708e-08,-3.570152195201715e-09,-8.868963261781198e-09,-2.541943816103838e-09
0.3493397358943577,-9.619322842790322e-07,-2.616322568302843e-07,-1.01976784676397e-07,-2.690975501010388e-08
0.3497398959583833,-2.178616521716582e-06,-5.188428278437939e-07,-1.907855176451791e-07,-4.867765074647254e-08
0.3501400560224089,-6.64250885322085e-07,-3.311572916644954e-07,-1.903223688229212e-07,-4.323317500245826e-08
0.3505402160864346,-7.372501486639428e-07,-1.878528636500466e-07,-8.665797975511948e-08,-2.203850682228037e-08
0.3509403761504602,1.002563317951048e-06,7.061551145218233e-08,8.343527140755619e-08,7.41509176835959e-09
0.3513405362144858,-8.111924405142259e-06,-1.794174243767004e-06,-6.208206394211212e-07,-1.574032232784484e-07
0.3517406962785114,3.387051740917132e-07,1.77386985318886e-08,-1.459232234212629e-08,-4.613837744530729e-09
0.352140856342537,-2.566481978959843e-07,-9.231535152803496e-08,-4.449030707608653e-08,-1.217145705998794e-08
0.3525410164065626,4.284226142174032e-06,2.44187365137297e-07,-2.576615218716255e-07,-4.310641567298313e-08
0.3529411764705883,1.195967396708869e-06,3.575159293439412e-08,4.062346120419606e-08,2.111426773354642e-09
0.3533413365346139,-1.427920733245125e-07,-2.393789933344484e-08,-2.231973164381899e-08,-6.409604124918692e-09
0.3537414965986395,-5.923353128716792e-07,-2.19142229304869e-07,-1.401911885562058e-07,-3.209757947216915e-08
0.3541416566626651,-1.708966901324139e-06,-5.586518697295355e-07,-2.762036480790737e-07,-6.813781831001224e-08
0.3545418167266907,-8.296698457646816e-07,-2.10805562127136e-07,-8.989390811374475e-08,-2.307130692473468e-08
0.3549419767907163,-1.081587787724127e-07,1.037580663431482e-08,-2.454588778547552e-08,-6.850534056512165e-09
0.3553421368547419,-3.969391568444095e-07,-9.565708517697598e-08,-5.401353814518819e-08,-1.424506252650681e-08
0.3557422969187675,-1.02313204480756e-06,-2.672836734985449e-07,-1.087550577929293e-07,-2.838976652430485e-08
0.3561424569827931,1.524594107412269e-07,8.029044006864748e-09,1.687854311433162e-08,5.910231285130718e-10
0.3565426170468187,-2.559401984763312e-07,-1.120661769365244e-08,-7.434940898494751e-09,-7.182640171199338e-10
0.3569427771108443,1.740530514731664e-06,6.475514204047453e-07,1.620948281251067e-07,3.042216940011029e-08
0.3573429371748699,-2.981555152151602e-06,-6.77520187027472e-07,-2.387751637508863e-07,-6.227351941913286e-08
0.3577430972388956,8.226745526806256e-06,8.125322352875458e-07,-5.527970449974557e-07,-9.8165995678206e-08
0.3581432573029212,7.930024937366068e-06,7.942277314661137e-07,-5.518977530581007e-07,-9.798190180293725e-08
0.3585434173669468,-5.786603343646745e-06,-1.416123202226041e-06,-5.860217858000457e-07,-1.344819271498841e-07
0.3589435774309724,1.539369484369503e-07,-1.690194047962044e-08,-2.377773893577363e-08,-6.797498260042857e-09
0.359343737494998,-9.94143011640474e-07,-3.938351178113942e-07,-1.999680506314989e-07,-4.643301928103917e-08
0.3597438975590236,-3.343370049059497e-07,-1.123465035485461e-07,-6.316043084212061e-08,-1.616833776647865e-08
0.3601440576230492,-1.486115226740855e-06,-4.477572076820507e-07,-1.756680173005039e-07,-4.418389015429858e-08
0.3605442176870748,1.332665106508897e-08,-2.908585181755873e-08,-2.303095321921359e-08,-6.369626421156337e-09
0.3609443777511004,-9.167999019732624e-07,-2.333657976560448e-07,-9.299305275297636e-08,-2.422512635123387e-08
0.361344537815126,-8.223797895607523e-06,-1.919693631539296e-06,-6.989103906902684e-07,-1.727191593720908e-07
0.3617446978791516,-4.567640004990465e-07,-2.23793005218302e-07,-1.514106959036266e-07,-3.368893310955477e-08
0.3621448579431772,-8.781011805128387e-07,-2.59414766200602e-07,-1.176076689053861e-07,-2.994984138872369e-08
0.3625450180072029,-1.383957124959872e-07,-3.893403403759422e-08,-2.208088043064743e-08,-6.126997383540351e-09
0.3629451780712285,3.946254540356158e-06,4.236346501566696e-07,-1.064170712519571e-07,-1.546793819819905e-08
0.3633453381352541,-2.548960502744523e-07,-1.200483574769426e-07,-7.099271516149159e-08,-1.775681316439056e-08
0.3637454981992797,-2.045955610708302e-07,-4.826618199723177e-08,-2.267726760401458e-08,-6.408093168469812e-09
0.3641456582633053,-3.370755876766841e-06,-9.014193364115318e-07,-3.948019711577333e-07,-9.552178477363905e-08
0.3645458183273309,-1.022776047406364e-06,-2.540271801878385e-07,-9.700359439345359e-08,-2.564773388565631e-08
0.3649459783913566,-1.53944168644162e-06,-4.685132399663255e-07,-2.059540642273812e-07,-4.984344940331003e-08
0.3653461384553822,-3.246722473407424e-06,-6.931733843683396e-07,-2.326586735355115e-07,-6.206486691342707e-08
0.3657462985194078,7.986665254022577e-07,5.501278649466053e-07,1.914353845186423e-07,3.024912931025209e-08
0.3661464585834334,-4.087802609868855e-07,-1.382137049204982e-07,-7.705949835880303e-08,-1.900461944244678e-08
0.366546618647459,-3.722224108735815e-06,-1.058295400018083e-06,-5.18211476048804e-07,-1.114804303892243e-07
0.3669467787114846,-7.29296004440501e-07,-2.593156729076393e-07,-1.276749342957011e-07,-3.140214689052712e-08
0.3673469387755102,-1.746660609808227e-07,-5.803961970652483e-08,-2.632776321650444e-08,-7.320628470337592e-09
0.3677470988395358,9.687870023252941e-07,5.528937993438068e-07,1.598003592462936e-07,2.746391699828506e-08
0.3681472589035614,-3.505843697090423e-07,-2.426287968639186e-07,-1.59517674442358e-07,-3.504389137768548e-08
0.368547418967587,4.434543585059062e-08,5.320866687248911e-09,-3.370275190296768e-09,-1.066620455836932e-09
0.3689475790316126,1.468275507862286e-07,2.529958998673033e-08,-9.747175835407158e-09,-3.426613009760565e-09
0.3693477390956382,-9.855210780033737e-07,-3.227305875235791e-07,-1.840438266732898e-07,-4.374724476304743e-08
0.3697478991596639,1.448605431774069e-07,3.548314246569629e-08,-1.03415336111018e-08,-5.092999083077619e-09
0.3701480592236895,-8.506344681956285e-08,1.070273962530316e-08,4.504561805800773e-09,-3.223008268836053e-09
0.3705482192877151,-1.110408209181009e-06,-2.698447158929273e-07,-1.029144105523418e-07,-2.738868329226832e-08
0.3709483793517407,-1.346975964516463e-07,-6.50706798326143e-08,-3.242886879624726e-08,-8.8305355415396e-09
0.3713485394157663,-3.40307320708113e-07,-3.257917967409025e-08,1.70617733570913e-08,1.465844159004258e-09
0.3717486994797919,2.547807350438658e-06,4.160226042051583e-07,1.071256945912362e-07,1.665895100670808e-08
0.3721488595438175,-8.269112670498165e-06,-1.937583092253583e-06,-7.221702955041706e-07,-1.739641285882481e-07
0.3725490196078431,-5.40347262384673e-07,-1.603230150051481e-07,-8.117206951949546e-08,-2.001795519431435e-08
0.3729491796718687,-2.434747637981295e-07,-2.791899453643459e-08,3.266177207984757e-09,2.128791034314585e-10
0.3733493397358943,9.751997524396189e-06,9.049703355679863e-07,-5.040378525680847e-07,-8.53880280753074e-08
0.3737494997999199,9.473993169552591e-06,8.889223338858715e-07,-5.031509189247128e-07,-8.518691560350177e-08
0.3741496598639456,6.391250964330887e-08,-1.504521299378007e-09,-9.121735119146249e-09,-2.551800798239183e-09
0.3745498199279712,-2.168564186436005e-06,-5.497888498533301e-07,-2.115988962916481e-07,-5.378573604707572e-08
0.3749499799919968,-7.817043499432829e-07,-2.489032103266473e-07,-1.375450517625284e-07,-3.249867415045175e-08
0.3753501400560224,-1.191809600361411e-07,-7.004980253648955e-08,-4.047897410123888e-08,-1.071592857098221e-08
0.375750300120048,-2.870814445967773e-06,-6.839095589106881e-07,-2.260922264199036e-07,-6.052931454681883e-08
0.3761504601840736,3.858353641288318e-07,2.256494494817904e-08,-1.497170952854618e-08,-4.709819197029466e-09
0.3765506202480993,-3.555277099377855e-06,-1.182787557059225e-06,-5.190129622427831e-07,-1.245744436090521e-07
0.3769507803121249,-3.998177456806045e-07,-2.764940472521808e-07,-1.64178436600988e-07,-3.634006962396832e-08
0.3773509403761505,-1.200453968285975e-06,-2.817281951802897e-07,-1.112572833219732e-07,-2.937119697722598e-08
0.3777511004401761,-6.430474349664863e-07,-1.844707555971663e-07,-8.417422717110927e-08,-2.101181103158927e-08
0.3781512605042017,-1.460771842062654e-07,-2.280620081763927e-08,-2.286182897547536e-08,-6.546791113722949e-09
0.3785514205682273,-2.883360210962904e-06,-8.198421485424232e-07,-3.433338329948873e-07,-7.649533228175013e-08
0.3789515806322529,-2.58293020843883e-07,-6.963044486285656e-08,-4.978865958366474e-08,-1.266106625885455e-08
0.3793517406962785,-1.111850255581776e-07,1.617171070627263e-08,-2.461699946577942e-08,-6.881077144105691e-09
0.3797519007603041,-1.308505542021543e-06,-3.710401830798332e-07,-2.308933816175835e-07,-5.115004349204681e-08
0.3801520608243297,2.01400886742314e-07,1.158209652211246e-08,1.155788109974155e-08,-2.023836235408711e-10
0.3805522208883553,-1.56924612350729e-07,-4.339715357601548e-09,-9.548487782634727e-09,-9.464691023309063e-10
0.3809523809523809,-6.943766836071041e-07,-2.447369679980972e-07,-1.449150833274305e-07,-3.309367558111311e-08
0.3813525410164066,1.84466476849686e-07,-1.303339721561449e-08,-2.306350894301427e-08,-6.671145562606789e-09
0.3817527010804322,2.134175703060085e-06,5.740478845689853e-07,1.781824935385117e-07,2.627872503097333e-08
0.3821528611444578,-7.447912340484654e-07,-2.087965685210323e-07,-8.739773653716092e-08,-2.222874592699344e-08
0.3825530212084834,-1.66233449024015e-07,-8.460898048149321e-08,-5.853733776845139e-08,-1.441806639809134e-08
0.382953181272509,-1.047072683468895e-06,-2.789888381549966e-07,-1.213233718403305e-07,-3.137742600671991e-08
0.3833533413365346,-8.756841420312032e-06,-1.87905947323338e-06,-7.192323466685433e-07,-1.671840315441521e-07
0.3837535014005602,-2.770134609256207e-06,-6.187056948150606e-07,-2.215635998918026e-07,-5.833636042380291e-08
0.3841536614645858,3.244751204171233e-08,-2.487234178379349e-08,-2.164432167166969e-08,-6.044952850245517e-09
0.3845538215286115,-6.642228168570926e-07,-3.227020689283186e-07,-1.661725291984532e-07,-3.80577007807861e-08
0.3849539815926371,2.466998768244007e-06,6.39316217678163e-07,1.570913415285414e-07,2.590552127642695e-08
0.3853541416566627,-2.385035783921113e-06,-5.563582515979323e-07,-2.23035273879808e-07,-5.736270161320749e-08
0.3857543017206883,-1.278500524703097e-07,-3.356789893298061e-08,-2.007293671543935e-08,-5.616569822244376e-09
0.3861544617847139,-4.972223029283085e-08,-8.891306918022063e-08,-6.574301723108682e-08,-1.578642175120605e-08
0.3865546218487395,-4.46586954259998e-06,-1.474635893167722e-06,-6.184327189783735e-07,-1.474102877992301e-07
0.3869547819127651,-8.805463497726781e-07,-2.321468017650631e-07,-9.198690748959944e-08,-2.384642384444885e-08
0.3873549419767907,-2.849781767172844e-06,-7.317024997324652e-07,-1.095685523842047e-07,-3.851093274638759e-08
0.3877551020408163,-6.010514251754911e-07,-2.489875063429484e-07,-1.485916031492947e-07,-3.315586176822521e-08
0.3881552621048419,-8.877166731831807e-07,-2.867866853656202e-07,-1.319834932852958e-07,-3.315479395035214e-08
0.3885554221688676,-1.908028514709053e-07,-4.130777079164809e-08,-2.024541523797086e-08,-5.750032681207444e-09
0.3889555822328932,9.640365295131435e-06,1.219499875657473e-06,-3.956192951776253e-07,-6.017150133456667e-08
0.3893557422969188,9.353520651413911e-06,1.205929267858276e-06,-3.946107640001858e-07,-5.991404907348635e-08
0.3897559023609444,-1.996797644954153e-07,-1.049210924065667e-07,-7.098702608340253e-08,-1.676857153261193e-08
0.39015606242497,-4.815485638735201e-07,-4.316663844519853e-07,-3.039773177726515e-07,-6.595097544274777e-08
0.3905562224889956,-1.419536762533687e-07,-4.922666215229597e-08,-2.37171017973932e-08,-6.550759088245115e-09
0.3909563825530212,-2.800567395919389e-06,-6.983915562546964e-07,-2.361008439726323e-07,-6.332689263135659e-08
0.3913565426170468,-1.045267929167432e-06,-3.818845851058569e-07,-1.69556665056123e-07,-4.083429541929947e-08
0.3917567026810724,-1.011703698191954e-06,-2.516275007219731e-07,-9.895794566462062e-08,-2.592011915829336e-08
0.392156862745098,-9.859829570652633e-06,-1.868328967742407e-06,-5.774656842503616e-07,-1.407531802503541e-07
0.3925570228091236,4.797066821369294e-08,5.96009808778653e-09,-3.589075512375729e-09,-1.139349469795908e-09
0.3929571828731492,1.558833312914054e-07,2.714939614091703e-08,-1.034831151183919e-08,-3.659303842398946e-09
0.3933573429371749,1.499950180451829e-07,3.77807531173567e-08,-1.075001095644291e-08,-5.416861245234741e-09
0.3937575030012005,-9.690313429486707e-07,-2.817213749893664e-07,-1.41716094102703e-07,-3.44011039542884e-08
0.3941576630652261,-3.182453119182307e-07,-1.249999737562343e-07,-7.41513496027472e-08,-1.749551867438941e-08
0.3945578231292517,-8.455423883390869e-08,-5.39189487043036e-08,-2.971847736594282e-08,-7.972454122992934e-09
0.3949579831932773,-1.023984210869665e-07,1.081670616106664e-08,5.637739571699409e-09,-3.350950684491954e-09
0.3953581432573029,-6.22719408589217e-07,-2.608244023220632e-07,-1.484718800607367e-07,-3.286385167803749e-08
0.3957583033213286,-2.167379359151621e-06,-4.964042239348837e-07,-2.29970254318415e-07,-5.426776064336307e-08
0.3961584633853542,-3.739833544235283e-07,-3.532630986073879e-08,1.915988606207505e-08,1.694404488152894e-09
0.3965586234493798,-1.112572607825398e-06,-3.311959620761239e-07,1.732031996172901e-09,-1.753426714480131e-08
0.3969587835134054,-2.61457177038763e-07,-2.91975692096803e-08,3.73331162791644e-09,2.939409959993189e-10
0.397358943577431,-6.61757207441011e-06,-1.748993029247926e-06,-7.079143435565839e-07,-1.654810893652167e-07
0.3977591036414566,-1.165300709096601e-06,-2.687991976569077e-07,-1.087530774371048e-07,-2.835066203845041e-08
0.3981592637054822,-5.234066811913743e-08,-5.62039962078172e-08,-3.758915012486407e-08,-9.763770159444317e-09
0.3985594237695078,7.731673198692027e-08,-3.128113472998966e-11,-9.687287524448532e-09,-2.665841855621522e-09
0.3989595838335334,-3.992658980466502e-07,-1.47094543705949e-07,-7.62457361794976e-08,-1.822250534170093e-08
0.399359743897559,-4.83735092729065e-07,-2.714312901242822e-07,-2.195618365818001e-08,-1.813891602230957e-08
0.3997599039615846,4.281493196773135e-07,2.621392358153626e-08,-1.552646898978779e-08,-4.914095559432354e-09
0.4001600640256102,-1.514984949737198e-06,-4.401778522771887e-07,-1.805506789353455e-07,-4.523775516547786e-08
0.4005602240896359,-8.725872644708265e-07,-2.824161233749212e-07,-1.481701990777522e-07,-3.495449999853731e-08
0.4009603841536615,-2.900037070291088e-06,-6.556036205555621e-07,-2.554133340276223e-07,-6.711286566954357e-08
0.4013605442176871,-5.413933912370613e-07,-6.177337690493837e-07,-3.902993043428045e-07,-8.506793797034907e-08
0.4017607042817127,-1.670872927910011e-07,-2.428671972827225e-08,-2.343439885276137e-08,-6.80004135459552e-09
0.4021608643457383,-1.992604359299895e-07,-5.22764445201573e-08,-4.660282469953162e-08,-1.157605455509328e-08
0.4025610244097639,-1.104780165797603e-05,-1.946218541263886e-06,-3.648776757381756e-07,-1.08428838502846e-07
0.4029611844737895,1.621011776136316e-07,1.165696603343317e-08,9.251316994649731e-09,-4.451780977470703e-10
0.4033613445378151,-1.326931432831848e-07,-9.740994135435456e-10,-8.41043544742385e-09,-9.141316004000919e-10
0.4037615046018407,-8.026732537518617e-07,-2.768771024280551e-07,-1.452733225395316e-07,-3.26948245625398e-08
0.4041616646658663,-1.049987596028124e-06,-2.70905430950984e-07,-1.203978365185055e-07,-3.087125272298926e-08
0.4045618247298919,-1.383768826373194e-07,1.90545730379409e-08,-2.45987808920704e-08,-7.042702790638353e-09
0.4049619847939175,-4.777932561702239e-07,-1.694920031920142e-07,-7.880204204208372e-08,-1.923854104685714e-08
0.4053621448579432,1.038961049394339e-05,1.550200923312949e-06,-3.318772904935413e-07,-4.497591845574189e-08
0.4057623049219688,1.008318179734013e-05,1.539218637778893e-06,-3.307558670596474e-07,-4.466400170119658e-08
0.4061624649859944,-8.05069775080155e-08,-6.569739078440845e-08,-5.476420396818357e-08,-1.314101391214264e-08
0.40656262505002,1.886050213225191e-07,-1.323801992975159e-08,-2.225495614701112e-08,-6.715821396779664e-09
0.4069627851140456,-5.904833343837307e-07,-3.638667702934635e-07,-2.402328350966825e-07,-5.187232002187232e-08
0.4073629451780712,2.226069644863954e-08,-2.555198745055104e-08,-2.030000936484345e-08,-5.952649232520012e-09
0.4077631052420969,-7.535739699300277e-07,-2.894227848881965e-07,-1.503823797570033e-07,-3.477606428181304e-08
0.4081632653061225,-9.937333941306456e-06,-2.085953971595208e-06,-6.415366225567081e-07,-1.60688461501016e-07
0.4085634253701481,-5.99067523819826e-07,-1.914972456990044e-07,-8.308853977094196e-08,-2.0759629685264e-08
0.4089635854341737,6.942582787290899e-08,-6.63040720185003e-08,-6.110088088187203e-08,-1.424380584069521e-08
0.4093637454981993,-9.403240161161876e-07,-2.877592805337353e-07,-1.324948358623172e-07,-3.317884363074567e-08
0.4097639055622249,-1.498701181648502e-06,-5.407963735809868e-07,-2.010628171392513e-07,-5.181925272934167e-08
0.4101640656262505,-1.53568228472776e-07,-3.395194255344224e-08,-1.837944455843552e-08,-5.419399175182172e-09
0.4105642256902761,-1.007278417238613e-06,-2.993919894181495e-07,-1.429568731003731e-07,-3.329906894638068e-08
0.4109643857543017,-3.30175884511261e-06,-6.935763582817487e-07,-2.771206006661246e-07,-6.912609656376817e-08
0.4113645458183273,-9.151445565493941e-06,-1.549729884426134e-06,-2.518624929414815e-07,-8.528090461196664e-08
0.4117647058823529,-2.294400052557497e-06,-9.284890605331647e-07,-5.07974344715428e-07,-1.104956587725784e-07
0.4121648659463786,-2.144527538530078e-07,-4.092196687297605e-08,-1.842957406503366e-08,-5.494431228778822e-09
0.4125650260104042,-8.213505775602837e-08,-7.96502180363163e-08,-6.526676032895395e-08,-1.489786056448873e-08
0.4129651860744298,-7.266721423569655e-07,-2.1042499171585e-07,-9.022286179191858e-08,-2.286428629099475e-08
0.4133653461384554,-9.022228433948111e-06,-1.583480447508652e-06,-2.944095219939953e-07,-9.022416222257685e-08
0.413765506202481,-7.523349400124992e-07,-2.999289464365238e-07,-1.484887257424013e-07,-3.402638824814119e-08
0.4141656662665066,-1.126802858254491e-06,-2.904438099448542e-07,-1.434322590170781e-07,-3.49220808194425e-08
0.4145658263305322,-1.507826271308302e-07,-4.795484954801063e-08,-2.204376629695482e-08,-6.272065090632735e-09
0.4149659863945578,4.947274114538426e-07,-2.926931693228596e-07,-2.591252378891339e-07,-5.187737438310722e-08
0.4153661464585834,-1.331241844977544e-05,-2.473909375845179e-06,-4.858468633104244e-07,-1.455394546032989e-07
0.415766306522609,-1.877609854315183e-07,-9.662949564512813e-08,-6.718097251970772e-08,-1.525316349397223e-08
0.4161664665866346,-1.865885218829342e-06,-5.205464490767148e-07,-2.33575362612983e-07,-5.930779075037829e-08
0.4165666266506602,5.355745580066467e-08,7.377098592646539e-09,-3.726205052456359e-09,-1.198658317708462e-09
0.4169667867146859,-7.597811825892136e-08,-5.130951524050003e-08,-2.817462347884313e-08,-7.68381083129059e-09
0.4173669467787115,1.574783240411004e-07,2.905831235460032e-08,-1.069038781938459e-08,-3.855355813347324e-09
0.4177671068427371,-1.216706058701485e-06,-3.165091215080656e-07,-1.480184109404136e-07,-3.536675426673308e-08
0.4181672669067627,1.425603050127976e-07,3.956066018407648e-08,-1.056421530443321e-08,-5.665580642953441e-09
0.4185674269707883,-8.982321301629544e-07,-2.287962255589523e-07,-1.006566052145189e-07,-2.545311575343846e-08
0.4189675870348139,-1.336548547318379e-07,9.95230623575089e-09,7.741803122407013e-09,-3.365056885201841e-09
0.4193677470988396,1.093344185306152e-05,1.246140758131655e-06,-4.021693625676594e-07,-5.906438875938018e-08
0.4197679071628652,1.060505358674916e-05,1.235413750302977e-06,-4.011407989947617e-07,-5.874847881471131e-08
0.4201680672268908,-4.200218310343064e-07,-3.872119242392572e-08,2.191709938453523e-08,1.984736155087118e-09
0.4205682272909164,-2.029941684630902e-06,-6.030918112963024e-07,-2.821058117889225e-07,-6.671707131041331e-08
0.420968387354942,-1.093118303861776e-06,-3.004811986618541e-07,-1.506361001742799e-07,-3.592529940822442e-08
0.4213685474189676,-2.8037543686417e-07,-3.042831428154289e-08,4.24635850111426e-09,3.5175517938727e-10
0.4217687074829932,-4.113560378078518e-08,-5.210171601171383e-08,-3.604662675272503e-08,-9.444847879730947e-09
0.4221688675470188,-2.431055654140978e-07,-1.149888536744324e-07,-6.801659688745895e-08,-1.559885768927313e-08
0.4225690276110444,-9.147616413038168e-07,-3.080322453257045e-07,-1.429782162118392e-07,-3.3129107176586e-08
0.42296918767507,-5.91303813507001e-06,-1.435097605756328e-06,-4.927458194155157e-07,-1.204356244789782e-07
0.4233693477390956,8.869990292839903e-08,1.446257826039382e-09,-1.035785518054083e-08,-2.822988741037868e-09
0.4237695078031212,1.536114608481119e-07,1.090286859342909e-08,7.617192898772964e-09,-5.130351786685025e-10
0.4241696678671469,-1.055623158401062e-07,4.03677524334853e-10,-7.381662795768147e-09,-8.091400066365834e-10
0.4245698279311725,4.672505557456312e-07,2.945204956668627e-08,-1.60177487160669e-08,-5.152032869930937e-09
0.4249699879951981,-7.751395473710033e-07,-2.317929055145323e-07,-1.13231880599691e-07,-2.823248421189903e-08
0.4253701480592237,-2.039367303436753e-07,-4.578454387086657e-08,-4.478149545725804e-08,-1.117167654964311e-08
0.4257703081232493,-2.026957471412015e-07,-2.729721283087527e-08,-2.376776311821294e-08,-7.080482837898996e-09
0.4261704681872749,-2.839760018044356e-07,-1.330672187284354e-07,-6.945279127863975e-08,-1.626020589671421e-08
0.4265706282513005,1.361824110926329e-07,-3.468324712315378e-07,-3.186676693994158e-07,-6.077189074151256e-08
0.4269707883153261,-1.333947893113913e-05,-2.301079457354091e-06,-4.285289687017867e-07,-1.361650089421707e-07
0.4273709483793517,-7.998274118500129e-07,-3.855389027060394e-07,-1.629006254198983e-07,-3.983898185380569e-08
0.4277711084433773,-1.853039300761947e-07,2.028248423303243e-08,-2.419010214883464e-08,-7.231661787244575e-09
0.4281712685074029,-2.979435942204986e-06,-6.49118880918768e-07,-2.766384877814521e-07,-6.741876469301478e-08
0.4285714285714285,-1.019521411988852e-06,-3.174169442100877e-07,-1.533675827647597e-07,-3.615700458294048e-08
0.4289715886354542,-7.150719110387207e-08,-5.899804147689638e-08,-5.233157384443636e-08,-1.258206104763652e-08
0.4293717486994798,-1.084932881212627e-06,-3.151729140478637e-07,-1.375735813950266e-07,-3.261464226293295e-08
0.4297719087635054,-1.403847803650316e-05,-2.453599768319103e-06,-5.005408051047204e-07,-1.484701326812281e-07
0.430172068827531,1.766612148058348e-07,-1.588952445022616e-08,-2.098516049268732e-08,-6.810710976467941e-09
0.4305722288915566,-6.779493876311006e-07,-2.546705996877897e-07,-1.263970693732608e-07,-3.086939253045934e-08
0.4309723889555822,-3.746500083670461e-07,-1.506070824545409e-07,-7.285212091066773e-08,-1.748398226683518e-08
0.4313725490196079,-9.671368040801364e-07,-4.968780146511035e-07,-2.730541440545273e-07,-6.017614544747139e-08
0.4317727090836335,-1.004087005080671e-05,-2.058659621599625e-06,-3.830812045038549e-07,-1.203951925512598e-07
0.4321728691476591,-1.013223926702471e-08,-2.928842421531067e-08,-1.859434138027179e-08,-5.955032452137952e-09
0.4325730292116847,1.031556340420544e-07,-5.70808017706787e-08,-5.773964969298738e-08,-1.345297181557809e-08
0.4329731892757103,-2.028911886844484e-07,-3.794807634416391e-08,-1.651587972543305e-08,-5.380730049990532e-09
0.4333733493397359,-1.057229948331362e-06,-3.369042128739431e-07,-1.520362462889919e-07,-3.579311024509549e-08
0.4337735094037615,6.187715297541061e-06,3.14815481537422e-07,-5.973143221027092e-07,-1.051649740048684e-07
0.4341736694677871,5.762656598564943e-06,3.011630427229353e-07,-5.966234654983184e-07,-1.049171735434426e-07
0.4345738295318127,-8.06309008652985e-07,-3.243922748072903e-07,-1.925212596729827e-07,-4.593823945083408e-08
0.4349739895958383,-4.720663048618454e-07,-1.651028144444329e-07,-7.938852034115455e-08,-1.936645697612095e-08
0.4353741496598639,-9.515361671289624e-07,-2.627809287311507e-07,-1.38367277204593e-07,-3.297464097455895e-08
0.4357743097238895,-6.100211538720761e-08,-6.880979317322357e-08,-6.079878736294467e-08,-1.381293140444501e-08
0.4361744697879152,-2.651260985529253e-07,-4.484629527382472e-08,-1.672357420386265e-08,-5.47515471212993e-09
0.4365746298519408,-2.232032850421955e-06,-6.541495761503127e-07,-2.863219936557664e-07,-6.304178432574554e-08
0.4369747899159664,-1.241339635017636e-06,-3.07449050948345e-07,-1.381671314617023e-07,-3.302173972536802e-08
0.437374949979992,-2.223615708314453e-06,-6.458536548591742e-07,-3.027703198614662e-07,-7.194663432335312e-08
0.4377751100440176,-1.87102976055594e-07,-5.178339444539604e-08,-2.076481864517777e-08,-6.312000213892541e-09
0.4381752701080432,-1.633989459869232e-07,-8.356414073008247e-08,-6.150369654102999e-08,-1.383303055326025e-08
0.4385754301720688,-6.295026485285489e-07,-1.801387846980324e-07,-8.954895969713198e-08,-2.181220391028057e-08
0.4389755902360944,-1.250263427447821e-06,-3.512844765317273e-07,-1.471259634858294e-07,-3.525329836769297e-08
0.43937575030012,-1.141954169117615e-05,-2.188303261817447e-06,-4.034964499182347e-07,-1.325867784813897e-07
0.4397759103641457,-7.307208088832333e-07,-4.193169974928105e-07,-2.770761703145657e-07,-5.528529223340219e-08
0.4401760704281713,-9.7991936680855e-07,-2.811872619002471e-07,-1.464093418524152e-07,-3.437120745163298e-08
0.4405762304921969,-1.012906609030483e-07,-5.476287625833247e-08,-2.728808507893813e-08,-7.79449476216924e-09
0.4409763905562225,1.051416939885077e-07,1.028854043471375e-08,6.398095884546936e-09,-5.744193408992576e-10
0.4413765506202481,-9.778282014258858e-08,1.84343586733798e-09,-6.127742980504427e-09,-7.701020288894752e-10
0.4417767106842737,5.610416838487789e-08,9.476981242859187e-09,-3.793376951394938e-09,-1.246609632733893e-09
0.4421768707482993,1.597159526369966e-07,3.121142739655806e-08,-1.079131685510368e-08,-4.019404622667729e-09
0.4425770308123249,1.274498713505623e-07,4.115759226782805e-08,-9.838717303563845e-09,-5.845213531209327e-09
0.4429771908763505,-1.239476363255581e-05,-2.422439845334723e-06,-4.98530793693646e-07,-1.509075549104417e-07
0.4433773509403762,-1.962467576466526e-07,-9.872661760737771e-08,-6.116594264277247e-08,-1.382828284320217e-08
0.4437775110044018,-1.775814469943148e-07,8.585434204815849e-09,1.074388389214631e-08,-3.265341821773223e-09
0.4441776710684274,-1.824295725000491e-06,-4.6424347014029e-07,-2.394408527027715e-07,-5.442124001266999e-08
0.444577831132453,-4.727394929495691e-07,-4.224435638462024e-08,2.539607729235682e-08,2.365333707681387e-09
0.4449779911964786,-6.249134009473234e-08,-5.50962642664819e-08,-3.529575726226379e-08,-9.599171289661685e-09
0.4453781512605042,-7.068453568734758e-07,-3.469938276408655e-07,-1.463207141659592e-07,-3.52319589535176e-08
0.4457783113245298,-4.555199403100055e-07,-1.787924259030709e-07,-1.020288475475422e-07,-2.450999628980403e-08
0.4461784713885554,-3.1198513911456e-07,-3.120616808776681e-08,4.904745647590642e-09,4.40023070122825e-10
0.446578631452581,-5.611194874004164e-06,-1.177617519202871e-06,-1.742581165219555e-07,-6.086735300568173e-08
0.4469787915166066,-1.900055837281007e-06,-6.379170928078026e-07,-3.097751244581734e-07,-7.138711782818772e-08
0.4473789515806322,9.9648365256608e-08,3.643166127319866e-09,-1.091130260478554e-08,-2.954918463113637e-09
0.4477791116446579,-9.695421879057675e-07,-3.087197799878355e-07,-1.499455098710977e-07,-3.505148702523205e-08
0.4481792717086835,-2.511007437824962e-07,-4.769107936146972e-08,-4.387766571382338e-08,-1.130984423641742e-08
0.4485794317727091,-2.107554201294269e-07,-1.126002605513565e-07,-6.157340341937448e-08,-1.41465345837623e-08
0.4489795918367347,5.035070887931634e-07,3.329636187204845e-08,-1.622257971617376e-08,-5.345240457127842e-09
0.4493797519007603,-1.41332955819791e-06,-3.614914346269969e-07,-1.423101903139462e-07,-3.497767155136298e-08
0.4497799119647859,-2.485998470870325e-07,-3.038996452841983e-08,-2.363905247578702e-08,-7.296157463600146e-09
0.4501800720288116,2.1012392535508e-07,-6.279920925299236e-07,-8.359526163230119e-07,-1.643330423282731e-07
0.4505802320928372,-3.939956299446811e-07,-6.460554976355489e-07,-8.357575971418934e-07,-1.642001365792341e-07
0.4509803921568628,-3.201483660570631e-07,-2.022905044174682e-07,-1.151737042809656e-07,-2.711028364948162e-08
0.4513805522208884,-1.10956259935431e-07,-6.219306539279216e-08,-5.086726849623539e-08,-1.263493411184663e-08
0.451780712284914,-1.727342244236039e-06,-4.821967548467188e-07,-2.052749572246078e-07,-4.295724035153329e-08
0.4521808723489396,-2.462549389424677e-07,2.16188006956316e-08,-2.314993812560348e-08,-7.336680930391656e-09
0.4525810324129652,-2.759203132335081e-07,-1.252515363025285e-07,-6.406348468480699e-08,-1.504522858850748e-08
0.4529811924769908,-5.980685734232293e-07,-2.375247021091802e-07,-1.673062868258537e-07,-3.84864848221701e-08
0.4533813525410164,1.501415924288448e-07,-1.884508909209885e-08,-1.89786916816603e-08,-6.815730503516623e-09
0.453781512605042,-7.77257214646256e-07,-4.764065457465784e-07,-2.745320203757496e-07,-6.128431119571081e-08
0.4541816726690676,-1.098306395191072e-06,-3.400604551675312e-07,-1.497389739256668e-07,-3.52430198250573e-08
0.4545818327330932,8.268634391970434e-08,-5.923831373963817e-08,-5.541263053262115e-08,-1.335194849657067e-08
0.4549819927971189,-6.035601970802853e-08,-3.353575796919349e-08,-1.614514534082149e-08,-5.874951557086474e-09
0.4553821528611445,-1.520562847916509e-06,-3.50992589326482e-07,-1.428789384121935e-07,-3.531018770211839e-08
0.4557823129251701,-7.156856891132996e-06,-1.397216708723832e-06,-2.194070538206277e-07,-8.071327627623777e-08
0.4561824729891957,-6.285996432355772e-07,-2.099995152819687e-07,-1.271378532621965e-07,-2.919945060965238e-08
0.4565826330532213,-2.315984596876441e-06,-6.398789379126242e-07,-3.148497976589009e-07,-6.905186964168796e-08
0.4569827931172469,-3.477540839095322e-07,-1.342422188692517e-07,-6.978855937864529e-08,-1.662129768652862e-08
0.4573829531812725,-2.709685077087239e-07,-4.264515810184459e-08,-1.396413606584266e-08,-5.281661793425015e-09
0.4577831132452981,-7.928216244251386e-06,-1.612980389054479e-06,-3.108548549529725e-07,-9.823106838709016e-08
0.4581832733093237,-1.048913257103159e-07,-7.103036497040723e-08,-5.752704800552918e-08,-1.351362565296437e-08
0.4585834333733493,-3.354014002260161e-07,-4.978094129143411e-08,-1.445368401214654e-08,-5.430581297863269e-09
0.4589835934373749,-3.495421579687562e-06,-7.088515451530649e-07,-7.454400305601119e-08,-2.929407635697524e-08
0.4593837535014005,1.112119405611179e-07,9.102372424264181e-09,5.339545103513088e-09,-5.870447104301371e-10
0.4597839135654262,-6.763094309615661e-08,2.752653613303039e-09,-4.66439035961922e-09,-6.428006555277199e-10
0.4601840736294518,-1.408373213601603e-06,-3.662128613145483e-07,-1.463987308768148e-07,-3.542780475982584e-08
0.4605842336934774,-1.558968648252423e-06,-3.449127318416434e-07,-2.060366825869781e-07,-4.409881004593648e-08
0.460984393757503,-4.888128488433279e-07,-1.44106329367879e-07,-7.918477530805006e-08,-1.876860233516189e-08
0.4613845538215286,-6.578345972812891e-07,-2.309512154769618e-07,-1.350285602441235e-07,-3.060985367956617e-08
0.4617847138855542,-2.146945846982227e-07,-8.526082657805488e-08,-5.730812366459227e-08,-1.331604022893197e-08
0.4621848739495799,-2.466248547370961e-07,-5.710932927683714e-08,-1.909100698157385e-08,-6.371332675446279e-09
0.4625850340136055,-5.99248253933328e-07,-5.221171198554335e-07,-2.968276649601804e-07,-6.515254933925403e-08
0.4629851940776311,-8.64386264235307e-07,-3.852401410729452e-07,-1.488829848205761e-07,-3.688871083844225e-08
0.4633853541416567,-9.255629332250591e-07,-1.061361931931897e-06,-9.98541136982829e-07,-2.031364744822769e-07
0.4637855142056823,-1.725497687429052e-06,-1.083385066177819e-06,-9.988450657334606e-07,-2.030947131886434e-07
0.4641856742697079,-1.508092460694813e-07,-6.032913296131348e-08,-2.615590076817462e-08,-7.974791978099882e-09
0.4645858343337335,-2.353343000449093e-07,-9.887777345816542e-08,-5.620700319381901e-08,-1.309668842262141e-08
0.4649859943977591,-3.284680328245775e-06,-7.023501672386547e-07,-2.37032405129121e-07,-5.50832455875357e-08
0.4653861544617847,6.205878465268339e-08,1.210342137282955e-08,-3.827120052748669e-09,-1.291280475557301e-09
0.4657863145258103,-2.57358841226929e-07,-1.356382617952887e-07,-9.081014425397848e-08,-2.115638676464739e-08
0.4661864745898359,1.588400417670509e-07,3.372276734279944e-08,-1.077820534688408e-08,-4.175049925098431e-09
0.4665866346538615,-1.677070029895439e-06,-3.884253186502683e-07,-1.438954667784379e-07,-3.604634915822723e-08
0.4669867947178872,1.081704075554315e-07,4.30559725137038e-08,-8.780432803941028e-09,-5.994638564250187e-09
0.4673869547819128,-1.095003222201317e-07,-6.09781478464556e-08,-3.441396619569328e-08,-9.876413280735425e-09
0.4677871148459384,-6.506752648856209e-07,-2.63603500934505e-07,-1.384315599945494e-07,-3.136574470605674e-08
0.468187274909964,-2.288539638027226e-07,7.306002980589003e-09,1.439880156014871e-08,-3.088436412761512e-09
0.4685874349739896,-5.374755755918937e-07,-4.553879891937435e-08,2.947476491082472e-08,2.846233025869977e-09
0.4689875950380152,-3.387774692183258e-07,-3.105231262549671e-08,5.908443597167493e-09,6.022820685017658e-10
0.4693877551020408,-3.999605849286542e-06,-7.358511166963392e-07,-7.474951033924378e-08,-3.590781548443191e-08
0.4697879151660664,-2.289980808510524e-07,-1.101229561896012e-07,-5.607305442974698e-08,-1.321395745097494e-08
0.470188075230092,-1.440449891218473e-07,-3.131917884548882e-07,-2.34193664497264e-07,-4.850377173277655e-08
0.4705882352941176,1.163768505102711e-07,7.208517380003713e-09,-1.119872963411304e-08,-3.015415011926858e-09
0.4709883953581432,-3.35433005362904e-07,-5.353575304831456e-08,-4.29791488873378e-08,-1.162837871688893e-08
0.4713885554221688,-6.638947405467382e-07,-2.53735863826081e-07,-1.64515067908193e-07,-3.862001190709201e-08
0.4717887154861945,-6.965501688083871e-08,-1.562223722526194e-07,-1.029227906711061e-07,-2.342283033971524e-08
0.4721888755502201,5.487510200359121e-07,3.88640173204828e-08,-1.604723862266915e-08,-5.449413850027734e-09
0.4725890356142457,-1.721043634471269e-06,-6.176392768379552e-07,-3.243242130800705e-07,-6.944214859418191e-08
0.4729891956782713,-4.311532225120523e-06,-8.514723248973769e-07,-1.366644674744039e-07,-4.606543682969358e-08
0.4733893557422969,-2.950049347266783e-07,-3.208305105070725e-08,-2.30175631643637e-08,-7.400736496235587e-09
0.4737895158063225,-8.084852996557245e-07,-3.01875849967911e-07,-1.384618955840679e-07,-3.176238132741786e-08
0.4741896758703482,-1.922352989116284e-07,-7.061193079265028e-08,-4.949864043648642e-08,-1.293199517580228e-08
0.4745898359343738,-2.768962197774157e-07,-1.193445889644244e-07,-5.812564900798745e-08,-1.391702211501467e-08
0.4749899959983994,-1.876705636223683e-06,-3.877686714232102e-07,-1.474110746743002e-07,-3.733655766078556e-08
0.475390156062425,-4.213827089689379e-06,-8.026221675211726e-07,-1.197162899387048e-07,-4.038578853676292e-08
0.4757903161264506,-3.078659310541648e-07,2.506667672039801e-08,-2.146068876782617e-08,-7.296089778350202e-09
0.4761904761904762,1.264464946597221e-07,-1.96378320594435e-08,-1.616425137033657e-08,-6.640409920156483e-09
0.4765906362545018,-3.923850153082298e-07,-1.587830964347571e-07,-1.137076327107499e-07,-2.513905266430283e-08
0.4769907963185274,1.341392979277239e-08,-6.801273626414847e-08,-5.330961573028504e-08,-1.357270873268038e-08
0.477390956382553,7.007796725535873e-08,9.611351057559701e-09,4.16122212578907e-09,-4.963386563782811e-10
0.4777911164465786,-5.797545251763856e-08,5.139509365951067e-09,-3.149073018846638e-09,-5.737794970441404e-10
0.4781912765106042,2.0692013312868e-06,-7.411267229312592e-07,-9.94472114764727e-07,-1.947950830641068e-07
0.4785914365746298,1.102897697096115e-06,-7.644383866290849e-07,-9.951552161662156e-07,-1.947515629020762e-07
0.4789915966386555,-3.283250068605499e-07,-1.240538144996849e-07,-6.338064078749293e-08,-1.52807063427164e-08
0.4793917567026811,-1.117293739157898e-07,-3.534393347262593e-08,-1.27693312475518e-08,-5.579900135954346e-09
0.4797919167667067,-1.592373273096344e-06,-3.430147652139311e-07,-1.946712933547204e-07,-4.181474688558498e-08
0.4801920768307323,3.941922356680047e-07,-3.288161322830853e-07,-2.549506222698364e-07,-5.117830291182415e-08
0.4805922368947579,-1.194196834878722e-06,-3.360126130554691e-07,-1.35939432407271e-07,-3.238221952050786e-08
0.4809923969587835,-1.977501065788685e-07,-8.138129128235772e-08,-5.464787426066121e-08,-1.363495831094836e-08
0.4813925570228091,-3.446941775238428e-07,-4.467130149439095e-08,-1.041125765300376e-08,-4.939627397905663e-09
0.4817927170868347,-3.668566706004575e-06,-7.982938128720725e-07,-2.566549935610761e-07,-6.08435395522978e-08
0.4821928771508603,-1.225418427233543e-06,-4.355714303926119e-07,-1.55532290855285e-07,-3.974490724461108e-08
0.4825930372148859,-3.895246590358512e-07,-1.76589662906333e-07,-1.201719694779327e-07,-2.615579464888047e-08
0.4829931972789115,-4.072266740879041e-07,-5.176722003548536e-08,-1.109669450804031e-08,-5.124212462585019e-09
0.4833933573429372,-4.713505156488613e-07,-1.297592339363944e-07,-7.215547962949635e-08,-1.71700483398081e-08
0.4837935174069628,-3.657635636174672e-06,-6.694074018626895e-07,-8.707463022323412e-08,-3.590697938894794e-08
0.4841936774709884,-3.257284223545616e-07,-9.688899217098908e-08,-5.385984844164523e-08,-1.334815101655345e-08
0.484593837535014,-3.059558740430132e-07,-5.938560683962169e-08,-1.63125939124215e-08,-6.161936155712005e-09
0.4849939975990396,-3.642925425172098e-06,-7.164984299114761e-07,-1.248589199253209e-07,-4.053001637001164e-08
0.4853941576630652,-1.548908913863754e-06,-3.684955236679006e-07,-1.353196893675922e-07,-3.37350572201836e-08
0.4857943177270909,-4.003334250368405e-09,-2.759198120675425e-07,-2.1124578187929e-07,-4.29660042179081e-08
0.4861944777911165,-1.910190338901848e-07,-1.146011939699432e-07,-8.274163435883496e-08,-1.921883243529034e-08
0.4865946378551421,-1.972894057191274e-07,-6.285753490847268e-08,-2.394392841994155e-08,-7.891163892452217e-09
0.4869947979191677,-3.42820646141091e-07,-2.075591225444778e-07,-1.221442318036145e-07,-2.653343813164275e-08
0.4873949579831933,-3.429177706365306e-07,-1.10893604193239e-07,-5.249296480624161e-08,-1.307426020679376e-08
0.4877951180472189,-5.716388618563215e-07,-4.242499733063094e-07,-2.913498175055491e-07,-5.671393201946135e-08
0.4881952781112445,-1.062154803193683e-06,-3.017786033720327e-07,-1.711721788328626e-07,-4.174446067055107e-08
0.4885954381752701,-5.243888429014901e-06,-9.68157186286993e-07,-1.6163511256853e-07,-5.335206495648428e-08
0.4889955982392957,6.946213451656475e-08,1.482837051862238e-08,-3.900184641143438e-09,-1.348433488920819e-09
0.4893957583033213,-1.627143161728021e-07,-6.416203854678176e-08,-3.252776036855193e-08,-9.905233773760982e-09
0.4897959183673469,1.593914787372626e-07,3.674451862222031e-08,-1.087593205792155e-08,-4.369210552851786e-09
0.4901960784313725,9.324392995105617e-08,4.580994163759208e-08,-7.820420752641061e-09,-6.195339015733787e-09
0.4905962384953982,-2.739116129607777e-07,6.870327970364513e-09,1.821285871636648e-08,-2.922827856329593e-09
0.4909963985594238,-3.196391921449353e-07,-1.215097547266475e-07,-5.242963510915632e-08,-1.31765632653386e-08
0.4913965586234494,5.826553359513124e-06,-2.851599558067883e-08,-8.289108711741862e-07,-1.454961281561967e-07
0.491796718687475,4.863799971129992e-06,-4.819264018229362e-08,-8.295849243869912e-07,-1.453648715717291e-07
0.4921968787515006,-5.964878468488136e-07,-4.839351773892625e-08,3.396942000600472e-08,3.403030259054428e-09
0.4925970388155262,3.621698693491267e-08,-1.322711229720444e-07,-9.338581522433164e-08,-2.105418557502205e-08
0.4929971988795518,-1.851479936420708e-06,-3.784071881204365e-07,-1.42096472467352e-07,-3.605375604412993e-08
0.4933973589435774,-3.608881717099131e-07,-3.016715476170143e-08,7.226168009273905e-09,8.506909792435325e-10
0.493797519007603,-4.272329371563799e-07,-5.689932923939625e-08,-4.109713524556245e-08,-1.172020203515701e-08
0.4941976790716286,-4.686193443858258e-07,-2.448732658964206e-07,-1.210461252338252e-07,-2.663058352913845e-08
0.4945978391356542,1.392290260849841e-07,1.220655609193483e-08,-1.127349749300741e-08,-3.002185334591322e-09
0.4949979991996799,8.120142274575808e-08,1.020044705195994e-08,2.375193739111628e-09,-4.375090470702143e-10
0.4953981592637055,-1.515606027188743e-08,7.134617828927533e-09,-2.418932611360483e-09,-7.181065983685694e-10
0.4957983193277311,6.109136588261284e-07,4.668658546622588e-08,-1.564504193465835e-08,-5.482317880242683e-09
0.4961984793917567,7.12648806906433e-07,-2.485269758509369e-07,-2.217676952955929e-07,-4.23049318357916e-08
0.4965986394557823,-3.573461964091481e-07,-1.294641471459516e-07,-5.475291664297665e-08,-1.388572579479014e-08
0.4969987995198079,-2.861209488813566e-07,-7.721579037518971e-08,-4.72159508015325e-08,-1.303173085113864e-08
0.4973989595838335,-2.057618386303701e-06,-3.995597037710465e-07,-1.981237759858358e-07,-4.443552461604914e-08
0.4977991196478592,-2.684284661803347e-06,-6.548642248811101e-07,-2.233810427088643e-07,-4.947546710149713e-08
0.4981992797118848,-3.279151866236034e-07,-3.155562620087572e-08,-2.219655636473243e-08,-7.427546627812936e-09
0.4985994397759104,-3.129884892435715e-07,-1.287970506185188e-07,-1.023432100311368e-07,-2.223636468259618e-08
0.498999599839936,-4.546416522047141e-06,-8.543039978245855e-07,-1.505092304910269e-07,-5.389038401077199e-08
0.4993997599039616,-7.892740162950136e-07,3.192072597117903e-08,-1.948605542542444e-08,-7.142859052202662e-09
0.4997999199679872,-7.102561637728176e-08,-7.568343806782639e-08,-5.037364754313552e-08,-1.363405861326101e-08
0.5002000800320128,-8.56099846547595e-07,-2.780737822863768e-07,-1.178473722215569e-07,-2.713112603421653e-08
0.5006002400960384,-1.105249102530603e-07,-1.317147243862185e-07,-6.021419950142137e-08,-1.523588765123972e-08
0.501000400160064,-1.634415299766325e-07,-1.712784472147273e-08,-1.290738639322098e-08,-6.30177331044329e-09
0.5014005602240896,-1.238335986434768e-06,-4.470842654936335e-07,-1.538407426408834e-07,-3.973587426846931e-08
0.5018007202881153,-5.105426577855678e-06,-9.07467380407941e-07,-1.897419296269808e-07,-5.945667375456442e-08
0.5022008803521408,-1.297011150937752e-07,-3.269590179434865e-08,-8.71642513796406e-09,-5.054265581802992e-09
0.5026010404161665,-2.814396198751009e-07,-1.415561494571601e-07,-1.066069859280604e-07,-2.264224524777608e-08
0.503001200480192,-3.277891155219446e-07,-9.183689634490546e-08,-5.112644454082669e-08,-1.365059925892249e-08
0.5034013605442177,-3.83736811084933e-07,-4.146221775007563e-08,-5.925794487853646e-09,-4.297889197393815e-09
0.5038015206082433,-5.453286069909724e-07,-1.359329681915906e-07,-6.89104276535101e-08,-1.704748082546147e-08
0.5042016806722689,-1.061809265612581e-07,-3.017350307915974e-07,-2.511806035840292e-07,-4.496068861760821e-08
0.5046018407362945,-4.51072068198352e-06,-8.957377322377492e-07,-1.278383532647605e-07,-4.51327511542452e-08
0.5050020008003201,-3.95864209572922e-07,-3.248017108762439e-07,-2.069164320439366e-07,-4.39961465625759e-08
0.5054021608643458,-1.209917020342121e-06,-3.114278778287715e-07,-1.175141784785299e-07,-2.863137979456687e-08
0.5058023209283713,-4.536971302251758e-07,-4.789714940910727e-08,-6.635833357729854e-09,-4.456995445212954e-09
0.506202480992397,6.53217588652738e-06,2.847471989110966e-07,-6.15589376800431e-07,-9.635144733865846e-08
0.5066026410564226,5.827740651609773e-06,2.720963519057448e-07,-6.157282983143361e-07,-9.61528168559633e-08
0.5070028011204482,-4.725226109762509e-07,-1.097729716636475e-07,-4.992715315531767e-08,-1.334702535694566e-08
0.5074029611844738,-1.213735567246945e-06,-3.170846707740211e-07,-1.72605443579706e-07,-4.287855911209554e-08
0.5078031212484994,-1.794968780742507e-07,-1.677912387318534e-07,-1.063123645477316e-07,-2.237089622560591e-08
0.508203281312525,-3.424624923286794e-07,-5.513830050550231e-08,-1.227952528295467e-08,-5.542752716256722e-09
0.5086034413765507,-2.287174395942641e-07,-1.162554637205803e-07,-7.885977723149141e-08,-1.890443255674281e-08
0.5090036014405762,-4.882893892655676e-07,-1.256031060216392e-07,-4.858772862129125e-08,-1.311964823188751e-08
0.5094037615046019,-2.336524542661412e-07,-5.82975809843605e-08,-2.039017348825303e-08,-7.364624520779476e-09
0.5098039215686274,6.881134305214031e-08,7.358234406442869e-09,7.440506343331549e-11,-5.789677225739133e-10
0.5102040816326531,6.536534361182524e-09,7.094332949060814e-09,-2.511508903342168e-09,-9.986387715288559e-10
0.5106042416966786,-1.535605814574321e-06,-3.22475801429888e-07,-1.260829791147788e-07,-3.140930261577112e-08
0.5110044017607043,-2.092432075652271e-06,-5.00635092620083e-07,-1.750696877311753e-07,-3.487876442747559e-08
0.5114045618247299,4.109188011742101e-07,-2.811205920490511e-07,-2.089090462461e-07,-4.118358755277671e-08
0.5118047218887555,-4.572237459884288e-06,-8.531207196463445e-07,-1.465997277404293e-07,-5.422548556175071e-08
0.5122048819527811,-2.012384264594902e-07,-5.953670287381728e-08,-2.926088319067005e-08,-9.470022925282768e-09
0.5126050420168067,3.132887434003777e-08,-1.330808772722401e-07,-8.820521110710601e-08,-2.041300765187504e-08
0.5130052020808323,-4.574747161888069e-07,-1.373872317162911e-07,-4.905652168187204e-08,-1.33425148400201e-08
0.513405362144858,-2.729435467690358e-07,-1.997489394512458e-07,-1.032486307617139e-07,-2.183702890110134e-08
0.5138055222088835,7.550595221806117e-08,1.698899930527533e-08,-4.117376180084382e-09,-1.439916187737939e-09
0.5142056822729092,1.722794107108515e-07,4.027577226462332e-08,-1.139787225031578e-08,-4.666504676413159e-09
0.5146058423369347,9.382530544207031e-08,4.984022163352229e-08,-7.555293001564354e-09,-6.563316452570741e-09
0.5150060024009604,-2.483782577095585e-06,-4.439516570796974e-07,-2.01298751745771e-07,-4.647102415362672e-08
0.5154061624649859,-3.073044565833864e-07,7.535055936353869e-09,2.138749847243268e-08,-2.905386071293278e-09
0.5158063225290116,-4.77675529849229e-06,-9.312036948396209e-07,-1.964779505612003e-07,-6.229955541908417e-08
0.5162064825930373,-6.476643830577632e-07,-5.1317422111484e-08,3.841573483321602e-08,3.972732531713439e-09
0.5166066426570628,-5.093877495291043e-07,-5.190527695578966e-08,-3.784348219919326e-08,-1.133419247107006e-08
0.5170068027210885,-3.797796905729751e-07,-2.969912294659835e-08,8.718259696040524e-09,1.163553811678225e-09
0.517406962785114,-4.918549731584496e-07,-1.461769211304017e-07,-5.222016947734966e-08,-1.422729693875285e-08
0.5178071228491397,1.771571316390784e-07,1.754161633294754e-08,-1.129209234933085e-08,-2.958614100580876e-09
0.5182072829131653,-3.594305121527649e-07,-1.252257252673155e-07,-9.537671156063514e-08,-2.112834762255833e-08
0.5186074429771909,7.370599552663314e-07,5.617649184849918e-08,-1.514668350283886e-08,-5.522137953691858e-09
0.5190076030412165,-4.099043468667858e-07,-7.558769184304044e-08,-4.383183108619576e-08,-1.264337512177513e-08
0.5194077631052421,-8.623815384500545e-07,-4.059490617470798e-07,-1.403405569538723e-07,-3.592205356018285e-08
0.5198079231692677,-6.324420603367707e-07,-2.257149609577538e-07,-9.833676934234402e-08,-2.179880248718937e-08
0.5202080832332934,3.540092053520287e-06,2.50247873080452e-08,-4.907248413300115e-07,-8.019891131128749e-08
0.5206082432973189,3.101458042823892e-06,1.74366027968713e-08,-4.904218922630922e-07,-8.003222680229673e-08
0.5210084033613446,-3.347329833403423e-07,-2.986577357013494e-08,-2.176154593552681e-08,-7.490509572643067e-09
0.5214085634253701,-3.804790291531258e-06,-7.19279086759393e-07,-6.919507833679781e-08,-2.889703679498192e-08
0.5218087234893958,-2.734614043458111e-07,-3.111530729451026e-07,-2.271608542218545e-07,-4.092435718382281e-08
0.5222088835534213,-5.380904479630693e-07,-1.492709937908131e-07,-5.857352229153019e-08,-1.57628101066213e-08
0.522609043617447,-3.59977502148367e-07,4.114360125137229e-08,-1.794791746248373e-08,-7.00820329792248e-09
0.5230092036814726,-1.60595258163112e-07,-7.45316384700578e-08,-4.608803101297422e-08,-1.318851043818439e-08
0.5234093637454982,-8.717654888760719e-07,-3.816649246595621e-07,-2.075895068247229e-07,-4.616211429079154e-08
0.5238095238095238,-3.11659618501099e-07,-1.342057234738062e-07,-9.742196557570087e-08,-2.096043260273377e-08
0.5242096838735494,1.789514609117428e-07,-1.132323909131905e-08,-9.959086195213305e-09,-5.930480501400352e-09
0.524609843937575,-9.225410899851541e-08,-2.735082843475386e-08,-4.789125281519756e-09,-4.422149431519668e-09
0.5250100040016007,-4.618121314525413e-07,-9.339607774265617e-08,-4.616900628933161e-08,-1.31383924667899e-08
0.5254101640656262,-9.556872464585156e-07,-2.519350736038012e-07,-9.70157792803598e-08,-2.291687137192778e-08
0.5258103241296519,-7.030146576960262e-07,-1.538534201379265e-07,-6.790233831128727e-08,-1.770974254521622e-08
0.5262104841936774,-9.04257960812567e-07,-2.707299601946642e-07,-1.621378234265583e-07,-3.998845051974566e-08
0.5266106442577031,2.776993856747392e-08,8.619688610347697e-09,-2.349520779805404e-09,-7.989558175434517e-10
0.5270108043217286,2.237501172509989e-08,4.969611904030808e-09,-2.901096266744852e-09,-1.308102159726773e-09
0.5274109643857543,-3.581733673279315e-07,-3.511677901579691e-08,-1.29378754441047e-09,-3.465495910780168e-09
0.52781112444978,-1.674784261654469e-07,-1.562218670430987e-07,-9.484958942849991e-08,-2.004990300803458e-08
0.5282112845138055,-6.407807821799914e-07,-1.142023243593275e-07,-4.453048319770614e-08,-1.280247036951673e-08
0.5286114445778312,-3.743989851549031e-06,-6.739460702786558e-07,-9.434317636925615e-08,-3.998345850520604e-08
0.5290116046418567,-4.203263079073583e-07,-4.025703307997382e-08,-1.741305518136627e-09,-3.519807063019761e-09
0.5294117647058824,-1.984879882147966e-06,-4.682962307814269e-07,-1.459133664919126e-07,-2.796836726101077e-08
0.529811924769908,-3.590237086030712e-07,-1.324496956971622e-07,-7.789781739955891e-08,-1.959549431075912e-08
0.5302120848339336,-1.839747858348821e-07,-3.487615883400661e-07,-2.063787316265109e-07,-4.312718942792221e-08
0.5306122448979592,-3.856614888203347e-06,-7.459423061908126e-07,-1.462172183036892e-07,-4.791635878767327e-08
0.5310124049619848,-2.768594099283533e-07,-4.635088128317998e-08,-7.597901469012338e-09,-4.588290636277748e-09
0.5314125650260104,-1.241340554535446e-06,-2.540501082369301e-07,-1.056607417569685e-07,-2.549836981149457e-08
0.531812725090036,-6.700825185159619e-07,-1.324049331662239e-07,-4.32005008924903e-08,-1.261664313761747e-08
0.5322128851540616,-2.45822062644773e-06,-4.310607649153804e-07,-1.943168290575236e-07,-4.468738007120895e-08
0.5326130452180873,-1.418978622643886e-07,-4.820729094567881e-08,-1.607127424094447e-08,-6.454833527305562e-09
0.5330132052821128,-2.264741507084303e-07,-1.825209057476892e-07,-8.985654696979276e-08,-1.886445158237889e-08
0.5334133653461385,1.577701105705443e-06,-2.557773716463802e-07,-4.800237657985296e-07,-8.546826816618462e-08
0.533813525410164,1.191389907190322e-06,-2.624584065575957e-07,-4.796634109410176e-07,-8.535578022729462e-08
0.5342136854741897,-8.157677407208727e-08,-1.517477918671514e-07,-8.659260613757963e-08,-2.099853358921478e-08
0.5346138455382153,-6.443869519953164e-07,-1.463050713095998e-07,-4.425708043742705e-08,-1.29827343337163e-08
0.5350140056022409,-9.615599746461445e-08,-4.830759138674964e-08,-2.520616766205461e-08,-8.617134650986429e-09
0.5354141656662665,-3.314044084302911e-06,-6.205415011749154e-07,-4.192026346078465e-08,-2.096539315273362e-08
0.5358143257302921,8.294078317491426e-08,1.797108735867555e-08,-4.578696697370939e-09,-1.587744425733966e-09
0.5362144857943177,1.948528141388368e-07,4.436702425607676e-08,-1.26783887656885e-08,-5.133915463939514e-09
0.5366146458583433,-4.160496821398684e-07,-3.416965231182167e-07,-1.203681315155824e-07,-3.009112544209987e-08
0.5370148059223689,1.143239744052558e-07,5.566971531132519e-08,-8.620692020120752e-09,-7.2188278338842e-09
0.5374149659863946,-9.579279202719806e-07,-3.876519148177828e-07,-2.178619210049772e-07,-4.191474721850833e-08
0.5378151260504201,-4.263238101184943e-07,-3.884456170193955e-08,-3.381389608303048e-08,-1.049819631272881e-08
0.5382152861144458,-3.262807811857685e-07,9.898950549964648e-09,2.310767909114465e-08,-3.18159689762203e-09
0.5386154461784713,-5.321777543723297e-07,-1.426391389719256e-07,-9.256634839049892e-08,-2.146188036029944e-08
0.539015606242497,-6.860551798265446e-07,-1.571722386102752e-07,-4.844509147686256e-08,-1.410014641364531e-08
0.5394157663065227,-5.735670639891196e-07,-2.000632317431636e-07,-8.330471521224548e-08,-1.821794883440227e-08
0.5398159263705482,-7.022765533004727e-07,-5.449431465486126e-08,4.230731517422614e-08,4.473591132765078e-09
0.5402160864345739,-4.067814803901364e-07,-3.025906567132241e-08,1.020058886324128e-08,1.49328313119293e-09
0.5406162464985994,-8.632134412035463e-07,-3.844387567851217e-07,-2.008212684292011e-07,-4.510814108579577e-08
0.5410164065626251,2.091465630376411e-07,2.271731098476582e-08,-1.154605691029367e-08,-2.961217959812472e-09
0.5414165666266506,-2.801737399230555e-07,-6.420293352374845e-08,-3.919343125747378e-08,-1.176048219062833e-08
0.5418167266906763,6.618115496703875e-08,1.072415903727572e-08,-2.82579227161818e-09,-8.577296186894035e-10
0.5422168867547019,3.879888670106153e-08,4.557292772115726e-09,-4.280841779407104e-09,-1.496704899888507e-09
0.5426170468187275,7.878594928376696e-07,6.613148434065453e-08,-1.579482444942294e-08,-5.696823285985954e-09
0.5430172068827531,-7.437299667340515e-07,-1.623938154545136e-07,-5.603437565721591e-08,-1.592166188099372e-08
0.5434173669467787,-3.492876484841374e-07,-2.72670998186936e-08,-2.241478817794406e-08,-7.752701983758411e-09
0.5438175270108043,-4.84421555421868e-07,-1.510875493293716e-07,-9.297915495954567e-08,-2.09378127221048e-08
0.54421768707483,-3.88955390013031e-08,-6.269151388263332e-08,-4.097966689345572e-08,-1.219446913270434e-08
0.5446178471388555,-3.011982498386274e-06,-5.296748514179757e-07,-6.083353352486415e-08,-2.995263058091327e-08
0.5450180072028812,-4.338866012056117e-07,-1.861043354618511e-07,-1.431367763251772e-07,-3.428803169305458e-08
0.5454181672669067,-6.160443414902213e-07,-2.038352434772894e-07,-8.077893159714047e-08,-1.878394884500947e-08
0.5458183273309324,-6.192587256975046e-07,4.003837844531958e-08,-1.77051389597034e-08,-7.085721345513491e-09
0.5462184873949579,-2.522690362939669e-06,-5.310071326005695e-07,-1.371891935736848e-07,-2.809825624077193e-08
0.5466186474589836,2.262654839178015e-07,-3.955864938680441e-09,-8.269558801121252e-09,-5.743813579191578e-09
0.5470188075230092,-3.013719126427402e-06,-5.786133103592329e-07,-1.065659077414184e-07,-3.603421229536103e-08
0.5474189675870348,-9.319499971572377e-07,-1.700686328222793e-07,-6.651952274334845e-08,-1.814946133385424e-08
0.5478191276510604,-3.770184484472392e-07,-8.297029923376072e-08,-4.024723246001137e-08,-1.199691890757569e-08
0.548219287715086,-3.501592068751128e-07,-3.734471267608972e-07,-2.001229225475698e-07,-4.281921556322038e-08
0.5486194477791116,-7.157525018626802e-08,-1.994257742597237e-08,-1.949859306230447e-09,-3.91339648171864e-09
0.5490196078431373,-3.148473839783636e-07,-1.723012389279691e-07,-8.882711868927854e-08,-1.961896420798724e-08
0.5494197679071628,2.687572321989237e-06,-1.71472421142066e-07,-5.01972192978426e-07,-8.51028911079728e-08
0.5498199279711885,2.180818503003291e-06,-1.788367943787093e-07,-5.017236813112762e-07,-8.497519021150409e-08
0.550220088035214,-3.611998016382959e-07,-2.651415439375987e-08,2.50854118199141e-09,-2.684532593263554e-09
0.5506202480992397,-5.696404103135332e-07,-1.050936278381738e-07,-3.786326537217431e-08,-1.152655814799008e-08
0.5510204081632653,-1.106246135671001e-06,-2.052092528454222e-07,-8.889808900305462e-08,-2.085163165349074e-08
0.5514205682272909,-5.601267106353083e-07,-1.494567482404049e-07,-7.721334253189842e-08,-2.024501891611156e-08
0.5518207282913166,-2.201738534727429e-06,-3.711025445163885e-07,-1.775539354983504e-07,-3.942666852239149e-08
0.5522208883553421,-4.235635959045117e-07,-3.002970258877465e-08,2.580496728507909e-09,-2.569874653661506e-09
0.5526210484193678,-3.448183605562631e-06,-6.266976503679388e-07,-4.953665961712219e-08,-2.318019177043458e-08
0.5530212084833933,-6.004025144195245e-07,-1.243229060806496e-07,-3.61894258509951e-08,-1.127697123395168e-08
0.553421368547419,-3.499843378608318e-07,-1.958975027969341e-07,-8.271554234225928e-08,-1.802382528973601e-08
0.5538215286114446,-2.579829820467395e-07,-3.460506191014531e-08,-3.355255776936332e-09,-3.573302027539981e-09
0.5542216886754702,-2.576040051805022e-07,-1.746379421759465e-07,-8.5982196141234e-08,-2.175100405865603e-08
0.5546218487394958,-1.402181963712029e-06,-4.415387412734873e-07,-2.110100331682258e-07,-4.227004922953965e-08
0.5550220088035214,-9.809439473248896e-08,-3.450044046486405e-08,-1.213255785715359e-08,-5.454393798920975e-09
0.555422168867547,1.002354365054398e-07,1.426257161724941e-08,-1.382198224836742e-09,-6.213465173612755e-10
0.5558223289315727,4.766288394198159e-08,6.175140260302694e-09,-5.387222083534497e-09,-1.502835360577934e-09
0.5562224889955982,-1.135990144480522e-07,-2.912664011151279e-07,-1.027549802815782e-07,-2.502139364152784e-08
0.5566226490596239,-5.743791998714591e-07,-1.388596302918725e-07,-3.748873822161539e-08,-1.16884706456711e-08
0.5570228091236494,-3.893999045045241e-08,-3.264292531002206e-08,-2.156233178862545e-08,-7.654284013236144e-09
0.5574229691876751,-4.609403675922368e-07,-3.27448387804788e-07,-1.835587072775033e-07,-4.007161745678275e-08
0.5578231292517006,-6.903434020963401e-07,-2.075432428473039e-07,-7.54409098073644e-08,-1.70158476572523e-08
0.5582232893157263,-7.66435657853824e-07,-1.678035675571895e-07,-9.154532330830947e-08,-2.219331423545331e-08
0.5586234493797519,-6.224567413332526e-07,-1.504267877494514e-07,-4.241877689380415e-08,-1.296892934681164e-08
0.5590236094437775,-2.835683391523634e-06,-4.978573586376809e-07,-6.738883664336686e-08,-3.114302894980865e-08
0.5594237695078031,1.013771596163669e-07,1.757843630603026e-08,-5.345426290885348e-09,-1.805181535004064e-09
0.5598239295718287,-4.167414812316727e-07,-2.047301162704135e-08,-3.032541561465774e-08,-9.531181442262161e-09
0.5602240896358543,2.318983545953566e-07,4.892290911751797e-08,-1.491047980547775e-08,-5.812449122032467e-09
0.56062424969988,1.62820725391954e-07,6.331938798255749e-08,-1.137685081214699e-08,-8.236261345192851e-09
0.5610244097639056,-3.133688283137976e-07,1.389806155961613e-08,2.295205463460163e-08,-3.841325848106543e-09
0.5614245698279312,-2.744243971608348e-06,-5.294071950825252e-07,-1.06645947014869e-07,-3.585922510014259e-08
0.5618247298919568,-7.429843123087228e-07,-5.855986693572136e-08,4.535494172861831e-08,4.846825062080161e-09
0.5622248899559824,-3.104037652651706e-06,-6.034029116518956e-07,-1.327465394571983e-07,-2.89863196828824e-08
0.562625050020008,-7.699000418401781e-08,-1.050141219638818e-07,-1.245236433290546e-07,-2.864186259859809e-08
0.5630252100840336,-4.323343094841272e-07,-3.295129251203526e-08,1.145846636466564e-08,1.787901761290556e-09
0.5634253701480593,-2.33709639247469e-07,-4.699724658362105e-08,-3.536662515907865e-08,-1.070989646639371e-08
0.5638255302120848,4.137736412490515e-06,3.943673533410099e-08,-4.877006501376325e-07,-7.336559213859845e-08
0.5642256902761105,3.49262804529602e-06,3.237690446021019e-08,-4.876545321180134e-07,-7.319292976277043e-08
0.564625850340136,-7.065455965562718e-07,-1.796946583411483e-07,-9.113806770570061e-08,-2.156337125133802e-08
0.5650260104041617,-7.112823736153291e-07,-1.565256861826654e-07,-5.116279152989063e-08,-1.504833027020473e-08
0.5654261704681873,2.475658576441638e-07,2.653914304401766e-08,-1.234081162288238e-08,-3.087896841593012e-09
0.5658263305322129,-9.491718638887909e-07,-2.162518307280075e-07,-7.270303291465337e-08,-1.725617149962924e-08
0.5662264905962385,9.007965367482293e-07,7.636079709607732e-08,-1.725759106650419e-08,-6.109810382567143e-09
0.5666266506602641,1.015683141480843e-08,-3.294021980349811e-07,-1.836109405041423e-07,-3.824461601714752e-08
0.5670268107242897,4.457247731838153e-08,-4.357369995388763e-08,-3.638120449881151e-08,-1.096140290183238e-08
0.5674269707883153,-3.467665995766179e-07,-2.540912825841202e-08,-2.473804825447929e-08,-8.360200405112857e-09
0.5678271308523409,-3.658695373931819e-07,6.457170592226094e-08,-1.941355264726005e-08,-7.550590654914166e-09
0.5682272909163666,-9.548471011857118e-07,-1.664967995259126e-07,-6.291833474222036e-08,-1.757696052244641e-08
0.5686274509803921,-4.93061085968504e-07,-2.04411856117999e-07,-8.629138212179849e-08,-2.011632371476913e-08
0.5690276110444178,-3.247940262621474e-07,-6.444986130646131e-08,-3.461695042332916e-08,-1.051108698802832e-08
0.5694277711084433,3.073006027744131e-07,2.977579303690309e-09,-8.625509827465419e-09,-5.947940225558852e-09
0.569827931172469,-3.886077771305653e-06,-6.757417866090845e-07,-6.461397094347044e-08,-2.799960230354859e-08
0.5702280912364946,-2.043049800330075e-06,-3.061715471255497e-07,-1.590090725717589e-07,-3.338585332428515e-08
0.5706282513005202,-1.153590049894109e-06,-1.929471513746749e-07,-8.103112688252793e-08,-1.895558226068644e-08
0.5710284113645459,-1.787482516704844e-08,-1.339872552904987e-08,-1.098113644264488e-09,-3.765969382274956e-09
0.5714285714285714,1.202818766873021e-07,2.040155249242885e-08,1.209613330321123e-09,-1.77166750404635e-10
0.5718287314925971,2.552850820266685e-08,1.261344684345428e-08,-5.838895406695742e-09,-1.39673610706585e-09
0.5722288915566226,-5.858796526210842e-07,-1.459660782825689e-07,-7.460547270625124e-08,-1.994727302270991e-08
0.5726290516206483,-5.310160820362598e-07,-8.723663834376487e-08,-3.112090380075245e-08,-9.768083581283254e-09
0.5730292116846739,-3.357354394708854e-07,-1.909033899863783e-08,4.454285886840905e-09,-2.230943964978527e-09
0.5734293717486995,-1.283878802614666e-06,-4.243906467392905e-07,-1.972149277109672e-07,-3.868214202138451e-08
0.5738295318127251,-4.893880772646728e-07,-2.299327983025332e-07,-8.013001818909319e-08,-1.843684439324861e-08
0.5742296918767507,-3.981869125900251e-07,-2.106160129325781e-08,5.152786745191994e-09,-1.924705923601896e-09
0.5746298519407763,-5.464788534254287e-07,-1.066181846461833e-07,-2.85672647971862e-08,-9.291029087493654e-09
0.575030012004802,2.248291615506601e-08,-2.781170483388527e-07,-9.424143671732527e-08,-2.270676511603207e-08
0.5754301720688275,-3.100993972300917e-07,-1.778322473657333e-07,-8.3896732334931e-08,-2.165749481235248e-08
0.5758303321328532,-2.044062666033991e-07,-2.394846940333764e-08,-8.661402123385762e-10,-2.858843522986088e-09
0.5762304921968787,-4.974622865295989e-08,-2.514164630938342e-07,-1.620632438762196e-07,-3.331942108587819e-08
0.5766306522609044,-3.142299419715506e-06,-5.348218457412597e-07,-9.164788816794337e-08,-3.78346646668222e-08
0.5770308123249299,-4.875187026254758e-07,-1.205783693089385e-07,-2.945450317987814e-08,-9.575967787150077e-09
0.5774309723889556,-2.347503536775722e-08,-2.151600001134098e-08,-1.011572779819102e-08,-4.769127717760912e-09
0.5778311324529812,-8.110994217113604e-07,-2.403391360250541e-07,-7.341482178658181e-08,-1.745110125527199e-08
0.5782312925170068,-3.057721563539744e-06,-5.619805217040924e-07,-1.285774903527538e-07,-4.239994206233101e-08
0.5786314525810324,4.325884760144159e-06,8.794997715329831e-08,-4.374508977289665e-07,-5.992827818658669e-08
0.579031612645058,3.674737991155936e-06,8.251319472955863e-08,-4.374657044445493e-07,-5.975134262052547e-08
0.5794317727090836,-3.221801089615497e-06,-6.17684207277654e-07,-1.184750680052102e-07,-2.577162502386161e-08
0.5798319327731093,-9.498533634065253e-07,-1.743408844722219e-07,-8.955214741375181e-08,-2.220223358801657e-08
0.5802320928371348,5.80322222512045e-08,-1.679142976338107e-08,-1.998619620816682e-08,-7.027865305465058e-09
0.5806322529011605,-5.327056697064117e-07,-1.318157738389346e-07,-3.465814474926333e-08,-1.086293842084763e-08
0.581032412965186,1.294849703073049e-07,-5.766065256246499e-08,-1.144878729935108e-07,-2.553875577347249e-08
0.5814325730292117,-3.45913762500243e-07,-2.617529912531575e-10,-2.911033078220389e-08,-8.914395010674173e-09
0.5818327330932372,5.04580983748558e-07,-2.509017562990636e-07,-1.607569748756888e-07,-3.100284576618619e-08
0.5822328931572629,-1.027548308616084e-06,-2.459513015717395e-07,-7.195819388672872e-08,-1.780110488482568e-08
0.5826330532212886,9.74022897637032e-08,1.550474667491461e-08,-6.39332928903134e-09,-2.088532530001405e-09
0.5830332132853141,2.83684741052205e-07,5.392340497331181e-08,-1.80018820231996e-08,-6.691881593120182e-09
0.5834333733493398,-9.514706512041945e-07,-1.920347722509222e-07,-8.881225270114894e-08,-2.160940388220147e-08
0.5838335334133653,2.336325485482128e-07,7.247778230190785e-08,-1.563127705409582e-08,-9.595521056725126e-09
0.584233693477391,-2.835694484237261e-07,1.888556271405819e-08,2.119983601239355e-08,-4.856273368335209e-09
0.5846338535414166,-6.03668114720726e-07,-1.373983455849114e-07,-4.410126664984799e-08,-1.306967690053714e-08
0.5850340136054422,1.579211514460803e-07,2.645154559587139e-08,3.763124382538155e-09,2.453027744429251e-10
0.5854341736694678,3.283939831131215e-08,2.090395281589798e-08,-6.378946421155592e-09,-1.319677795207159e-09
0.5858343337334934,-1.350331433701352e-07,-2.765599726994714e-08,-3.395496643594309e-08,-1.000257489845147e-08
0.586234493797519,-7.915593739420842e-07,-6.418486179849125e-08,4.769407137466198e-08,5.096150731374137e-09
0.5866346538615446,-4.651677128627656e-07,-3.824391225489124e-08,1.242483360919828e-08,2.015282757020524e-09
0.5870348139255702,-4.00931112596261e-06,-6.89918725435827e-07,-6.261303622683295e-08,-2.83219271243096e-08
0.5874349739895959,2.888511966413414e-07,2.842725895713215e-08,-1.379871083289109e-08,-3.384565737911173e-09
0.5878351340536214,2.147834925946458e-07,-2.091897575746235e-08,-3.404306319238219e-08,-1.003095572029579e-08
0.5882352941176471,9.929273326643039e-07,8.552876371135353e-08,-2.011588276167369e-08,-6.81525921803778e-09
0.5886354541816726,-2.026185517482573e-06,-2.729672193932968e-07,-1.478598905304019e-07,-2.946283136673656e-08
0.5890356142456983,-7.742372454200671e-07,-2.237878056899806e-07,-8.374461531445789e-08,-2.019686024974275e-08
0.5894357743097239,-8.639755182764793e-07,-1.483338716497471e-07,-5.693123737812917e-08,-1.58059321942085e-08
0.5898359343737495,-1.187876129762515e-06,-2.145283935057425e-07,-8.219003232639904e-08,-1.959473429639542e-08
0.5902360944377751,-3.387665775713724e-07,-2.583208094167726e-08,-2.87984255358555e-08,-9.373008078103201e-09
0.5906362545018007,-9.276622068155216e-07,-3.586264976213961e-07,-1.769723483038776e-07,-3.175483010814954e-08
0.5910364145658263,-3.482791915785401e-07,7.51124090308539e-08,-2.317496925339827e-08,-8.477612988716736e-09
0.5914365746298519,-2.320853697573734e-07,-4.153649304074065e-08,-3.134012900566907e-08,-9.249156777288459e-09
0.5918367346938775,4.077013000917838e-07,7.010048664036428e-09,-1.112360042951931e-08,-6.641197480353105e-09
0.5922368947579032,-4.3929906378029e-07,-1.258216776774747e-07,-6.958694785323014e-08,-1.838914406927705e-08
0.5926370548219287,-3.263352742433775e-06,-5.530592762904894e-07,-1.047369025087979e-07,-4.185064079376911e-08
0.5930372148859544,4.754279418750365e-08,-1.091105001118613e-08,-2.441891685690022e-09,-4.11521192254428e-09
0.5934373749499799,-8.206748630928385e-07,-2.559789305004851e-07,-7.809365676995883e-08,-1.863813113866957e-08
0.5938375350140056,-4.543568858991793e-07,-6.387920349626334e-08,-2.639145120710139e-08,-8.115913512422263e-09
0.5942376950780313,3.133195145675463e-06,-4.071197019966682e-08,-3.858885871001143e-07,-5.188166157361003e-08
0.5946378551420568,2.548677799851977e-06,-4.473177359251547e-08,-3.858551816560196e-07,-5.175202887491458e-08
0.5950380152060825,2.901205817674671e-07,-1.988977775048916e-07,-1.458885117985643e-07,-2.800770598775103e-08
0.595438175270108,1.777675003561321e-07,-3.038692564381272e-07,-9.632408228471287e-08,-2.337228043807924e-08
0.5958383353341337,-3.040044976357142e-07,-1.670825536405855e-08,4.186571242650221e-09,-2.284621609667036e-09
0.5962384953981593,-3.209626717097261e-06,-5.826865870162873e-07,-1.431337008295094e-07,-4.691299785760805e-08
0.5966386554621849,-1.229890398639963e-07,-1.634124024274674e-07,-7.948116152783162e-08,-2.026427954126352e-08
0.5970388155262105,-4.643227038395742e-07,-8.212593914349884e-08,-2.247629734704003e-08,-7.26557102601812e-09
0.5974389755902361,-3.69510896815162e-07,-1.79416521160692e-08,5.427257696284186e-09,-1.815235799305884e-09
0.5978391356542617,-3.054500607235283e-06,-5.775863755648098e-07,-9.242820483187681e-08,-1.797212592235719e-08
0.5982392957182873,-1.216415210909623e-06,-2.708010937015802e-07,-7.265724587000685e-08,-1.794940312784816e-08
0.5986394557823129,-1.416368195371209e-07,-1.976052523227881e-08,-8.734003687002346e-10,-2.728509111044601e-09
0.5990396158463386,1.962621018224827e-07,2.765764128605467e-08,5.083741222345649e-09,3.959116608136329e-10
0.5994397759103641,5.634313417257083e-08,2.273555227407793e-08,-7.655137128582206e-09,-1.414488499132416e-09
0.5998399359743898,-3.911588161197329e-07,-9.421954469705108e-08,-2.248014829089204e-08,-7.266462321217437e-09
0.6002400960384153,-8.530015548240603e-07,-1.617083773390033e-07,-8.535427772004224e-08,-2.087677326273905e-08
0.600640256102441,3.324438687905375e-07,-4.91365751315744e-08,-1.161573761677071e-07,-2.573913008797917e-08
0.6010404161664666,7.871935295952228e-08,-1.507631844343604e-08,-1.080204031308151e-08,-4.731497584946613e-09
0.6014405762304922,1.008170408818555e-06,-1.847967711339024e-07,-1.409326873528689e-07,-2.434937783202692e-08
0.6018407362945178,1.800634724211831e-07,-7.646671072444792e-09,-2.152254169933596e-08,-7.119781636942381e-09
0.6022408963585434,-4.251564776490771e-07,-1.031042250350649e-07,-2.728029906677455e-08,-8.3977255255414e-09
0.602641056422569,-1.475804422811882e-06,-2.802308443623857e-07,-7.356523699420354e-08,-1.87837983599708e-08
0.6030412164865946,-3.822879064094072e-06,-6.51369679603723e-07,-3.829663127934653e-08,-2.241250178642576e-08
0.6034413765506202,-8.662506003006153e-07,-1.843126404852406e-07,-8.428140883819156e-08,-2.027969627649302e-08
0.6038415366146459,-2.655401764138469e-07,1.348156077280644e-08,-3.136812155825735e-08,-9.076105916301606e-09
0.6042416966786714,-4.930816873644514e-07,-1.060641295993834e-07,-3.69321140899256e-08,-1.058149470505057e-08
0.6046418567426971,-2.095850479810478e-06,-2.828182384621621e-07,-1.49077040849242e-07,-2.902422404418078e-08
0.6050420168067226,1.060347645254737e-07,1.336327996207557e-08,-7.586775598826482e-09,-2.411989309737718e-09
0.6054421768707483,3.42700155421694e-07,5.942913256566943e-08,-2.15383504324787e-08,-7.699029846624488e-09
0.605842336934774,3.144084533926207e-07,8.252035565255501e-08,-2.051260445405328e-08,-1.115916367403725e-08
0.6062424969987995,-2.861880294680866e-08,-1.501855772709362e-08,-3.637581628475234e-08,-1.01149528770748e-08
0.6066426570628252,-2.544672390086118e-07,2.392560760407334e-08,1.908950754331222e-08,-6.047708684864401e-09
0.6070428171268507,-5.023026109906534e-07,-2.926975151920721e-07,-1.582634783479417e-07,-2.456365239568178e-08
0.6074429771908764,-1.663809900641861e-06,-2.48561594906897e-07,-8.729609323960406e-08,-2.115269777010575e-08
0.6078431372549019,-8.317410343993319e-07,-7.127745140406369e-08,5.023452350010526e-08,5.316170823288948e-09
0.6082432973189276,-6.794945485384869e-07,-2.22809877689547e-07,-7.882846594983083e-08,-1.885517813200956e-08
0.6086434573829532,-5.093015755233204e-07,-4.54148236666347e-08,1.322352364421197e-08,2.182634233138401e-09
0.6090436174469788,-7.745108582448531e-07,-1.157558236128958e-07,-5.043076906145e-08,-1.338656816699741e-08
0.6094437775110044,3.4903351672739e-07,2.926234022758348e-08,-1.583936007742295e-08,-3.838724032849898e-09
0.60984393757503,3.291650581732359e-07,-4.74879290958098e-09,-3.607822666799607e-08,-9.931876079748984e-09
0.6102440976390556,-2.97000708410204e-06,-5.115593875596282e-07,-9.526397739846723e-08,-3.969964306435403e-08
0.6106442577030813,1.90328206302944e-06,-1.96730647572773e-07,-3.585645985995264e-07,-4.863998305552557e-08
0.6110444177671068,1.331832334757768e-06,-2.004024567991996e-07,-3.585641266938909e-07,-4.857360677198586e-08
0.6114445778311325,1.164588692451162e-06,9.4114306119908e-08,-2.33822906356686e-08,-7.768012118258857e-09
0.611844737895158,-2.883139306473108e-06,-5.406714529427557e-07,-1.365414610749815e-07,-4.511433115742345e-08
0.6122448979591837,-3.454174934648485e-07,-2.892840595189861e-08,-3.40366373158227e-08,-1.071809999175167e-08
0.6126450580232092,-9.256401200281911e-08,-2.462020743322675e-08,-3.2011203795125e-08,-8.797116605716738e-09
0.6130452180872349,1.914674552451757e-07,2.273336058912158e-08,4.591593928505364e-09,1.007964629815845e-10
0.6134453781512605,2.506626501375217e-08,1.391481808133321e-08,-9.952021564537684e-09,-1.768837220777548e-09
0.6138455382152861,5.072608210004281e-07,-1.87682288293404e-07,-1.415998704844289e-07,-2.610717203680111e-08
0.6142456982793117,-3.489577392196493e-07,8.375137865216424e-08,-2.82496824056767e-08,-9.778777917583906e-09
0.6146458583433373,-7.460034220508463e-07,-2.616669610580056e-07,-7.341816190858236e-08,-1.73770113206183e-08
0.6150460184073629,-2.919391281588504e-07,-8.83619848148618e-08,-6.380446165085862e-08,-1.605221985249262e-08
0.6154461784713886,-1.25864407275212e-07,-3.532842218733867e-07,-1.042383818081292e-07,-2.554219847159962e-08
0.6158463385354142,-2.78951332041218e-06,-5.269180213266854e-07,-6.29642430499239e-08,-8.521077292022123e-09
0.6162464985994398,4.977223992647592e-07,7.346359265837971e-09,-1.496871863901016e-08,-7.742594554647421e-09
0.6166466586634654,-3.312193304608056e-07,-4.64179348919922e-08,-2.553093291580508e-08,-7.229126213794079e-09
0.617046818727491,9.343045336379862e-08,-1.335973073774881e-08,-5.227143119089926e-09,-4.902321611905923e-09
0.6174469787915166,7.436996163302011e-08,-1.300552174349903e-07,-7.405621525136937e-08,-1.795332857081132e-08
0.6178471388555422,-3.029432870787444e-07,-2.04090744637337e-08,2.341837937382154e-09,-2.820725187928372e-09
0.6182472989195679,-1.211761836329758e-06,-2.810992374366739e-07,-6.899583235190847e-08,-1.699641265450744e-08
0.6186474589835934,-3.258721097607014e-07,-6.313972607403373e-08,-2.006390493612587e-08,-5.942843411368552e-09
0.6190476190476191,-3.728591736328547e-07,-2.199865046379105e-08,3.910904974516577e-09,-2.255600603454992e-09
0.6194477791116446,1.337005340076407e-06,-1.566484297627802e-07,-1.320058373259712e-07,-2.082649639326304e-08
0.6198479391756703,5.961455331381535e-08,-7.02970851781409e-08,-1.258189300507205e-07,-2.804274609727215e-08
0.6202480992396959,-3.505796484387186e-06,-5.925223673517752e-07,-2.642422892536146e-09,-1.329643570587241e-08
0.6206482593037215,-7.498243149006294e-07,-1.277983233932162e-07,-7.983235350800673e-08,-1.846849052878385e-08
0.6210484193677471,-1.117453496564501e-07,-2.383697346693808e-08,-3.021193820807837e-09,-3.235792690623888e-09
0.6214485794317727,-2.314103125406593e-07,-7.24435209278584e-08,-1.891587772805047e-08,-5.586131971728847e-09
0.6218487394957983,-1.534065749257678e-06,-2.953125464044886e-07,-7.228343712970218e-08,-1.842074514187397e-08
0.6222488995598239,1.472150122017505e-07,-1.786906010994751e-08,-1.405200560422737e-08,-5.432947823025747e-09
0.6226490596238495,-2.458220917701062e-07,-7.774693976167544e-08,-2.307481150966668e-08,-6.485135754660896e-09
0.6230492196878752,-7.58369486021985e-07,-1.536891104193029e-07,-7.785199195087685e-08,-1.766293219148433e-08
0.6234493797519007,2.663283552558836e-07,-8.52063325340925e-09,-2.601549537009866e-08,-8.053562978441847e-09
0.6238495398159264,-2.618516599003546e-06,-3.362001977601843e-07,-1.604650587824919e-07,-3.12870156179545e-08
0.6242496998799519,-3.595097512116869e-07,-2.609724754708912e-07,-1.497113647664173e-07,-2.013631416330187e-08
0.6246498599439776,1.48886671115635e-07,1.392793580181919e-08,2.36686979925684e-09,-6.580152492608895e-10
0.6250500200080032,-8.749320865246047e-08,-3.114001699481785e-09,-1.318371362852583e-08,-2.373092911827583e-09
0.6254501800720288,1.868651682217621e-06,-2.464930354692865e-07,-3.57560786818894e-07,-4.606463883043944e-08
0.6258503401360545,1.22245494964988e-06,-2.504084881627962e-07,-3.576150009351297e-07,-4.603796126374775e-08
0.62625050020008,-2.498278424091883e-06,-4.312556974775419e-07,-7.145517745599381e-08,-3.344621330077407e-08
0.6266506602641057,-2.173496869331883e-07,1.67680094146345e-08,-3.691820651530166e-08,-1.017222525505809e-08
0.6270508203281312,-3.11819023364448e-07,-7.621549025266528e-08,-3.27336887659632e-08,-8.565404469785264e-09
0.6274509803921569,-1.790246462855098e-06,-2.638534693938021e-07,-9.014529766154479e-08,-2.160274912915691e-08
0.6278511404561825,-2.312733230644739e-06,-4.534995922924422e-07,-1.153696142839201e-07,-3.875347276290196e-08
0.6282513005202081,-5.430513715247639e-07,-1.979971415790351e-07,-7.117584326052861e-08,-1.597815929409084e-08
0.6286514605842337,7.427062314159881e-08,-1.409875023237104e-08,-4.233347332645801e-08,-1.123910086330801e-08
0.6290516206482593,1.163413583559263e-07,1.252648216135691e-08,-8.715369543777661e-09,-2.733628248755944e-09
0.6294517807122849,3.88201951401687e-07,6.557804363755073e-08,-2.484530442144986e-08,-8.710517191057341e-09
0.6298519407763106,3.73672369118017e-07,9.25022823142258e-08,-2.469223295027471e-08,-1.269839130400306e-08
0.6302521008403361,-6.209185982576581e-07,-8.244024167895505e-08,-4.673453716872339e-08,-1.135067082981931e-08
0.6306522609043618,-2.510011477399719e-07,2.786612528042462e-08,1.852706259504868e-08,-7.119586808642616e-09
0.6310524209683873,4.006707469127875e-07,-2.269661107175717e-07,-1.487096040321418e-07,-2.73438865426571e-08
0.631452581032413,-9.074569973231926e-07,-7.975018007055953e-08,5.407077836893955e-08,5.670411826695297e-09
0.6318527410964386,5.164936885271296e-07,-5.784790279581951e-10,-4.168135842950953e-08,-1.090330725566652e-08
0.6322529011604642,-5.700154984019694e-07,-5.277911665805287e-08,1.414571340176281e-08,2.341376344483055e-09
0.6326530612244898,-2.893993863222231e-06,-5.070925696768357e-07,-4.057856661638904e-08,-1.010722758269459e-09
0.6330532212885154,3.559885546976494e-07,3.005760948286547e-08,-1.817428979366923e-08,-4.379193545935731e-09
0.633453381352541,-1.230606886637892e-07,-3.889925238150972e-07,-1.110766119855988e-07,-2.701443867259448e-08
0.6338535414165666,-6.080302385750818e-07,-2.429458141103739e-07,-6.490708676504347e-08,-1.430350320465973e-08
0.6342537014805922,1.296936703604227e-06,1.031208508973848e-07,-2.702116955518644e-08,-8.825409908862029e-09
0.6346538615446179,-5.267927931659627e-08,-4.642044878988943e-08,-6.056282169536931e-08,-1.39850266825888e-08
0.6350540216086434,1.934107705680116e-08,-2.166261419109907e-08,-3.670770746776589e-08,-9.470207472194762e-09
0.6354541816726691,-3.841344562856034e-07,-3.381547704162818e-08,-3.934277290873988e-08,-1.218638322280441e-08
0.6358543417366946,-3.885786806438482e-07,9.155682476432263e-08,-3.320810337139168e-08,-1.119835064249427e-08
0.6362545018007203,-2.253788231690403e-07,-4.422557191672954e-08,-2.880557607807021e-08,-7.512220641108083e-09
0.636654661864746,5.493404481033478e-07,5.368488894858085e-09,-1.859962189641197e-08,-8.973530245754743e-09
0.6370548219287715,1.458223400462035e-06,-1.845944774084003e-07,-1.353462524058049e-07,-2.075266680548815e-08
0.6374549819927972,-3.610435134160015e-06,-5.588542282647558e-07,2.931982547016189e-08,-5.456197550697102e-09
0.6378551420568227,-1.11094534865384e-06,-2.660983638827101e-07,-6.017279128487862e-08,-1.395378357015683e-08
0.6382553021208484,3.573919729138266e-07,-8.98804540570757e-08,-7.093988382018245e-08,-1.576889815456822e-08
0.6386554621848739,3.467207581131159e-09,-7.676941339519802e-08,-1.360961110324697e-07,-3.015573732002115e-08
0.6390556222488996,9.378878149364558e-08,-1.877036320425533e-08,-7.84459255376486e-09,-5.843315769030196e-09
0.6394557823129252,1.030972390068917e-07,4.617418342309346e-09,-8.099877719725718e-10,-1.706334390269548e-09
0.6398559423769508,-2.245104379675153e-07,-2.281821918826966e-08,-1.688583869958726e-08,-3.106903498987886e-09
0.6402561024409764,-2.033733178852786e-07,-6.067702122507061e-08,-2.196602081970812e-08,-5.836933006054626e-09
0.640656262505002,-3.570726925763329e-07,-2.76636048625546e-08,4.806517516819547e-10,-3.560409617448767e-09
0.6410564225690276,-5.616170165440745e-07,-8.318639379806498e-08,-7.611141470773253e-08,-1.598304705688158e-08
0.6414565826330533,-4.454206902105357e-07,-3.027408639589227e-08,2.071395024004122e-09,-2.973497258322703e-09
0.6418567426970788,-1.469345438898675e-06,-2.842698456607772e-07,-6.470813039784684e-08,-1.574841252244918e-08
0.6422569027611045,-7.021715468439022e-08,-6.814948887422164e-08,-1.984663935169225e-08,-5.174958665077561e-09
0.64265706282513,2.831237763736414e-06,-1.734590271966135e-07,-3.731682972204998e-07,-4.153856781380366e-08
0.6430572228891557,1.95129265582776e-06,-1.779904774789349e-07,-3.735267118173639e-07,-4.151603523651941e-08
0.6434573829531812,-1.503814399901446e-07,-3.286983756024432e-08,-5.871581635515082e-09,-4.111844224201415e-09
0.6438575430172069,-2.89452790612213e-07,-2.897008848942686e-07,-1.544851555380478e-07,-1.944719353498069e-08
0.6442577030812325,-2.371598170935039e-06,-3.611845960974022e-07,-4.894596646361327e-08,-2.767362941575407e-08
0.6446578631452581,-3.157781574773453e-06,-3.869345259623752e-07,-1.747384934793818e-07,-3.399622756090031e-08
0.6450580232092837,1.450839558082433e-07,-2.644283578485818e-08,-1.837619552037387e-08,-6.603753964250116e-09
0.6454581832733093,-5.723970723715058e-07,-1.091078079220649e-07,-7.246848862610745e-08,-1.470485645171809e-08
0.6458583433373349,-6.841167590887886e-08,-7.050992955498969e-08,-2.36340726746428e-08,-5.896556847852864e-09
0.6462585034013606,-2.117170634695807e-06,-3.745386599211083e-07,-9.556222881646913e-08,-3.266288059988839e-08
0.6466586634653861,-1.751651601113255e-06,-2.515896112666396e-07,-8.607909782205201e-08,-1.962131264949717e-08
0.6470588235294118,2.833671627930671e-07,-1.605395440042256e-08,-3.188043618874676e-08,-9.556545792510194e-09
0.6474589835934373,-1.121129311027021e-07,-6.446404871617087e-08,-3.349259674900777e-08,-7.919938212222994e-09
0.647859143657463,-3.05152049085539e-07,-1.56017678406823e-07,-6.334983255031905e-08,-1.242742583713841e-08
0.6482593037214885,-2.775308565229221e-07,1.233323057636129e-08,-4.420040573741862e-08,-1.193124516312758e-08
0.6486594637855142,-2.968831037402439e-06,-5.507116917204953e-07,-3.083591545658734e-08,2.814465888606606e-09
0.6490596238495399,1.374966849291281e-07,-2.707974675022484e-07,-1.601981651652927e-07,-2.958374828371549e-08
0.6494597839135654,7.074342556153802e-08,-2.249526697190981e-08,-5.017347583029975e-08,-1.311085727432793e-08
0.6498599439775911,-4.447650667187964e-07,-6.688137026629319e-08,-4.822187713286916e-08,-1.071103678197697e-08
0.6502601040416166,1.405083797173082e-07,-3.996934152897225e-07,-1.10896352052874e-07,-2.609639652626407e-08
0.6506602641056423,9.369345117767033e-08,-1.42218753916708e-09,-3.633884605907908e-09,-2.693339548317096e-09
0.6510604241696679,-3.213211261012659e-07,-3.947386016685426e-08,-2.038833829625096e-08,-3.762719588193775e-09
0.6514605842336935,1.299405280739664e-07,1.450141807848753e-08,-9.561459127454556e-09,-3.009448252560788e-09
0.6518607442977191,4.271109763927803e-07,7.245454980707638e-08,-2.723151701438604e-08,-9.595645645749485e-09
0.6522609043617447,-3.856849053334234e-07,-2.040300539761703e-07,-5.477683945607273e-08,-1.016577855033383e-08
0.6526610644257703,4.049082252388349e-07,1.01564850415656e-07,-2.676590188972215e-08,-1.397074224854437e-08
0.6530612244897959,5.962927145679471e-07,-7.08352316982609e-09,-4.928729305063805e-08,-1.27046737867388e-08
0.6534613845538215,-3.156895624666115e-07,2.933211972132921e-08,2.134185466698265e-08,-7.766397920814554e-09
0.6538615446178472,-1.016593755278992e-06,-8.926792758444161e-08,6.047901529649241e-08,6.337184243419901e-09
0.6542617046818727,-6.385819402620409e-07,-5.876436273486201e-08,1.562690149251271e-08,2.569355643550169e-09
0.6546618647458984,2.275375827797736e-07,-2.051449848758279e-08,-6.264536633416689e-08,-1.330127873800757e-08
0.6550620248099239,-3.569687297158848e-06,-5.866306216820353e-07,4.801117838006958e-08,-1.666574135264273e-09
0.6554621848739496,1.248472424218906e-06,-2.277348562642941e-07,-1.445880432836021e-07,-2.223795823786639e-08
0.6558623449379752,3.875938032501694e-07,3.295471451898083e-08,-2.031557841310011e-08,-4.886562662543826e-09
0.6562625050020008,2.217752132838534e-08,-3.109470499305461e-08,-4.364146972667431e-08,-1.106250478092329e-08
0.6566626650660264,1.429727576737513e-06,1.135172374558239e-07,-2.989613801939237e-08,-9.792173612089581e-09
0.657062825130052,2.655452815075376e-07,-5.239990983735628e-08,-1.399324392929676e-07,-3.001863850400437e-08
0.6574629851940776,-4.517588130145014e-07,-3.985291533485795e-08,-4.332043259791932e-08,-1.350209737040377e-08
0.6578631452581032,-9.692124446601169e-07,-2.27317749003119e-07,-4.799097365443105e-08,-9.431433192184148e-09
0.6582633053221288,7.400329911977611e-07,-6.447195447465447e-08,-7.295114053301581e-08,-1.489456749652314e-08
0.6586634653861545,-4.61166251506159e-07,9.918629251239257e-08,-3.627042804449056e-08,-1.239692948533363e-08
0.65906362545018,-2.595050307386748e-07,-5.662654342109608e-08,-3.470804960597167e-08,-8.823732321576488e-09
0.6594637855142057,4.083270843841525e-06,-5.291599573152677e-08,-3.98149647422252e-07,-3.582489810662408e-08
0.6598639455782312,2.843368833813383e-06,-5.828428874265121e-08,-3.991013454752288e-07,-3.579333914316734e-08
0.6602641056422569,5.774262462828888e-07,2.210368619063733e-09,-1.996486167788959e-08,-9.948783380100882e-09
0.6606642657062826,6.998438041191427e-08,-2.54478021854584e-08,-8.099852745668793e-09,-6.51981838116434e-09
0.6610644257703081,-2.016232569759856e-06,-3.407699931059996e-07,-4.020164402344393e-08,-2.597486360764609e-08
0.6614645858343338,-2.212285787169595e-07,-7.490453243435191e-08,-2.688051757492227e-08,-6.892059995218553e-09
0.6618647458983593,-7.409422405187828e-07,-3.47391737585491e-07,-1.669084205319864e-07,-2.093878440061027e-08
0.662264905962385,-3.035374559302302e-07,-5.08564485480707e-08,-7.731279865748217e-08,-1.4678655392964e-08
0.6626650660264105,-1.365558392690736e-06,-2.4554264712417e-07,-5.188619875986512e-08,-1.117328429038703e-08
0.6630652260904362,-4.49559433615106e-07,-3.617592869269248e-08,8.576336083942754e-10,-4.055328047491924e-09
0.6634653861544618,-1.672649697803254e-06,-3.464219267754758e-07,-9.068764903532742e-08,-3.085964954996689e-08
0.6638655462184874,-3.37261171122254e-06,-4.143356182525158e-07,-1.838385948555512e-07,-3.474601283023526e-08
0.664265706282513,-4.457389704115365e-08,-8.260796363166183e-08,-2.431134422288801e-08,-6.08147053266375e-09
0.6646658663465386,-5.524675736938396e-07,-3.987872777468982e-08,2.272719714560039e-09,-3.488423374770139e-09
0.6650660264105642,1.243617204411671e-07,-6.947028737408815e-10,-4.749305595723088e-09,-3.199137331983114e-09
0.6654661864745899,-3.556388308955822e-07,-4.667366182522265e-08,-2.312301987301864e-08,-4.127863500721163e-09
0.6658663465386154,-2.865190968155917e-07,-7.397131750763461e-08,-7.144469237161917e-08,-1.272575851021871e-08
0.6662665066026411,-2.404466138993736e-07,-4.360906252924745e-08,-6.947458725346899e-09,-4.838716683021847e-09
0.6666666666666666,-1.678071010215632e-06,-2.064125492403793e-07,-7.515645844509459e-08,-1.53507373687493e-08
0.6670668267306923,-2.163012080585924e-08,-8.420983061904898e-08,-2.832838296233499e-08,-6.79914721137817e-09
0.6674669867947179,-3.707614586408524e-06,-6.380480484537787e-07,-2.93808497909571e-08,4.024181140469267e-09
0.6678671468587435,8.830523982866867e-08,-3.721336166440986e-08,-2.11422927117972e-08,-7.683574001385456e-09
0.6682673069227691,2.954624184231324e-07,-2.930243897145703e-07,-1.670403643947123e-07,-3.014616994047994e-08
0.6686674669867947,2.396242650657489e-07,-2.645163693488411e-08,-3.630286693983324e-08,-1.102321675163436e-08
0.6690676270508203,1.226092020435651e-08,-1.209176460861486e-07,-5.914589305403437e-08,-9.592466913650183e-09
0.6694677871148459,-5.034494705371637e-08,-7.577404838152425e-08,-3.90428049455707e-08,-8.940163254016158e-09
0.6698679471788715,-3.888651227289995e-07,4.427909106569489e-09,-4.998687427161645e-08,-1.37020155850229e-08
0.6702681072428972,4.809051638440853e-07,-3.765174263980414e-07,-1.025334376503819e-07,-2.259362254269996e-08
0.6706682673069227,-4.2480749477203e-06,-6.67425357815696e-07,5.493860820711208e-08,-1.589330030308083e-09
0.6710684273709484,-3.981197296918437e-07,-7.643238911041359e-08,-5.501201684645174e-08,-1.189104598329635e-08
0.671468587434974,-3.977216435946947e-08,-1.683724894879664e-07,-4.708283615628997e-08,-6.423599399783722e-09
0.6718687474989996,-3.737636695473556e-08,-3.602693417273519e-08,-5.663332926439622e-08,-1.504352894627801e-08
0.6722689075630253,1.445315847686777e-06,-2.54230786791733e-07,-1.498758217246452e-07,-2.238561425558732e-08
0.6726690676270508,5.426532130164347e-07,-1.991004580421405e-08,-5.554952920961734e-08,-1.462225923688374e-08
0.6730692276910765,5.592786821837881e-06,4.82701331579496e-08,-4.322235065765085e-07,-3.161428075682467e-08
0.673469387755102,3.880786733659211e-06,4.16147246457719e-08,-4.341040367639487e-07,-3.159083010724602e-08
0.6738695478191277,1.433179991225546e-07,1.997101645133011e-08,-1.001114805797521e-08,-3.214313327281882e-09
0.6742697078831532,3.922216934397935e-07,-2.094121304613577e-08,-7.044022205998834e-08,-1.455267574269114e-08
0.6746698679471789,4.454394543631081e-07,8.012384170041977e-08,-2.833825967668641e-08,-1.027756168680861e-08
0.6750700280112045,3.871837551566012e-07,1.093507419715766e-07,-2.603399839526568e-08,-1.483595123434313e-08
0.6754701880752301,6.145702380010712e-07,1.650925415841309e-08,-1.34673174598283e-07,-2.702545350041438e-08
0.6758703481392557,-3.850969264215158e-07,2.864707078665026e-08,2.864435654986571e-08,-7.809767866559942e-09
0.6762705082032813,-1.157792212657251e-06,-9.910702247861851e-08,7.006051771041665e-08,7.424139359937973e-09
0.6766706682673069,1.947763586024939e-07,6.906368852389904e-09,-3.410957818886454e-09,-2.958576233971757e-09
0.6770708283313326,-3.357546028489537e-07,-4.223588382116961e-08,-2.491205319329797e-08,-4.113044673814586e-09
0.6774709883953581,-7.020055829008526e-07,-1.87346616475618e-07,-3.688492281320306e-08,-4.946717358922134e-09
0.6778711484593838,-7.111244800551881e-07,-6.204135495192491e-08,1.793531424362043e-08,2.942314960481866e-09
0.6782713085234093,-1.014108919928992e-07,-4.801782322524713e-08,-4.921269526856173e-08,-1.284010534523193e-08
0.678671468587435,-2.330220879926019e-06,-3.787649964217082e-07,-4.659771873669998e-08,-2.883790000760599e-08
0.6790716286514605,4.293797436124577e-07,3.907541212088929e-08,-2.186874886287237e-08,-5.247273238656267e-09
0.6794717887154862,1.009228010710082e-06,-6.765017083300763e-08,-8.093169216023359e-08,-1.602309052782855e-08
0.6798719487795118,1.574992251121013e-06,1.264696786619763e-07,-3.132741985652269e-08,-1.049312599419236e-08
0.6802721088435374,-8.770973078662255e-07,-3.977269259616735e-07,-1.760447969264384e-07,-2.153280704158367e-08
0.680672268907563,-1.922400161213446e-06,-3.831637758386769e-07,-1.02420011579204e-07,-3.409802514659122e-08
0.6810724289715886,-5.308043380396958e-07,-4.555939205863139e-08,-4.498319448900575e-08,-1.442597553914479e-08
0.6814725890356143,-4.26854557293236e-07,-7.79262728578204e-08,-3.940115621248214e-08,-1.042234600040427e-08
0.6818727490996399,-5.650374396266049e-07,1.0817565765505e-07,-3.62744947726132e-08,-1.307906217088057e-08
0.6822729091636655,-3.540334300570139e-06,-4.01873335792674e-07,-1.834948444077281e-07,-3.24784710274503e-08
0.6826730692276911,-1.137535360622031e-06,-2.003061138542257e-07,-3.858655779900875e-08,-6.258671361888839e-09
0.6830732292917167,5.955747081863747e-07,1.033611663720662e-10,-1.764431276791794e-08,-1.03195720649327e-08
0.6834733893557423,-1.50796766106684e-07,-4.78628427599635e-08,-8.449925012934331e-08,-1.53826679903681e-08
0.6838735494197679,-3.812951843973624e-07,-9.945471827385876e-08,-3.104947480685931e-08,-8.374373746852775e-09
0.6842737094837935,1.877498984494534e-08,-3.053776529492231e-08,-4.468621927235691e-09,-6.531023136132158e-09
0.6846738695478192,-5.379275332083538e-07,-4.216800891196411e-08,5.326813373346024e-09,-3.845848809439703e-09
0.6850740296118447,-4.252387681537042e-06,-7.280697983107402e-07,-2.557261734232145e-08,5.725028899990899e-09
0.6854741896758704,-2.010117758790629e-07,-1.091376725875497e-07,-2.878028335753767e-08,-7.59490193213892e-09
0.6858743497398959,-8.427720383325937e-08,-6.915709556854032e-08,-7.61284100488195e-08,-1.271703651100002e-08
0.6862745098039216,-1.511093647098492e-06,-1.472140158251038e-07,-6.249592666655961e-08,-1.033168931500807e-08
0.6866746698679472,-6.519130144001452e-07,-4.637036798815195e-08,6.573291273952895e-09,-3.275087566488681e-09
0.6870748299319728,5.725892413441916e-07,-2.733138021512098e-07,-1.631662313783411e-07,-2.743462103464033e-08
0.6874749899959984,-1.735100009077712e-07,-1.113677890091092e-07,-3.379189407385026e-08,-8.510416798176477e-09
0.687875150060024,-2.995230663343147e-07,-5.125110323920559e-08,-3.914257371854934e-09,-4.825133662608443e-09
0.6882753101240496,2.795720076665654e-07,1.706969039484837e-08,-1.556953771081058e-10,-2.122468804790873e-09
0.6886754701880752,-2.716515458594475e-07,-3.044022942024297e-08,-2.594814929344179e-08,-3.842771047240856e-09
0.6890756302521008,3.064513246327555e-07,-1.165671924189808e-07,-6.036361528874348e-08,-8.654578595779751e-09
0.6894757903161265,4.23541708738029e-08,-4.491485424730879e-08,-1.971238145333232e-08,-8.003161838860518e-09
0.689875950380152,-4.814210493984748e-06,-7.525573343378864e-07,5.929325483842793e-08,-2.383144250493446e-09
0.6902761104441777,9.705937887525172e-07,-3.352801166000139e-07,-9.082053269645832e-08,-1.793864609645977e-08
0.6906762705082032,-2.062019107931574e-07,-1.027181232887181e-07,-4.621284329732231e-08,-1.09922840566662e-08
0.6910764305722289,2.058936315461202e-07,-3.43187492019125e-08,-3.63291423742917e-08,-1.171038387703857e-08
0.6914765906362546,1.812086406889835e-06,-2.407918455635666e-07,-1.433628742774518e-07,-1.90690541142947e-08
0.6918767507002801,6.637318159597517e-06,6.631240691875008e-08,-4.740761693023566e-07,-3.045773175525649e-08
0.6922769107643058,4.387649882546219e-06,5.752214189871933e-08,-4.771595022544911e-07,-3.048732415580659e-08
0.6926770708283313,-4.631925656429118e-07,-1.51585373705219e-09,-5.108066323951851e-08,-1.466715194077708e-08
0.693077230892357,2.235644882908725e-07,-1.641788879354822e-07,-4.469334657713445e-08,-4.490963667098906e-09
0.6934773909563825,-5.97625729824874e-07,-1.038807360879086e-07,-6.422195153577342e-08,-1.431771559752507e-08
0.6938775510204082,-1.270864853834013e-07,-4.862481985542023e-08,-5.793533911562542e-08,-1.614461878928596e-08
0.6942777110844338,1.110775401613249e-06,1.194699788311036e-07,-1.244964730624145e-07,-2.238527851459383e-08
0.6946778711484594,-2.660478637205001e-06,-4.27928301510685e-07,-6.012799094463392e-08,-3.388873292402181e-08
0.695078031212485,3.060318377992456e-07,-4.11836663836906e-08,-8.119504457701979e-08,-1.724067768869413e-08
0.6954781912765106,-2.222935603400312e-06,-4.333367065755493e-07,-1.220137754970957e-07,-3.985400577754226e-08
0.6958783513405362,-4.290696324865783e-07,-1.77673101468562e-07,-3.069872918700844e-08,-2.172550134076468e-09
0.6962785114045619,4.717733823499085e-07,-3.292560426144185e-08,-5.635994976618185e-08,-1.568852189401253e-08
0.6966786714685874,-8.637531533292481e-07,-4.153908885058002e-07,-1.719957778582714e-07,-1.853415532829513e-08
0.6970788315326131,1.652554730302582e-07,2.833572035669531e-08,-1.013927260458475e-08,-3.36159402629284e-09
0.6974789915966386,4.519336923534905e-07,8.865973629316016e-08,-2.839041414587062e-08,-1.079219286590601e-08
0.6978791516606643,3.438567079172692e-07,1.166170902816519e-07,-2.301505057406975e-08,-1.536308508980198e-08
0.6982793117246898,-5.032622801035466e-07,2.65935637310034e-08,3.948789885270695e-08,-7.347598695692029e-09
0.6986794717887155,-2.574374679121505e-07,-6.61450270265403e-08,-4.9017329059308e-08,-1.376319891635134e-08
0.6990796318527411,1.005444497299183e-06,-9.36926759778472e-08,-9.234851125763716e-08,-1.875102443959979e-08
0.6994797919167667,-1.327536339615982e-06,-1.082468878242627e-07,8.23182284881023e-08,8.89273307373577e-09
0.6998799519807923,-3.648765362327183e-06,-3.550456704089043e-07,-1.768568232461417e-07,-2.807972651341155e-08
0.7002801120448179,-7.827366777840939e-07,-6.177556975726982e-08,2.109610340087685e-08,3.494801993882613e-09
0.7006802721088435,4.888151646687597e-07,4.95176804675411e-08,-2.266371038234634e-08,-5.404970126122564e-09
0.7010804321728692,-8.877458045510416e-07,-1.838302009096779e-07,-2.994809619571242e-08,-2.940413887242974e-09
0.7014805922368947,3.266827755932034e-07,2.274881507620968e-08,3.300634877319497e-09,-1.279659583526033e-09
0.7018807523009204,-2.343903028883552e-07,-2.090475822758238e-08,-2.648539003027938e-08,-3.580144492675255e-09
0.7022809123649459,-6.181930964247951e-07,-1.012581954313827e-07,-3.824007673930071e-08,-1.119040034965226e-08
0.7026810724289716,1.72932527090777e-06,1.43605646897277e-07,-3.12952851061471e-08,-1.086888962128207e-08
0.7030812324929971,-6.264668572798683e-07,-4.846553191170627e-08,-4.436439193719641e-08,-1.488970417540517e-08
0.7034813925570228,-2.863991829026967e-07,-7.011281101585424e-08,-9.53978671632642e-08,-1.782160681901987e-08
0.7038815526210485,-4.612483831536913e-06,-7.918892972114959e-07,-7.937363975475189e-09,1.113036941693827e-08
0.704281712685074,-6.699614038260313e-07,1.217644404372285e-07,-3.317365372885444e-08,-1.315779740291326e-08
0.7046818727490997,-5.977393349060968e-07,-1.272523217555522e-07,-2.94822244329478e-08,-9.087072475149816e-09
0.7050820328131252,6.178960894790355e-07,3.191582657583494e-09,-1.162634069946873e-08,-9.965889665233542e-09
0.7054821928771509,9.7319119090079e-07,-2.095477944356472e-07,-1.501719669076295e-07,-2.190076551515536e-08
0.7058823529411765,-1.270372096255099e-06,-1.133895318368426e-07,-5.404063770683043e-08,-6.754767028761483e-09
0.7062825130052021,-5.847499292861921e-09,-2.875693873627782e-08,3.340257166253557e-09,-5.708356729844808e-09
0.7066826730692277,-2.012691128632026e-07,-9.229328511198977e-08,-8.495425589398159e-08,-1.456885349063101e-08
0.7070828331332533,-4.085733807485673e-07,-1.399003526069448e-07,-2.77429063519166e-08,-8.43583465691155e-09
0.7074829931972789,-6.133892588818592e-07,-3.965771217345538e-08,1.417108201563923e-08,-2.705578453396835e-09
0.7078831532613046,-5.082624825536334e-06,-8.049481625739016e-07,7.252398166363415e-08,-6.042876629572373e-10
0.7082833133253301,-7.154412061919002e-07,-4.266149051175767e-08,1.555133291013645e-08,-2.038058551366585e-09
0.7086834733893558,7.013472054636015e-06,1.664735664459845e-08,-5.127324942006247e-07,-3.072362097241436e-08
0.7090836334533813,6.116741746725474e-07,-1.448377085639932e-07,-3.43264799582867e-08,-9.689161428127226e-09
0.709483793517407,3.147252804798057e-06,4.356319390282096e-09,-5.171852851230955e-07,-3.087730426412607e-08
0.7098839535814325,2.836154449006753e-07,-1.431483790520639e-07,-6.604165111540348e-08,-9.716054845139552e-09
0.7102841136454582,1.579159986180751e-06,-3.176690048315892e-07,-8.279908403075865e-08,-1.450238006264711e-08
0.7106842737094838,-3.182882547583283e-07,-4.69624437035983e-08,4.062106951089009e-09,-3.688121061301825e-09
0.7110844337735094,2.282685157068378e-06,-1.78748179621865e-07,-1.249056329965132e-07,-1.222832307067063e-08
0.711484593837535,7.139248888541363e-08,-4.018943201983566e-08,-1.30236399526244e-08,-7.112604158126054e-09
0.7118847539015606,-4.591502788478913e-07,-1.371504879303342e-07,-4.888307655319344e-08,-1.266200306364363e-08
0.7122849139655862,-2.65716996260413e-06,-4.487580997770874e-07,-6.902852180702389e-08,-3.759489699584764e-08
0.7126850740296119,2.906559304170281e-07,-1.930494754805082e-07,-4.741578615409367e-08,-4.726694381878923e-09
0.7130852340936374,3.295530124474047e-07,2.167859636058992e-08,5.343358392035418e-09,-9.821197271761821e-10
0.7134853941576631,-2.552508885011997e-07,-2.084574855038861e-08,-2.690727061670642e-08,-3.511724354439354e-09
0.7138855542216886,2.301691138474107e-07,-2.960906867145255e-08,-3.070870559883277e-08,-1.109182027121603e-08
0.7142857142857143,1.769548915029626e-06,2.133248246551527e-07,-1.169175146728893e-07,-1.855770182002659e-08
0.7146858743497398,-2.159138221372085e-06,-4.524230717532489e-07,-1.361347993751956e-07,-4.416064912286538e-08
0.7150860344137655,-9.240308543369e-07,-1.408203432885421e-07,-6.941472621985902e-08,-1.65277763926946e-08
0.7154861944777912,-5.6427120295443e-07,4.802167674504629e-09,-4.604891368616537e-08,-1.42255933199259e-08
0.7158863545418167,-7.917904333263527e-07,-3.849414031373063e-07,-1.526625926055481e-07,-1.132673107816729e-08
0.7162865146058424,-4.579316277522665e-07,-2.04193300440289e-07,-3.067809719874341e-08,-1.791328321367393e-09
0.7166866746698679,-1.610936781670515e-07,-4.876360981414884e-08,-5.248035781522366e-08,-1.572390760544585e-08
0.7170868347338936,5.657564948540249e-08,-7.323030304324504e-08,-8.838098402386281e-08,-1.988503632110124e-08
0.7174869947979192,-3.648742573763566e-06,-3.162874278565766e-07,-1.716726794822867e-07,-2.398483825155855e-08
0.7178871548619448,4.89102265043134e-07,-3.320847396163421e-08,-4.967241522780148e-08,-1.511460777901328e-08
0.7182873149259704,8.209820326627546e-07,-1.343523163979256e-07,-1.004151986371653e-07,-2.160606824542914e-08
0.718687474989996,-4.886951450861726e-06,-8.081432105372015e-07,2.834875410053626e-08,2.155628552359335e-08
0.7190876350540216,-9.757024949044535e-07,-2.065251604294333e-07,-2.876928368004261e-08,-2.271437322474533e-09
0.7194877951180472,-3.280216865095832e-07,-7.161264660293823e-08,-4.082877370936555e-08,-1.293137710229034e-08
0.7198879551820728,1.853557765636053e-07,3.743733474157203e-08,-1.023612785151211e-08,-3.510534462358609e-09
0.7202881152460985,4.504907941967861e-07,9.785914214644351e-08,-2.831764771840526e-08,-1.13138202600667e-08
0.720688275310124,2.853259004680351e-07,1.245419734619504e-07,-1.951171156678663e-08,-1.58698868287549e-08
0.7210884353741497,-6.801032665298832e-07,2.473615274133491e-08,5.145226419331027e-08,-6.772366934979794e-09
0.7214885954381752,-1.517129403347864e-06,-1.164972901105338e-07,9.585362281077902e-08,1.054631604787951e-08
0.7218887555022009,-8.760156405887748e-07,-5.905186598794085e-08,2.491677482833751e-08,4.1913607041609e-09
0.7222889155662265,-7.454919897328967e-07,-1.118596544191391e-07,-2.844676058956096e-08,-1.009297430327313e-08
0.7226890756302521,-6.772965227485327e-07,-1.100080688845755e-07,-1.033741225430913e-07,-2.056862219723512e-08
0.7230892356942777,5.298696315689495e-07,6.401227665984069e-08,-2.294214473874179e-08,-5.4160287358058e-09
0.7234893957583033,1.558693028726998e-06,-1.413885874077931e-07,-1.35824636003253e-07,-1.586865089578838e-08
0.7238895558223289,1.882174175858402e-06,1.662690893437709e-07,-3.037448321060817e-08,-1.104774352358305e-08
0.7242897158863545,-1.287811920993026e-06,-1.193524933601394e-07,-5.422037506259653e-08,-6.056753082060884e-09
0.7246898759503801,-7.503145453269426e-07,-4.603323621201025e-08,-4.25481977908494e-08,-1.509213167152772e-08
0.7250900360144058,3.353319434304438e-07,2.034157004980756e-08,6.072977396281181e-09,-1.137572015901904e-09
0.7254901960784313,-2.991400117439782e-07,-2.624242848954734e-08,-2.824838992422838e-08,-3.646718387507935e-09
0.725890356142457,-5.222981361216842e-06,-7.959299466641406e-07,1.01642951988992e-07,5.656771887995457e-09
0.7262905162064826,-7.363157944619136e-07,-1.420836106675309e-07,-1.88699512629656e-08,-7.841073558607785e-09
0.7266906762705082,7.122471465457731e-06,-7.371434127222227e-08,-5.290955869476871e-07,-2.801711059110112e-08
0.7270908363345339,3.802424533785402e-06,-9.096237169645312e-08,-5.343293593014459e-07,-2.837817488325788e-08
0.7274909963985594,-8.2604982713275e-07,1.429536240067588e-07,-2.840734318785425e-08,-1.287693622656317e-08
0.7278911564625851,-5.957107878954245e-07,-1.359128221408262e-07,-9.118562376251247e-08,-1.693230498465742e-08
0.7282913165266106,5.952653480342709e-07,1.490666475384707e-08,-3.388131390713874e-09,-9.145085823080908e-09
0.7286914765906363,-5.401311536815438e-07,-1.577571061081985e-07,-1.737000244624329e-08,-7.248854431309014e-09
0.7290916366546618,-9.324816655219573e-08,-1.647319233390855e-08,1.382427843704647e-08,-4.300372714456186e-09
0.7294917967186875,2.984624832750616e-06,-9.923054630913622e-08,-1.019274793848151e-07,-3.945332603849206e-09
0.7298919567827131,2.006925431014748e-06,-3.452558647114767e-07,-8.408111152111168e-08,-1.412474781680883e-08
0.7302921168467387,-7.536864037327906e-07,-2.412865135818212e-08,2.620731510589803e-08,-8.58425055984448e-10
0.7306922769107643,-6.920183073207256e-08,-1.931892480207033e-07,-7.001485661134488e-08,-1.154248701986061e-08
0.7310924369747899,-5.437068190523699e-07,-1.652880801401205e-07,-2.518180797636063e-08,-8.795409700615181e-09
0.7314925970388155,-2.507586634883532e-06,-4.06668587021517e-07,-6.480283329921585e-08,-3.756966325328294e-08
0.7318927571028412,-8.640621518978941e-07,-2.33203220518324e-08,2.805645363440767e-08,2.545560140330658e-11
0.7322929171668667,-1.924478467225516e-06,-4.006851945786847e-07,-1.347412145767271e-07,-4.42247113545904e-08
0.7326930772308924,-4.083705060566297e-07,-2.431739370477573e-08,1.598734551449911e-08,-1.607707651139767e-09
0.7330932372949179,-6.344796095962076e-07,-1.596105651946944e-07,-4.184663274831236e-08,-1.224421315337029e-08
0.7334933973589436,-5.744248652366718e-08,-2.485562452558566e-07,-4.96777815084916e-08,-6.056333666818749e-09
0.7338935574229691,2.288298051161735e-06,2.671873105214249e-07,-1.18835178510204e-07,-1.775251475550538e-08
0.7342937174869948,2.613659320140293e-08,-1.415000764563788e-08,-2.026084811944538e-09,-5.157260262692904e-09
0.7346938775510204,-5.713163309178106e-07,-3.288869500416221e-07,-1.259008797439597e-07,-1.790054170979019e-09
0.735094037615046,2.200015845900467e-07,-2.239318205307603e-10,-2.031014995889476e-08,-9.277105495031789e-09
0.7354941976790716,-1.187132175090376e-06,-1.676208032396127e-07,-6.478245422410407e-08,-1.666873479722808e-08
0.7358943577430972,-8.834497310335051e-07,-2.597749170164854e-07,-3.204766497848545e-08,-2.92102703468281e-09
0.7362945178071229,-6.542172838915489e-07,3.886324407934311e-08,-3.576561119227966e-08,-1.244979448092408e-08
0.7366946778711485,3.93557950507356e-07,2.497107806741014e-08,7.029041758079107e-09,-1.195902364536294e-09
0.7370948379351741,-3.266133330305183e-07,-2.839717014736844e-08,-3.154418783594516e-08,-3.935500549544529e-09
0.7374949979991997,-3.799334271476488e-06,-3.236562603989893e-07,-1.757218837905821e-07,-2.272326785787695e-08
0.7378951580632253,-1.52096073522646e-07,-9.696306104464403e-08,-8.555125503988572e-08,-2.049605275579699e-08
0.7382953181272509,-5.196466517934818e-06,-7.933405501041387e-07,7.702406032848022e-08,3.562266961627865e-08
0.7386954781912765,-2.027544723927024e-07,-1.88264155479063e-08,-4.124428131615769e-08,-1.38156399480075e-08
0.7390956382553021,-1.381310266702153e-06,-2.603270920115028e-07,-3.111062447836069e-08,-3.610394236915519e-09
0.7394957983193278,5.283191870662025e-07,-2.469165366524763e-10,-3.653962066975823e-08,-1.28723359365687e-08
0.7398959583833533,6.337548144297149e-07,-1.698084150400611e-07,-9.830991482396176e-08,-2.249559321224942e-08
0.740296118447379,2.135995233144976e-06,-1.128867136503782e-07,-1.28788165818231e-07,-1.214478715899122e-08
0.7406962785114045,-3.500656238702645e-07,-4.06604611742134e-08,-2.540053368998388e-08,-1.022662290484004e-08
0.7410964385754302,7.103996085995047e-06,-1.667217826169927e-07,-5.050045154064857e-07,-1.805153502689912e-08
0.7414965986394558,3.186036576258518e-06,-1.940611766649028e-07,-5.114657599414357e-07,-1.874961009720088e-08
0.7418967587034814,-5.48584737897581e-06,-7.384459965146134e-07,1.431180744925586e-07,1.568645863062319e-08
0.742296918767507,2.09354233361336e-07,4.461412245800452e-08,-1.073542613159918e-08,-3.753133327933744e-09
0.7426970788315326,-1.074472160374866e-06,-1.47327494978013e-07,-1.007987031107814e-07,-2.144377986871741e-08
0.7430972388955582,4.778863015896613e-07,1.075768744464217e-07,-2.948574684115324e-08,-1.211875701549601e-08
0.7434973989595839,2.817791701252712e-07,1.344656324510811e-07,-1.812666963292015e-08,-1.684781974284522e-08
0.7438975590236094,-1.7790345054403e-06,-1.607982438514229e-07,-6.075698548391972e-08,-7.916115283028049e-09
0.7442977190876351,-7.790238882651211e-07,2.427790983711767e-08,6.125301633123837e-08,-6.658972031847716e-09
0.7446978791516606,-7.687442940454674e-07,-8.262081247542682e-08,-1.080494383861896e-08,-6.901632952554813e-09
0.7450980392156863,-1.706419885210821e-06,-1.27186147902324e-07,1.08640007071519e-07,1.211408347522898e-08
0.7454981992797118,-9.443507888355394e-07,-5.999275882416027e-08,2.875244958338954e-08,4.945095631300852e-09
0.7458983593437375,6.070832243339328e-07,7.594540412409892e-08,-2.346862095539545e-08,-5.437895472395259e-09
0.7462985194077632,2.086609054758181e-06,1.878115412664635e-07,-3.014035892110964e-08,-1.132365393264035e-08
0.7466986794717887,-6.704379583103053e-07,-1.128375768186817e-07,6.589922378513622e-10,-4.262418790969702e-09
0.7470988395358144,-1.117897612477982e-06,-1.809601731150525e-07,-8.717716537217849e-08,-1.756757155283116e-08
0.7474989995998399,3.750716307137853e-06,-5.248381736413871e-08,-8.4203760943604e-08,2.716358397431174e-09
0.7478991596638656,-8.362252489269512e-07,-4.662226625289421e-08,-4.191808932465883e-08,-1.546195658491762e-08
0.7482993197278912,-2.203422070326907e-06,-2.982286782507814e-07,-4.826878799120551e-08,-3.394603106310668e-08
0.7486994797919168,1.960256619268386e-06,-4.129652980862865e-07,-9.407122042865889e-08,-1.681821830186061e-08
0.7490996398559424,-9.174506055582143e-07,1.623344991665077e-07,-2.490952261025969e-08,-1.275283083652934e-08
0.749499799919968,-4.511113789418613e-07,-1.281447416617597e-07,2.428883199495736e-09,-3.496855116780684e-09
0.7498999599839936,4.835632955114091e-07,3.258038401099952e-08,9.075275260310465e-09,-9.679151565459428e-10
0.7503001200480192,-3.371815261987519e-07,-2.66568907550689e-08,-3.629234325306501e-08,-4.339040526896386e-09
0.7507002801120448,-1.516606179881702e-06,-2.717774720499025e-07,-1.190845923078494e-07,-4.010514266476458e-08
0.7511004401760705,6.495115156777572e-07,2.223886446936835e-08,3.724458480517753e-09,-8.429189204020313e-09
0.751500600240096,-5.318119181035651e-07,-2.475985201056923e-07,-6.384282401743345e-08,-1.183716182190327e-08
0.7519007603041217,-7.915762413344379e-08,-1.035376751139555e-08,2.34955973199576e-08,-2.906507372294236e-09
0.7523009203681472,-4.069040476333304e-07,-1.351011018320402e-07,-6.05788835314298e-09,-5.113254755842485e-09
0.7527010804321729,-7.958366094234896e-07,-1.652226126719599e-08,3.774313820690533e-08,1.074535035764085e-09
0.7531012404961985,-2.368139481593679e-07,-2.998951236595316e-07,-1.033663000619744e-07,6.710715756029749e-09
0.7535014005602241,2.298870902135064e-06,2.80484962834323e-07,-1.311497494770811e-07,-2.040221820415924e-08
0.7539015606242497,-9.038912578079413e-07,-1.314986846682436e-08,4.049315553691932e-08,2.271250853843402e-09
0.7543017206882753,-5.571599750956239e-07,-3.115129594327172e-07,-4.267415427797504e-08,-6.132171651843867e-09
0.7547018807523009,-4.445077844095063e-07,-1.28990114846825e-07,-2.426305299448059e-08,-8.837684357648202e-09
0.7551020408163265,-4.148931044461539e-07,-1.18815869355632e-08,2.803641158092459e-08,7.423919402947162e-10
0.7555022008803521,5.405630475655131e-08,1.657724654955703e-09,9.399314575407449e-09,-2.84732652031932e-09
0.7559023609443778,-1.000897751344788e-06,-1.400056628964681e-07,-4.91257658971239e-08,-1.363724549531934e-08
0.7563025210084033,-1.472150156289484e-06,-3.253568066901865e-07,-2.556170128970621e-08,-3.170646923987433e-09
0.756702681072429,-3.256532098024036e-06,-3.573851219546242e-07,-1.905973063853521e-07,-2.503676368456535e-08
0.7571028411364545,-6.649930930403451e-06,-8.255744776591463e-07,1.261721913572638e-07,4.981798993866953e-08
0.7575030012004802,2.316148513973625e-07,1.891144900705174e-08,-9.268486757214869e-09,-7.026294727976793e-09
0.7579031612645059,-7.63534690811546e-07,6.4154209767632e-08,-2.447339299975516e-08,-1.01268549655392e-08
0.7583033213285314,1.753173181007071e-07,-6.680892014404934e-08,-7.129096852099953e-08,-1.778498252390119e-08
0.7587034813925571,6.501150376059563e-06,-2.229394511915073e-07,-4.462106516097726e-07,-4.67699853365072e-11
0.7591036414565826,2.352605724289718e-06,-2.644078825663786e-07,-4.525604971601978e-07,-1.22015299589512e-09
0.7595038015206083,-2.071897577830772e-06,-3.271273087349588e-07,-2.785341545593329e-08,-4.559603290980937e-09
0.7599039615846338,-3.218949284342567e-07,2.458558276276694e-09,-2.85455309092595e-08,-1.122511291909398e-08
0.7603041216486595,-5.325390681470345e-06,-6.935473791235017e-07,1.910144410801454e-07,2.647131254271139e-08
0.7607042817126851,2.215088633246964e-06,-1.332266059153177e-07,-1.333522477339099e-07,-1.206106006399837e-08
0.7611044417767107,5.551029780631874e-07,3.750375470008068e-08,1.163462664905766e-08,-7.326747502199693e-10
0.7615046018407363,-3.601301347787093e-07,-2.663842871632377e-08,-4.100594697355692e-08,-4.773659944784736e-09
0.7619047619047619,1.070505264055677e-06,-1.541188353737673e-07,-8.430625624051046e-08,-1.992679629870783e-08
0.7623049219687875,4.338540539997279e-07,2.531877580238716e-08,-2.131036278768372e-08,-9.771076668933636e-09
0.7627050820328132,-2.513131724583073e-06,-2.180589235044437e-07,-6.40934583053903e-08,-9.964705850971504e-09
0.7631052420968387,-5.843245492125373e-07,-1.61558784389654e-08,-7.002200615677955e-09,-6.438406275670918e-09
0.7635054021608644,-8.123894955208726e-07,-1.378829917746472e-07,-8.597167287620467e-08,-1.874891044571918e-08
0.7639055622248899,-1.643867957242946e-06,-1.843334065027548e-07,-2.735917955518415e-08,-2.957341240864854e-08
0.7643057222889156,4.08828532200491e-06,-5.317196371103639e-08,-7.822083934540124e-08,5.888740280171079e-09
0.7647058823529411,2.348352942815854e-07,4.828169062970671e-08,-1.199168714269098e-08,-4.181007638624747e-09
0.7651060424169668,-1.119023683483149e-06,-5.877499068692004e-08,1.094793423014115e-08,-2.362560071910426e-09
0.7655062024809924,5.434327745213508e-07,1.188883358838075e-07,-3.304917122790102e-08,-1.348929246886945e-08
0.765906362545018,3.26559215602187e-07,1.495387747240108e-07,-2.095259781698036e-08,-1.878355569319809e-08
0.7663065226090436,-8.319133594435272e-07,2.85660644859613e-08,6.666548959008641e-08,-7.526972458726349e-09
0.7667066826730692,-8.464482519640461e-07,-1.327770765790281e-07,-9.921888410329073e-08,-3.502123007373431e-08
0.7671068427370948,-1.831252611685173e-06,-1.383546352784961e-07,1.197898378894641e-07,1.338226216102799e-08
0.7675070028011205,-7.850482434608416e-07,-1.842386885526609e-07,-6.991254571137697e-08,-1.453050306000883e-08
0.767907162865146,-1.008972621439742e-06,-6.317627784877809e-08,3.215999104483787e-08,5.620516272026949e-09
0.7683073229291717,1.648233713023035e-06,-5.004425312049492e-07,-1.034486377058868e-07,-2.033385906009499e-08
0.7687074829931972,-1.124923813617191e-06,-8.772058631388609e-08,2.503424382925636e-08,9.480713650098525e-10
0.7691076430572229,7.164360397980718e-07,8.926935601984994e-08,-2.525621691732171e-08,-5.746646163460525e-09
0.7695078031212484,2.380172256672746e-06,2.154662286664343e-07,-3.235109452775357e-08,-1.214723092685906e-08
0.7699079631852741,-8.476565476770091e-07,-4.244813325769392e-08,-4.505281161404351e-08,-1.662400622646752e-08
0.7703081232492998,-9.222629885133028e-08,-2.676281503334664e-07,-4.379558177137154e-08,-8.385361444296011e-09
0.7707082833133253,-9.763908806553016e-07,-9.939873734242522e-08,2.813442859055396e-08,2.186331335209124e-09
0.771108443377351,-2.772228387797954e-07,-3.188284565428121e-07,-9.44034245089535e-08,1.169322661594098e-08
0.7715086034413765,-9.261346012457379e-07,1.911242390586879e-07,-2.585191129851767e-08,-1.352638534161889e-08
0.7719087635054022,8.403431653942357e-07,3.74504582938491e-08,6.30945000886972e-09,-8.649112978604725e-09
0.7723089235694278,2.029084706883555e-06,2.69952600487961e-07,-1.450827439200751e-07,-2.447158401638538e-08
0.7727090836334534,1.145331784832864e-07,4.033167424248508e-09,2.88131792139306e-08,-2.431276466314481e-09
0.773109243697479,-9.590328182050748e-07,-1.011009809712349e-07,2.064047978530424e-08,7.948437602303574e-10
0.7735094037615046,-2.308323178504004e-07,-3.490684273250969e-07,-2.227983715408583e-08,-2.432352096746634e-09
0.7739095638255302,-7.300793219322094e-07,-9.996778732453946e-10,4.486362025352721e-08,2.095821480278359e-09
0.7743097238895558,6.080995576942994e-07,3.995344682109537e-08,1.403106124621351e-08,-6.77423131807704e-10
0.7747098839535814,-4.168981182092692e-07,-3.051371720505094e-08,-4.503523446867761e-08,-5.149884052064534e-09
0.7751100440176071,-7.756189634442605e-07,6.045442571217569e-09,4.860859386412901e-08,3.589521812215892e-09
0.7755102040816326,-1.047614865018975e-06,-8.790419297937623e-08,2.110945043393992e-09,-2.925034637994817e-09
0.7759103641456583,-5.841757011734788e-06,-8.663120508389002e-07,1.663569684042905e-07,6.139470459689954e-08
0.7763105242096838,-5.582737393871545e-06,-4.683304226386395e-07,-2.10595473322792e-07,-2.950839959989429e-08
0.7767106842737095,-2.413080575103234e-07,1.085209928635885e-08,3.527607788420417e-08,2.119168175372617e-09
0.7771108443377351,-1.285931706682204e-06,-3.74014909490704e-07,-5.926965904808946e-09,3.220507222290492e-10
0.7775110044017607,6.308124276965294e-06,-2.417805034778984e-07,-3.789696642087557e-07,2.189519797223293e-08
0.7779111644657863,1.749336989596035e-06,-3.058557175004875e-07,-3.856409098747221e-07,2.008391078372351e-08
0.7783113245298119,-1.715221838760471e-06,-9.48862267204147e-08,-2.353462680535763e-08,-7.844352012983854e-09
0.7787114845938375,3.136424933539067e-07,2.968284808879842e-08,1.543070758526569e-08,-1.575554966918308e-09
0.7791116446578632,5.589230690901265e-07,5.272105417309389e-08,-4.187603938946328e-09,-5.871911546939057e-09
0.7795118047218887,-5.538876035344712e-06,-7.061083865400898e-07,2.311420179275579e-07,3.444791332047717e-08
0.7799119647859144,-4.787070611218586e-07,-8.505951231465393e-09,-4.591398661773662e-08,-1.205496786409591e-08
0.7803121248499399,-1.866977395451993e-06,-3.836891114623571e-07,-1.165835463231883e-08,-1.861814928185409e-09
0.7807122849139656,1.934598599796711e-06,-1.942815872587118e-07,-1.430269243881626e-07,-1.429017825960319e-08
0.7811124449779911,-5.155688363193967e-07,1.066066257140852e-07,-1.983597187557799e-08,-8.936083403273059e-09
0.7815126050420168,2.267078151156258e-08,4.155043001517616e-08,-2.290045263955723e-08,-9.746169942167684e-09
0.7819127651060425,4.272489029683093e-07,-1.013769707870278e-07,-5.815502503917898e-08,-1.408939777271509e-08
0.782312925170068,-2.397745956048386e-06,-2.77195757798098e-07,-5.582151943768642e-08,-8.589930448461201e-09
0.7827130852340937,-1.267654117122968e-06,-1.139295975909836e-07,-1.589526086817641e-08,-2.830124951308718e-08
0.7831132452981192,9.014767566341726e-07,7.055438783905248e-08,-1.334772768282961e-08,-7.705651814450004e-09
0.7835134053621449,4.258016855484584e-06,-9.71315816543408e-08,-7.892708748818494e-08,6.363669971629021e-09
0.7839135654261705,-3.002723859075536e-07,-4.045720445015626e-08,-9.182039488503745e-08,-3.339353084987856e-08
0.7843137254901961,-1.741485535362588e-06,-7.963763381302432e-08,-5.786968297824572e-08,-1.250286547944475e-08
0.7847138855542217,-1.949760998132811e-07,2.808206879424237e-08,4.12618471486611e-09,-3.557169869543288e-09
0.7851140456182473,2.104466789257259e-06,-6.034587769153382e-07,-1.023805229143649e-07,-2.076058962854028e-08
0.7855142056822729,6.601605044655299e-07,4.302906426781127e-08,1.637167774451172e-08,-7.025669835890959e-10
0.7859143657462985,-4.755505371176769e-07,-3.573568413027404e-08,-4.884739937869791e-08,-5.46405283958931e-09
0.7863145258103241,-7.448890947704495e-07,-1.50344546413171e-08,2.572207852759709e-08,1.446135265728576e-09
0.7867146858743498,-1.773453504419618e-06,-1.274223074998741e-07,-3.83084920861613e-08,-7.634777600589206e-09
0.7871148459383753,2.570853798916658e-07,4.814808285521157e-08,-1.424270476117088e-08,-4.841149090246113e-09
0.787515006002401,6.449049069066064e-07,1.319707580887857e-07,-3.950658998575874e-08,-1.557603536728245e-08
0.7879151660664265,4.364898106815293e-07,1.69443863189142e-07,-2.846210174796999e-08,-2.190319616434703e-08
0.7883153261304522,-8.50514868591348e-07,3.511035761800993e-08,6.779508278158983e-08,-9.528101398550437e-09
0.7887154861944778,-5.806974784967048e-07,-3.902001524877695e-07,-9.606722021471777e-08,1.344530765328742e-08
0.7891156462585034,-2.0056043648867e-06,-1.558008756123797e-07,1.298876674855436e-07,1.43903400579561e-08
0.789515806322529,-6.538694261649076e-07,-4.245842164420135e-08,4.304933242498977e-08,5.630812971747557e-09
0.7899159663865546,-1.183967255744439e-06,-7.473118399396277e-08,3.501237518939444e-08,6.16212768127108e-09
0.7903161264505802,8.015762612021968e-07,9.872129175059921e-08,-2.895432691562899e-08,-6.562857088295663e-09
0.7907162865146058,-1.155949172971935e-06,-2.167890199265454e-07,-8.979257391990749e-09,-7.405809684629304e-10
0.7911164465786314,2.698633163252609e-06,2.441248914116336e-07,-3.789101524384856e-08,-1.387395658404881e-08
0.7915166066426571,2.348852112794845e-06,2.301860728565683e-07,-1.494714860155955e-07,-2.585077694191369e-08
0.7919167667066827,-3.728352643201918e-07,-4.98546415285037e-08,4.876409232832499e-08,7.5522453713856e-09
0.7923169267707083,-9.128847693012315e-07,-4.271096921883696e-08,-5.326353830895052e-08,-1.905299186492401e-08
0.7927170868347339,-9.879370713314059e-07,2.200337699965946e-07,-3.258737934885029e-08,-1.571565243937291e-08
0.7931172468987595,9.852246355761961e-07,4.637238087357309e-08,2.955787999156049e-09,-1.035081204154876e-08
0.7935174069627852,-6.590188879073595e-06,-9.934959730307109e-07,1.93309544205855e-07,6.949162412649649e-08
0.7939175670268107,-3.175853346614897e-07,-4.636826788452719e-08,4.195632012034029e-08,6.579288708321336e-09
0.7943177270908364,-1.211763478804473e-06,-3.016084414155239e-07,1.537670176675494e-08,5.83707641789445e-09
0.7947178871548619,5.873775917153044e-08,6.228689030633872e-09,2.770488532466907e-08,-3.454494365699145e-09
0.7951180472188876,6.903210803749603e-06,-2.478839637872983e-07,-3.43420915293447e-07,4.099170586467499e-08
0.7955182072829131,1.661022490061757e-06,-3.442731921959003e-07,-3.516458165604903e-07,3.835451835985175e-08
0.7959183673469388,-6.378965617721039e-06,-6.060151496816092e-07,-2.20793926337696e-07,-3.162903267307214e-08
0.7963185274109644,-8.20820452619537e-07,3.415854941553399e-10,4.594247882197419e-08,1.590543119777017e-09
0.79671868747499,-4.321633280982526e-07,-2.840801677543092e-08,2.295517268864718e-08,3.038525275036225e-09
0.7971188475390156,-9.416507896867128e-07,8.284181527996353e-09,5.003821485750113e-08,3.263886979015762e-09
0.7975190076030412,-2.347103060407876e-06,-3.226556318486311e-07,3.266620580117431e-08,8.742004071551146e-09
0.7979191676670668,-6.001054058540855e-06,-7.905985021911405e-07,2.55957041391809e-07,3.791404019843366e-08
0.7983193277310925,-2.752954464857096e-07,1.599519375694129e-08,3.549637605981977e-08,1.663280601635072e-09
0.798719487795118,-1.193185543845085e-06,-3.246659477433366e-08,-3.599813493936522e-09,-1.806653427141377e-09
0.7991196478591437,3.761940504144124e-07,4.106336886253534e-08,1.351614361519668e-08,-2.384381311398903e-09
0.7995198079231692,1.644726369203421e-06,-3.153295756918026e-07,-1.42798976472447e-07,-1.465267683739863e-08
0.7999199679871949,-2.996635191920353e-06,-3.297633563692734e-07,2.388213845899964e-08,6.042707752800894e-09
0.8003201280512204,6.847503551448697e-07,7.207982551798169e-08,-8.155586330421239e-09,-7.061287197382173e-09
0.8007202881152461,1.66133240088399e-07,6.620470352879536e-08,-2.629975195403999e-08,-5.849895481094584e-09
0.8011204481792717,7.337629109402256e-07,4.805807447809361e-08,1.923787143583344e-08,-6.385332196159816e-10
0.8015206082432973,-5.387504186590816e-07,-3.995930647668728e-08,-5.316206258944794e-08,-5.795636298254872e-09
0.801920768307323,-9.626289897866161e-07,-1.11706522186609e-07,-2.47484745208198e-08,-3.260841442371167e-08
0.8023209283713485,-4.91558210017033e-07,1.386801183005107e-07,-2.530953370731511e-08,-1.031607923885827e-08
0.8027210884353742,2.656743535904898e-07,-2.523929393172646e-08,-1.080745687443496e-07,-3.806731697962485e-08
0.8031212484993998,1.151050740461564e-06,-3.640276186508043e-08,-3.730620827633209e-08,-7.459365243531572e-09
0.8035214085634254,-3.420938806891986e-06,-2.041183197832496e-07,-2.591963253577676e-08,-1.742658057378307e-09
0.803921568627451,3.673496910276143e-06,-2.199132956838338e-07,-7.376474819910798e-08,8.026249600411882e-09
0.8043217286914766,1.475626728469136e-07,7.04139184403244e-08,-2.82737286419914e-08,-1.101518615945544e-08
0.8047218887555022,1.196714848175857e-06,1.089371913196894e-07,-1.688157613430356e-08,-8.483937007732203e-09
0.8051220488195278,-1.334856862530001e-06,-1.151181341170689e-08,-3.423516292797528e-08,-5.040893365038454e-09
0.8055222088835534,-6.050368263382965e-09,6.61423287821141e-08,3.482888003847617e-09,-3.563528381098851e-09
0.8059223689475791,1.691354963493516e-06,-5.621376444904285e-07,-8.100520284769569e-08,-1.565963238042893e-08
0.8063225290116046,-1.913927208595812e-06,-5.493421826720231e-07,-9.082026678689651e-08,1.576665704736256e-08
0.8067226890756303,-1.45018242517554e-06,-6.477017127227404e-08,-9.595810603102493e-09,1.02222785974414e-09
0.8071228491396558,-5.88155153056671e-07,2.28201764417295e-08,2.86342588923174e-08,2.347628635673088e-09
0.8075230092036815,2.905711829270928e-07,4.694989443894575e-08,-1.72300797869436e-08,-5.706875185510356e-09
0.8079231692677071,7.869087752591543e-07,1.483724655993058e-07,-4.825985986185591e-08,-1.8310777069821e-08
0.8083233293317327,5.959078869161827e-07,1.947574518881285e-07,-3.921336655436577e-08,-2.604253209940278e-08
0.8087234893957583,-8.463278832683726e-07,4.255982863004753e-08,6.738989482240911e-08,-1.234197648120781e-08
0.8091236494597839,-4.659348371679047e-07,-2.242417536447895e-09,4.907392162023074e-08,7.375668745997131e-09
0.8095238095238095,2.087455961830301e-06,3.548828483913738e-07,-1.341182648751197e-07,-2.166947964694763e-08
0.8099239695878351,-2.224120931372467e-06,-1.818466595561958e-07,1.410692423860214e-07,1.542603558819721e-08
0.8103241296518607,-8.533148990696358e-07,-1.643097574064595e-07,2.57945161727573e-08,9.317142080193172e-09
0.8107242897158864,-1.353984245610047e-06,-9.664673950151416e-08,3.747043908960308e-08,6.591888915298335e-09
0.8111244497799119,8.625770158881625e-07,1.001671833014336e-07,-3.533437962525409e-08,-8.014955920950779e-09
0.8115246098439376,-8.54490008866076e-06,-1.211096161851691e-06,2.244634313598108e-07,7.753834717025102e-08
0.8119247699079631,3.048034477956004e-06,2.674409922617403e-07,-4.747883127699875e-08,-1.668715594375993e-08
0.8123249299719888,8.2422642934804e-06,-2.86503493149557e-07,-3.646839722074537e-07,5.285541691796014e-08
0.8127250900360145,1.650720180535828e-06,-4.271632432285448e-07,-3.769092605338783e-07,4.911781708442955e-08
0.81312525010004,-6.382606551246904e-08,-3.570203376743249e-09,5.666498999727758e-08,9.901985871709656e-09
0.8135254101640657,-1.061975726198913e-06,-5.853294110674794e-08,-6.719831279259349e-08,-2.295319416327971e-08
0.8139255702280912,-1.141021590298884e-06,2.380232693853622e-07,-4.558261359955131e-08,-1.947802044404927e-08
0.8143257302921169,-9.904868694913827e-07,-2.572016241749697e-07,5.553438181457053e-08,1.722684873283312e-08
0.8147258903561424,8.213600670772439e-07,5.39906522640857e-08,2.292766788119237e-08,-4.321572994428381e-10
0.8151260504201681,-6.004649406429843e-07,-4.27564135194683e-08,-5.849545724507321e-08,-6.233491135718268e-09
0.8155262104841937,-7.45209064318143e-06,-5.851515578171251e-07,-2.125278618580996e-07,-2.830007107807753e-08
0.8159263705482193,4.868323778942705e-08,7.58567328134039e-09,4.997457994201794e-08,9.216404502378226e-09
0.8163265306122449,1.084593926299556e-06,3.546917342006835e-08,-6.603440176639071e-09,-1.36309431846284e-08
0.8167266906762705,-6.481570110213025e-09,-1.648098353349029e-08,2.053116611638918e-08,-5.996464585005549e-09
0.8171268507402961,-8.144435953643287e-06,-9.586596026795559e-07,2.747135027563982e-07,3.878548010869582e-08
0.8175270108043218,-1.031777365320458e-06,-2.95112347090155e-08,4.058103789400285e-08,-4.504981044928462e-10
0.8179271708683473,-1.691894034342981e-09,3.665533611422654e-08,3.00751844021297e-08,5.692060380897232e-09
0.818327330932373,-2.388297407584612e-06,-2.782757765363621e-07,7.641992613919637e-08,2.098756744909794e-08
0.8187274909963985,-1.233080562854166e-06,-2.614017936338071e-08,4.447952916360497e-08,1.256043525265215e-09
0.8191276510604242,1.602497761240206e-06,-2.856015766940739e-07,-1.245256518803851e-07,-9.551486890984473e-09
0.8195278111244498,-7.096782987244618e-07,4.09329197611575e-08,1.981703089210345e-09,7.591154165669157e-10
0.8199279711884754,-5.491124130826796e-07,-2.113237209886277e-08,2.69367730661429e-08,-7.56218111823563e-10
0.820328131252501,-2.515994178019197e-06,-1.797628293294942e-07,-4.748715121593921e-08,-4.164987409627407e-08
0.8207282913165266,-3.223272855744383e-06,-2.817392621847745e-07,6.796889603758413e-08,1.844407967657428e-08
0.8211284513805522,2.367236873559926e-07,6.219772533594355e-09,1.591590683501312e-09,-5.538327318491215e-09
0.8215286114445778,-1.347038152928467e-06,-8.621991235898363e-08,-1.414115002851026e-07,-4.807579423653453e-08
0.8219287715086034,8.813191719182617e-07,1.615597650643459e-07,-2.230632526497644e-08,-3.203422720940272e-09
0.8223289315726291,5.92897580165118e-07,4.217905085247e-08,-2.369760646764275e-08,-1.101290995361264e-08
0.8227290916366546,4.117115854499711e-06,-2.054302446319808e-07,-4.802990034499066e-08,1.507308357517135e-08
0.8231292517006803,-7.484284841777459e-07,1.20247378981652e-07,-4.384492821563148e-08,-1.483820460383205e-08
0.8235294117647058,-3.841386862749606e-06,-1.367510690845079e-07,1.183459945464495e-08,1.012438652498583e-08
0.8239295718287315,2.100059066945496e-06,5.308776782696265e-08,-3.288114874329688e-08,-4.344143603177666e-09
0.8243297318927572,7.437528293961188e-09,4.365525011010867e-08,-4.776777931383442e-08,-1.572782118299218e-08
0.8247298919567827,1.21719417498671e-06,8.958171488249882e-08,-3.52583875593902e-08,-1.291192229080094e-08
0.8251300520208084,-6.285562768236759e-07,8.890935483248909e-08,-2.730077371635248e-08,-8.584757280686836e-10
0.8255302120848339,2.981316125910383e-06,-5.803252002138389e-07,-6.338746415640041e-08,2.332154195111332e-08
0.8259303721488596,-3.118364460719776e-06,-5.585829042026713e-07,-5.255119200495093e-08,-5.165096021073026e-09
0.8263305322128851,-1.653321646554935e-07,4.08062640508418e-08,-1.246669227791682e-08,-7.369634731948481e-09
0.8267306922769108,9.171759993416357e-07,6.006451413003376e-08,2.727065735439419e-08,-1.481422303640278e-10
0.8271308523409364,-6.654411656500513e-07,-4.57113243897249e-08,-6.506103046403118e-08,-6.808151408532829e-09
0.827531012404962,-6.596445384705237e-07,3.572907914462414e-08,3.044310601191234e-09,6.829624537908907e-09
0.8279311724689876,-8.338637578729964e-07,-8.710547410198663e-09,1.600200995481145e-08,-6.79453483358422e-10
0.8283313325330132,2.151972829646473e-06,4.957943105265337e-07,-1.035513039022163e-07,-1.144576828428976e-08
0.8287314925970388,3.3825088361419e-07,4.835315564848121e-08,-2.044133344918116e-08,-6.67113030877423e-09
0.8291316526610645,8.406460841711839e-06,-3.607002070010503e-07,-4.231008314201868e-07,5.943970429775077e-08
0.82953181272509,-4.207239104854751e-08,-5.555406787210502e-07,-4.376908716346829e-07,5.417502591355896e-08
0.8299319727891157,9.617208675797107e-07,1.708311203045348e-07,-5.755185131502284e-08,-2.136523392595105e-08
0.8303321328531412,7.875006321446045e-07,2.281132789102887e-07,-4.974097996109582e-08,-3.060060318042554e-08
0.8307322929171669,-9.781599243075027e-06,-1.373001054456272e-06,2.653425257850737e-07,9.050999833839144e-08
0.8311324529811924,-8.519971173143067e-07,5.382057466826445e-08,7.010849664269433e-08,-1.520800129391489e-08
0.8315326130452181,-6.877373001366488e-07,-3.710380172727112e-08,3.932988686920182e-08,5.020055159117576e-09
0.8319327731092437,-2.47425863824429e-06,-2.113526266655872e-07,1.566330201899865e-07,1.696552009822869e-08
0.8323329331732693,1.06587700485769e-07,-7.110029019373444e-08,4.577700918188966e-08,1.709573005791145e-08
0.8327330932372949,-1.58154746775086e-06,-1.235502471230859e-07,4.041233235082821e-08,7.041253613235823e-09
0.8331332533013205,9.29540121564154e-07,9.689745418486833e-08,-4.405394698567605e-08,-1.008416141699015e-08
0.8335334133653461,3.451977377281276e-06,2.857801635949179e-07,-6.053005591684577e-08,-2.057243832209948e-08
0.8339335734293718,-2.293854755958044e-07,-3.731253729336175e-08,4.811678153996054e-08,7.886844994722758e-09
0.8343337334933973,-1.276136027488924e-06,-9.083712791207045e-08,-8.563697838750492e-08,-2.824277772714491e-08
0.834733893557423,-8.91860285848375e-06,-5.622370482738344e-07,-1.884770671791109e-07,-1.863825969979516e-08
0.8351340536214485,2.672186562992781e-08,-1.71126857795373e-07,8.237435703865437e-08,2.69649816500336e-08
0.8355342136854742,-1.350048717008922e-06,2.465196012299514e-07,-6.270681431177908e-08,-2.459491585261584e-08
0.8359343737494997,-8.05584230851131e-06,-1.058741496326752e-06,2.94505775122093e-07,4.200992745067055e-08
0.8363345338135254,1.210319721188891e-06,1.151157218807658e-08,-1.896879101393146e-08,-1.808298772011814e-08
0.8367346938775511,-8.779970931091984e-08,-2.231497533467228e-08,4.064124397221689e-08,7.115517415839631e-09
0.8371348539415766,-5.61936545349701e-08,-5.3360833266391e-08,1.119566362115637e-08,-9.477032140059047e-09
0.8375350140056023,-1.396790892176542e-06,-1.889210565225967e-07,1.093015355661015e-07,3.216904905644488e-08
0.8379351740696278,-1.325619480646876e-06,-7.442447602113592e-08,3.321593925596008e-08,-3.310601300435351e-09
0.8383353341336535,-1.05652704691329e-07,1.731877590296191e-08,1.866712878690828e-08,3.165574865974446e-09
0.8387354941976791,9.215033985681872e-07,-2.341188761422924e-07,-8.594769347244504e-08,2.526401016187816e-09
0.8391356542617047,-1.520247254968713e-06,-7.793164229816375e-08,3.677147989569349e-08,-1.663657623094827e-09
0.8395358143257303,-1.560843650398062e-06,-2.060164618665961e-07,-7.978029291829219e-08,-5.097612144892141e-08
0.8399359743897559,-7.073061758966014e-07,-8.101732131178056e-08,1.530970083862058e-08,-4.435636209185404e-09
0.8403361344537815,-9.298207241745466e-07,2.960678892670279e-08,-1.315650945380384e-08,-2.334691506449366e-09
0.8407362945178071,-1.259461203102844e-07,-1.058087186103055e-07,-1.848292232753944e-07,-5.832656347359527e-08
0.8411364545818327,-2.321998818690378e-06,-1.8715320604562e-07,1.027409518540341e-07,3.023699523265662e-08
0.8415366146458584,1.050655717345072e-07,-5.942703407733824e-08,-1.635386701316565e-08,-1.051124539481748e-08
0.8419367747098839,1.04709412442742e-06,1.7933722467728e-07,-3.962717514747766e-08,-6.626227864748252e-09
0.8423369347739096,4.830151030813753e-07,-2.775959161130665e-08,-4.791362678731418e-08,-1.744589509533089e-08
0.8427370948379351,3.483259750195695e-06,-1.533103591050103e-07,5.300701058316853e-10,2.967298901944301e-08
0.8431372549019608,1.025947859832571e-06,6.652941411169272e-08,3.191461151214819e-08,1.173372484540228e-10
0.8435374149659864,-7.507431508310604e-07,-5.014518778830522e-08,-7.275365605532024e-08,-7.479251751317009e-09
0.843937575030012,-1.099465477140761e-06,5.31448435256409e-08,-7.372054562781326e-08,-2.248763694444998e-08
0.8443377350940376,-2.960775614883342e-06,-1.511969029464597e-08,4.206960756068711e-08,2.178985929552371e-08
0.8447378951580632,2.558557331968289e-06,6.71153393917844e-08,-5.04819888685288e-08,-7.574014972558128e-09
0.8451380552220888,-2.556799980950289e-07,-4.434758638175048e-08,-8.082014911308381e-08,-2.411903602082174e-08
0.8455382152861144,-3.198950152040827e-06,-6.148313067391619e-07,-2.054152877985014e-08,3.843780122535665e-08
0.84593837535014,1.112040539701676e-06,-2.426101772813661e-10,-6.891451424093082e-08,-2.144729970173473e-08
0.8463385354141657,-4.530417096497396e-07,1.238182675163036e-07,-4.241891306236422e-08,-3.088232257901791e-09
0.8467386954781913,3.318414828100134e-06,-4.669782647250675e-07,-2.138921809012858e-08,5.542015129685821e-09
0.8471388555422169,-5.170267671854297e-07,-6.567495578813298e-08,-4.495205883670768e-08,-1.559942970198195e-08
0.8475390156062425,1.074860824230316e-05,-5.188417557428013e-07,-4.845240186839296e-07,6.91365031469195e-08
0.8479391756702681,-9.702368431847712e-08,7.867572624405954e-08,-5.172917614181974e-09,3.002215123172958e-08
0.8483393357342938,-3.765203378230813e-07,-8.002760397928885e-07,-5.068458149358497e-07,3.774099415091019e-08
0.8487394957983193,-1.322552662593596e-06,-1.330263523048791e-07,-1.430827591357801e-08,-8.430184508990715e-09
0.849139655862345,3.972832030470491e-07,5.41810571459155e-08,-2.341725146288088e-08,-7.621386984168642e-09
0.8495398159263705,1.146662141288343e-06,1.983087031805895e-07,-6.580196920289346e-08,-2.438093677684357e-08
0.8499399759903962,9.67970550475425e-07,2.673303329793273e-07,-5.721979466050153e-08,-3.493013155930605e-08
0.8503401360544217,-1.153425137785483e-05,-1.471345861967661e-06,3.461501433596824e-07,1.128672816077331e-07
0.8507402961184474,3.433180668259272e-06,7.119448486414103e-07,-8.296162707592808e-08,-7.08848270892805e-10
0.851140456182473,-8.880942058155706e-07,6.969949368777679e-08,7.932789095489692e-08,-1.735224585725704e-08
0.8515406162464986,-2.758187893798705e-06,-2.357136201386355e-07,1.79095170822229e-07,1.957692773699603e-08
0.8519407763105242,-1.742594017970529e-06,-1.396421067968611e-07,4.694934133798653e-08,8.275436890216252e-09
0.8523409363745498,-1.25163078400852e-06,-1.77399163555009e-07,1.031763888110711e-08,-2.41722741063486e-09
0.8527410964385754,7.018026345653708e-07,-2.862475173821744e-08,4.615138850906315e-08,1.877840807184831e-08
0.8531412565026011,1.044162784136307e-06,1.087142193029609e-07,-5.035544703541247e-08,-1.15073609529802e-08
0.8535414165666266,3.965231332981949e-06,3.230805440322256e-07,-7.029996591704987e-08,-2.373840979579711e-08
0.8539415766306523,-1.461486982643287e-06,-1.077441851706199e-07,-9.976094587827781e-08,-3.263250201519588e-08
0.8543417366946778,-7.228300457738685e-07,-1.888527711766022e-07,1.845025541787634e-08,3.225058849401983e-10
0.8547418967587035,-1.509759457114638e-06,2.808459441342616e-07,-7.346561550661038e-08,-2.838436134531773e-08
0.8551420568227291,-9.954395694016651e-06,-1.077000344212796e-06,3.484488425413443e-07,5.308661917825907e-08
0.8555422168867547,-8.767866163436079e-06,-5.021486627797282e-07,-1.756076648592362e-07,-8.038646864618694e-09
0.8559423769507803,7.618233333675565e-07,-1.291685059106157e-07,9.10893497377062e-08,3.082466722026552e-08
0.8563425370148059,1.456909192689212e-06,1.560052721328868e-08,-2.27047270151719e-08,-2.0671824850767e-08
0.8567426970788315,-5.78535614628876e-07,-1.810795971658207e-07,8.177779891330078e-09,-1.111415017978398e-09
0.8571428571428571,1.033709365559068e-08,-5.26432046259322e-08,1.336859627953136e-08,-1.044321719383808e-08
0.8575430172068828,-1.33857477750699e-06,-7.210668532755211e-08,4.018833076765848e-08,-3.035684632059504e-09
0.8579431772709084,-8.232286199772029e-07,-1.36987375989479e-07,1.251892159564008e-07,3.750204264837681e-08
0.858343337334934,-6.568185515810076e-07,-1.451903939018034e-07,-1.920088039356385e-08,-6.176463422736515e-09
0.8587434973989596,-1.601970209199988e-06,-7.428229795745907e-08,4.488753413470163e-08,-9.7411730428733e-10
0.8591436574629852,2.776315162037002e-06,-1.323240881314231e-07,-5.279613858579075e-08,1.688529244111416e-08
0.8595438175270108,-2.792644845717172e-06,-1.201155204886835e-07,-8.926980965162017e-08,-5.526019900789267e-08
0.8599439775910365,1.144441404866472e-06,7.456548321663744e-08,3.677852325228499e-08,3.128380427498737e-10
0.860344137655062,-8.741142586389652e-07,-5.654185859304345e-08,-8.138826739280176e-08,-8.19161717058812e-09
0.8607442977190877,-6.64836000528094e-07,-7.977558553233512e-08,2.000313646673709e-08,-4.224371541084329e-09
0.8611444577831132,-8.287392207125516e-07,8.967502063312038e-09,-2.028985339369231e-07,-6.29788870536227e-08
0.8615446178471389,-1.653688664393424e-06,-1.36964477488698e-07,-5.751988805784827e-08,-1.292117665563276e-08
0.8619447779111644,2.579424025725946e-07,-6.06458608016162e-08,-1.76961000449859e-08,-1.15286036585951e-08
0.8623449379751901,-1.712252801714017e-06,-1.239474657429337e-07,1.213542993107055e-07,3.596614818666923e-08
0.8627450980392157,6.714115380210766e-07,-3.269643133759803e-08,-5.624783667782812e-08,-2.003040862244549e-08
0.8631452581032413,6.433387611533127e-07,3.522135979100992e-08,-8.920869175515444e-08,-1.81109196117922e-08
0.8635454181672669,5.068272210946057e-06,-5.788337233019784e-08,4.855112078721799e-08,4.824794118820578e-08
0.8639455782312925,-1.178209744234636e-06,5.056022142266792e-08,-8.87981856754002e-08,-2.647548227129945e-08
0.8643457382953181,-2.332253565083333e-06,8.866574110942437e-08,5.472922072409847e-08,2.695477708268927e-08
0.8647458983593438,-2.353419942052661e-07,-7.114739300287149e-08,-1.000232069711359e-07,-2.901931320306082e-08
0.8651460584233693,2.405470976041428e-06,-9.216895943424565e-08,-1.023123927243185e-07,-1.923814207449645e-08
0.865546218487395,1.312939106147943e-06,-2.979397316180108e-08,-8.930308615261675e-08,-2.658327137677291e-08
0.8659463785514205,-2.795945507609851e-06,-6.017952078243206e-07,2.81925946165569e-08,5.839615473255797e-08
0.8663465386154462,-1.049385794488617e-06,-1.787355182112395e-08,-9.278914658640876e-08,-1.383751506023449e-08
0.8667466986794717,5.185428860912749e-06,-4.287965724777293e-07,-1.510554598382037e-08,8.920835799623262e-09
0.8671468587434974,4.624442347484545e-07,6.315906762316595e-08,-2.601767911573166e-08,-8.525802959930817e-09
0.8675470188075231,-1.11007128901905e-07,-1.134926379466512e-07,-6.303410742181326e-08,-2.042029029319402e-08
0.8679471788715486,8.425877025030718e-07,2.237788772158292e-07,-7.453904906382622e-08,-2.729865193095682e-08
0.8683473389355743,1.101808200835427e-06,3.008508186928082e-07,-6.252409483542866e-08,-3.90034146533133e-08
0.8687474989995998,-9.95682351383194e-07,7.94113625856858e-08,9.197643485672637e-08,-1.90685905258915e-08
0.8691476590636255,-3.037257190944825e-06,-2.596353899860059e-07,2.04132417783819e-07,2.2517380467106e-08
0.8695478191276511,1.122911005725436e-05,-5.815217125596711e-07,-5.061346279632014e-07,8.935919687007572e-08
0.8699479791916767,-1.924362519157164e-06,-9.892309618346235e-07,-5.351582181322407e-07,7.802116748267159e-08
0.8703481392557023,-1.964218068464182e-06,-1.472097891338277e-07,5.491130866371972e-08,9.911751234427048e-09
0.8707482993197279,-1.555189444713685e-06,-2.002064472898615e-07,-3.183936482976433e-08,-1.275053811173604e-08
0.8711484593837535,1.20508861021923e-06,1.364473852320639e-07,-5.371730787675484e-08,-1.206468290839377e-08
0.8715486194477791,-8.663442881430925e-07,-5.840576966953632e-08,-4.906522841201998e-08,-2.517542014873077e-09
0.8719487795118047,4.543737042298797e-06,3.816367608643233e-07,-7.478135697445869e-08,-2.550791360173796e-08
0.8723489395758304,-1.282485528399392e-05,-1.594850971326837e-06,4.482220659268997e-07,1.435502855355392e-07
0.8727490996398559,-1.592082885423173e-06,-1.00180400349707e-07,-1.068298263303181e-07,-3.522871658379738e-08
0.8731492597038816,5.810141640323212e-06,9.676946151528637e-07,-8.3457744126212e-08,2.588627639487622e-09
0.8735494197679071,-1.450533246556999e-06,-2.608637721889286e-07,-6.196935371232358e-09,-6.440244708021519e-09
0.8739495798319328,-1.61818699507056e-06,3.417775458805046e-07,-7.624385903135101e-08,-3.018685061829067e-08
0.8743497398959584,4.260192076062282e-07,-1.678860498757367e-07,1.270139698904099e-08,1.251535924284095e-08
0.874749899959984,1.773757183424977e-06,4.751992049102181e-08,-1.81062433688542e-08,-2.124970758743967e-08
0.8751500600240096,-9.155371097435782e-07,-2.863164866071588e-07,-5.127606999809278e-11,-4.00799098317513e-09
0.8755502200880352,2.082361249984976e-07,-2.375719100037244e-08,2.366881444363351e-08,-9.442076305041319e-09
0.8759503801520608,-1.081220718715761e-05,-1.12874036796859e-06,4.440065473095957e-07,7.395180699433193e-08
0.8763505402160864,-1.330307891268604e-06,-4.017409809749312e-08,5.494597863696872e-08,-7.581077183128141e-10
0.876750700280112,-8.510954974444793e-06,-4.379023871432572e-07,-1.904186077458944e-07,-5.181719909270047e-09
0.8771508603441377,1.301156900107297e-06,8.478159895926326e-08,4.219068774578072e-08,4.464863295614396e-10
0.8775510204081632,-1.010973478121624e-06,-6.356369474934636e-08,-9.115588674159534e-08,-8.976086995001384e-09
0.8779511804721889,5.762307997768642e-07,-2.700768842997893e-07,6.728953423780574e-08,2.716540310577614e-08
0.8783513405362144,-8.316477550365396e-07,-2.920970340086188e-07,-1.577523203305661e-08,-6.533957640488564e-09
0.8787515006002401,-1.598747735722583e-06,-3.612796205032524e-08,6.15895910169573e-08,1.963285604590626e-09
0.8791516606642658,-4.996957687227216e-07,-3.541230959068821e-08,3.509472681403421e-08,-1.270355920090801e-09
0.8795518207282913,-9.488756294969821e-07,-2.670556665032048e-07,-5.184709839085983e-08,-1.340436495667062e-08
0.879951980792317,5.680229106035856e-07,-7.578592645758725e-09,-6.043384038441684e-09,-9.087489054318209e-09
0.8803521408563425,-1.230697010760745e-06,-2.666289024961928e-07,1.097590351044009e-07,3.557882679790434e-08
0.8807523009203682,-1.722956161055674e-06,-3.228660881830219e-08,-5.992125610828022e-08,-5.178012394484961e-08
0.8811524609843937,4.188881151373629e-06,4.064039105265772e-09,-4.952333873916667e-08,2.446051920201708e-08
0.8815526210484194,1.057096787164063e-06,2.936696175711387e-08,-4.835698849237006e-08,-1.830113470531443e-08
0.881952781112445,-2.156585561794072e-06,-2.759767196406624e-07,-1.013704217184686e-07,-2.237464371984142e-08
0.8823529411764706,-5.419823637821787e-07,1.18259146856631e-07,-1.877317820112136e-07,-5.95567936358044e-08
0.8827531012404962,-1.010906148629681e-06,1.279167934183666e-07,-8.417169853988023e-08,-2.525305977401962e-08
0.8831532613045218,-2.214525435225883e-06,-2.42607034554708e-07,1.083702541898241e-07,3.439097153951832e-08
0.8835534213685474,4.081428834462428e-07,-9.682348189716978e-08,-1.440818347600984e-07,-2.968931422292428e-08
0.8839535814325731,5.13909947787696e-07,7.249791096839246e-08,-2.811305631047719e-08,-9.279310372236816e-09
0.8843537414965986,1.577424917230766e-06,2.440243722529437e-07,-7.89165983932518e-08,-2.973026123137489e-08
0.8847539015606243,-9.375809070486323e-08,-6.09966398355503e-09,-9.614574942428838e-08,-2.785109586719875e-08
0.8851540616246498,1.171450292531319e-06,3.245977320750314e-07,-6.594937569892278e-08,-4.239790436148115e-08
0.8855542216886755,-1.102962842570593e-06,8.133512481347839e-08,1.047484630216497e-07,-2.038274648224052e-08
0.885954381752701,8.123987567739987e-06,1.091656512983629e-07,7.410271700942514e-08,6.210109988665133e-08
0.8863545418167267,-3.341621213861358e-06,-2.847079870616302e-07,2.265447013955272e-07,2.505053138993555e-08
0.8867547018807523,-2.159740556532747e-06,-1.542519040358958e-07,6.1496689218051e-08,1.122739676229971e-08
0.8871548619447779,1.819969640149638e-06,4.47714084534145e-08,-8.334240876163386e-08,-2.483135722677007e-08
0.8875550220088035,1.37211747209456e-06,1.622280502237176e-07,-5.634090719859912e-08,-1.25017144861751e-08
0.8879551820728291,2.376628886968455e-06,-2.636840806002509e-07,-1.659968408478644e-07,-3.240856259160891e-08
0.8883553421368547,-2.920166432535153e-06,1.711296294303577e-08,3.368617760292873e-08,2.451442088166627e-08
0.8887555022008804,5.054297259816513e-06,4.350826766770401e-07,-7.771845884261005e-08,-2.681413159917033e-08
0.8891556622649059,-1.710913157604758e-06,-9.148273653072356e-08,-1.114119446503555e-07,-3.715923263537255e-08
0.8895558223289316,-3.026440539209274e-07,-4.590474453636281e-08,-5.457141733708547e-08,-1.760695110282972e-08
0.8899559823929571,-1.720299050797567e-06,3.947788292345165e-07,-7.714194791668225e-08,-3.148470699152538e-08
0.8903561424569828,-1.697580649434326e-06,-1.976562705609167e-07,-1.62171751676983e-07,-2.762976924908395e-08
0.8907563025210085,2.014531920044856e-06,7.142951520158963e-08,-1.325666256865435e-08,-2.168537676621217e-08
0.891156462585034,-7.894160215429459e-07,-5.138115670137122e-07,4.818834714817269e-08,7.427859985079003e-08
0.8915566226490597,-1.38367641716441e-06,-1.394974901881105e-07,-1.700405756421596e-08,-8.620801105092702e-09
0.8919567827130852,2.933819391437246e-07,-7.465328086117065e-09,3.227559774892688e-08,-8.792840780089652e-09
0.8923569427771109,5.93571389075909e-06,-5.811772649683343e-07,-4.454367839494216e-08,4.177591299096653e-09
0.8927571028411364,-1.392226680293426e-06,-2.515976225163715e-08,6.64249577305332e-08,7.255598006436985e-10
0.8931572629051621,2.580422189925566e-07,-2.037188261842805e-07,1.310536118111245e-08,-1.17322432941754e-09
0.8935574229691877,1.124414227318585e-05,-6.168765355605524e-07,-5.052983174321008e-07,1.199926001660012e-07
0.8939575830332133,-3.739184591160363e-06,-1.197783466681238e-06,-5.447591391294287e-07,1.036050677046548e-07
0.8943577430972389,-1.594154065848531e-06,-2.630765139132711e-07,-1.187843871194919e-07,-1.595504917667007e-08
0.8947579031612645,-1.661810141869454e-06,-1.818846761371682e-08,7.407154883377195e-08,3.84069870709005e-09
0.8951580632252901,-5.872150115563673e-07,-2.288202886208485e-07,2.073351433763307e-08,1.853066269269545e-09
0.8955582232893158,-4.428294572978967e-07,-1.239366604386479e-08,4.584235756520939e-08,5.928322264006491e-10
0.8959583833533413,-1.259107151875854e-05,-1.68308792253443e-06,5.495501787794982e-07,1.752276307605018e-07
0.896358543417367,6.769618747311118e-06,1.094660634802276e-06,-1.216599077766896e-07,-2.138889445352435e-09
0.8967587034813925,5.654618436329294e-07,7.978897556255813e-08,-2.94369062042506e-08,-9.778737866413504e-09
0.8971588635454182,1.467489204743311e-06,2.570397613143225e-07,-8.259002804304719e-08,-3.136403802615204e-08
0.8975590236094437,1.210181935590435e-06,3.392797984593558e-07,-6.758874117482491e-08,-4.464575916345051e-08
0.8979591836734694,-1.346754037336371e-07,-4.060482582464322e-07,-5.372711442229594e-08,1.620673424330528e-10
0.898359343737495,-1.22257571918243e-06,8.023121479635164e-08,1.143798642158908e-07,-2.119345732945979e-08
0.8987595038015206,7.338790177115533e-07,2.572189303618336e-08,2.499798303892837e-09,-7.531531043934686e-09
0.8991596638655462,1.495643372656653e-06,9.579933287808889e-08,4.861784234766026e-08,5.960669938601522e-10
0.8995598239295718,-1.103313094872447e-06,-7.396778525252252e-08,-1.03195900203935e-07,-1.000471063323703e-08
0.8999599839935974,-3.575521655570871e-06,-3.0413125906323e-07,2.42089832959409e-07,2.677521142921322e-08
0.9003601440576231,-5.11677418895735e-07,-2.336381356574615e-07,3.098620521470316e-09,-8.241531785540711e-10
0.9007603041216486,-2.309668039188971e-06,-1.603121301494977e-07,6.576936567293168e-08,1.206110379547502e-08
0.9011604641856743,1.460530130784379e-06,1.782752939323293e-07,-5.840926429881528e-08,-1.282688261745923e-08
0.9015606242496998,1.312663215463989e-06,7.474811466754466e-08,-4.212573112347686e-08,-1.709947776891317e-08
0.9019607843137255,5.388745446510083e-06,4.692943827812436e-07,-7.965499264369028e-08,-2.767561760864139e-08
0.9023609443777511,-7.387453390368705e-09,-5.38482294821661e-07,4.113603626933829e-09,1.605258017710127e-08
0.9027611044417767,-1.813406097670171e-06,-8.866602384749242e-08,-1.143197838542939e-07,-3.842613559667443e-08
0.9031612645058024,-6.244464798311579e-07,-2.058235000075039e-07,-3.802839061758594e-08,-8.578955570623858e-09
0.9035614245698279,-1.060415379879274e-05,-1.177104989562435e-06,5.717959655812413e-07,9.923702662728528e-08
0.9039615846338536,-9.15001866863243e-07,1.921410957002834e-07,-7.92044356125482e-08,-2.415731425464603e-08
0.9043617446978791,-9.669762669349482e-06,-5.167828042770245e-07,-2.459203520917579e-07,-1.006708652479089e-08
0.9047619047619048,-1.816871810994036e-06,4.263926015850348e-07,-7.766140035384353e-08,-3.236836903016195e-08
0.9051620648259304,2.120359048985599e-06,8.172643889358932e-08,-1.042046543355466e-08,-2.209829075618421e-08
0.905562224889956,3.10813966108731e-07,5.367826969379789e-08,-9.023098937227894e-08,-2.646575769154883e-08
0.9059623849539816,-1.989685278050371e-06,-2.196594239255632e-07,-9.517324599117623e-08,-1.892550787007121e-08
0.9063625450180072,2.94634250349874e-07,-4.0534403186908e-09,3.701184768522024e-08,-8.6305777653086e-09
0.9067627050820328,-2.21723338201296e-06,-5.494940198640161e-07,4.878953809350031e-08,2.49167444165562e-08
0.9071628651460584,2.276904104602861e-06,1.169233748028937e-07,-7.432237006081658e-08,-2.266164172976279e-08
0.907563025210084,-1.497203461826336e-06,-2.45590863276467e-08,7.231759368240354e-08,1.28421788779588e-09
0.9079631852741097,4.233610641170502e-06,1.206411232917552e-07,1.968959515629334e-09,-4.501422661375352e-08
0.9083633453381352,1.458518182467084e-06,4.296697337591261e-08,-9.065516533004096e-08,2.57814783744091e-08
0.9087635054021609,8.534560470469334e-07,-2.473991910548657e-08,-1.459513423957207e-07,-2.766847019337093e-08
0.9091636654661864,-1.781667814188603e-06,-1.732167163928327e-08,7.993089717315683e-08,4.526575581750875e-09
0.9095638255302121,-3.984359175592123e-08,2.399458316257446e-08,-4.10651455628932e-08,-1.428764345500924e-08
0.9099639855942377,1.380685139630429e-06,2.717510182982776e-07,-1.575840254115912e-07,-5.370330928179568e-08
0.9103641456582633,-3.422939473963196e-06,-5.374053644645442e-07,4.379032535415433e-08,2.278786071397284e-08
0.9107643057222889,-4.959341276943629e-07,-9.30412357084551e-09,5.014882247953213e-08,1.176315866264748e-09
0.9111644657863145,-1.17759815982826e-06,-7.215400379223183e-08,1.802725315496459e-09,-4.004443669178332e-09
0.9115646258503401,3.067818156524667e-06,-2.266993088728489e-07,-1.743035931008196e-07,-3.149508929647588e-08
0.9119647859143657,8.098223276098474e-07,3.480146589764195e-08,4.653517731771341e-09,-7.209960763407269e-09
0.9123649459783914,-9.925594304449056e-07,-1.360325559945477e-07,3.615257923011276e-08,4.578423756155177e-09
0.912765106042417,1.088700601263938e-05,2.680155742005957e-07,6.99978483085929e-08,7.227595130294279e-08
0.9131652661064426,1.45397183023116e-06,9.197881520995679e-08,-4.160455384011795e-08,-1.706540352382332e-08
0.9135654261704682,-4.317946202337111e-06,-2.490606756407509e-07,-4.642186856633197e-08,1.06188405522457e-08
0.9139655862344938,-1.626516243001981e-06,-1.688118972954752e-07,-1.747424783527639e-07,-2.711190003203879e-08
0.9143657462985194,-2.656412235376066e-07,-1.564497307330162e-07,4.594126998545494e-08,8.307944004190945e-09
0.9147659063625451,-8.591226824969404e-07,2.204804109530847e-07,-8.034888966035157e-08,-2.430867927957164e-08
0.9151660664265706,-1.533273989793137e-06,-2.635592639037614e-07,-1.311568748791946e-07,-1.514967668494353e-08
0.9155662264905963,4.591689749492356e-07,7.974006938399293e-08,-9.20695954259982e-08,-2.664494550608386e-08
0.9159663865546218,-1.217571376372995e-07,-1.542857657972001e-07,2.804229802541025e-08,5.765864019313693e-09
0.9163665466186475,8.784916929472411e-06,-9.510307571123301e-07,-1.369378796187285e-07,-1.365838579479352e-08
0.916766706682673,-1.944095689571004e-06,-4.058581720231523e-07,2.880736263015169e-08,8.692790407269961e-08
0.9171668667466987,2.545118043431054e-06,1.495528192009969e-07,-7.605004657802091e-08,-2.267879509996947e-08
0.9175670268107243,-1.968239701077037e-07,-1.166059498012983e-07,-1.574381276008595e-08,-2.374186436760852e-09
0.9179671868747499,1.301077580643316e-08,-4.491312395237495e-07,-6.382542054614426e-08,1.685827398052734e-09
0.9183673469387755,1.79007576913195e-05,-4.671357805401227e-07,-5.586481326650572e-07,1.501751418438902e-07
0.9187675070028011,-3.207011308578443e-06,-1.264402759510958e-06,-6.188387146954523e-07,1.275028882301065e-07
0.9191676670668267,1.632499258253288e-07,5.53441201988082e-08,-4.230943972953605e-08,-1.402705074100591e-08
0.9195678271308524,1.722654823220816e-06,1.115758608367847e-07,5.719980766646057e-08,8.234476353453651e-10
0.9199679871948779,-1.323179291045384e-06,-8.502881382762407e-08,-1.194027845291352e-07,-1.154604484322346e-08
0.9203681472589036,7.426416328948896e-06,9.96206222196111e-07,-2.33054289945793e-07,-2.149740899928263e-08
0.9207683073229291,-1.698468926871693e-06,-1.267123436109061e-07,-7.762878512057419e-08,-1.342782375176662e-08
0.9211684673869548,-1.368082471411482e-05,-1.751923565949269e-06,6.403563829636009e-07,2.081825762145214e-07
0.9215686274509803,1.227954201170677e-08,-6.236450224274999e-07,-4.901994668779163e-09,1.821641798353831e-08
0.921968787515006,-1.002867572930544e-06,-4.22363163648069e-08,1.151194663478394e-09,-3.446920759153042e-09
0.9223689475790317,1.474890756215939e-06,9.015431548541755e-08,-1.326433085744774e-07,-2.28254364418741e-08
0.9227691076430572,-1.206898935836903e-05,-8.769724073068436e-07,-3.819382065126139e-07,-3.078205935461141e-08
0.9231692677070829,-2.695613369119442e-06,-6.578452210762951e-07,3.96384553896944e-08,2.682108105141895e-08
0.9235694277711084,-7.765911363380277e-07,-1.057470586797495e-07,3.577052242165645e-08,5.339040170541892e-09
0.9239695878351341,-1.118811085049558e-05,-1.216401193263112e-06,7.218107677327702e-07,1.283089682138112e-07
0.9243697478991597,3.86763624458459e-06,-1.302491148179848e-07,-1.638734157982804e-07,-2.702658890658398e-08
0.9247699079631853,8.254497267834004e-09,-1.236661139192451e-07,4.503244034249372e-08,9.089000980950419e-09
0.9251700680272109,-3.900326412354856e-06,-6.613279105131986e-07,2.896774456559961e-08,2.302768411567377e-08
0.9255702280912365,-1.261677289408028e-06,-7.046419423750803e-08,-1.657668876855031e-07,-2.254618189299293e-08
0.9259703881552621,6.653592064769098e-06,-1.364900346455821e-07,-1.865479896976151e-07,1.22694037206251e-08
0.9263705482192878,4.898886657272636e-07,2.758342544476554e-07,5.031402106817239e-08,-3.774571396783784e-08
0.9267707082833133,1.892552975394627e-07,-1.177823886393638e-07,2.57757797459831e-08,6.354199650882283e-09
0.927170868347339,3.009508313360167e-06,4.960612520952834e-07,-1.278904537837389e-07,-4.797611033735842e-08
0.9275710284113645,-1.175015204431709e-06,-1.814606511417462e-07,-1.212241376201824e-07,-1.020548093366652e-08
0.9279711884753902,-5.083879909535678e-06,-3.594429972429425e-07,-7.905294964863984e-08,7.761323677060629e-09
0.9283713485394157,1.23317773906985e-05,1.619788034052665e-07,-7.992249268296468e-09,6.863182083401594e-08
0.9287715086034414,1.328404677272797e-07,-7.533389570818927e-08,-2.026730585219322e-08,-2.178468604086093e-09
0.929171668667467,4.169492617639213e-07,-3.945107162620353e-07,-5.297836127167367e-08,6.971141842499957e-09
0.9295718287314926,6.981225872558419e-06,-1.200144053685074e-06,-1.931848628012537e-07,-2.168417422359959e-08
0.9299719887955182,-1.360602078530927e-06,-8.199333021536394e-08,-8.527017240101605e-08,-1.378094154505952e-08
0.9303721488595438,5.995444385975561e-07,-5.204510997643863e-07,-5.177996575834373e-08,8.753308660005447e-08
0.9307723089235694,3.880607296980085e-07,-5.979348392699334e-07,4.680040283115933e-09,2.339197217864197e-08
0.9311724689875951,7.893868701102674e-06,9.872319288124935e-07,-3.093241276617852e-07,-3.296899248333331e-08
0.9315726290516206,1.917299396047823e-06,1.424600180729756e-07,-1.440805639154184e-07,-2.385131854714773e-08
0.9319727891156463,2.6010004122255e-06,-6.512312441941628e-07,4.610193617976276e-08,3.103558291567981e-08
0.9323729491796718,2.145753250066252e-05,-2.515012135245214e-08,-7.120882829369728e-07,1.716621208275436e-07
0.9327731092436975,-1.148382070716061e-06,-1.089250731157519e-06,-8.111498216061287e-07,1.41274302685929e-07
0.933173269307723,2.071678878200926e-06,1.319875289857439e-07,6.767562260931945e-08,1.215793254356859e-09
0.9335734293717487,-1.398909014614354e-06,-9.641112944288132e-08,-1.417515208004644e-07,-1.373410523347019e-08
0.9339735894357744,-1.654512848037842e-05,-2.069775317101491e-06,6.831846438757649e-07,2.32801185592927e-07
0.9343737494997999,4.381441392870979e-06,-8.155942237131836e-08,-1.798310290770678e-07,-2.88691786401612e-08
0.9347739095638256,-1.439783788404885e-05,-1.177262003691018e-06,-4.923844334582842e-07,-4.685338290317924e-08
0.9351740696278511,-3.979110179217324e-06,-6.764086550508552e-07,2.742740751434467e-08,2.531459510564303e-08
0.9355742296918768,-1.365299353643234e-05,-1.497339895917714e-06,8.429069014985201e-07,1.502379130142556e-07
0.9359743897559024,-8.176902728351215e-07,-2.271530984543278e-08,-1.871226960451084e-07,-2.537892408349334e-08
0.936374549819928,6.742754169627627e-06,-3.735663386329821e-07,-2.88414721958549e-07,-2.308514484085133e-09
0.9367747098839536,-5.234742472601588e-06,-3.71340978281138e-07,-9.358841763965442e-08,7.490454348284037e-09
0.9371748699479792,3.105715209226716e-07,2.829451976742107e-07,8.792952049370837e-08,-3.678684436677127e-08
0.9375750300120048,-7.428747773719223e-07,-1.411421078196882e-07,-1.484655423530487e-07,-1.420798702156855e-08
0.9379751900760304,4.748973401645798e-06,5.342673095627497e-07,-1.197103051355939e-07,-4.989869016076179e-08
0.938375350140056,1.122045424596509e-05,-8.221712348498205e-08,-1.133678256506574e-07,5.716048855514866e-08
0.9387755102040817,7.376039552873724e-06,-1.28811326329688e-06,-2.21670553443508e-07,-2.549303565303801e-08
0.9391756702681072,8.784431412514569e-07,-3.651188437646648e-07,-8.588607524413047e-08,1.729954415806663e-09
0.9395758303321329,5.496225996476891e-08,-8.251391205540445e-07,-1.699066552393215e-07,7.448851065067635e-08
0.9399759903961584,8.237409449611055e-06,9.872945765927489e-07,-3.55445101045268e-07,-4.00280025167802e-08
0.9403761504601841,8.483563965910606e-07,-5.788620546011438e-07,-3.287701434451854e-08,1.711259938585123e-08
0.9407763105242097,-1.627843911909661e-05,-2.511312772093267e-06,6.633840378075057e-07,2.346251097401787e-07
0.9411764705882353,3.254825453153786e-05,4.096423084926535e-07,-9.238778832274978e-07,1.820568353706821e-07
0.9415766306522609,-1.006730446794903e-06,-1.021754545673962e-06,-1.101880483284267e-06,1.435012409107271e-07
0.9419767907162865,-1.537448027963798e-05,-1.345153293339458e-06,-5.676057933816968e-07,-5.90771448754785e-08
0.9423769507803121,2.515232516628204e-06,1.638511963550551e-07,8.027923860669106e-08,1.889132230114621e-09
0.9427771108443377,-1.630046216511353e-06,-1.015175555028079e-07,-1.703016622178871e-07,-1.643520175117392e-08
0.9431772709083633,-1.956398287487318e-06,-6.356675114254828e-07,6.57449721026164e-09,2.426818464785188e-08
0.943577430972389,-1.661019561184817e-05,-1.995341882122538e-06,8.620452275832286e-07,1.476642255575695e-07
0.9439775910364145,6.747401690154942e-06,-5.692671514888493e-07,-3.82950226760382e-07,-1.930417267556391e-08
0.9443777511004402,-3.4486180614381e-06,-6.538844627824495e-07,-1.083419935545718e-08,1.892652054237158e-08
0.9447779111644657,-1.229035922825278e-06,-2.565381910538281e-08,4.925771862973783e-08,-5.376274645196668e-08
0.9451780712284914,1.473725156084408e-06,1.851395702053896e-07,-2.039654806939458e-07,-7.095264369326128e-08
0.9455782312925171,1.29530262498644e-05,-3.319825375685085e-07,-2.230906430801359e-07,3.484453141957597e-08
0.9459783913565426,-4.581468702236941e-06,-3.1821247381078e-07,-1.291009584533969e-07,2.268127589336254e-09
0.9463785514205683,-5.104697817320817e-07,-1.187279914000333e-06,-3.378855896011034e-07,4.315142001555424e-08
0.9467787114845938,8.263315512658462e-06,-1.233429722481943e-06,-2.549610700206927e-07,-2.977837911130536e-08
0.9471788715486195,3.856686372010529e-05,4.394937012206195e-07,-1.178823197641499e-06,1.56687050484249e-07
0.947579031612645,6.383566751738253e-07,-1.004987827342047e-06,-1.38876658185709e-06,1.180647634436669e-07
0.9479791916766707,-2.0808431761933e-05,-3.058402260494596e-06,5.037910773752904e-07,2.026454540706262e-07
0.9483793517406963,9.480036538932071e-06,1.120191712621977e-06,-3.958820800626257e-07,-4.464805604871076e-08
0.9487795118047219,3.013571962967656e-06,2.019978509308373e-07,9.34375309955324e-08,2.853827680187105e-09
0.9491796718687475,-1.866324198918635e-06,-1.091915041700567e-07,-2.034994627605424e-07,-1.937708808343129e-08
0.9495798319327731,-1.949236765729837e-05,-2.68714712450423e-06,7.72885807553229e-07,1.195200244555999e-07
0.9499799919967987,-1.444138076135435e-05,-1.291386946005731e-06,-6.347656476470661e-07,-6.820161771636101e-08
0.9503801520608244,-4.278853469292663e-06,-7.250674894226956e-07,-5.258828157261099e-08,-8.546755607303315e-08
0.9507803121248499,-1.973570935194688e-06,-5.9632111348383e-07,-3.405701949397673e-07,-1.082526061650962e-07
0.9511804721888756,8.181144469503816e-06,-5.568856786307961e-07,-4.893936230191595e-07,-3.666492258432306e-08
0.9515806322529011,1.462094896110006e-05,-4.195783333677312e-07,-3.756922725301899e-07,7.103215428609423e-09
0.9519807923169268,3.539162594775157e-06,2.387108777949798e-07,1.058539847737373e-07,3.382032035396817e-09
0.9523809523809523,-2.067712817506033e-06,-1.192407427195481e-07,-2.362514871820996e-07,-2.227279726538306e-08
0.952781112444978,4.305534305720394e-05,1.078280016895054e-07,-1.624738270249455e-06,7.672451922592268e-08
0.9531812725090036,1.255834961319298e-06,-9.628815277124285e-07,-1.852427548469044e-06,4.50062802391303e-08
0.9535814325730292,-5.197768027967776e-07,-1.422122453754988e-06,-5.789292733152764e-07,-6.392818132453133e-10
0.9539815926370548,-2.13410216690082e-05,-3.514620744914535e-06,3.009557909497851e-07,1.578082240017599e-07
0.9543817527010804,-2.281530455104724e-05,-3.478472157893636e-06,7.203452859294542e-07,9.223832743181089e-08
0.954781912765106,3.870877680068494e-06,2.627152273995088e-07,1.149710971947935e-07,3.387540998228465e-09
0.9551820728291317,-2.267792407041085e-06,-1.262677340107162e-07,-2.572634412072096e-07,-2.426503453878689e-08
0.9555822328931572,-8.069270899169908e-06,-1.529325017685509e-06,-1.032044177301254e-07,-1.134347142926709e-07
0.9559823929571829,-5.533513174496107e-06,-1.454341582230632e-06,-4.346135140298877e-07,-1.411817554371355e-07
0.9563825530212084,6.197920857703438e-05,6.480078329850757e-07,-2.383363861649399e-06,-3.484405065602709e-08
0.9567827130852341,6.500865845388899e-06,2.294361540867747e-07,-2.654832509907732e-06,-5.937004998206099e-08
0.9571828731492596,3.876937933505216e-06,2.623470085443062e-07,1.135148627226147e-07,2.143060521061999e-09
0.9575830332132853,-2.529404049399612e-06,-1.515012584717863e-07,-2.625241230376462e-07,-2.494702158107926e-08
0.957983193277311,3.663608572102733e-06,2.248863284956151e-07,9.926210518737992e-08,-1.292918688323206e-09
0.9583833533413365,-2.783625082654845e-06,-2.120470877944608e-07,-2.662391889158481e-07,-2.644566393300875e-08
0.9587835134053622,3.827145561222594e-06,2.723446079389164e-07,1.257245457067655e-07,6.369152206611845e-09
0.9591836734693877,-2.004461136477448e-06,-5.679843073905844e-08,-2.508376560732272e-07,-2.344830929377365e-08
0.9595838335334134,-1.614205035065423e-08,-2.58818166156306e-08,-3.348787787455107e-09,-6.444955506939892e-10
0.959983993597439,1.77584124303229e-07,-8.079608982692354e-10,-1.056986961716747e-08,-1.857069721808676e-09
0.9603841536614646,3.685763099526334e-07,1.800678257137121e-08,-2.151850131447629e-08,-3.473116776073596e-09
0.9607843137254902,4.267519624899353e-07,2.555876826239322e-08,-3.033337023586133e-08,-4.504950533632844e-09
0.9611844737895158,2.474525152367479e-07,3.425337362318709e-09,-1.822567573645685e-08,-2.288453558536295e-09
0.9615846338535414,2.72334982629638e-08,-1.924353756986575e-08,-1.595195489293393e-09,-1.84865023732683e-10
0.961984793917567,-2.289457760169668e-08,-1.889450004695149e-08,-8.889137728942245e-10,-4.129398290321657e-10
0.9623849539815926,5.038860880940429e-08,-9.443855902982354e-09,-6.977553737788533e-09,-1.38786060586673e-09
0.9627851140456183,3.998040680020162e-08,3.844398790927811e-08,3.503842127509248e-09,5.23825344801991e-10
0.9631852741096438,-1.939604478671075e-07,1.056793268439451e-08,1.14327792802677e-08,1.388211428094667e-09
0.9635854341736695,-4.668022521633384e-07,-1.207683689632146e-08,2.69332203777997e-08,3.099837372757825e-09
0.963985594237695,-6.426004120214752e-07,-3.184059096985284e-08,4.553055650206266e-08,5.340652257064362e-09
0.9643857543017207,-4.90077370790028e-07,-1.631063275452664e-08,3.377190285952612e-08,4.065702102034543e-09
0.9647859143657463,-1.352213165661765e-07,1.882822851846669e-08,5.082765875963044e-09,6.965550346375804e-10
0.9651860744297719,6.533048002624484e-08,2.986471687559665e-08,-3.51641944090512e-10,9.431562583116535e-11
0.9655862344937975,1.771992596539873e-07,1.034168312892046e-09,-1.299796350278761e-08,-2.270751466001221e-09
0.9659863945578231,9.649306066455155e-08,2.709985122838408e-08,6.927141696070939e-09,8.338846273418267e-10
0.9663865546218487,-3.217995264139138e-07,-7.152627706939838e-09,1.353331724241981e-08,1.581155351183502e-09
0.9667867146858744,-4.1064867968025e-07,9.278610337799374e-09,1.977649351385839e-08,2.423577514730092e-09
0.9671868747498999,-2.681426774602624e-07,-3.481240356357273e-09,2.348606991031203e-08,2.806660943772187e-09
0.9675870348139256,2.374924521448888e-07,2.309065386952255e-09,-1.682728919397685e-08,-2.77177018707747e-09
0.9679871948779512,-3.06394044971176e-07,-2.605123002401524e-09,2.354099836638768e-08,2.900781681850774e-09
0.9683873549419768,-3.211908698431423e-07,1.335843476615159e-09,2.182419534123124e-08,2.738070758613011e-09
0.9687875150060024,-2.893309858564057e-07,5.164378262419243e-09,1.934366862124061e-08,2.457308906033242e-09
0.969187675070028,2.300683348770697e-07,2.420483452575264e-09,-1.785373308186003e-08,-2.800510881777867e-09
0.9695878351340537,-2.349080992693969e-07,7.538172702531454e-09,1.694660747975943e-08,2.196914954312589e-09
0.9699879951980792,-2.046434960864604e-07,9.057647740743699e-09,1.565121782630499e-08,2.037634765432534e-09
0.9703881552621049,-2.086224891081604e-07,9.380092362494837e-09,1.571528813654545e-08,2.026141313758176e-09
0.9707883153261304,2.046137235032335e-07,-9.527474382124522e-10,-1.653343630808536e-08,-2.506881815635269e-09
0.9711884753901561,-2.79318150068789e-07,1.014932621090558e-08,1.685947136277907e-08,2.166634736120997e-09
0.9715886354541817,-2.845187998187022e-07,5.805339616476035e-09,1.882128280708128e-08,2.41200458185572e-09
0.9719887955182073,1.609565375312263e-07,-5.044270113728835e-09,-1.408731214709391e-08,-2.101481000025705e-09
0.9723889555822329,-2.693901149171654e-07,6.064249277841471e-09,2.100790672939441e-08,2.711792387162423e-09
0.9727891156462585,-3.286950990775731e-07,4.295982722712878e-09,2.282232190332235e-08,2.993907181827105e-09
0.9731892757102841,-3.545511537582036e-07,3.557626211345337e-09,2.400285811719904e-08,3.20774527568065e-09
0.9735894357743097,1.215438156615071e-07,-8.447391072068617e-09,-1.176024342576267e-08,-1.785107402845626e-09
0.9739895958383353,-3.465264415980139e-07,4.249540219339744e-09,2.438447584564214e-08,3.322017392568506e-09
0.974389755902361,3.506473534255577e-06,1.773134453670111e-07,2.005138583789798e-08,-1.849525466910475e-08
0.9747899159663865,-3.61375443705177e-06,-4.181300574185919e-07,-2.977947875214544e-07,-3.39522461815357e-08
0.9751900760304122,-3.257691481235735e-07,6.066060548737405e-09,2.405528938332008e-08,3.336546731313748e-09
0.9755902360944377,1.069258796267967e-07,-1.08236997581045e-08,-1.054752440146291e-08,-1.672568235131378e-09
0.9759903961584634,-3.183573917009895e-07,8.132521444382302e-09,2.342189174292832e-08,3.286348092835476e-09
0.976390556222489,-3.228178140749393e-07,1.02676141868174e-08,2.293118462970955e-08,3.230130162309017e-09
0.9767907162865146,1.111568832750331e-07,-1.153972248309611e-08,-1.068853114391807e-08,-1.79059636193953e-09
0.9771908763505402,-3.604004484038843e-07,1.092346657088731e-08,2.298753884355743e-08,3.237257787688523e-09
0.9775910364145658,-3.341785406523973e-07,1.452619381555063e-08,2.405918523489942e-08,3.379864024877011e-09
0.9779911964785915,1.242938958727285e-07,-1.087221988680434e-08,-1.198656323230897e-08,-2.077171697400979e-09
0.978391356542617,-3.287819270452702e-07,1.065035840384406e-08,2.625682305200044e-08,3.688079557210249e-09
0.9787915166066427,-4.497108969183829e-07,1.131482344415905e-08,2.93118111199127e-08,4.17328206955524e-09
0.9791916766706683,-4.853113798666794e-07,9.776494576007826e-09,3.30255100153175e-08,4.770081646554762e-09
0.9795918367346939,1.06254895363941e-07,-8.360801990022712e-09,-1.397153093087729e-08,-2.415512634054759e-09
0.9799919967987195,-4.889449936755474e-07,7.656972390786237e-09,3.65531159125926e-08,5.381815378284556e-09
0.9803921568627451,-5.089919012115164e-07,7.259772617590403e-09,3.9014593469462e-08,5.882972224290958e-09
0.9807923169267707,1.414019182532632e-07,-9.477049189511808e-09,-1.582972270492411e-08,-2.694807054759132e-09
0.9811924769907964,-5.554209535325001e-07,1.061597634150662e-08,4.019001583369021e-08,6.139917239704451e-09
0.9815926370548219,-5.766055756374636e-07,1.610381201390106e-08,3.972255921364991e-08,6.124610665224997e-09
0.9819927971188476,1.826404339983771e-07,-8.090132090820773e-09,-1.701152970658555e-08,-2.825853090628468e-09
0.9823929571828731,-5.553338011327334e-07,2.294808756125823e-08,3.830034131972477e-08,5.932543319087055e-09
0.9827931172468988,1.511094569497158e-07,-9.926651628002549e-09,-1.728343657799454e-08,-2.791662269159887e-09
0.9831932773109243,-5.00882779100035e-07,2.74911988777111e-08,3.829089070167618e-08,5.822250390240947e-09
0.98359343737495,-5.539832168138866e-07,3.481489206719576e-08,4.218896042855138e-08,6.283596531923623e-09
0.9839935974389756,1.263033544202995e-07,-1.27967678481583e-08,-1.66435777960572e-08,-2.62999186600813e-09
0.9843937575030012,-7.180642014189978e-07,2.988697709234182e-08,5.207042893100824e-08,7.708429386352163e-09
0.9847939175670268,-9.307782048176747e-07,2.040930405651753e-08,6.79253085607626e-08,1.033201309808409e-08
0.9851940776310524,1.13567840211888e-07,-1.591347033142118e-08,-1.551227327705411e-08,-2.42727231464406e-09
0.985594237695078,-1.208149231877814e-06,8.124070595355099e-09,8.022967452278121e-08,1.242347674420935e-08
0.9859943977591037,-1.420558076891077e-06,-2.075628376660811e-08,1.07528869702721e-07,1.635598912422134e-08
0.9863945578231292,1.062493910263319e-07,-1.860962655068515e-08,-1.4483731103831e-08,-2.284383812796092e-09
0.9867947178871549,-9.857672381619867e-07,1.10017229511166e-08,8.792956188516874e-08,1.614392480520421e-08
0.9871948779511804,1.614048856722722e-07,1.875572244553488e-07,-2.314651116184119e-09,2.045553423341596e-09
0.9875950380152061,9.08024654423412e-08,-2.072385240124216e-08,-1.402118643506647e-08,-2.27792996042293e-09
0.9879951980792316,5.055449917844112e-07,2.075923616310645e-07,-2.634754626254563e-08,-3.65041020754756e-09
0.9883953581432573,5.860138455163119e-07,2.557881137595238e-07,-5.348277923316913e-09,-7.64097153901714e-10
0.988795518207283,7.740056403507735e-08,-2.160837811596885e-08,-1.44590811261939e-08,-2.437125260471808e-09
0.9891956782713085,-5.074723517682246e-06,-4.558016259808028e-07,3.373015056363821e-07,4.96848824246025e-08
0.9895958383353342,-6.475985391215779e-06,-4.963965276847479e-07,3.27531899149314e-07,4.884897726655048e-08
0.9899959983993597,4.628436547316796e-08,-2.25601233099571e-08,-1.58782489908386e-08,-2.732773608746802e-09
0.9903961584633854,1.101099977422179e-07,-1.850632095237773e-08,-1.783536261491576e-08,-3.073814504961304e-09
0.990796318527411,1.673953728445245e-07,-2.200904806616288e-08,-1.981452576755863e-08,-3.362782524280248e-09
0.9911964785914366,8.724551269385224e-08,-2.027589619789997e-08,-2.134985036218317e-08,-3.487169601622629e-09
0.9915966386554622,9.942612934035868e-08,-2.2188244467408e-08,-2.170258409923358e-08,-3.412211230271728e-09
0.9919967987194878,1.315671415974959e-07,-2.68786782008683e-08,-2.09346628903132e-08,-3.157765505442299e-09
0.9923969587835134,1.233757552872035e-07,-3.246438891941424e-08,-1.954811183759172e-08,-2.817528265196286e-09
0.992797118847539,5.172070156828013e-08,-3.591389359345201e-08,-1.774320328269277e-08,-2.568258519221666e-09
0.9931972789115646,-4.024335996216103e-08,-5.44629645164917e-09,7.865012908096373e-09,5.8686392708948e-10
0.9935974389755903,-1.299304426263343e-07,-8.395708086154551e-09,2.780065423578601e-09,5.521654620384868e-10
0.9939975990396158,-2.923408769848218e-09,-3.915967751120487e-08,-1.677552247509762e-08,-2.556934267403206e-09
0.9943977591036415,-6.408767906071979e-08,-3.414017949683867e-08,-1.825797658266762e-08,-2.832525954587157e-09
0.994797919167667,2.095826188838896e-07,-5.724898328837821e-08,-2.083392866705014e-08,-3.57726352709307e-09
0.9951980792316927,2.454199230325671e-07,-2.614704636173683e-09,-2.515639920756161e-08,-4.103142550769973e-09
0.9955982392957183,-2.799836061362916e-07,-5.602707268067099e-08,-3.319016293088016e-08,-5.008236192369515e-09
0.9959983993597439,3.231385996430707e-07,-3.376676870355257e-08,-3.290211270632291e-08,-4.714198100772287e-09
0.9963985594237695,5.347128061197914e-07,-2.519068385519064e-08,-3.168717616708096e-08,-3.824722400937078e-09
0.9967987194877951,2.14202687541241e-07,-4.170492225406892e-08,-3.921558208809107e-08,-4.274423157168268e-09
0.9971988795518207,-3.58250409062681e-07,-9.628812907523102e-08,-1.279232816194696e-08,-5.084867268136835e-12
0.9975990396158463,-6.094957691047338e-07,-1.251110196266764e-07,1.332435482024357e-08,9.226769242976697e-10
0.9979991996798719,-3.549467637749455e-07,-8.181700491555836e-08,-8.336238778350408e-10,-2.923075595774962e-09
0.9983993597438976,-2.949153929701126e-07,-8.777533541845679e-08,-1.22763223819175e-08,-4.16037130028179e-09
0.9987995198079231,1.601740414381583e-06,6.235743621701518e-08,-1.08578852564852e-07,-9.584830412376005e-09
0.9991996798719488,1.447366369467998e-06,6.117828675299643e-08,-1.083664408878937e-07,-9.531677900671061e-09
0.9995998399359743,9.001566593939201e-08,6.084346478235079e-09,1.041677552682393e-09,-1.730514786331516e-10
1,-4.706760008044867e-08,-4.299241615389822e-09,-6.306131272022579e-09,-6.769037497914223e-10


==> Results/PoissonStatic2D/omega_p2.csv <==
1,46.54,46.54,46.54,46.54,46.54
2,68.765,68.766,68.766,68.766,68.765
3,104.71,104.71,104.71,104.71,104.71
4,152.94,152.94,152.94,152.94,152.94
5,165.52,165.52,165.52,165.52,165.52
6,189.45,189.45,189.45,189.45,189.45
7,212.3,212.3,212.3,212.3,212.3
8,229.79,229.8,229.79,229.79,229.79
9,280.85,280.85,280.85,280.85,280.85
10,286.43,286.43,286.43,286.43,286.43
11,356.3,356.3,356.3,356.3,356.3
12,360.07,360.07,360.07,360.07,360.07
13,363.05,363.05,363.05,363.05,363.05
14,388.23,388.24,388.23,388.23,388.23
15,426.53,426.53,426.53,426.53,426.53
16,442.62,442.62,442.62,442.62,442.62
17,449.44,449.44,449.44,449.44,449.44
18,485.54,485.55,485.54,485.54,485.54
19,539.58,539.58,539.58,539.58,539.58
20,544.88,544.88,544.88,544.88,544.88
21,560.87,560.87,560.87,560.87,560.87
22,638.41,638.42,638.41,638.41,638.41
23,646.39,646.4,646.39,646.39,646.39
24,648.11,648.11,648.11,648.11,648.11
25,655.23,655.24,655.23,655.23,655.23
26,664.39,664.4,664.39,664.39,664.39
27,707.33,707.34,707.33,707.33,707.33
28,749.85,749.86,749.85,749.85,749.85
29,760.83,760.83,760.83,760.83,760.83
30,763.69,763.69,763.69,763.69,763.69
31,780.37,780.38,780.37,780.37,780.37
32,834.77,834.78,834.78,834.77,834.77
33,878.76,878.77,878.76,878.76,878.76
34,889.47,889.47,889.47,889.47,889.47
35,899.01,899.02,899.02,899.01,899.01
36,929.49,929.5,929.49,929.49,929.49
37,994.87,994.88,994.87,994.87,994.87
38,1008.6,1008.6,1008.6,1008.6,1008.6
39,1016.3,1016.3,1016.3,1016.3,1016.3
40,1026.9,1026.9,1026.9,1026.9,1026.9
41,1033.4,1033.4,1033.4,1033.4,1033.4
42,1042.5,1042.5,1042.5,1042.5,1042.5
43,1061.2,1061.2,1061.2,1061.2,1061.2
44,1122,1122,1122,1122,1122
45,1150.7,1150.7,1150.7,1150.7,1150.7
46,1157,1157,1157,1157,1157
47,1172.9,1172.9,1172.9,1172.9,1172.9
48,1180,1180,1180,1180,1180
49,1208,1208,1208,1208,1208
50,1271.3,1271.4,1271.3,1271.3,1271.3
51,1304.9,1304.9,1304.9,1304.9,1304.9
52,1316.3,1316.3,1316.3,1316.3,1316.3
53,1333.6,1333.6,1333.6,1333.6,1333.6
54,1338.7,1338.7,1338.7,1338.7,1338.7
55,1389.7,1389.7,1389.7,1389.7,1389.7
56,1428.6,1428.6,1428.6,1428.6,1428.6
57,1454,1454,1454,1454,1454
58,1456.9,1456.9,1456.9,1456.9,1456.9
59,1475.4,1475.4,1475.4,1475.4,1475.4
60,1487.9,1487.9,1487.9,1487.9,1487.9
61,1499.2,1499.2,1499.2,1499.2,1499.2
62,1507.1,1507.1,1507.1,1507.1,1507.1
63,1523.7,1523.7,1523.7,1523.7,1523.7
64,1552.5,1552.6,1552.5,1552.5,1552.5
65,1626.9,1626.9,1626.9,1626.9,1626.9
66,1630.7,1630.7,1630.7,1630.7,1630.7
67,1641.7,1641.7,1641.7,1641.7,1641.7
68,1659.9,1659.9,1659.9,1659.9,1659.9
69,1672,1672,1672,1672,1672
70,1684.8,1684.8,1684.8,1684.8,1684.8
71,1734.5,1734.5,1734.5,1734.5,1734.5
72,1787.4,1787.4,1787.4,1787.4,1787.4
73,1810.2,1810.2,1810.2,1810.2,1810.2
74,1831.1,1831.1,1831.1,1831.1,1831.1
75,1851.2,1851.2,1851.2,1851.2,1851.2
76,1860.4,1860.5,1860.4,1860.4,1860.4
77,1875.8,1875.8,1875.8,1875.8,1875.8
78,1935.9,1935.9,1935.9,1935.9,1935.9
79,1942.6,1942.7,1942.6,1942.6,1942.6
80,1965.2,1965.2,1965.2,1965.2,1965.2
81,1994.6,1994.6,1994.6,1994.6,1994.6
82,2007,2007,2007,2007,2007
83,2013.1,2013.1,2013.1,2013.1,2013.1
84,2031,2031,2031,2031,2031
85,2042.8,2042.9,2042.8,2042.8,2042.8
86,2063.6,2063.6,2063.6,2063.6,2063.6
87,2079.4,2079.5,2079.4,2079.4,2079.4
88,2093.4,2093.5,2093.4,2093.4,2093.4
89,2135.9,2135.9,2135.9,2135.9,2135.9
90,2191.1,2191.1,2191.1,2191.1,2191.1
91,2209.9,2210,2210,2209.9,2209.9
92,2222.8,2222.8,2222.8,2222.8,2222.8
93,2234.2,2234.2,2234.2,2234.2,2234.2
94,2241.2,2241.3,2241.2,2241.2,2241.2
95,2270.1,2270.1,2270.1,2270.1,2270.1
96,2276.6,2276.6,2276.6,2276.6,2276.6
97,2355.5,2355.5,2355.5,2355.5,2355.5
98,2383.6,2383.6,2383.6,2383.6,2383.6
99,2399.2,2399.2,2399.2,2399.2,2399.2
100,2427.6,2427.6,2427.6,2427.6,2427.6
101,2445.1,2445.1,2445.1,2445.1,2445.1
102,2466.9,2466.9,2466.9,2466.9,2466.9
103,2486.4,2486.4,2486.4,2486.4,2486.4
104,2506.4,2506.4,2506.4,2506.4,2506.4
105,2534.5,2534.5,2534.5,2534.5,2534.5
106,2560.9,2560.9,2560.9,2560.9,2560.9
107,2565,2565.1,2565,2565,2565
108,2595.2,2595.2,2595.2,2595.2,2595.2
109,2611,2611,2611,2611,2611
110,2634.7,2634.8,2634.7,2634.7,2634.7
111,2653.5,2653.5,2653.5,2653.5,2653.5
112,2667.6,2667.7,2667.7,2667.7,2667.7
113,2673.6,2673.6,2673.6,2673.6,2673.6
114,2694.6,2694.6,2694.6,2694.6,2694.6
115,2712.3,2712.3,2712.3,2712.3,2712.3
116,2748,2748,2748,2748,2748
117,2750.3,2750.3,2750.3,2750.3,2750.3
118,2806.3,2806.4,2806.3,2806.3,2806.3
119,2838.1,2838.2,2838.1,2838.1,2838.1
120,2866.1,2866.1,2866.1,2866.1,2866.1
121,2876.3,2876.3,2876.3,2876.3,2876.3
122,2895.5,2895.5,2895.5,2895.5,2895.5
123,2912.5,2912.6,2912.5,2912.5,2912.5
124,2935.2,2935.2,2935.2,2935.2,2935.2
125,2948.3,2948.3,2948.3,2948.3,2948.3
126,2964.3,2964.3,2964.3,2964.3,2964.3
127,3062.7,3062.8,3062.7,3062.7,3062.7
128,3065.2,3065.2,3065.2,3065.2,3065.2
129,3079,3079,3079,3079,3079
130,3106.8,3106.9,3106.8,3106.8,3106.8
131,3112.9,3112.9,3112.9,3112.9,3112.9
132,3155.4,3155.4,3155.4,3155.4,3155.4
133,3175.1,3175.1,3175.1,3175.1,3175.1
134,3197,3197,3197,3197,3197
135,3206.5,3206.5,3206.5,3206.5,3206.5
136,3229.7,3229.7,3229.7,3229.7,3229.7
137,3236.2,3236.2,3236.2,3236.2,3236.2
138,3274.9,3274.9,3274.9,3274.9,3274.9
139,3278,3278.1,3278,3278,3278
140,3306.2,3306.3,3306.2,3306.2,3306.2
141,3319.1,3319.1,3319.1,3319.1,3319.1
142,3350.5,3350.5,3350.5,3350.5,3350.5
143,3360.7,3360.7,3360.7,3360.7,3360.7
144,3381,3381,3381,3381,3381
145,3414.1,3414.1,3414.1,3414.1,3414.1
146,3420.9,3420.9,3420.9,3420.9,3420.9
147,3434.7,3434.7,3434.7,3434.7,3434.7
148,3453.1,3453.1,3453.1,3453.1,3453.1
149,3489.9,3490,3490,3490,3490
150,3510.4,3510.4,3510.4,3510.4,3510.4
151,3556.3,3556.3,3556.3,3556.3,3556.3
152,3563.8,3563.9,3563.9,3563.9,3563.9
153,3610.9,3610.9,3610.9,3610.9,3610.9
154,3616.4,3616.5,3616.5,3616.5,3616.5
155,3645,3645,3645,3645,3645
156,3660,3660,3660,3660,3660
157,3690.3,3690.3,3690.3,3690.3,3690.3
158,3701.5,3701.6,3701.6,3701.5,3701.5
159,3719.5,3719.5,3719.5,3719.5,3719.5
160,3746.6,3746.6,3746.6,3746.6,3746.6
161,3817.8,3817.8,3817.8,3817.8,3817.8
162,3844.6,3844.7,3844.6,3844.6,3844.6
163,3855.7,3855.7,3855.7,3855.7,3855.7
164,3870.3,3870.3,3870.3,3870.3,3870.3
165,3881,3881.1,3881,3881,3881
166,3921.1,3921.1,3921.1,3921.1,3921.1
167,3955.1,3955.1,3955.1,3955.1,3955.1
168,3961.6,3961.7,3961.6,3961.6,3961.6
169,3963.7,3963.8,3963.8,3963.7,3963.7
170,3985.3,3985.3,3985.3,3985.3,3985.3
171,3994.7,3994.8,3994.7,3994.7,3994.7
172,4023,4023,4023,4023,4023
173,4051.4,4051.4,4051.4,4051.4,4051.4
174,4076.2,4076.2,4076.2,4076.2,4076.2
175,4080.2,4080.2,4080.2,4080.2,4080.2
176,4098.8,4098.8,4098.8,4098.8,4098.8
177,4118.4,4118.4,4118.4,4118.4,4118.4
178,4137.2,4137.2,4137.2,4137.2,4137.2
179,4160.2,4160.2,4160.2,4160.2,4160.2
180,4186,4186,4186,4186,4186
181,4220.8,4220.8,4220.8,4220.8,4220.8
182,4245,4245,4245,4245,4245
183,4257.9,4257.9,4257.9,4257.9,4257.9
184,4270.9,4270.9,4270.9,4270.9,4270.9
185,4280.8,4280.8,4280.8,4280.8,4280.8
186,4315.8,4315.8,4315.8,4315.8,4315.8
187,4351.9,4351.9,4351.9,4351.9,4351.9
188,4381.8,4381.8,4381.8,4381.8,4381.8
189,4393.6,4393.7,4393.6,4393.6,4393.6
190,4416.9,4416.9,4416.9,4416.9,4416.9
191,4438.6,4438.6,4438.6,4438.6,4438.6
192,4490.3,4490.3,4490.3,4490.3,4490.3
193,4505.2,4505.2,4505.2,4505.2,4505.2
194,4532.3,4532.3,4532.3,4532.3,4532.3
195,4543.7,4543.7,4543.7,4543.7,4543.7
196,4551.6,4551.6,4551.6,4551.6,4551.6
197,4577.1,4577.2,4577.1,4577.1,4577.1
198,4621.9,4622,4622,4621.9,4621.9
199,4651.7,4651.8,4651.7,4651.7,4651.7
200,4699.3,4699.4,4699.3,4699.3,4699.3
201,4701.9,4701.9,4701.9,4701.9,4701.9
202,4725.7,4725.7,4725.7,4725.7,4725.7
203,4746.8,4746.8,4746.8,4746.8,4746.8
204,4783.1,4783.1,4783.1,4783.1,4783.1
205,4789.3,4789.3,4789.3,4789.3,4789.3
206,4809.2,4809.2,4809.2,4809.2,4809.2
207,4812.6,4812.6,4812.6,4812.6,4812.6
208,4837.9,4838,4837.9,4837.9,4837.9
209,4850.4,4850.4,4850.4,4850.4,4850.4
210,4862.8,4862.8,4862.8,4862.8,4862.8
211,4883.5,4883.6,4883.5,4883.5,4883.5
212,4910.5,4910.5,4910.5,4910.5,4910.5
213,4934.8,4934.8,4934.8,4934.8,4934.8
214,4962.7,4962.7,4962.7,4962.7,4962.7
215,4964.5,4964.5,4964.5,4964.5,4964.5
216,4990,4990.1,4990,4990,4990
217,4999.8,4999.8,4999.8,4999.8,4999.8
218,5015.6,5015.6,5015.6,5015.6,5015.6
219,5061.4,5061.5,5061.4,5061.4,5061.4
220,5077.7,5077.8,5077.7,5077.7,5077.7
221,5116.4,5116.4,5116.4,5116.4,5116.4
222,5130.1,5130.2,5130.1,5130.1,5130.1
223,5158.8,5158.9,5158.9,5158.8,5158.8
224,5181.1,5181.1,5181.1,5181.1,5181.1
225,5194.7,5194.8,5194.7,5194.7,5194.7
226,5200.1,5200.1,5200.1,5200.1,5200.1
227,5236.7,5236.7,5236.7,5236.7,5236.7
228,5254.2,5254.2,5254.2,5254.2,5254.2
229,5292.8,5292.8,5292.8,5292.8,5292.8
230,5308.4,5308.5,5308.4,5308.4,5308.4
231,5324.4,5324.5,5324.5,5324.5,5324.4
232,5361,5361,5361,5361,5361
233,5398.3,5398.3,5398.3,5398.3,5398.3
234,5435.9,5435.9,5435.9,5435.9,5435.9
235,5462.3,5462.4,5462.3,5462.3,5462.3
236,5475.2,5475.2,5475.2,5475.2,5475.2
237,5486.7,5486.8,5486.8,5486.7,5486.7
238,5494.6,5494.7,5494.6,5494.6,5494.6
239,5525.3,5525.4,5525.3,5525.3,5525.3
240,5569.9,5570,5569.9,5569.9,5569.9
241,5585.2,5585.3,5585.2,5585.2,5585.2
242,5612.4,5612.4,5612.4,5612.4,5612.4
243,5634.2,5634.2,5634.2,5634.2,5634.2
244,5685,5685,5685,5685,5685
245,5693,5693,5693,5693,5693
246,5707.2,5707.3,5707.3,5707.3,5707.2
247,5717.1,5717.1,5717.1,5717.1,5717.1
248,5731.1,5731.1,5731.1,5731.1,5731.1
249,5751.4,5751.5,5751.4,5751.4,5751.4
250,5765.5,5765.5,5765.6,5765.6,5765.5
251,5784.9,5785,5785,5785,5785
252,5809.8,5809.9,5809.8,5809.8,5809.8
253,5824.1,5824.1,5824.1,5824.1,5824.1
254,5841.6,5841.6,5841.6,5841.6,5841.6
255,5860.6,5860.7,5860.6,5860.6,5860.6
256,5880.6,5880.7,5880.6,5880.6,5880.6
257,5898.2,5898.2,5898.2,5898.2,5898.2
258,5927.8,5927.8,5927.8,5927.8,5927.8
259,5933.8,5933.8,5933.8,5933.8,5933.8
260,5957.2,5957.2,5957.2,5957.2,5957.2
261,5976,5976,5976,5976,5976
262,6011.6,6011.6,6011.6,6011.6,6011.6
263,6039.7,6039.8,6039.7,6039.7,6039.7
264,6068,6068.1,6068,6068,6068
265,6079.3,6079.3,6079.3,6079.3,6079.3
266,6120,6120,6120,6120,6120
267,6137.5,6137.5,6137.5,6137.5,6137.5
268,6164.6,6164.7,6164.7,6164.6,6164.6
269,6187.8,6187.9,6187.8,6187.8,6187.8
270,6194.6,6194.6,6194.6,6194.6,6194.6
271,6206.5,6206.6,6206.5,6206.5,6206.5
272,6232.5,6232.5,6232.5,6232.5,6232.5
273,6264.2,6264.2,6264.2,6264.2,6264.2
274,6283.3,6283.4,6283.3,6283.3,6283.3
275,6293.3,6293.3,6293.3,6293.3,6293.3
276,6348.6,6348.6,6348.6,6348.6,6348.6
277,6377.2,6377.2,6377.2,6377.2,6377.2
278,6390.4,6390.4,6390.4,6390.4,6390.4
279,6433.6,6433.7,6433.6,6433.6,6433.6
280,6467.8,6467.8,6467.8,6467.8,6467.8
281,6489.3,6489.3,6489.3,6489.3,6489.3
282,6503.7,6503.8,6503.8,6503.7,6503.7
283,6523.7,6523.8,6523.7,6523.7,6523.7
284,6535.4,6535.4,6535.4,6535.4,6535.4
285,6562.5,6562.6,6562.5,6562.5,6562.5
286,6581.2,6581.3,6581.2,6581.2,6581.2
287,6614,6614,6614,6614,6614
288,6633.7,6633.8,6633.7,6633.7,6633.7
289,6659.9,6660,6659.9,6659.9,6659.9
290,6680.7,6680.7,6680.7,6680.7,6680.7
291,6706.1,6706.1,6706.1,6706.1,6706.1
292,6708.7,6708.7,6708.7,6708.7,6708.7
293,6741.7,6741.7,6741.7,6741.7,6741.7
294,6753.2,6753.2,6753.2,6753.2,6753.2
295,6770.6,6770.6,6770.6,6770.6,6770.6
296,6793.3,6793.3,6793.3,6793.3,6793.3
297,6802.3,6802.4,6802.4,6802.3,6802.3
298,6822.4,6822.5,6822.4,6822.4,6822.4
299,6835.4,6835.5,6835.4,6835.4,6835.4
300,6880,6880.1,6880,6880,6880
301,6885.8,6885.9,6885.8,6885.8,6885.8
302,6910.9,6911,6910.9,6910.9,6910.9
303,6918.4,6918.4,6918.4,6918.4,6918.4
304,6933.6,6933.7,6933.6,6933.6,6933.6
305,6957.1,6957.2,6957.2,6957.1,6957.1
306,6971.3,6971.4,6971.3,6971.3,6971.3
307,6999.4,6999.4,6999.4,6999.4,6999.4
308,7022.6,7022.7,7022.7,7022.6,7022.6
309,7047.7,7047.7,7047.7,7047.7,7047.7
310,7085.1,7085.2,7085.2,7085.2,7085.2
311,7101.3,7101.4,7101.3,7101.3,7101.3
312,7122.8,7122.9,7122.9,7122.9,7122.9
313,7162.7,7162.7,7162.7,7162.7,7162.7
314,7176.6,7176.7,7176.6,7176.6,7176.6
315,7216.9,7217,7216.9,7216.9,7216.9
316,7237.9,7237.9,7237.9,7237.9,7237.9
317,7255.1,7255.3,7255.2,7255.1,7255.1
318,7265.4,7265.5,7265.4,7265.4,7265.4
319,7286.1,7286.1,7286.1,7286.1,7286.1
320,7301.1,7301.2,7301.1,7301.1,7301.1
321,7308.1,7308.3,7308.2,7308.2,7308.2
322,7357.8,7357.8,7357.8,7357.8,7357.8
323,7367.2,7367.3,7367.2,7367.2,7367.2
324,7396.7,7396.7,7396.7,7396.7,7396.7
325,7443.6,7443.7,7443.6,7443.6,7443.6
326,7468.1,7468.1,7468.1,7468.1,7468.1
327,7482,7482.1,7482,7482,7482
328,7512.5,7512.6,7512.6,7512.5,7512.5
329,7571.2,7571.2,7571.2,7571.2,7571.2
330,7578.4,7578.5,7578.4,7578.4,7578.4
331,7605.9,7606,7605.9,7605.9,7605.9
332,7629.2,7629.3,7629.2,7629.2,7629.2
333,7638.2,7638.2,7638.2,7638.2,7638.2
334,7655.3,7655.4,7655.3,7655.3,7655.3
335,7685.4,7685.5,7685.4,7685.4,7685.4
336,7694.5,7694.6,7694.5,7694.5,7694.5
337,7715,7715.1,7715,7715,7715
338,7746.1,7746.1,7746.2,7746.1,7746.1
339,7757.6,7757.6,7757.6,7757.6,7757.6
340,7772.8,7772.8,7772.8,7772.8,7772.8
341,7789.9,7790,7789.9,7789.9,7789.9
342,7807.9,7808,7807.9,7807.9,7807.9
343,7817.3,7817.2,7817.3,7817.3,7817.3
344,7852.4,7852.5,7852.4,7852.4,7852.4
345,7878.5,7878.5,7878.5,7878.5,7878.5
346,7898.7,7898.8,7898.7,7898.7,7898.7
347,7910.9,7911,7910.9,7910.9,7910.9
348,7930.4,7930.4,7930.4,7930.4,7930.4
349,7956.5,7956.6,7956.6,7956.6,7956.5
350,7980.4,7980.5,7980.4,7980.4,7980.4
351,7995,7995.2,7995.1,7995,7995
352,8016,8016.1,8016,8016,8016
353,8038.6,8038.7,8038.6,8038.6,8038.6
354,8056,8056.1,8056,8056,8056
355,8062.6,8062.7,8062.6,8062.6,8062.6
356,8090.2,8090.3,8090.2,8090.2,8090.2
357,8104.1,8104.1,8104.1,8104.1,8104.1
358,8114.1,8114.2,8114.2,8114.1,8114.1
359,8163,8163.1,8163,8163,8163
360,8172.8,8172.9,8172.8,8172.8,8172.8
361,8201.9,8202,8201.9,8201.9,8201.9
362,8231.1,8231.2,8231.2,8231.2,8231.1
363,8262.1,8262.2,8262.1,8262.1,8262.1
364,8263.8,8263.8,8263.8,8263.8,8263.8
365,8305.1,8305.2,8305.2,8305.2,8305.2
366,8349.9,8349.9,8349.9,8349.9,8349.9
367,8378.3,8378.3,8378.3,8378.3,8378.3
368,8392.6,8392.8,8392.7,8392.6,8392.6
369,8412.9,8413,8412.9,8412.9,8412.9
370,8435.4,8435.5,8435.4,8435.4,8435.4
371,8447.1,8447.2,8447.1,8447.1,8447.1
372,8457.9,8458,8457.9,8457.9,8457.9
373,8469.5,8469.6,8469.5,8469.5,8469.5
374,8498.8,8499,8498.9,8498.8,8498.8
375,8527.8,8527.9,8527.8,8527.8,8527.8
376,8547.3,8547.4,8547.3,8547.3,8547.3
377,8598.5,8598.6,8598.5,8598.5,8598.5
378,8606.3,8606.3,8606.3,8606.3,8606.3
379,8634.4,8634.5,8634.5,8634.4,8634.4
380,8670.7,8670.8,8670.8,8670.7,8670.7
381,8694,8694,8694,8694,8694
382,8740.9,8741,8740.9,8740.9,8740.9
383,8766.7,8766.8,8766.8,8766.7,8766.7
384,8789.7,8789.9,8789.8,8789.7,8789.7
385,8807.6,8807.8,8807.6,8807.6,8807.6
386,8838.3,8838.4,8838.3,8838.3,8838.3
387,8857.2,8857.2,8857.2,8857.2,8857.2
388,8867,8867.2,8867,8867,8867
389,8883,8883.1,8883,8883,8883
390,8893,8893,8893,8893,8893
391,8896.3,8896.4,8896.3,8896.3,8896.3
392,8916.6,8916.8,8916.7,8916.6,8916.6
393,8920.1,8920.1,8920.1,8920.1,8920.1
394,8958.1,8958.1,8958.1,8958.1,8958.1
395,8973.3,8973.4,8973.3,8973.3,8973.3
396,8995.6,8995.7,8995.6,8995.6,8995.6
397,9011.2,9011.2,9011.2,9011.2,9011.2
398,9023.1,9023.1,9023.1,9023.1,9023.1
399,9042.2,9042.3,9042.2,9042.2,9042.2
400,9103.4,9103.4,9103.4,9103.4,9103.4
401,9110.7,9110.8,9110.8,9110.7,9110.7
402,9119.2,9119.3,9119.2,9119.2,9119.2
403,9152.6,9152.6,9152.6,9152.6,9152.6
404,9169,9169.1,9169,9169,9169
405,9195.3,9195.4,9195.3,9195.3,9195.3
406,9223.7,9223.8,9223.8,9223.8,9223.7
407,9230.8,9230.9,9230.9,9230.8,9230.8
408,9250.9,9251.1,9251,9251,9251
409,9278.6,9278.7,9278.6,9278.6,9278.6
410,9287.4,9287.6,9287.4,9287.4,9287.4
411,9300.3,9300.3,9300.3,9300.3,9300.3
412,9341.4,9341.6,9341.4,9341.4,9341.4
413,9348,9348.1,9348,9348,9348
414,9355.6,9355.7,9355.6,9355.6,9355.6
415,9377.6,9377.6,9377.6,9377.6,9377.6
416,9421.5,9421.6,9421.6,9421.5,9421.5
417,9458,9458,9458,9458,9458
418,9475.8,9475.9,9475.8,9475.8,9475.8
419,9488,9488.1,9488,9488,9488
420,9508.9,9509,9509,9508.9,9508.9
421,9541.5,9541.6,9541.6,9541.5,9541.5
422,9599.3,9599.4,9599.4,9599.3,9599.3
423,9619,9619.1,9619,9619,9619
424,9645.2,9645.3,9645.2,9645.2,9645.2
425,9659.7,9659.8,9659.7,9659.7,9659.7
426,9673.1,9673.2,9673.1,9673.1,9673.1
427,9701.1,9701.2,9701.1,9701.1,9701.1
428,9716.5,9716.7,9716.6,9716.5,9716.5
429,9730.6,9730.8,9730.6,9730.6,9730.6
430,9741.1,9741.2,9741.1,9741.1,9741.1
431,9780.9,9781.2,9781,9780.9,9780.9
432,9792.9,9793,9792.9,9792.9,9792.9
433,9807,9807.1,9807.1,9807,9807
434,9858.9,9859,9858.9,9858.9,9858.9
435,9873.3,9873.5,9873.4,9873.4,9873.4
436,9894.3,9894.4,9894.4,9894.3,9894.3
437,9947.7,9947.7,9947.7,9947.7,9947.7
438,9974.8,9974.9,9974.8,9974.8,9974.8
439,10005,10005,10005,10005,10005
440,10036,10036,10036,10036,10036
441,10063,10063,10063,10063,10063
442,10080,10080,10080,10080,10080
443,10094,10094,10094,10094,10094
444,10117,10117,10117,10117,10117
445,10133,10134,10134,10134,10133
446,10143,10143,10143,10143,10143
447,10162,10162,10162,10162,10162
448,10163,10163,10163,10163,10163
449,10185,10185,10185,10185,10185
450,10192,10192,10192,10192,10192
451,10195,10195,10195,10195,10195
452,10229,10230,10229,10229,10229
453,10243,10243,10243,10243,10243
454,10261,10261,10261,10261,10261
455,10269,10269,10269,10269,10269
456,10308,10308,10308,10308,10308
457,10320,10320,10320,10320,10320
458,10347,10347,10347,10347,10347
459,10394,10394,10394,10394,10394
460,10417,10417,10417,10417,10417
461,10436,10436,10436,10436,10436
462,10453,10453,10453,10453,10453
463,10479,10480,10479,10479,10479
464,10491,10491,10491,10491,10491
465,10542,10542,10542,10542,10542
466,10546,10546,10546,10546,10546
467,10560,10560,10560,10560,10560
468,10572,10572,10572,10572,10572
469,10596,10596,10596,10596,10596
470,10617,10617,10617,10617,10617
471,10643,10643,10643,10643,10643
472,10666,10666,10666,10666,10666
473,10688,10688,10688,10688,10688
474,10690,10691,10691,10690,10690
475,10700,10700,10700,10700,10700
476,10733,10733,10733,10733,10733
477,10810,10810,10810,10810,10810
478,10820,10820,10820,10820,10820
479,10822,10822,10822,10822,10822
480,10850,10850,10850,10850,10850
481,10854,10855,10854,10854,10854
482,10904,10904,10904,10904,10904
483,10953,10953,10953,10953,10953
484,10985,10985,10985,10985,10985
485,10996,10996,10996,10996,10996
486,11023,11023,11023,11023,11023
487,11039,11039,11039,11039,11039
488,11056,11056,11056,11056,11056
489,11076,11076,11076,11076,11076
490,11090,11090,11090,11090,11090
491,11108,11108,11108,11108,11108
492,11130,11130,11130,11130,11130
493,11160,11160,11160,11160,11160
494,11174,11174,11174,11174,11174
495,11203,11203,11203,11203,11203
496,11241,11241,11241,11241,11241
497,11259,11259,11259,11259,11259
498,11297,11297,11297,11297,11297
499,11335,11335,11335,11335,11335
500,11366,11366,11366,11366,11366
501,11389,11389,11389,11389,11389
502,11420,11420,11420,11420,11420
503,11423,11423,11423,11423,11423
504,11439,11439,11439,11439,11439
505,11446,11446,11446,11446,11446
506,11453,11453,11453,11453,11453
507,11490,11490,11490,11490,11490
508,11498,11498,11498,11498,11498
509,11527,11527,11527,11527,11527
510,11539,11539,11539,11539,11539
511,11547,11548,11548,11548,11547
512,11561,11561,11561,11561,11561
513,11587,11588,11587,11587,11587
514,11597,11597,11597,11597,11597
515,11620,11620,11620,11620,11620
516,11639,11639,11639,11639,11639
517,11640,11640,11640,11640,11640
518,11646,11646,11646,11646,11646
519,11701,11701,11701,11701,11701
520,11709,11709,11709,11709,11709
521,11733,11734,11733,11733,11733
522,11777,11777,11777,11777,11777
523,11804,11804,11804,11804,11804
524,11833,11833,11833,11833,11833
525,11852,11852,11852,11852,11852
526,11874,11874,11874,11874,11874
527,11903,11903,11903,11903,11903
528,11919,11919,11919,11919,11919
529,11947,11947,11947,11947,11947
530,11962,11962,11962,11962,11962
531,11970,11970,11970,11970,11970
532,12007,12007,12007,12007,12007
533,12019,12020,12019,12019,12019
534,12037,12037,12037,12037,12037
535,12062,12062,12062,12062,12062
536,12078,12079,12079,12079,12078
537,12108,12108,12108,12108,12108
538,12130,12130,12130,12130,12130
539,12132,12132,12132,12132,12132
540,12157,12157,12157,12157,12157
541,12207,12207,12207,12207,12207
542,12248,12248,12248,12248,12248
543,12263,12263,12263,12263,12263
544,12273,12273,12273,12273,12273
545,12298,12298,12298,12298,12298
546,12310,12311,12310,12310,12310
547,12369,12369,12369,12369,12369
548,12393,12394,12393,12393,12393
549,12415,12415,12415,12415,12415
550,12437,12437,12437,12437,12437
551,12480,12481,12480,12480,12480
552,12508,12509,12508,12508,12508
553,12512,12512,12512,12512,12512
554,12525,12525,12525,12525,12525
555,12537,12537,12537,12537,12537
556,12564,12565,12564,12564,12564
557,12584,12584,12584,12584,12584
558,12629,12629,12629,12629,12629
559,12637,12637,12637,12637,12637
560,12655,12655,12655,12655,12655
561,12681,12681,12681,12681,12681
562,12714,12714,12714,12714,12714
563,12733,12733,12733,12733,12733
564,12779,12779,12779,12779,12779
565,12800,12800,12800,12800,12800
566,12805,12805,12805,12805,12805
567,12827,12827,12827,12827,12827
568,12842,12842,12842,12842,12842
569,12870,12870,12870,12870,12870
570,12876,12876,12876,12876,12876
571,12900,12901,12900,12900,12900
572,12923,12923,12923,12923,12923
573,12937,12937,12937,12937,12937
574,12943,12943,12943,12943,12943
575,12972,12972,12972,12972,12972
576,12993,12994,12994,12994,12994
577,13019,13019,13019,13019,13019
578,13030,13031,13031,13030,13030
579,13039,13040,13039,13039,13039
580,13067,13067,13067,13067,13067
581,13093,13093,13093,13093,13093
582,13107,13107,13107,13107,13107
583,13117,13118,13118,13118,13117
584,13139,13139,13139,13139,13139
585,13148,13149,13149,13148,13148
586,13168,13168,13168,13168,13168
587,13185,13185,13185,13185,13185
588,13209,13209,13209,13209,13209
589,13256,13256,13256,13256,13256
590,13280,13280,13280,13280,13280
591,13304,13304,13304,13304,13304
592,13341,13342,13341,13341,13341
593,13353,13353,13353,13353,13353
594,13392,13392,13392,13392,13392
595,13428,13428,13428,13428,13428
596,13448,13448,13448,13448,13448
597,13462,13462,13462,13462,13462
598,13464,13464,13464,13464,13464
599,13477,13477,13477,13477,13477
600,13523,13523,13523,13523,13523
601,13536,13536,13536,13536,13536
602,13556,13557,13557,13556,13556
603,13561,13562,13561,13561,13561
604,13614,13614,13614,13614,13614
605,13625,13626,13625,13625,13625
606,13645,13645,13645,13645,13645
607,13668,13669,13668,13668,13668
608,13680,13680,13680,13680,13680
609,13703,13703,13703,13703,13703
610,13759,13759,13759,13759,13759
611,13774,13774,13774,13774,13774
612,13792,13792,13792,13792,13792
613,13821,13822,13822,13822,13821
614,13845,13845,13845,13845,13845
615,13862,13862,13862,13862,13862
616,13900,13900,13900,13900,13900
617,13933,13933,13933,13933,13933
618,13953,13953,13953,13953,13953
619,13995,13995,13995,13995,13995
620,14014,14014,14014,14014,14014
621,14037,14037,14037,14037,14037
622,14071,14071,14071,14071,14071
623,14085,14086,14085,14085,14085
624,14102,14103,14103,14102,14102
625,14123,14123,14123,14123,14123
626,14144,14145,14144,14144,14144
627,14159,14159,14159,14159,14159
628,14189,14189,14189,14189,14189
629,14210,14211,14210,14210,14210
630,14228,14228,14228,14228,14228
631,14240,14240,14240,14240,14240
632,14265,14265,14265,14265,14265
633,14284,14284,14284,14284,14284
634,14290,14290,14290,14290,14290
635,14315,14315,14315,14315,14315
636,14339,14339,14339,14339,14339
637,14350,14350,14350,14350,14350
638,14355,14355,14355,14355,14355
639,14397,14397,14397,14397,14397
640,14418,14419,14418,14418,14418
641,14454,14454,14454,14454,14454
642,14471,14471,14471,14471,14471
643,14487,14487,14487,14487,14487
644,14508,14508,14508,14508,14508
645,14511,14511,14511,14511,14511
646,14531,14531,14531,14531,14531
647,14580,14580,14580,14580,14580
648,14591,14591,14591,14591,14591
649,14610,14610,14610,14610,14610
650,14626,14627,14626,14626,14626
651,14647,14647,14647,14647,14647
652,14687,14687,14687,14687,14687
653,14690,14690,14690,14690,14690
654,14698,14698,14698,14698,14698
655,14701,14702,14702,14701,14701
656,14728,14728,14728,14728,14728
657,14754,14754,14754,14754,14754
658,14758,14759,14759,14758,14758
659,14786,14786,14786,14786,14786
660,14815,14815,14815,14815,14815
661,14859,14859,14859,14859,14859
662,14893,14894,14893,14893,14893
663,14905,14905,14905,14905,14905
664,14936,14936,14936,14936,14936
665,14988,14989,14989,14988,14988
666,15007,15008,15008,15008,15008
667,15015,15015,15015,15015,15015
668,15037,15038,15038,15037,15037
669,15062,15063,15062,15062,15062
670,15085,15085,15085,15085,15085
671,15109,15109,15109,15109,15109
672,15118,15118,15118,15118,15118
673,15154,15154,15154,15154,15154
674,15172,15173,15173,15172,15172
675,15189,15189,15189,15189,15189
676,15207,15207,15207,15207,15207
677,15252,15252,15252,15252,15252
678,15260,15260,15260,15260,15260
679,15271,15271,15271,15271,15271
680,15314,15314,15314,15314,15314
681,15321,15322,15321,15321,15321
682,15352,15353,15352,15352,15352
683,15386,15387,15386,15386,15386
684,15405,15405,15405,15405,15405
685,15420,15420,15420,15420,15420
686,15459,15459,15459,15459,15459
687,15502,15502,15502,15502,15502
688,15506,15507,15506,15506,15506
689,15551,15551,15551,15551,15551
690,15551,15552,15551,15551,15551
691,15577,15577,15577,15577,15577
692,15627,15627,15627,15627,15627
693,15655,15655,15655,15655,15655
694,15699,15700,15699,15699,15699
695,15722,15722,15722,15722,15722
696,15735,15736,15735,15735,15735
697,15759,15760,15759,15759,15759
698,15774,15775,15774,15774,15774
699,15778,15779,15778,15778,15778
700,15806,15806,15806,15806,15806
701,15819,15819,15819,15819,15819
702,15825,15825,15825,15825,15825
703,15831,15832,15831,15831,15831
704,15837,15837,15837,15837,15837
705,15874,15874,15874,15874,15874
706,15889,15890,15889,15889,15889
707,15892,15893,15893,15893,15893
708,15908,15908,15908,15908,15908
709,15949,15949,15949,15949,15949
710,15954,15954,15954,15954,15954
711,15979,15979,15979,15979,15979
712,16015,16015,16015,16015,16015
713,16022,16023,16022,16022,16022
714,16048,16049,16049,16048,16048
715,16074,16074,16074,16074,16074
716,16116,16116,16116,16116,16116
717,16130,16130,16130,16130,16130
718,16142,16143,16142,16142,16142
719,16170,16170,16170,16170,16170
720,16191,16191,16191,16191,16191
721,16219,16219,16219,16219,16219
722,16257,16257,16257,16257,16257
723,16267,16267,16267,16267,16267
724,16286,16286,16286,16286,16286
725,16299,16300,16299,16299,16299
726,16330,16330,16330,16330,16330
727,16348,16348,16348,16348,16348
728,16359,16359,16359,16359,16359
729,16369,16370,16369,16369,16369
730,16392,16393,16392,16392,16392
731,16409,16410,16409,16409,16409
732,16419,16420,16419,16419,16419
733,16456,16456,16456,16456,16456
734,16475,16476,16475,16475,16475
735,16498,16498,16498,16498,16498
736,16543,16543,16543,16543,16543
737,16561,16562,16562,16561,16561
738,16581,16581,16581,16581,16581
739,16610,16610,16610,16610,16610
740,16625,16625,16625,16625,16625
741,16679,16680,16679,16679,16679
742,16714,16714,16714,16714,16714
743,16737,16738,16737,16737,16737
744,16749,16750,16749,16749,16749
745,16765,16765,16765,16765,16765
746,16783,16784,16783,16783,16783
747,16822,16822,16822,16822,16822
748,16833,16833,16833,16833,16833
749,16863,16863,16863,16863,16863
750,16874,16875,16874,16874,16874
751,16895,16896,16895,16895,16895
752,16931,16932,16932,16931,16931
753,16950,16951,16951,16951,16951
754,16981,16982,16981,16981,16981
755,17003,17004,17004,17003,17003
756,17012,17013,17013,17012,17012
757,17066,17066,17066,17066,17066
758,17074,17075,17074,17074,17074
759,17099,17100,17099,17099,17099
760,17122,17122,17122,17122,17122
761,17126,17126,17126,17126,17126
762,17151,17152,17151,17151,17151
763,17177,17177,17177,17177,17177
764,17238,17239,17238,17238,17238
765,17251,17251,17251,17251,17251
766,17264,17264,17264,17264,17264
767,17286,17287,17287,17287,17286
768,17352,17353,17352,17352,17352
769,17363,17363,17363,17363,17363
770,17396,17396,17396,17396,17396
771,17423,17423,17423,17423,17423
772,17431,17431,17431,17431,17431
773,17453,17453,17453,17453,17453
774,17467,17468,17467,17467,17467
775,17479,17479,17479,17479,17479
776,17497,17497,17497,17497,17497
777,17502,17503,17502,17502,17502
778,17525,17526,17525,17525,17525
779,17537,17537,17537,17537,17537
780,17552,17552,17552,17552,17552
781,17557,17558,17557,17557,17557
782,17576,17576,17576,17576,17576
783,17618,17619,17619,17618,17618
784,17621,17621,17621,17621,17621
785,17633,17633,17633,17633,17633
786,17655,17655,17655,17655,17655
787,17664,17664,17664,17664,17664
788,17684,17685,17684,17684,17684
789,17729,17729,17729,17729,17729
790,17736,17736,17736,17736,17736
791,17761,17762,17761,17761,17761
792,17793,17793,17793,17793,17793
793,17819,17820,17820,17819,17819
794,17850,17850,17850,17850,17850
795,17861,17861,17861,17861,17861
796,17875,17875,17875,17875,17875
797,17908,17908,17908,17908,17908
798,17947,17947,17947,17947,17947
799,17976,17977,17977,17977,17976
800,17990,17990,17990,17990,17990
801,18024,18024,18024,18024,18024
802,18038,18038,18038,18038,18038
803,18051,18051,18051,18051,18051
804,18060,18061,18061,18060,18060
805,18114,18114,18114,18114,18114
806,18117,18118,18117,18117,18117
807,18140,18140,18140,18140,18140
808,18159,18159,18159,18159,18159
809,18176,18177,18177,18177,18177
810,18183,18184,18183,18183,18183
811,18231,18231,18231,18231,18231
812,18246,18247,18246,18246,18246
813,18269,18270,18269,18269,18269
814,18299,18299,18299,18299,18299
815,18309,18311,18310,18309,18309
816,18338,18338,18338,18338,18338
817,18345,18345,18345,18345,18345
818,18385,18385,18385,18385,18385
819,18400,18400,18400,18400,18400
820,18438,18438,18438,18438,18438
821,18470,18470,18470,18470,18470
822,18530,18531,18530,18530,18530
823,18542,18542,18542,18542,18542
824,18553,18554,18553,18553,18553
825,18569,18570,18570,18570,18570
826,18592,18592,18592,18592,18592
827,18613,18613,18613,18613,18613
828,18638,18638,18638,18638,18638
829,18675,18676,18675,18675,18675
830,18683,18683,18683,18683,18683
831,18706,18706,18706,18706,18706
832,18753,18754,18753,18753,18753
833,18800,18800,18800,18800,18800
834,18818,18819,18818,18818,18818
835,18825,18825,18825,18825,18825
836,18846,18846,18846,18846,18846
837,18876,18876,18876,18876,18876
838,18884,18885,18884,18884,18884
839,18905,18905,18905,18905,18905
840,18932,18933,18933,18933,18932
841,18949,18950,18949,18949,18949
842,18955,18956,18955,18955,18955
843,19005,19005,19005,19005,19005
844,19018,19019,19018,19018,19018
845,19061,19062,19061,19061,19061
846,19071,19071,19071,19071,19071
847,19110,19110,19110,19110,19110
848,19128,19127,19128,19128,19128
849,19139,19139,19139,19139,19139
850,19153,19153,19153,19153,19153
851,19188,19188,19188,19188,19188
852,19203,19203,19203,19203,19203
853,19222,19222,19222,19222,19222
854,19236,19237,19237,19237,19236
855,19257,19257,19257,19257,19257
856,19275,19275,19275,19275,19275
857,19306,19306,19306,19306,19306
858,19317,19317,19317,19317,19317
859,19346,19346,19346,19346,19346
860,19356,19356,19356,19356,19356
861,19367,19368,19367,19367,19367
862,19396,19396,19396,19396,19396
863,19412,19412,19412,19412,19412
864,19418,19419,19418,19418,19418
865,19435,19436,19436,19436,19435
866,19455,19455,19455,19455,19455
867,19469,19470,19469,19469,19469
868,19499,19500,19499,19499,19499
869,19536,19538,19537,19536,19536
870,19550,19551,19551,19550,19550
871,19559,19559,19559,19559,19559
872,19593,19594,19594,19594,19593
873,19604,19606,19604,19604,19604
874,19641,19641,19641,19641,19641
875,19647,19648,19648,19647,19647
876,19698,19698,19698,19698,19698
877,19721,19721,19721,19721,19721
878,19730,19730,19730,19730,19730
879,19737,19737,19737,19737,19737
880,19784,19784,19784,19784,19784
881,19815,19816,19816,19815,19815
882,19833,19834,19833,19833,19833
883,19858,19858,19858,19858,19858
884,19904,19904,19904,19904,19904
885,19909,19909,19909,19909,19909
886,19930,19931,19930,19930,19930
887,19938,19938,19938,19938,19938
888,19973,19974,19973,19973,19973
889,19998,19998,19998,19998,19998
890,20024,20025,20025,20025,20024
891,20040,20040,20040,20040,20040
892,20064,20065,20064,20064,20064
893,20076,20076,20076,20076,20076
894,20127,20127,20127,20127,20127
895,20133,20135,20134,20134,20134
896,20160,20160,20160,20160,20160
897,20200,20200,20200,20200,20200
898,20205,20207,20205,20205,20205
899,20234,20234,20234,20234,20234
900,20258,20258,20258,20258,20258
901,20273,20274,20273,20273,20273
902,20276,20278,20276,20276,20276
903,20325,20326,20325,20325,20325
904,20348,20349,20348,20348,20348
905,20378,20378,20378,20378,20378
906,20406,20407,20406,20406,20406
907,20442,20442,20442,20442,20442
908,20455,20455,20455,20455,20455
909,20482,20482,20482,20482,20482
910,20495,20495,20495,20495,20495
911,20525,20525,20525,20525,20525
912,20554,20555,20555,20555,20554
913,20572,20573,20572,20572,20572
914,20617,20617,20617,20617,20617
915,20652,20653,20652,20652,20652
916,20685,20686,20685,20685,20685
917,20708,20709,20708,20708,20708
918,20724,20725,20724,20724,20724
919,20741,20742,20741,20741,20741
920,20777,20778,20777,20777,20777
921,20793,20794,20793,20793,20793
922,20815,20816,20815,20815,20815
923,20826,20827,20826,20826,20826
924,20865,20865,20865,20865,20865
925,20889,20891,20890,20890,20889
926,20902,20902,20902,20902,20902
927,20909,20909,20909,20909,20909
928,20932,20932,20932,20932,20932
929,20939,20939,20939,20939,20939
930,20963,20965,20964,20963,20963
931,20966,20966,20966,20966,20966
932,20969,20970,20969,20969,20969
933,20978,20978,20978,20978,20978
934,21016,21017,21017,21016,21016
935,21030,21030,21030,21030,21030
936,21046,21046,21046,21046,21046
937,21077,21077,21077,21077,21077
938,21131,21131,21131,21131,21131
939,21152,21152,21152,21152,21152
940,21188,21188,21188,21188,21188
941,21193,21194,21193,21193,21193
942,21210,21210,21210,21210,21210
943,21225,21226,21225,21225,21225
944,21263,21263,21263,21263,21263
945,21273,21273,21273,21273,21273
946,21302,21303,21303,21302,21302
947,21316,21316,21316,21316,21316
948,21330,21330,21330,21330,21330
949,21337,21337,21337,21337,21337
950,21352,21352,21352,21352,21352
951,21365,21365,21365,21365,21365
952,21413,21414,21413,21413,21413
953,21429,21430,21429,21429,21429
954,21457,21458,21458,21457,21457
955,21483,21483,21483,21483,21483
956,21511,21512,21511,21511,21511
957,21539,21539,21539,21539,21539
958,21572,21572,21572,21572,21572
959,21591,21593,21591,21591,21591
960,21597,21598,21597,21597,21597
961,21620,21620,21620,21620,21620
962,21646,21647,21646,21646,21646
963,21655,21655,21655,21655,21655
964,21670,21672,21670,21670,21670
965,21704,21704,21704,21704,21704
966,21730,21730,21730,21730,21730
967,21760,21761,21760,21760,21760
968,21797,21797,21797,21797,21797
969,21814,21814,21814,21814,21814
970,21849,21849,21849,21849,21849
971,21865,21866,21866,21865,21865
972,21877,21877,21877,21877,21877
973,21887,21887,21887,21887,21887
974,21937,21938,21937,21937,21937
975,21946,21947,21946,21946,21946
976,21983,21983,21983,21983,21983
977,21997,21997,21997,21997,21997
978,22030,22030,22030,22030,22030
979,22057,22058,22057,22057,22057
980,22083,22083,22083,22083,22083
981,22115,22115,22115,22115,22115
982,22137,22138,22137,22137,22137
983,22166,22167,22166,22166,22166
984,22194,22195,22194,22194,22194
985,22217,22218,22217,22217,22217
986,22224,22225,22224,22224,22224
987,22270,22271,22270,22270,22270
988,22298,22298,22298,22298,22298
989,22309,22311,22310,22309,22309
990,22322,22322,22322,22322,22322
991,22337,22337,22337,22337,22337
992,22366,22367,22366,22366,22366
993,22395,22397,22395,22395,22395
994,22430,22431,22430,22430,22430
995,22454,22455,22455,22454,22454
996,22462,22462,22462,22462,22462
997,22478,22478,22478,22478,22478
998,22516,22517,22516,22516,22516
999,22530,22531,22530,22530,22530
1000,22560,22560,22560,22560,22560
1001,22629,22630,22629,22629,22629
1002,22647,22648,22647,22647,22647
1003,22660,22661,22660,22660,22660
1004,22683,22684,22683,22683,22683
1005,22709,22710,22710,22710,22709
1006,22748,22749,22748,22748,22748
1007,22766,22767,22766,22766,22766
1008,22769,22769,22769,22769,22769
1009,22792,22792,22792,22792,22792
1010,22821,22822,22821,22821,22821
1011,22839,22839,22839,22839,22839
1012,22853,22854,22854,22853,22853
1013,22868,22869,22868,22868,22868
1014,22887,22887,22887,22887,22887
1015,22907,22907,22907,22907,22907
1016,22912,22913,22912,22912,22912
1017,22927,22928,22927,22927,22927
1018,22940,22940,22940,22940,22940
1019,22954,22955,22954,22954,22954
1020,22967,22968,22968,22967,22967
1021,22987,22987,22987,22987,22987
1022,22992,22992,22992,22992,22992
1023,23031,23032,23031,23031,23031
1024,23048,23050,23049,23048,23048
1025,23079,23079,23079,23079,23079
1026,23127,23127,23127,23127,23127
1027,23139,23141,23139,23139,23139
1028,23145,23146,23146,23146,23145
1029,23179,23179,23179,23179,23179
1030,23201,23202,23202,23202,23201
1031,23223,23223,23223,23223,23223
1032,23249,23249,23249,23249,23249
1033,23271,23272,23271,23271,23271
1034,23302,23302,23302,23302,23302
1035,23313,23313,23313,23313,23313
1036,23345,23345,23345,23345,23345
1037,23359,23360,23360,23359,23359
1038,23370,23371,23371,23370,23370
1039,23396,23396,23396,23396,23396
1040,23421,23421,23421,23421,23421
1041,23449,23449,23449,23449,23449
1042,23476,23476,23476,23476,23476
1043,23493,23494,23493,23493,23493
1044,23527,23528,23527,23527,23527
1045,23548,23548,23548,23548,23548
1046,23585,23586,23586,23586,23585
1047,23593,23595,23594,23594,23593
1048,23624,23625,23625,23624,23624
1049,23639,23640,23639,23639,23639
1050,23677,23677,23677,23677,23677
1051,23701,23703,23701,23701,23701
1052,23716,23717,23716,23716,23716
1053,23735,23736,23735,23735,23735
1054,23783,23784,23783,23783,23783
1055,23796,23797,23797,23796,23796
1056,23805,23807,23805,23805,23805
1057,23818,23818,23818,23818,23818
1058,23838,23839,23839,23839,23838
1059,23874,23874,23874,23874,23874
1060,23890,23890,23890,23890,23890
1061,23906,23909,23907,23906,23906
1062,23946,23946,23946,23946,23946
1063,23982,23983,23983,23983,23983
1064,24001,24001,24001,24001,24001
1065,24040,24041,24041,24040,24040
1066,24057,24058,24057,24057,24057
1067,24086,24086,24086,24086,24086
1068,24106,24107,24106,24106,24106
1069,24139,24139,24139,24139,24139
1070,24174,24175,24174,24174,24174
1071,24186,24187,24186,24186,24186
1072,24196,24196,24196,24196,24196
1073,24240,24241,24241,24240,24240
1074,24245,24246,24245,24245,24245
1075,24282,24282,24282,24282,24282
1076,24309,24310,24310,24310,24309
1077,24351,24352,24351,24351,24351
1078,24369,24369,24369,24369,24369
1079,24395,24396,24396,24395,24395
1080,24414,24415,24414,24414,24414
1081,24442,24442,24442,24442,24442
1082,24466,24468,24467,24466,24466
1083,24479,24479,24479,24479,24479
1084,24505,24506,24506,24505,24505
1085,24533,24533,24533,24533,24533
1086,24577,24578,24577,24577,24577
1087,24584,24586,24585,24584,24584
1088,24602,24603,24603,24602,24602
1089,24627,24628,24627,24627,24627
1090,24673,24674,24674,24673,24673
1091,24694,24697,24695,24694,24694
1092,24708,24708,24708,24708,24708
1093,24716,24716,24716,24716,24716
1094,24732,24732,24732,24732,24732
1095,24745,24745,24745,24745,24745
1096,24757,24758,24758,24758,24757
1097,24777,24777,24777,24777,24777
1098,24801,24801,24801,24801,24801
1099,24839,24839,24839,24839,24839
1100,24850,24850,24850,24850,24850
1101,24858,24859,24858,24858,24858
1102,24886,24887,24886,24886,24886
1103,24903,24903,24903,24903,24903
1104,24928,24929,24928,24928,24928
1105,24966,24966,24966,24966,24966
1106,24969,24969,24969,24969,24969
1107,24982,24983,24983,24982,24982
1108,25007,25008,25007,25007,25007
1109,25016,25016,25016,25016,25016
1110,25052,25053,25052,25052,25052
1111,25056,25057,25057,25056,25056
1112,25082,25083,25082,25082,25082
1113,25124,25125,25124,25124,25124
1114,25124,25126,25125,25124,25124
1115,25134,25135,25134,25134,25134
1116,25170,25170,25170,25170,25170
1117,25210,25210,25210,25210,25210
1118,25222,25223,25223,25222,25222
1119,25248,25250,25248,25248,25248
1120,25268,25268,25268,25268,25268
1121,25287,25288,25287,25287,25287
1122,25328,25328,25328,25328,25328
1123,25361,25362,25361,25361,25361
1124,25377,25379,25378,25377,25377
1125,25387,25388,25388,25388,25387
1126,25409,25409,25409,25409,25409
1127,25440,25440,25440,25440,25440
1128,25464,25464,25464,25464,25464
1129,25480,25481,25480,25480,25480
1130,25507,25510,25507,25507,25507
1131,25519,25519,25519,25519,25519
1132,25565,25566,25565,25565,25565
1133,25575,25575,25575,25575,25575
1134,25590,25591,25590,25590,25590
1135,25636,25636,25636,25636,25636
1136,25647,25647,25647,25647,25647
1137,25665,25666,25665,25665,25665
1138,25686,25687,25686,25686,25686
1139,25737,25737,25737,25737,25737
1140,25746,25747,25746,25746,25746
1141,25773,25774,25773,25773,25773
1142,25786,25786,25786,25786,25786
1143,25826,25827,25826,25826,25826
1144,25856,25857,25856,25856,25856
1145,25859,25860,25859,25859,25859
1146,25879,25880,25879,25879,25879
1147,25919,25920,25919,25919,25919
1148,25950,25951,25950,25950,25950
1149,25967,25967,25967,25967,25967
1150,25979,25979,25979,25979,25979
1151,26010,26010,26010,26010,26010
1152,26025,26025,26025,26025,26025
1153,26059,26061,26060,26059,26059
1154,26095,26096,26096,26095,26095
1155,26110,26111,26110,26110,26110
1156,26160,26160,26160,26160,26160
1157,26198,26201,26199,26199,26198
1158,26224,26225,26224,26224,26224
1159,26226,26226,26226,26226,26226
1160,26253,26254,26253,26253,26253
1161,26289,26290,26289,26289,26289
1162,26316,26317,26317,26317,26316
1163,26338,26341,26339,26338,26338
1164,26353,26354,26353,26353,26353
1165,26375,26376,26376,26375,26375
1166,26407,26408,26408,26408,26407
1167,26424,26424,26424,26424,26424
1168,26432,26433,26433,26432,26432
1169,26460,26460,26460,26460,26460
1170,26497,26497,26497,26497,26497
1171,26532,26533,26532,26532,26532
1172,26557,26557,26557,26557,26557
1173,26576,26576,26576,26576,26576
1174,26589,26590,26590,26590,26590
1175,26623,26624,26623,26623,26623
1176,26659,26659,26659,26659,26659
1177,26676,26677,26676,26676,26676
1178,26701,26702,26701,26701,26701
1179,26728,26728,26728,26728,26728
1180,26730,26731,26731,26730,26730
1181,26740,26741,26740,26740,26740
1182,26755,26755,26755,26755,26755
1183,26769,26770,26769,26769,26769
1184,26799,26799,26799,26799,26799
1185,26836,26837,26837,26836,26836
1186,26862,26862,26862,26862,26862
1187,26871,26871,26871,26871,26871
1188,26883,26885,26883,26883,26883
1189,26910,26911,26910,26910,26910
1190,26937,26937,26937,26937,26937
1191,26946,26946,26946,26946,26946
1192,26971,26972,26971,26971,26971
1193,26990,26990,26990,26990,26990
1194,27026,27026,27026,27026,27026
1195,27041,27042,27042,27041,27041
1196,27044,27046,27044,27044,27044
1197,27074,27075,27074,27074,27074
1198,27108,27109,27109,27108,27108
1199,27116,27116,27116,27116,27116
1200,27131,27131,27131,27131,27131
1201,27182,27183,27182,27182,27182
1202,27197,27198,27197,27197,27197
1203,27201,27201,27201,27201,27201
1204,27202,27206,27203,27203,27203
1205,27220,27221,27220,27220,27220
1206,27254,27254,27254,27254,27254
1207,27266,27267,27267,27267,27267
1208,27301,27301,27301,27301,27301
1209,27316,27316,27316,27316,27316
1210,27364,27365,27364,27364,27364
1211,27385,27386,27385,27385,27385
1212,27417,27417,27417,27417,27417
1213,27421,27421,27421,27421,27421
1214,27457,27457,27457,27457,27457
1215,27485,27485,27485,27485,27485
1216,27504,27505,27504,27504,27504
1217,27525,27526,27525,27525,27525
1218,27545,27546,27545,27545,27545
1219,27572,27574,27573,27572,27572
1220,27601,27602,27601,27601,27601
1221,27627,27628,27627,27627,27627
1222,27656,27656,27656,27656,27656
1223,27667,27668,27667,27667,27667
1224,27685,27685,27685,27685,27685
1225,27735,27737,27735,27735,27735
1226,27749,27750,27750,27749,27749
1227,27786,27786,27786,27786,27786
1228,27792,27793,27792,27792,27792
1229,27835,27835,27835,27835,27835
1230,27851,27852,27851,27851,27851
1231,27892,27893,27892,27892,27892
1232,27893,27895,27893,27893,27893
1233,27926,27927,27926,27926,27926
1234,27926,27928,27927,27927,27926
1235,27979,27980,27980,27980,27979
1236,27989,27989,27989,27989,27989
1237,28030,28031,28030,28030,28030
1238,28060,28061,28060,28060,28060
1239,28086,28089,28087,28086,28086
1240,28090,28091,28090,28090,28090
1241,28108,28109,28108,28108,28108
1242,28128,28129,28128,28128,28128
1243,28167,28168,28167,28167,28167
1244,28189,28190,28189,28189,28189
1245,28226,28227,28226,28226,28226
1246,28240,28241,28240,28240,28240
1247,28267,28268,28268,28268,28267
1248,28305,28305,28305,28305,28305
1249,28313,28313,28313,28313,28313
1250,28350,28350,28350,28350,28350
1251,28351,28352,28351,28351,28351
1252,28363,28364,28364,28364,28363
1253,28407,28409,28408,28408,28407
1254,28476,28477,28476,28476,28476
1255,28482,28483,28483,28482,28482
1256,28523,28523,28523,28523,28523
1257,28550,28550,28550,28550,28550
1258,28568,28569,28568,28568,28568
1259,28583,28584,28584,28583,28583
1260,28605,28606,28605,28605,28605
1261,28630,28631,28631,28630,28630
1262,28640,28641,28640,28640,28640
1263,28710,28711,28710,28710,28710
1264,28714,28715,28714,28714,28714
1265,28746,28747,28746,28746,28746
1266,28789,28791,28790,28789,28789
1267,28806,28807,28806,28806,28806
1268,28829,28829,28829,28829,28829
1269,28832,28832,28832,28832,28832
1270,28847,28848,28848,28848,28848
1271,28857,28857,28857,28857,28857
1272,28871,28871,28871,28871,28871
1273,28905,28905,28905,28905,28905
1274,28916,28917,28916,28916,28916
1275,28946,28947,28946,28946,28946
1276,28963,28963,28963,28963,28963
1277,28976,28976,28976,28976,28976
1278,28986,28987,28987,28986,28986
1279,28998,29000,28999,28998,28998
1280,29006,29008,29006,29006,29006
1281,29023,29024,29024,29023,29023
1282,29057,29057,29057,29057,29057
1283,29073,29074,29073,29073,29073
1284,29105,29106,29106,29105,29105
1285,29136,29137,29136,29136,29136
1286,29150,29151,29150,29150,29150
1287,29170,29171,29170,29170,29170
1288,29183,29184,29184,29183,29183
1289,29227,29228,29227,29227,29227
1290,29242,29243,29242,29242,29242
1291,29281,29282,29281,29281,29281
1292,29288,29288,29288,29288,29288
1293,29299,29300,29299,29299,29299
1294,29344,29345,29344,29344,29344
1295,29358,29359,29358,29358,29358
1296,29372,29372,29372,29372,29372
1297,29397,29398,29397,29397,29397
1298,29408,29409,29408,29408,29408
1299,29448,29449,29448,29448,29448
1300,29484,29485,29484,29484,29484
1301,29509,29510,29509,29509,29509
1302,29515,29516,29515,29515,29515
1303,29520,29521,29521,29520,29520
1304,29558,29559,29559,29559,29559
1305,29583,29584,29583,29583,29583
1306,29594,29594,29594,29594,29594
1307,29660,29661,29660,29660,29660
1308,29687,29688,29688,29687,29687
1309,29705,29706,29705,29705,29705
1310,29710,29711,29710,29710,29710
1311,29730,29732,29731,29730,29730
1312,29763,29763,29763,29763,29763
1313,29817,29818,29818,29817,29817
1314,29848,29849,29848,29848,29848
1315,29864,29864,29864,29864,29864
1316,29884,29884,29884,29884,29884
1317,29890,29891,29890,29890,29890
1318,29919,29920,29919,29919,29919
1319,29932,29934,29933,29933,29932
1320,29939,29942,29940,29939,29939
1321,29968,29970,29968,29968,29968
1322,29971,29972,29971,29971,29971
1323,30049,30050,30050,30050,30050
1324,30056,30056,30056,30056,30056
1325,30069,30070,30069,30069,30069
1326,30088,30089,30088,30088,30088
1327,30135,30136,30135,30135,30135
1328,30162,30163,30163,30163,30162
1329,30176,30178,30177,30176,30176
1330,30193,30194,30193,30193,30193
1331,30227,30228,30227,30227,30227
1332,30240,30242,30241,30240,30240
1333,30258,30258,30258,30258,30258
1334,30284,30285,30285,30284,30284
1335,30304,30305,30305,30304,30304
1336,30355,30356,30355,30355,30355
1337,30414,30415,30414,30414,30414
1338,30417,30419,30417,30417,30417
1339,30454,30455,30454,30454,30454
1340,30466,30467,30466,30466,30466
1341,30470,30471,30470,30470,30470
1342,30537,30538,30538,30538,30537
1343,30558,30560,30559,30559,30558
1344,30596,30597,30597,30596,30596
1345,30622,30623,30623,30623,30622
1346,30651,30653,30651,30651,30651
1347,30660,30661,30661,30660,30660
1348,30687,30688,30687,30687,30687
1349,30716,30717,30716,30716,30716
1350,30741,30742,30741,30741,30741
1351,30753,30754,30754,30753,30753
1352,30799,30800,30799,30799,30799
1353,30818,30819,30819,30818,30818
1354,30861,30863,30862,30861,30861
1355,30869,30869,30869,30869,30869
1356,30900,30901,30900,30900,30900
1357,30912,30915,30913,30912,30912
1358,30921,30923,30922,30922,30922
1359,30937,30938,30938,30938,30938
1360,30964,30966,30965,30965,30964
1361,30985,30985,30985,30985,30985
1362,31010,31010,31010,31010,31010
1363,31013,31013,31013,31013,31013
1364,31035,31035,31035,31035,31035
1365,31060,31062,31061,31060,31060
1366,31074,31075,31075,31074,31074
1367,31085,31085,31085,31085,31085
1368,31110,31111,31110,31110,31110
1369,31137,31137,31137,31137,31137
1370,31160,31160,31160,31160,31160
1371,31172,31173,31173,31172,31172
1372,31188,31189,31188,31188,31188
1373,31225,31225,31225,31225,31225
1374,31243,31244,31244,31243,31243
1375,31271,31272,31271,31271,31271
1376,31291,31291,31291,31291,31291
1377,31295,31296,31295,31295,31295
1378,31317,31318,31317,31317,31317
1379,31366,31367,31366,31366,31366
1380,31381,31382,31381,31381,31381
1381,31389,31391,31390,31390,31390
1382,31413,31414,31413,31413,31413
1383,31438,31439,31439,31438,31438
1384,31471,31473,31472,31472,31471
1385,31507,31508,31507,31507,31507
1386,31529,31530,31529,31529,31529
1387,31557,31558,31557,31557,31557
1388,31581,31582,31582,31581,31581
1389,31623,31623,31623,31623,31623
1390,31625,31627,31626,31625,31625
1391,31634,31634,31634,31634,31634
1392,31661,31662,31662,31661,31661
1393,31695,31695,31695,31695,31695
1394,31699,31700,31699,31699,31699
1395,31738,31739,31738,31738,31738
1396,31745,31746,31745,31745,31745
1397,31766,31767,31767,31766,31766
1398,31788,31789,31788,31788,31788
1399,31792,31793,31792,31792,31792
1400,31852,31853,31853,31852,31852
1401,31862,31863,31862,31862,31862
1402,31874,31875,31874,31874,31874
1403,31905,31909,31906,31905,31905
1404,31930,31930,31930,31930,31930
1405,31952,31953,31952,31952,31952
1406,31963,31964,31963,31963,31963
1407,32001,32002,32001,32001,32001
1408,32020,32021,32020,32020,32020
1409,32051,32053,32052,32051,32051
1410,32085,32086,32085,32085,32085
1411,32091,32093,32092,32091,32091
1412,32114,32115,32114,32114,32114
1413,32139,32140,32140,32139,32139
1414,32167,32168,32167,32167,32167
1415,32217,32218,32218,32217,32217
1416,32253,32254,32253,32253,32253
1417,32259,32260,32259,32259,32259
1418,32283,32284,32283,32283,32283
1419,32343,32344,32343,32343,32343
1420,32368,32369,32368,32368,32368
1421,32376,32377,32376,32376,32376
1422,32395,32396,32396,32395,32395
1423,32415,32417,32416,32415,32415
1424,32452,32453,32452,32452,32452
1425,32483,32484,32483,32483,32483
1426,32514,32515,32515,32515,32514
1427,32541,32542,32541,32541,32541
1428,32560,32562,32561,32561,32560
1429,32600,32601,32600,32600,32600
1430,32605,32606,32605,32605,32605
1431,32623,32623,32623,32623,32623
1432,32656,32658,32657,32656,32656
1433,32658,32659,32658,32658,32658
1434,32689,32690,32689,32689,32689
1435,32720,32722,32721,32720,32720
1436,32738,32739,32738,32738,32738
1437,32767,32768,32767,32767,32767
1438,32811,32812,32811,32811,32811
1439,32826,32827,32826,32826,32826
1440,32880,32881,32880,32880,32880
1441,32901,32903,32902,32901,32901
1442,32909,32911,32910,32909,32909
1443,32938,32939,32938,32938,32938
1444,32950,32951,32950,32950,32950
1445,32955,32956,32955,32955,32955
1446,33002,33003,33002,33002,33002
1447,33030,33031,33030,33030,33030
1448,33040,33042,33041,33040,33040
1449,33085,33086,33086,33085,33085
1450,33117,33119,33118,33117,33117
1451,33133,33134,33134,33133,33133
1452,33190,33191,33191,33190,33190
1453,33208,33209,33208,33208,33208
1454,33246,33247,33246,33246,33246
1455,33273,33274,33273,33273,33273
1456,33276,33277,33276,33276,33276
1457,33294,33295,33294,33294,33294
1458,33300,33300,33300,33300,33300
1459,33323,33325,33324,33324,33323
1460,33339,33339,33339,33339,33339
1461,33351,33352,33352,33351,33351
1462,33370,33371,33371,33371,33371
1463,33379,33381,33380,33379,33379
1464,33409,33409,33409,33409,33409
1465,33425,33426,33425,33425,33425
1466,33448,33449,33449,33449,33449
1467,33461,33462,33461,33461,33461
1468,33488,33489,33488,33488,33488
1469,33506,33508,33507,33507,33507
1470,33517,33518,33517,33517,33517
1471,33580,33581,33580,33580,33580
1472,33593,33593,33593,33593,33593
1473,33603,33604,33603,33603,33603
1474,33641,33642,33641,33641,33641
1475,33665,33666,33665,33665,33665
1476,33668,33669,33669,33669,33669
1477,33707,33707,33707,33707,33707
1478,33720,33721,33720,33720,33720
1479,33730,33731,33730,33730,33730
1480,33746,33747,33746,33746,33746
1481,33785,33787,33786,33785,33785
1482,33793,33794,33793,33793,33793
1483,33818,33819,33818,33818,33818
1484,33835,33835,33835,33835,33835
1485,33863,33864,33863,33863,33863
1486,33885,33886,33885,33885,33885
1487,33906,33907,33906,33906,33906
1488,33945,33947,33946,33945,33945
1489,33974,33974,33974,33974,33974
1490,33991,33992,33991,33991,33991
1491,34004,34005,34004,34004,34004
1492,34044,34046,34045,34045,34044
1493,34073,34074,34073,34073,34073
1494,34075,34077,34076,34076,34075
1495,34105,34106,34105,34105,34105
1496,34146,34146,34146,34146,34146
1497,34159,34161,34160,34160,34159
1498,34173,34174,34173,34173,34173
1499,34207,34208,34208,34207,34207
1500,34226,34228,34227,34227,34226
1501,34254,34255,34254,34254,34254
1502,34293,34294,34293,34293,34293
1503,34309,34310,34309,34309,34309
1504,34340,34342,34341,34340,34340
1505,34347,34348,34347,34347,34347
1506,34353,34354,34353,34353,34353
1507,34403,34405,34403,34403,34403
1508,34440,34441,34441,34440,34440
1509,34470,34472,34471,34471,34470
1510,34477,34478,34477,34477,34477
1511,34521,34522,34521,34521,34521
1512,34576,34577,34576,34576,34576
1513,34600,34601,34601,34600,34600
1514,34607,34607,34607,34607,34607
1515,34650,34651,34650,34650,34650
1516,34663,34665,34664,34663,34663
1517,34673,34674,34673,34673,34673
1518,34691,34692,34692,34691,34691
1519,34715,34717,34716,34715,34715
1520,34729,34731,34730,34729,34729
1521,34739,34740,34739,34739,34739
1522,34771,34771,34771,34771,34771
1523,34794,34796,34794,34794,34794
1524,34880,34881,34880,34880,34880
1525,34886,34887,34886,34886,34886
1526,34910,34912,34911,34910,34910
1527,34930,34931,34930,34930,34930
1528,34962,34964,34963,34962,34962
1529,34974,34976,34975,34975,34975
1530,34981,34982,34981,34981,34981
1531,35018,35021,35019,35019,35018
1532,35032,35033,35032,35032,35032
1533,35049,35050,35049,35049,35049
1534,35112,35114,35113,35112,35112
1535,35129,35130,35130,35129,35129
1536,35169,35171,35170,35170,35169
1537,35186,35187,35186,35186,35186
1538,35219,35220,35219,35219,35219
1539,35246,35248,35246,35246,35246
1540,35247,35248,35247,35247,35247
1541,35284,35285,35284,35284,35284
1542,35317,35318,35318,35318,35317
1543,35359,35361,35360,35359,35359
1544,35366,35368,35366,35366,35366
1545,35396,35397,35396,35396,35396
1546,35412,35414,35413,35413,35412
1547,35478,35479,35478,35478,35478
1548,35508,35509,35509,35508,35508
1549,35533,35534,35533,35533,35533
1550,35538,35539,35539,35539,35538
1551,35586,35588,35587,35586,35586
1552,35620,35620,35620,35620,35620
1553,35626,35627,35626,35626,35626
1554,35641,35641,35641,35641,35641
1555,35643,35644,35644,35643,35643
1556,35663,35665,35664,35663,35663
1557,35670,35671,35671,35671,35670
1558,35685,35686,35685,35685,35685
1559,35691,35691,35691,35691,35691
1560,35712,35713,35712,35712,35712
1561,35753,35754,35754,35754,35753
1562,35779,35780,35779,35779,35779
1563,35798,35799,35798,35798,35798
1564,35813,35813,35813,35813,35813
1565,35825,35828,35826,35826,35825
1566,35843,35845,35844,35844,35844
1567,35862,35863,35862,35862,35862
1568,35886,35887,35887,35886,35886
1569,35904,35904,35904,35904,35904
1570,35924,35925,35924,35924,35924
1571,35949,35950,35949,35949,35949
1572,35979,35980,35980,35979,35979
1573,35992,35993,35992,35992,35992
1574,36018,36019,36019,36018,36018
1575,36039,36040,36039,36039,36039
1576,36042,36044,36043,36043,36042
1577,36072,36073,36073,36072,36072
1578,36123,36124,36123,36123,36123
1579,36126,36128,36127,36127,36126
1580,36167,36168,36167,36167,36167
1581,36194,36195,36195,36194,36194
1582,36209,36211,36209,36209,36209
1583,36241,36242,36241,36241,36241
1584,36275,36277,36275,36275,36275
1585,36288,36290,36288,36288,36288
1586,36300,36302,36301,36301,36300
1587,36335,36336,36335,36335,36335
1588,36363,36364,36364,36363,36363
1589,36390,36392,36390,36390,36390
1590,36417,36418,36417,36417,36417
1591,36433,36434,36433,36433,36433
1592,36460,36461,36460,36460,36460
1593,36496,36498,36497,36496,36496
1594,36508,36510,36509,36509,36508
1595,36547,36548,36547,36547,36547
1596,36570,36570,36570,36570,36570
1597,36575,36576,36575,36575,36575
1598,36614,36615,36614,36614,36614
1599,36618,36619,36619,36619,36618
1600,36652,36653,36653,36652,36652
1601,36684,36685,36684,36684,36684
1602,36694,36694,36694,36694,36694
1603,36722,36723,36722,36722,36722
1604,36745,36747,36745,36745,36745
1605,36764,36766,36765,36764,36764
1606,36814,36815,36814,36814,36814
1607,36843,36845,36844,36843,36843
1608,36872,36873,36872,36872,36872
1609,36882,36883,36882,36882,36882
1610,36902,36903,36902,36902,36902
1611,36919,36921,36920,36919,36919
1612,36941,36942,36941,36941,36941
1613,36965,36966,36965,36965,36965
1614,36979,36981,36980,36980,36979
1615,37011,37013,37011,37011,37011
1616,37041,37042,37042,37041,37041
1617,37099,37100,37099,37099,37099
1618,37120,37121,37120,37120,37120
1619,37128,37129,37128,37128,37128
1620,37144,37145,37144,37144,37144
1621,37209,37210,37209,37209,37209
1622,37234,37236,37234,37234,37234
1623,37269,37271,37270,37269,37269
1624,37290,37291,37290,37290,37290
1625,37311,37312,37311,37311,37311
1626,37354,37355,37354,37354,37354
1627,37362,37363,37362,37362,37362
1628,37370,37371,37371,37370,37370
1629,37391,37392,37391,37391,37391
1630,37427,37428,37427,37427,37427
1631,37438,37440,37439,37438,37438
1632,37494,37496,37495,37494,37494
1633,37508,37510,37509,37508,37508
1634,37536,37537,37536,37536,37536
1635,37566,37569,37567,37566,37566
1636,37587,37588,37588,37587,37587
1637,37631,37632,37631,37631,37631
1638,37658,37660,37659,37658,37658
1639,37669,37670,37669,37669,37669
1640,37698,37700,37699,37698,37698
1641,37706,37708,37707,37707,37707
1642,37756,37756,37756,37756,37756
1643,37774,37775,37774,37774,37774
1644,37793,37794,37793,37793,37793
1645,37837,37838,37838,37837,37837
1646,37869,37871,37870,37870,37870
1647,37890,37891,37891,37890,37890
1648,37920,37922,37920,37920,37920
1649,37934,37935,37934,37934,37934
1650,37962,37963,37962,37962,37962
1651,38004,38006,38005,38004,38004
1652,38018,38019,38018,38018,38018
1653,38022,38024,38023,38022,38022
1654,38047,38047,38047,38047,38047
1655,38062,38063,38062,38062,38062
1656,38072,38072,38072,38072,38072
1657,38093,38094,38093,38093,38093
1658,38113,38113,38113,38113,38113
1659,38138,38140,38139,38138,38138
1660,38142,38144,38143,38142,38142
1661,38171,38172,38171,38171,38171
1662,38190,38191,38190,38190,38190
1663,38212,38213,38212,38212,38212
1664,38221,38223,38222,38221,38221
1665,38242,38243,38243,38243,38242
1666,38269,38270,38269,38269,38269
1667,38337,38339,38338,38337,38337
1668,38348,38349,38348,38348,38348
1669,38368,38368,38368,38368,38368
1670,38382,38383,38382,38382,38382
1671,38390,38392,38391,38390,38390
1672,38428,38429,38428,38428,38428
1673,38466,38466,38466,38466,38466
1674,38472,38473,38473,38472,38472
1675,38494,38495,38494,38494,38494
1676,38512,38514,38513,38513,38512
1677,38535,38536,38535,38535,38535
1678,38561,38563,38562,38561,38561
1679,38591,38593,38592,38592,38591
1680,38609,38610,38609,38609,38609
1681,38619,38619,38619,38619,38619
1682,38630,38632,38631,38630,38630
1683,38666,38667,38666,38666,38666
1684,38692,38694,38693,38692,38692
1685,38701,38702,38701,38701,38701
1686,38752,38753,38752,38752,38752
1687,38768,38769,38768,38768,38768
1688,38797,38797,38797,38797,38797
1689,38805,38806,38805,38805,38805
1690,38815,38816,38815,38815,38815
1691,38846,38847,38846,38846,38846
1692,38887,38888,38887,38887,38887
1693,38907,38908,38907,38907,38907
1694,38925,38926,38925,38925,38925
1695,38936,38936,38936,38936,38936
1696,38992,38993,38992,38992,38992
1697,39029,39031,39029,39029,39029
1698,39058,39060,39059,39058,39058
1699,39086,39087,39086,39086,39086
1700,39117,39118,39117,39117,39117
1701,39120,39121,39120,39120,39120
1702,39134,39135,39134,39134,39134
1703,39179,39181,39180,39180,39180
1704,39184,39186,39185,39184,39184
1705,39223,39224,39223,39223,39223
1706,39253,39254,39253,39253,39253
1707,39260,39261,39260,39260,39260
1708,39272,39275,39273,39273,39272
1709,39312,39312,39312,39312,39312
1710,39331,39333,39332,39332,39331
1711,39362,39363,39362,39362,39362
1712,39408,39409,39408,39408,39408
1713,39413,39415,39414,39413,39413
1714,39471,39472,39471,39471,39471
1715,39492,39494,39493,39492,39492
1716,39506,39507,39506,39506,39506
1717,39532,39533,39532,39532,39532
1718,39555,39556,39555,39555,39555
1719,39568,39569,39568,39568,39568
1720,39615,39617,39616,39616,39616
1721,39624,39625,39624,39624,39624
1722,39665,39667,39666,39665,39665
1723,39688,39689,39689,39688,39688
1724,39724,39726,39725,39724,39724
1725,39744,39746,39744,39744,39744
1726,39765,39766,39765,39765,39765
1727,39817,39819,39817,39817,39817
1728,39854,39856,39855,39855,39854
1729,39857,39858,39857,39857,39857
1730,39882,39883,39882,39882,39882
1731,39897,39898,39897,39897,39897
1732,39919,39921,39920,39919,39919
1733,39962,39963,39962,39962,39962
1734,39967,39968,39967,39967,39967
1735,39990,39990,39990,39990,39990
1736,39999,40001,40000,39999,39999
1737,40062,40064,40063,40063,40062
1738,40070,40072,40071,40070,40070
1739,40102,40103,40102,40102,40102
1740,40138,40139,40138,40138,40138
1741,40168,40169,40168,40168,40168
1742,40177,40179,40177,40177,40177
1743,40222,40224,40223,40222,40222
1744,40245,40246,40245,40245,40245
1745,40305,40306,40305,40305,40305
1746,40321,40322,40321,40321,40321
1747,40341,40343,40342,40342,40341
1748,40373,40375,40374,40373,40373
1749,40385,40387,40386,40386,40385
1750,40410,40411,40410,40410,40410
1751,40443,40446,40444,40443,40443
1752,40452,40454,40453,40453,40452
1753,40509,40510,40509,40509,40509
1754,40520,40521,40520,40520,40520
1755,40552,40553,40552,40552,40552
1756,40557,40557,40557,40557,40557
1757,40575,40575,40575,40575,40575
1758,40598,40599,40598,40598,40598
1759,40623,40624,40623,40623,40623
1760,40636,40637,40636,40636,40636
1761,40639,40640,40639,40639,40639
1762,40675,40676,40675,40675,40675
1763,40682,40683,40682,40682,40682
1764,40701,40702,40701,40701,40701
1765,40704,40705,40704,40704,40704
1766,40736,40738,40736,40736,40736
1767,40757,40758,40757,40757,40757
1768,40775,40776,40775,40775,40775
1769,40787,40788,40787,40787,40787
1770,40840,40841,40841,40840,40840
1771,40865,40865,40865,40865,40865
1772,40878,40879,40879,40878,40878
1773,40899,40900,40899,40899,40899
1774,40922,40923,40922,40922,40922
1775,40942,40945,40943,40942,40942
1776,40955,40956,40955,40955,40955
1777,40994,40994,40994,40994,40994
1778,41010,41012,41011,41010,41010
1779,41026,41027,41026,41026,41026
1780,41042,41044,41043,41042,41042
1781,41091,41093,41092,41092,41091
1782,41107,41109,41108,41108,41107
1783,41142,41144,41142,41142,41142
1784,41182,41184,41183,41182,41182
1785,41202,41205,41203,41202,41202
1786,41210,41212,41210,41210,41210
1787,41249,41250,41249,41249,41249
1788,41261,41262,41261,41261,41261
1789,41278,41279,41279,41278,41278
1790,41309,41310,41310,41309,41309
1791,41324,41326,41325,41324,41324
1792,41336,41338,41337,41337,41337
1793,41363,41365,41364,41363,41363
1794,41375,41376,41375,41375,41375
1795,41421,41423,41422,41422,41421
1796,41451,41452,41451,41451,41451
1797,41464,41465,41464,41464,41464
1798,41476,41477,41476,41476,41476
1799,41518,41520,41519,41518,41518
1800,41536,41537,41536,41536,41536
1801,41566,41568,41567,41567,41566
1802,41614,41616,41614,41614,41614
1803,41630,41631,41630,41630,41630
1804,41648,41649,41649,41648,41648
1805,41675,41676,41675,41675,41675
1806,41688,41690,41688,41688,41688
1807,41706,41707,41706,41706,41706
1808,41752,41753,41752,41752,41752
1809,41771,41772,41771,41771,41771
1810,41826,41828,41827,41826,41826
1811,41846,41847,41846,41846,41846
1812,41872,41873,41872,41872,41872
1813,41883,41884,41883,41883,41883
1814,41917,41919,41918,41917,41917
1815,41928,41930,41929,41929,41929
1816,41973,41975,41974,41973,41973
1817,41987,41988,41987,41987,41987
1818,42027,42028,42027,42027,42027
1819,42059,42061,42059,42059,42059
1820,42094,42095,42094,42094,42094
1821,42101,42101,42101,42101,42101
1822,42114,42116,42114,42114,42114
1823,42138,42140,42139,42138,42138
1824,42184,42186,42185,42185,42185
1825,42206,42207,42206,42206,42206
1826,42222,42224,42223,42223,42223
1827,42270,42272,42270,42270,42270
1828,42282,42284,42283,42282,42282
1829,42299,42301,42300,42299,42299
1830,42315,42316,42315,42315,42315
1831,42362,42364,42363,42363,42362
1832,42370,42371,42370,42370,42370
1833,42389,42390,42390,42389,42389
1834,42442,42443,42442,42442,42442
1835,42457,42460,42458,42458,42458
1836,42482,42483,42482,42482,42482
1837,42521,42523,42522,42521,42521
1838,42551,42552,42551,42551,42551
1839,42593,42594,42593,42593,42593
1840,42607,42609,42608,42607,42607
1841,42632,42633,42633,42632,42632
1842,42655,42657,42656,42655,42655
1843,42677,42679,42678,42677,42677
1844,42731,42733,42732,42731,42731
1845,42741,42742,42741,42741,42741
1846,42767,42770,42768,42768,42767
1847,42803,42804,42803,42803,42803
1848,42813,42814,42814,42813,42813
1849,42829,42830,42829,42829,42829
1850,42891,42892,42891,42891,42891
1851,42897,42899,42898,42897,42897
1852,42940,42942,42941,42940,42940
1853,42942,42943,42942,42942,42942
1854,42994,42995,42994,42994,42994
1855,43008,43010,43008,43008,43008
1856,43030,43032,43031,43030,43030
1857,43059,43060,43059,43059,43059
1858,43110,43111,43110,43110,43110
1859,43134,43135,43134,43134,43134
1860,43148,43149,43149,43148,43148
1861,43166,43167,43166,43166,43166
1862,43171,43172,43171,43171,43171
1863,43200,43201,43200,43200,43200
1864,43215,43215,43215,43215,43215
1865,43220,43222,43221,43221,43220
1866,43248,43249,43248,43248,43248
1867,43272,43273,43272,43272,43272
1868,43284,43285,43284,43284,43284
1869,43290,43292,43290,43290,43290
1870,43326,43327,43326,43326,43326
1871,43363,43363,43363,43363,43363
1872,43375,43377,43376,43376,43375
1873,43397,43399,43398,43398,43397
1874,43414,43416,43414,43414,43414
1875,43444,43446,43445,43444,43444
1876,43452,43453,43452,43452,43452
1877,43475,43476,43475,43475,43475
1878,43485,43487,43486,43486,43485
1879,43493,43494,43493,43493,43493
1880,43511,43513,43512,43511,43511
1881,43558,43560,43559,43559,43559
1882,43590,43590,43590,43590,43590
1883,43611,43612,43611,43611,43611
1884,43628,43630,43629,43628,43628
1885,43638,43639,43638,43638,43638
1886,43684,43685,43684,43684,43684
1887,43716,43718,43717,43716,43716
1888,43726,43726,43726,43726,43726
1889,43750,43752,43751,43750,43750
1890,43787,43790,43788,43788,43787
1891,43821,43823,43821,43821,43821
1892,43836,43838,43837,43837,43837
1893,43847,43848,43847,43847,43847
1894,43877,43878,43877,43877,43877
1895,43912,43913,43912,43912,43912
1896,43934,43936,43935,43935,43935
1897,43972,43973,43972,43972,43972
1898,43983,43985,43984,43983,43983
1899,44017,44019,44017,44017,44017
1900,44032,44034,44033,44032,44032
1901,44046,44049,44047,44046,44046
1902,44088,44090,44088,44088,44088
1903,44115,44116,44115,44115,44115
1904,44156,44158,44156,44156,44156
1905,44177,44179,44178,44177,44177
1906,44207,44209,44207,44207,44207
1907,44220,44221,44220,44220,44220
1908,44251,44252,44251,44251,44251
1909,44256,44258,44257,44256,44256
1910,44293,44295,44294,44294,44294
1911,44295,44297,44296,44296,44295
1912,44316,44317,44317,44316,44316
1913,44342,44344,44343,44342,44342
1914,44360,44362,44361,44360,44360
1915,44375,44376,44375,44375,44375
1916,44413,44415,44414,44414,44413
1917,44462,44464,44463,44463,44462
1918,44482,44484,44483,44483,44482
1919,44490,44491,44490,44490,44490
1920,44542,44544,44543,44542,44542
1921,44580,44581,44580,44580,44580
1922,44618,44619,44618,44618,44618
1923,44640,44642,44641,44641,44640
1924,44650,44652,44651,44650,44650
1925,44686,44689,44687,44687,44687
1926,44715,44717,44716,44715,44715
1927,44725,44726,44725,44725,44725
1928,44763,44764,44763,44763,44763
1929,44764,44766,44765,44764,44764
1930,44810,44811,44810,44810,44810
1931,44834,44836,44835,44834,44834
1932,44865,44867,44865,44865,44865
1933,44898,44900,44899,44899,44898
1934,44912,44915,44913,44913,44913
1935,44962,44963,44962,44962,44962
1936,44973,44974,44973,44973,44973
1937,45015,45016,45015,45015,45015
1938,45035,45037,45035,45035,45035
1939,45046,45048,45047,45047,45046
1940,45081,45083,45081,45081,45081
1941,45124,45126,45124,45124,45124
1942,45153,45155,45154,45153,45153
1943,45169,45170,45169,45169,45169
1944,45200,45202,45200,45200,45200
1945,45209,45210,45209,45209,45209
1946,45213,45215,45214,45214,45213
1947,45244,45247,45245,45245,45244
1948,45275,45276,45275,45275,45275
1949,45325,45327,45326,45325,45325
1950,45356,45358,45357,45356,45356
1951,45371,45373,45371,45371,45371
1952,45426,45428,45427,45426,45426
1953,45444,45446,45444,45444,45444
1954,45469,45471,45469,45469,45469
1955,45480,45482,45481,45480,45480
1956,45502,45503,45503,45502,45502
1957,45546,45547,45546,45546,45546
1958,45581,45582,45581,45581,45581
1959,45606,45607,45606,45606,45606
1960,45623,45625,45624,45624,45623
1961,45668,45670,45669,45668,45668
1962,45681,45682,45681,45681,45681
1963,45735,45737,45735,45735,45735
1964,45756,45758,45757,45756,45756
1965,45773,45774,45774,45773,45773
1966,45797,45798,45797,45797,45797
1967,45823,45824,45823,45823,45823
1968,45825,45826,45825,45825,45825
1969,45845,45846,45845,45845,45845
1970,45849,45850,45850,45850,45850
1971,45871,45873,45872,45871,45871
1972,45883,45884,45883,45883,45883
1973,45901,45902,45901,45901,45901
1974,45910,45912,45911,45910,45910
1975,45950,45951,45950,45950,45950
1976,45972,45974,45972,45972,45972
1977,45988,45990,45989,45989,45988
1978,46002,46004,46003,46002,46002
1979,46036,46036,46036,46036,46036
1980,46055,46057,46056,46055,46055
1981,46098,46100,46098,46098,46098
1982,46111,46112,46112,46111,46111
1983,46127,46128,46128,46127,46127
1984,46149,46150,46149,46149,46149
1985,46182,46184,46182,46182,46182
1986,46190,46191,46190,46190,46190
1987,46245,46246,46245,46245,46245
1988,46250,46251,46250,46250,46250
1989,46268,46269,46268,46268,46268
1990,46296,46298,46296,46296,46296
1991,46308,46309,46308,46308,46308
1992,46335,46337,46336,46336,46335
1993,46370,46371,46370,46370,46370
1994,46396,46398,46397,46396,46396
1995,46424,46426,46425,46424,46424
1996,46444,46446,46445,46444,46444
1997,46457,46458,46457,46457,46457
1998,46459,46462,46460,46460,46459
1999,46505,46506,46505,46505,46505
2000,46537,46539,46537,46537,46537
2001,46550,46551,46550,46550,46550
2002,46553,46554,46553,46553,46553
2003,46588,46589,46588,46588,46588
2004,46616,46618,46616,46616,46616
2005,46649,46652,46650,46649,46649
2006,46677,46679,46678,46678,46678
2007,46699,46700,46699,46699,46699
2008,46714,46715,46714,46714,46714
2009,46763,46764,46763,46763,46763
2010,46766,46767,46766,46766,46766
2011,46830,46832,46830,46830,46830
2012,46849,46851,46849,46849,46849
2013,46862,46864,46863,46862,46862
2014,46898,46899,46898,46898,46898
2015,46915,46916,46915,46915,46915
2016,46938,46939,46938,46938,46938
2017,46974,46976,46974,46974,46974
2018,47002,47004,47002,47002,47002
2019,47020,47021,47020,47020,47020
2020,47053,47054,47053,47053,47053
2021,47091,47093,47092,47091,47091
2022,47109,47111,47109,47109,47109
2023,47124,47125,47124,47124,47124
2024,47144,47146,47144,47144,47144
2025,47166,47167,47166,47166,47166
2026,47192,47194,47193,47192,47192
2027,47227,47228,47228,47227,47227
2028,47233,47234,47233,47233,47233
2029,47250,47251,47250,47250,47250
2030,47282,47284,47282,47282,47282
2031,47291,47292,47291,47291,47291
2032,47329,47332,47330,47330,47329
2033,47347,47349,47348,47347,47347
2034,47416,47417,47416,47416,47416
2035,47430,47432,47431,47430,47430
2036,47439,47440,47439,47439,47439
2037,47474,47475,47475,47474,47474
2038,47510,47511,47510,47510,47510
2039,47529,47532,47530,47529,47529
2040,47576,47577,47576,47576,47576
2041,47630,47631,47630,47630,47630
2042,47657,47658,47657,47657,47657
2043,47659,47661,47660,47659,47659
2044,47695,47697,47696,47695,47695
2045,47729,47730,47729,47729,47729
2046,47739,47741,47739,47739,47739
2047,47762,47764,47762,47762,47762
2048,47797,47799,47798,47798,47797
2049,47820,47822,47820,47820,47820
2050,47846,47847,47846,47846,47846
2051,47880,47882,47881,47880,47880
2052,47905,47906,47905,47905,47905
2053,47922,47924,47922,47922,47922
2054,47945,47947,47945,47945,47945
2055,47958,47959,47958,47958,47958
2056,48015,48017,48016,48015,48015
2057,48020,48021,48020,48020,48020
2058,48036,48038,48037,48036,48036
2059,48074,48076,48075,48074,48074
2060,48145,48147,48146,48145,48145
2061,48150,48151,48150,48150,48150
2062,48185,48187,48185,48185,48185
2063,48189,48191,48190,48190,48189
2064,48220,48222,48221,48220,48220
2065,48233,48236,48234,48234,48234
2066,48271,48272,48271,48271,48271
2067,48282,48284,48283,48282,48282
2068,48324,48325,48324,48324,48324
2069,48366,48367,48366,48366,48366
2070,48402,48403,48402,48402,48402
2071,48440,48442,48441,48441,48440
2072,48473,48475,48474,48474,48473
2073,48513,48515,48513,48513,48513
2074,48521,48524,48522,48521,48521
2075,48537,48540,48538,48538,48537
2076,48567,48568,48567,48567,48567
2077,48588,48588,48588,48588,48588
2078,48598,48599,48598,48598,48598
2079,48604,48604,48604,48604,48604
2080,48614,48615,48614,48614,48614
2081,48632,48633,48632,48632,48632
2082,48647,48649,48648,48648,48647
2083,48653,48653,48653,48653,48653
2084,48690,48692,48691,48691,48691
2085,48708,48709,48708,48708,48708
2086,48728,48729,48728,48728,48728
2087,48757,48758,48757,48757,48757
2088,48789,48790,48789,48789,48789
2089,48798,48799,48798,48798,48798
2090,48827,48830,48828,48827,48827
2091,48845,48847,48846,48846,48845
2092,48859,48860,48859,48859,48859
2093,48874,48875,48874,48874,48874
2094,48908,48909,48908,48908,48908
2095,48932,48933,48933,48932,48932
2096,48972,48974,48973,48972,48972
2097,48999,49000,48999,48999,48999
2098,49012,49014,49012,49012,49012
2099,49036,49038,49037,49037,49036
2100,49053,49054,49053,49053,49053
2101,49099,49101,49099,49099,49099
2102,49111,49113,49112,49111,49111
2103,49148,49150,49149,49148,49148
2104,49162,49162,49162,49162,49162
2105,49163,49165,49163,49163,49163
2106,49195,49197,49196,49195,49195
2107,49208,49210,49208,49208,49208
2108,49246,49249,49247,49246,49246
2109,49271,49272,49271,49271,49271
2110,49325,49327,49325,49325,49325
2111,49334,49336,49335,49334,49334
2112,49347,49348,49347,49347,49347
2113,49369,49371,49370,49370,49370
2114,49387,49388,49387,49387,49387
2115,49439,49441,49439,49439,49439
2116,49457,49458,49457,49457,49457
2117,49472,49473,49472,49472,49472
2118,49509,49511,49509,49509,49509
2119,49526,49527,49526,49526,49526
2120,49540,49542,49541,49540,49540
2121,49566,49568,49567,49567,49566
2122,49598,49600,49598,49598,49598
2123,49616,49617,49616,49616,49616
2124,49622,49624,49623,49623,49622
2125,49644,49645,49644,49644,49644
2126,49698,49700,49699,49698,49698
2127,49721,49722,49721,49721,49721
2128,49732,49734,49732,49732,49732
2129,49770,49772,49770,49770,49770
2130,49832,49833,49832,49832,49832
2131,49866,49867,49866,49866,49866
2132,49880,49882,49881,49881,49880
2133,49913,49914,49913,49913,49913
2134,49936,49939,49937,49936,49936
2135,49951,49953,49952,49951,49951
2136,49991,49994,49992,49992,49992
2137,50001,50003,50001,50001,50001
2138,50037,50038,50037,50037,50037
2139,50064,50065,50064,50064,50064
2140,50083,50085,50084,50084,50083
2141,50096,50098,50097,50096,50096
2142,50102,50103,50102,50102,50102
2143,50138,50140,50139,50138,50138
2144,50166,50167,50166,50166,50166
2145,50170,50172,50170,50170,50170
2146,50196,50198,50196,50196,50196
2147,50238,50240,50239,50239,50238
2148,50276,50278,50276,50276,50276
2149,50295,50296,50295,50295,50295
2150,50315,50318,50316,50315,50315
2151,50338,50339,50338,50338,50338
2152,50415,50417,50415,50415,50415
2153,50426,50428,50427,50426,50426
2154,50434,50436,50435,50434,50434
2155,50482,50483,50482,50482,50482
2156,50504,50505,50504,50504,50504
2157,50530,50532,50530,50530,50530
2158,50571,50572,50571,50571,50571
2159,50603,50604,50603,50603,50603
2160,50629,50633,50630,50629,50629
2161,50646,50648,50646,50646,50646
2162,50677,50678,50677,50677,50677
2163,50681,50682,50681,50681,50681
2164,50726,50727,50726,50726,50726
2165,50737,50738,50737,50737,50737
2166,50769,50771,50770,50769,50769
2167,50820,50822,50821,50821,50821
2168,50841,50842,50841,50841,50841
2169,50856,50858,50857,50857,50856
2170,50892,50895,50893,50892,50892
2171,50921,50923,50922,50921,50921
2172,50932,50934,50932,50932,50932
2173,50973,50974,50973,50973,50973
2174,51019,51022,51020,51020,51020
2175,51034,51035,51034,51034,51034
2176,51058,51060,51058,51058,51058
2177,51069,51071,51069,51069,51069
2178,51120,51123,51121,51120,51120
2179,51126,51128,51127,51126,51126
2180,51149,51150,51149,51149,51149
2181,51194,51195,51194,51194,51194
2182,51203,51204,51203,51203,51203
2183,51250,51252,51251,51251,51251
2184,51259,51261,51260,51259,51259
2185,51282,51284,51282,51282,51282
2186,51336,51339,51337,51336,51336
2187,51351,51353,51351,51351,51351
2188,51377,51380,51378,51378,51377
2189,51418,51419,51418,51418,51418
2190,51429,51430,51430,51429,51429
2191,51444,51445,51445,51445,51445
2192,51460,51461,51461,51460,51460
2193,51469,51471,51470,51469,51469
2194,51493,51494,51493,51493,51493
2195,51516,51518,51517,51516,51516
2196,51539,51540,51539,51539,51539
2197,51566,51566,51566,51566,51566
2198,51574,51575,51574,51574,51574
2199,51603,51604,51604,51603,51603
2200,51609,51611,51610,51610,51609
2201,51640,51641,51640,51640,51640
2202,51644,51646,51644,51644,51644
2203,51657,51658,51657,51657,51657
2204,51706,51709,51707,51706,51706
2205,51718,51719,51718,51718,51718
2206,51746,51747,51746,51746,51746
2207,51766,51767,51766,51766,51766
2208,51776,51777,51776,51776,51776
2209,51813,51815,51814,51813,51813
2210,51827,51829,51827,51827,51827
2211,51872,51873,51872,51872,51872
2212,51877,51879,51877,51877,51877
2213,51912,51913,51912,51912,51912
2214,51954,51957,51955,51954,51954
2215,51966,51968,51966,51966,51966
2216,51990,51992,51991,51990,51990
2217,52001,52003,52002,52001,52001
2218,52016,52017,52016,52016,52016
2219,52031,52033,52031,52031,52031
2220,52052,52053,52052,52052,52052
2221,52086,52087,52086,52086,52086
2222,52133,52134,52133,52133,52133
2223,52152,52154,52153,52152,52152
2224,52191,52192,52191,52191,52191
2225,52222,52225,52223,52223,52222
2226,52229,52231,52230,52230,52229
2227,52281,52283,52282,52281,52281
2228,52286,52287,52286,52286,52286
2229,52328,52330,52328,52328,52328
2230,52336,52338,52336,52336,52336
2231,52353,52355,52354,52353,52353
2232,52382,52384,52383,52382,52382
2233,52396,52397,52396,52396,52396
2234,52406,52408,52406,52406,52406
2235,52457,52460,52458,52458,52458
2236,52469,52471,52470,52469,52469
2237,52484,52486,52485,52484,52484
2238,52515,52517,52515,52515,52515
2239,52553,52554,52553,52553,52553
2240,52575,52576,52576,52575,52575
2241,52608,52611,52609,52609,52608
2242,52642,52644,52643,52643,52642
2243,52663,52664,52663,52663,52663
2244,52685,52687,52686,52685,52685
2245,52709,52711,52710,52709,52709
2246,52728,52730,52728,52728,52728
2247,52761,52763,52762,52761,52761
2248,52771,52773,52772,52771,52771
2249,52786,52787,52786,52786,52786
2250,52843,52845,52843,52843,52843
2251,52861,52863,52862,52862,52861
2252,52889,52892,52890,52889,52889
2253,52940,52942,52941,52941,52940
2254,52947,52948,52948,52947,52947
2255,52983,52984,52983,52983,52983
2256,53019,53020,53019,53019,53019
2257,53053,53054,53053,53053,53053
2258,53066,53068,53067,53066,53066
2259,53105,53106,53105,53105,53105
2260,53112,53113,53112,53112,53112
2261,53151,53153,53151,53151,53151
2262,53187,53189,53188,53187,53187
2263,53194,53196,53194,53194,53194
2264,53208,53209,53208,53208,53208
2265,53235,53237,53236,53235,53235
2266,53266,53268,53266,53266,53266
2267,53293,53294,53293,53293,53293
2268,53327,53330,53328,53327,53327
2269,53344,53347,53345,53345,53345
2270,53364,53366,53365,53365,53364
2271,53374,53376,53375,53374,53374
2272,53394,53396,53395,53394,53394
2273,53450,53451,53450,53450,53450
2274,53472,53474,53472,53472,53472
2275,53490,53492,53491,53490,53490
2276,53554,53555,53554,53554,53554
2277,53576,53579,53577,53576,53576
2278,53603,53605,53604,53604,53604
2279,53612,53615,53613,53613,53612
2280,53672,53673,53672,53672,53672
2281,53679,53681,53680,53679,53679
2282,53713,53715,53713,53713,53713
2283,53765,53766,53765,53765,53765
2284,53778,53780,53779,53778,53778
2285,53787,53789,53788,53787,53787
2286,53814,53815,53814,53814,53814
2287,53822,53825,53823,53822,53822
2288,53872,53874,53873,53873,53872
2289,53899,53901,53899,53899,53899
2290,53923,53925,53924,53924,53923
2291,53927,53929,53927,53927,53927
2292,53975,53977,53976,53976,53976
2293,54034,54036,54035,54034,54034
2294,54043,54044,54043,54043,54043
2295,54056,54058,54057,54056,54056
2296,54071,54072,54071,54071,54071
2297,54118,54120,54119,54118,54118
2298,54135,54136,54135,54135,54135
2299,54185,54187,54185,54185,54185
2300,54201,54203,54202,54201,54201
2301,54220,54221,54220,54220,54220
2302,54265,54267,54265,54265,54265
2303,54290,54292,54291,54291,54290
2304,54304,54307,54305,54304,54304
2305,54350,54352,54351,54350,54350
2306,54363,54364,54364,54364,54364
2307,54372,54374,54373,54372,54372
2308,54378,54380,54379,54378,54378
2309,54386,54386,54386,54386,54386
2310,54422,54423,54422,54422,54422
2311,54428,54430,54429,54428,54428
2312,54437,54438,54437,54437,54437
2313,54474,54476,54475,54474,54474
2314,54496,54496,54496,54496,54496
2315,54519,54520,54519,54519,54519
2316,54536,54538,54537,54537,54536
2317,54568,54569,54568,54568,54568
2318,54583,54585,54583,54583,54583
2319,54599,54601,54599,54599,54599
2320,54629,54631,54630,54629,54629
2321,54644,54646,54645,54644,54644
2322,54662,54663,54662,54662,54662
2323,54677,54678,54678,54677,54677
2324,54695,54698,54696,54696,54696
2325,54720,54722,54720,54720,54720
2326,54770,54772,54771,54770,54770
2327,54791,54793,54792,54792,54791
2328,54799,54800,54800,54799,54799
2329,54832,54833,54832,54832,54832
2330,54852,54853,54852,54852,54852
2331,54871,54873,54872,54871,54871
2332,54903,54905,54903,54903,54903
2333,54928,54929,54928,54928,54928
2334,54938,54940,54938,54938,54938
2335,54957,54959,54958,54958,54957
2336,54994,54996,54994,54994,54994
2337,55021,55023,55022,55022,55022
2338,55038,55041,55039,55039,55038
2339,55081,55082,55081,55081,55081
2340,55096,55096,55096,55096,55096
2341,55108,55110,55109,55108,55108
2342,55136,55138,55136,55136,55136
2343,55192,55195,55193,55192,55192
2344,55196,55198,55196,55196,55196
2345,55206,55208,55207,55206,55206
2346,55234,55235,55234,55234,55234
2347,55251,55253,55252,55252,55251
2348,55270,55273,55271,55270,55270
2349,55303,55304,55303,55303,55303
2350,55348,55350,55348,55348,55348
2351,55370,55372,55371,55370,55370
2352,55391,55393,55392,55391,55391
2353,55413,55415,55414,55414,55413
2354,55456,55458,55457,55456,55456
2355,55476,55478,55477,55476,55476
2356,55486,55489,55487,55486,55486
2357,55514,55516,55515,55514,55514
2358,55522,55524,55523,55522,55522
2359,55574,55576,55575,55575,55574
2360,55592,55593,55592,55592,55592
2361,55610,55612,55610,55610,55610
2362,55658,55660,55658,55658,55658
2363,55674,55676,55675,55674,55674
2364,55684,55686,55684,55684,55684
2365,55697,55699,55698,55697,55697
2366,55719,55721,55720,55719,55719
2367,55728,55730,55729,55728,55728
2368,55819,55821,55820,55820,55819
2369,55833,55835,55833,55833,55833
2370,55862,55864,55863,55862,55862
2371,55871,55873,55871,55871,55871
2372,55905,55908,55906,55906,55906
2373,55949,55951,55949,55949,55949
2374,55964,55966,55965,55964,55964
2375,55976,55977,55976,55976,55976
2376,55999,56000,55999,55999,55999
2377,56002,56003,56002,56002,56002
2378,56016,56018,56016,56016,56016
2379,56081,56083,56082,56081,56081
2380,56097,56099,56097,56097,56097
2381,56154,56155,56154,56154,56154
2382,56156,56157,56156,56156,56156
2383,56180,56182,56181,56180,56180
2384,56206,56209,56207,56206,56206
2385,56239,56241,56240,56240,56239
2386,56294,56296,56294,56294,56294
2387,56307,56309,56307,56307,56307
2388,56349,56350,56349,56349,56349
2389,56356,56357,56357,56356,56356
2390,56399,56400,56399,56399,56399
2391,56413,56414,56413,56413,56413
2392,56456,56458,56456,56456,56456
2393,56476,56478,56476,56476,56476
2394,56494,56496,56495,56495,56495
2395,56533,56535,56533,56533,56533
2396,56545,56547,56545,56545,56545
2397,56578,56581,56579,56579,56578
2398,56603,56606,56604,56603,56603
2399,56616,56619,56617,56617,56616
2400,56639,56640,56639,56639,56639
2401,56672,56675,56672,56672,56672
2402,56692,56693,56692,56692,56692
2403,56738,56740,56738,56738,56738
2404,56785,56786,56785,56785,56785
2405,56792,56794,56792,56792,56792
2406,56825,56828,56826,56825,56825
2407,56839,56841,56840,56839,56839
2408,56864,56866,56865,56864,56864
2409,56885,56888,56886,56885,56885
2410,56906,56907,56906,56906,56906
2411,56923,56924,56923,56923,56923
2412,56970,56972,56970,56970,56970
2413,56980,56982,56980,56980,56980
2414,57004,57007,57005,57004,57004
2415,57044,57046,57044,57044,57044
2416,57094,57095,57094,57094,57094
2417,57117,57119,57118,57117,57117
2418,57152,57153,57152,57152,57152
2419,57172,57173,57172,57172,57172
2420,57209,57212,57210,57209,57209
2421,57221,57223,57222,57222,57222
2422,57252,57253,57252,57252,57252
2423,57268,57271,57269,57269,57268
2424,57302,57305,57303,57302,57302
2425,57327,57328,57327,57327,57327
2426,57349,57351,57349,57349,57349
2427,57368,57369,57368,57368,57368
2428,57379,57380,57379,57379,57379
2429,57392,57393,57393,57392,57392
2430,57409,57409,57409,57409,57409
2431,57438,57440,57438,57438,57438
2432,57449,57450,57449,57449,57449
2433,57499,57502,57500,57499,57499
2434,57504,57505,57504,57504,57504
2435,57516,57518,57516,57516,57516
2436,57533,57535,57533,57533,57533
2437,57541,57543,57542,57542,57541
2438,57566,57568,57567,57567,57566
2439,57597,57598,57597,57597,57597
2440,57624,57625,57624,57624,57624
2441,57651,57654,57652,57652,57652
2442,57676,57678,57676,57676,57676
2443,57690,57691,57690,57690,57690
2444,57723,57724,57723,57723,57723
2445,57748,57750,57748,57748,57748
2446,57758,57761,57759,57759,57759
2447,57786,57788,57787,57787,57786
2448,57806,57807,57806,57806,57806
2449,57825,57825,57825,57825,57825
2450,57859,57861,57859,57859,57859
2451,57883,57884,57883,57883,57883
2452,57905,57906,57905,57905,57905
2453,57921,57923,57922,57921,57921
2454,57942,57943,57942,57942,57942
2455,57972,57974,57973,57972,57972
2456,57993,57994,57993,57993,57993
2457,58028,58030,58029,58028,58028
2458,58038,58039,58038,58038,58038
2459,58066,58069,58067,58067,58066
2460,58091,58093,58092,58092,58092
2461,58099,58100,58100,58099,58099
2462,58157,58159,58157,58157,58157
2463,58172,58174,58173,58173,58172
2464,58189,58191,58189,58189,58189
2465,58200,58202,58201,58201,58200
2466,58235,58236,58235,58235,58235
2467,58264,58267,58265,58265,58264
2468,58282,58283,58282,58282,58282
2469,58318,58320,58318,58318,58318
2470,58323,58325,58324,58323,58323
2471,58335,58337,58336,58335,58335
2472,58383,58385,58384,58383,58383
2473,58396,58397,58396,58396,58396
2474,58437,58439,58437,58437,58437
2475,58464,58465,58464,58464,58464
2476,58500,58502,58501,58500,58500
2477,58509,58511,58509,58509,58509
2478,58531,58534,58532,58532,58531
2479,58564,58566,58564,58564,58564
2480,58581,58583,58581,58581,58581
2481,58611,58612,58611,58611,58611
2482,58641,58643,58641,58641,58641
2483,58662,58664,58663,58662,58662
2484,58677,58679,58678,58677,58677
2485,58689,58691,58690,58689,58689
2486,58733,58734,58733,58733,58733
2487,58775,58778,58776,58775,58775
2488,58800,58803,58801,58800,58800
2489,58824,58825,58824,58824,58824
2490,58827,58829,58828,58827,58827
2491,58857,58859,58857,58857,58857
2492,58887,58889,58887,58887,58887
2493,58928,58929,58928,58928,58928
2494,58951,58953,58951,58951,58951
2495,58976,58977,58976,58976,58976
2496,58987,58988,58987,58987,58987
2497,59011,59012,59011,59011,59011
2498,59053,59055,59054,59054,59053
2499,59087,59090,59088,59087,59087
2500,59116,59118,59117,59117,59116
2501,59132,59135,59133,59133,59132
2502,59174,59176,59175,59174,59174
2503,59174,59177,59175,59175,59175
2504,59232,59233,59232,59232,59232
2505,59253,59255,59254,59253,59253
2506,59272,59274,59273,59272,59272
2507,59292,59294,59293,59292,59292
2508,59324,59326,59324,59324,59324
2509,59328,59329,59328,59328,59328
2510,59377,59378,59377,59377,59377
2511,59397,59399,59397,59397,59397
2512,59420,59422,59420,59420,59420
2513,59432,59434,59433,59433,59432
2514,59465,59467,59465,59465,59465
2515,59476,59478,59477,59476,59476
2516,59552,59554,59553,59552,59552
2517,59593,59594,59593,59593,59593
2518,59606,59607,59606,59606,59606
2519,59614,59617,59615,59614,59614
2520,59646,59647,59646,59646,59646
2521,59662,59663,59662,59662,59662
2522,59707,59709,59708,59707,59707
2523,59724,59725,59724,59724,59724
2524,59757,59757,59757,59757,59757
2525,59815,59817,59816,59815,59815
2526,59831,59833,59831,59831,59831
2527,59853,59856,59854,59853,59853
2528,59885,59888,59886,59885,59885
2529,59906,59907,59906,59906,59906
2530,59931,59932,59931,59931,59931
2531,59941,59943,59942,59942,59942
2532,59975,59978,59976,59976,59976
2533,60005,60008,60006,60005,60005
2534,60033,60035,60034,60033,60033
2535,60064,60066,60065,60064,60064
2536,60094,60097,60095,60095,60095
2537,60110,60112,60110,60110,60110
2538,60149,60151,60149,60149,60149
2539,60180,60183,60181,60180,60180
2540,60225,60228,60226,60226,60225
2541,60235,60237,60236,60235,60235
2542,60257,60259,60258,60257,60257
2543,60270,60274,60271,60271,60270
2544,60289,60291,60289,60289,60289
2545,60342,60345,60343,60343,60343
2546,60375,60376,60375,60375,60375
2547,60381,60382,60381,60381,60381
2548,60411,60412,60411,60411,60411
2549,60420,60422,60421,60420,60420
2550,60482,60483,60482,60482,60482
2551,60486,60487,60487,60487,60486
2552,60491,60493,60492,60492,60491
2553,60498,60500,60499,60498,60498
2554,60514,60515,60514,60514,60514
2555,60561,60561,60561,60561,60561
2556,60569,60571,60570,60570,60570
2557,60589,60591,60590,60590,60589
2558,60609,60611,60610,60609,60609
2559,60621,60622,60621,60621,60621
2560,60626,60627,60626,60626,60626
2561,60670,60672,60670,60670,60670
2562,60676,60680,60677,60676,60676
2563,60682,60684,60683,60683,60682
2564,60712,60713,60712,60712,60712
2565,60755,60757,60755,60755,60755
2566,60770,60771,60770,60770,60770
2567,60791,60793,60792,60791,60791
2568,60810,60811,60810,60810,60810
2569,60874,60875,60874,60874,60874
2570,60884,60886,60884,60884,60884
2571,60908,60909,60909,60909,60908
2572,60925,60927,60925,60925,60925
2573,60939,60942,60940,60940,60940
2574,60986,60988,60987,60986,60986
2575,61009,61011,61010,61009,61009
2576,61019,61020,61019,61019,61019
2577,61044,61045,61044,61044,61044
2578,61067,61070,61068,61067,61067
2579,61093,61094,61093,61093,61093
2580,61118,61119,61118,61118,61118
2581,61146,61148,61147,61146,61146
2582,61175,61177,61176,61175,61175
2583,61202,61204,61202,61202,61202
2584,61226,61228,61227,61227,61227
2585,61247,61248,61247,61247,61247
2586,61262,61265,61263,61262,61262
2587,61308,61309,61308,61308,61308
2588,61322,61323,61322,61322,61322
2589,61333,61335,61334,61333,61333
2590,61354,61356,61355,61354,61354
2591,61392,61393,61393,61393,61392
2592,61399,61402,61400,61400,61400
2593,61419,61421,61419,61419,61419
2594,61457,61459,61457,61457,61457
2595,61476,61478,61476,61476,61476
2596,61539,61541,61540,61539,61539
2597,61564,61566,61564,61564,61564
2598,61568,61570,61569,61568,61568
2599,61593,61594,61593,61593,61593
2600,61633,61634,61633,61633,61633
2601,61643,61646,61644,61644,61644
2602,61685,61687,61685,61685,61685
2603,61704,61706,61704,61704,61704
2604,61713,61715,61714,61713,61713
2605,61733,61735,61734,61733,61733
2606,61747,61749,61748,61747,61747
2607,61761,61762,61761,61761,61761
2608,61794,61798,61795,61795,61794
2609,61810,61812,61811,61810,61810
2610,61841,61843,61842,61841,61841
2611,61878,61880,61878,61878,61878
2612,61893,61896,61894,61893,61893
2613,61927,61929,61927,61927,61927
2614,61958,61960,61959,61959,61958
2615,61986,61987,61987,61986,61986
2616,62008,62010,62008,62008,62008
2617,62050,62051,62050,62050,62050
2618,62086,62088,62087,62087,62087
2619,62114,62117,62115,62114,62114
2620,62153,62155,62154,62153,62153
2621,62155,62157,62155,62155,62155
2622,62201,62202,62201,62201,62201
2623,62212,62215,62213,62213,62212
2624,62251,62253,62252,62251,62251
2625,62260,62262,62261,62260,62260
2626,62291,62294,62292,62292,62292
2627,62329,62331,62330,62330,62329
2628,62337,62339,62337,62337,62337
2629,62383,62384,62383,62383,62383
2630,62412,62415,62413,62412,62412
2631,62437,62439,62438,62438,62438
2632,62444,62445,62445,62444,62444
2633,62462,62464,62462,62462,62462
2634,62499,62503,62500,62500,62500
2635,62520,62522,62520,62520,62520
2636,62556,62558,62557,62557,62557
2637,62576,62577,62576,62576,62576
2638,62605,62607,62606,62605,62605
2639,62630,62632,62631,62630,62630
2640,62657,62659,62658,62657,62657
2641,62684,62685,62684,62684,62684
2642,62711,62713,62712,62712,62712
2643,62748,62750,62748,62748,62748
2644,62762,62765,62763,62762,62762
2645,62819,62821,62819,62819,62819
2646,62843,62845,62844,62843,62843
2647,62864,62867,62865,62865,62864
2648,62881,62883,62882,62881,62881
2649,62910,62912,62910,62910,62910
2650,62938,62940,62938,62938,62938
2651,62961,62963,62962,62961,62961
2652,62995,62997,62996,62995,62995
2653,63038,63039,63039,63038,63038
2654,63067,63069,63068,63067,63067
2655,63117,63118,63117,63117,63117
2656,63156,63158,63157,63156,63156
2657,63165,63168,63166,63166,63165
2658,63208,63209,63208,63208,63208
2659,63230,63231,63230,63230,63230
2660,63250,63251,63250,63250,63250
2661,63274,63276,63275,63274,63274
2662,63309,63311,63309,63309,63309
2663,63323,63325,63323,63323,63323
2664,63347,63349,63347,63347,63347
2665,63389,63390,63389,63389,63389
2666,63399,63401,63399,63399,63399
2667,63433,63434,63433,63433,63433
2668,63474,63475,63474,63474,63474
2669,63481,63484,63482,63481,63481
2670,63503,63505,63504,63503,63503
2671,63545,63547,63545,63545,63545
2672,63570,63572,63570,63570,63570
2673,63586,63588,63587,63587,63587
2674,63622,63624,63623,63622,63622
2675,63642,63643,63642,63642,63642
2676,63657,63660,63658,63657,63657
2677,63676,63677,63676,63676,63676
2678,63691,63692,63691,63691,63691
2679,63703,63704,63703,63703,63703
2680,63712,63714,63713,63713,63713
2681,63736,63736,63736,63736,63736
2682,63751,63755,63752,63752,63751
2683,63762,63763,63763,63763,63763
2684,63793,63795,63794,63794,63794
2685,63810,63812,63811,63810,63810
2686,63828,63829,63828,63828,63828
2687,63858,63860,63858,63858,63858
2688,63885,63887,63885,63885,63885
2689,63889,63893,63890,63890,63889
2690,63910,63911,63910,63910,63910
2691,63921,63923,63922,63921,63921
2692,63969,63971,63969,63969,63969
2693,63975,63976,63975,63975,63975
2694,64011,64012,64011,64011,64011
2695,64039,64041,64040,64039,64039
2696,64042,64044,64043,64042,64042
2697,64050,64053,64051,64051,64051
2698,64108,64109,64108,64108,64108
2699,64121,64122,64121,64121,64121
2700,64165,64169,64166,64165,64165
2701,64171,64172,64171,64171,64171
2702,64214,64216,64214,64214,64214
2703,64236,64238,64237,64237,64237
2704,64256,64257,64256,64256,64256
2705,64297,64299,64298,64298,64297
2706,64315,64316,64315,64315,64315
2707,64349,64350,64349,64349,64349
2708,64368,64370,64368,64368,64368
2709,64392,64394,64393,64392,64392
2710,64406,64407,64406,64406,64406
2711,64433,64435,64434,64433,64433
2712,64453,64454,64453,64453,64453
2713,64475,64477,64476,64476,64475
2714,64503,64504,64503,64503,64503
2715,64558,64560,64559,64558,64558
2716,64586,64588,64587,64586,64586
2717,64608,64610,64609,64608,64608
2718,64624,64625,64624,64624,64624
2719,64634,64636,64634,64634,64634
2720,64656,64657,64656,64656,64656
2721,64688,64691,64689,64688,64688
2722,64711,64714,64712,64711,64711
2723,64746,64748,64746,64746,64746
2724,64767,64769,64767,64767,64767
2725,64798,64800,64798,64798,64798
2726,64806,64808,64807,64806,64806
2727,64836,64838,64837,64837,64836
2728,64906,64908,64906,64906,64906
2729,64912,64914,64913,64912,64912
2730,64938,64939,64938,64938,64938
2731,64950,64953,64951,64950,64950
2732,64981,64983,64982,64981,64981
2733,65024,65026,65024,65024,65024
2734,65050,65051,65050,65050,65050
2735,65067,65070,65068,65068,65067
2736,65095,65098,65096,65095,65095
2737,65143,65144,65143,65143,65143
2738,65172,65174,65172,65172,65172
2739,65208,65211,65209,65208,65208
2740,65218,65220,65219,65219,65219
2741,65237,65240,65238,65238,65237
2742,65273,65277,65274,65273,65273
2743,65293,65295,65293,65293,65293
2744,65320,65322,65321,65321,65320
2745,65328,65330,65328,65328,65328
2746,65379,65382,65380,65379,65379
2747,65400,65402,65400,65400,65400
2748,65428,65431,65429,65429,65429
2749,65451,65452,65451,65451,65451
2750,65486,65487,65486,65486,65486
2751,65502,65505,65503,65502,65502
2752,65543,65545,65544,65544,65544
2753,65579,65580,65579,65579,65579
2754,65594,65596,65595,65594,65594
2755,65615,65617,65615,65615,65615
2756,65640,65642,65641,65640,65640
2757,65673,65676,65674,65673,65673
2758,65694,65695,65694,65694,65694
2759,65722,65723,65722,65722,65722
2760,65749,65751,65749,65749,65749
2761,65772,65773,65772,65772,65772
2762,65778,65780,65779,65778,65778
2763,65832,65834,65833,65832,65832
2764,65871,65875,65872,65872,65871
2765,65876,65878,65876,65876,65876
2766,65888,65890,65889,65888,65888
2767,65912,65915,65912,65912,65912
2768,65936,65939,65936,65936,65936
2769,65975,65977,65975,65975,65975
2770,66038,66041,66039,66039,66039
2771,66048,66050,66048,66048,66048
2772,66089,66092,66090,66089,66089
2773,66103,66104,66103,66103,66103
2774,66112,66114,66112,66112,66112
2775,66135,66137,66136,66135,66135
2776,66145,66146,66145,66145,66145
2777,66216,66220,66217,66217,66216
2778,66248,66250,66249,66249,66249
2779,66290,66292,66291,66290,66290
2780,66309,66311,66310,66309,66309
2781,66312,66313,66312,66312,66312
2782,66339,66341,66340,66339,66339
2783,66351,66353,66351,66351,66351
2784,66385,66388,66386,66385,66385
2785,66419,66423,66420,66419,66419
2786,66459,66461,66459,66459,66459
2787,66497,66500,66498,66498,66498
2788,66539,66541,66540,66539,66539
2789,66542,66545,66543,66542,66542
2790,66593,66594,66593,66593,66593
2791,66646,66647,66646,66646,66646
2792,66657,66658,66657,66657,66657
2793,66708,66709,66708,66708,66708
2794,66714,66715,66714,66714,66714
2795,66780,66782,66780,66780,66780
2796,66796,66798,66796,66796,66796
2797,66816,66819,66816,66816,66816
2798,66829,66831,66830,66830,66829
2799,66856,66858,66857,66856,66856
2800,66893,66896,66894,66893,66893
2801,66934,66936,66935,66934,66934
2802,66951,66953,66952,66951,66951
2803,66961,66962,66961,66961,66961
2804,66992,66993,66993,66992,66992
2805,67007,67009,67007,67007,67007
2806,67027,67029,67027,67027,67027
2807,67053,67054,67053,67053,67053
2808,67063,67065,67063,67063,67063
2809,67090,67093,67091,67090,67090
2810,67105,67106,67105,67105,67105
2811,67128,67131,67129,67129,67128
2812,67136,67138,67137,67136,67136
2813,67162,67163,67162,67162,67162
2814,67182,67184,67182,67182,67182
2815,67204,67205,67204,67204,67204
2816,67230,67231,67230,67230,67230
2817,67246,67249,67247,67247,67246
2818,67292,67293,67292,67292,67292
2819,67306,67308,67306,67306,67306
2820,67336,67339,67337,67336,67336
2821,67372,67377,67374,67373,67373
2822,67379,67382,67380,67379,67379
2823,67397,67399,67398,67397,67397
2824,67425,67426,67425,67425,67425
2825,67444,67446,67444,67444,67444
2826,67456,67458,67457,67456,67456
2827,67498,67499,67498,67498,67498
2828,67500,67503,67501,67500,67500
2829,67541,67543,67542,67541,67541
2830,67561,67563,67562,67561,67561
2831,67564,67566,67565,67564,67564
2832,67609,67610,67609,67609,67609
2833,67626,67629,67627,67626,67626
2834,67634,67635,67634,67634,67634
2835,67676,67679,67677,67676,67676
2836,67710,67711,67710,67710,67710
2837,67719,67721,67720,67720,67719
2838,67781,67783,67782,67781,67781
2839,67797,67799,67798,67798,67797
2840,67822,67824,67823,67822,67822
2841,67843,67844,67843,67843,67843
2842,67871,67873,67872,67871,67871
2843,67897,67899,67897,67897,67897
2844,67912,67915,67913,67913,67912
2845,67946,67947,67946,67946,67946
2846,67989,67991,67989,67989,67989
2847,68006,68008,68007,68006,68006
2848,68028,68030,68028,68028,68028
2849,68041,68043,68042,68042,68041
2850,68059,68060,68059,68059,68059
2851,68081,68083,68082,68081,68081
2852,68115,68118,68116,68115,68115
2853,68171,68172,68171,68171,68171
2854,68205,68207,68206,68205,68205
2855,68224,68226,68224,68224,68224
2856,68243,68245,68243,68243,68243
2857,68268,68270,68268,68268,68268
2858,68287,68288,68288,68287,68287
2859,68315,68318,68316,68316,68315
2860,68330,68331,68330,68330,68330
2861,68364,68367,68365,68364,68364
2862,68394,68396,68394,68394,68394
2863,68430,68432,68431,68430,68430
2864,68457,68458,68457,68457,68457
2865,68475,68476,68475,68475,68475
2866,68487,68489,68488,68487,68487
2867,68498,68501,68499,68498,68498
2868,68522,68523,68522,68522,68522
2869,68560,68560,68560,68560,68560
2870,68568,68570,68568,68568,68568
2871,68615,68617,68616,68615,68615
2872,68635,68637,68636,68635,68635
2873,68662,68665,68663,68663,68663
2874,68668,68670,68668,68668,68668
2875,68715,68716,68715,68715,68715
2876,68723,68725,68724,68723,68723
2877,68748,68750,68749,68749,68748
2878,68799,68801,68799,68799,68799
2879,68838,68841,68839,68838,68838
2880,68869,68871,68870,68869,68869
2881,68898,68901,68898,68898,68898
2882,68929,68932,68930,68929,68929
2883,68955,68957,68955,68955,68955
2884,68984,68987,68985,68984,68984
2885,69011,69012,69011,69011,69011
2886,69023,69027,69024,69023,69023
2887,69051,69053,69051,69051,69051
2888,69098,69099,69098,69098,69098
2889,69110,69113,69111,69111,69111
2890,69184,69186,69184,69184,69184
2891,69198,69200,69198,69198,69198
2892,69225,69227,69225,69225,69225
2893,69268,69269,69268,69268,69268
2894,69304,69306,69304,69304,69304
2895,69331,69334,69331,69331,69331
2896,69341,69343,69342,69341,69341
2897,69375,69379,69376,69376,69375
2898,69411,69413,69411,69411,69411
2899,69432,69435,69433,69432,69432
2900,69454,69457,69455,69454,69454
2901,69459,69462,69460,69459,69459
2902,69519,69521,69520,69519,69519
2903,69539,69541,69539,69539,69539
2904,69561,69563,69561,69561,69561
2905,69565,69567,69566,69566,69565
2906,69603,69605,69603,69603,69603
2907,69641,69644,69642,69641,69641
2908,69664,69666,69664,69664,69664
2909,69677,69678,69677,69677,69677
2910,69711,69712,69711,69711,69711
2911,69733,69735,69734,69733,69733
2912,69791,69793,69792,69792,69791
2913,69795,69798,69796,69795,69795
2914,69840,69842,69841,69841,69841
2915,69886,69889,69887,69886,69886
2916,69912,69914,69913,69912,69912
2917,69947,69949,69948,69948,69947
2918,69972,69974,69973,69972,69972
2919,69988,69990,69989,69988,69988
2920,70017,70018,70017,70017,70017
2921,70040,70043,70041,70041,70040
2922,70049,70052,70050,70049,70049
2923,70102,70104,70103,70102,70102
2924,70127,70128,70127,70127,70127
2925,70175,70178,70176,70175,70175
2926,70210,70212,70210,70210,70210
2927,70236,70239,70236,70236,70236
2928,70278,70279,70278,70278,70278
2929,70288,70291,70289,70289,70288
2930,70307,70309,70307,70307,70307
2931,70335,70336,70335,70335,70335
2932,70364,70365,70364,70364,70364
2933,70383,70384,70383,70383,70383
2934,70388,70390,70389,70389,70388
2935,70407,70410,70408,70408,70408
2936,70425,70426,70425,70425,70425
2937,70435,70436,70435,70435,70435
2938,70450,70451,70450,70450,70450
2939,70486,70488,70486,70486,70486
2940,70495,70496,70495,70495,70495
2941,70536,70537,70536,70536,70536
2942,70561,70563,70562,70561,70561
2943,70567,70569,70568,70568,70567
2944,70589,70592,70590,70589,70589
2945,70604,70606,70605,70604,70604
2946,70619,70622,70620,70619,70619
2947,70641,70643,70641,70641,70641
2948,70662,70663,70662,70662,70662
2949,70716,70718,70716,70716,70716
2950,70742,70743,70742,70742,70742
2951,70757,70760,70758,70757,70757
2952,70787,70790,70788,70787,70787
2953,70802,70803,70802,70802,70802
2954,70807,70809,70808,70807,70807
2955,70834,70836,70834,70834,70834
2956,70855,70856,70855,70855,70855
2957,70882,70885,70883,70882,70882
2958,70906,70908,70906,70906,70906
2959,70942,70943,70942,70942,70942
2960,70944,70946,70945,70945,70944
2961,71002,71005,71003,71002,71002
2962,71036,71038,71037,71036,71036
2963,71045,71048,71046,71045,71045
2964,71066,71068,71067,71066,71066
2965,71094,71097,71095,71095,71094
2966,71126,71129,71127,71127,71127
2967,71138,71142,71140,71139,71139
2968,71171,71172,71171,71171,71171
2969,71195,71197,71196,71195,71195
2970,71252,71254,71252,71252,71252
2971,71287,71289,71287,71287,71287
2972,71304,71306,71304,71304,71304
2973,71314,71316,71314,71314,71314
2974,71337,71340,71338,71338,71338
2975,71367,71371,71368,71368,71368
2976,71404,71405,71404,71404,71404
2977,71431,71434,71432,71432,71432
2978,71454,71457,71455,71455,71454
2979,71486,71488,71486,71486,71486
2980,71497,71500,71498,71498,71497
2981,71550,71553,71551,71550,71550
2982,71571,71573,71571,71571,71571
2983,71587,71590,71588,71587,71587
2984,71616,71617,71616,71616,71616
2985,71664,71665,71665,71664,71664
2986,71665,71667,71666,71665,71665
2987,71709,71711,71710,71709,71709
2988,71721,71723,71722,71721,71721
2989,71767,71769,71768,71767,71767
2990,71792,71793,71792,71792,71792
2991,71806,71809,71807,71806,71806
2992,71849,71850,71849,71849,71849
2993,71866,71868,71866,71866,71866
2994,71907,71909,71908,71907,71907
2995,71931,71933,71932,71931,71931
2996,71946,71948,71946,71946,71946
2997,71969,71971,71969,71969,71969
2998,71994,71996,71994,71994,71994
2999,72014,72016,72015,72014,72014
3000,72067,72069,72068,72067,72067
3001,72116,72118,72116,72116,72116
3002,72125,72127,72125,72125,72125
3003,72140,72142,72140,72140,72140
3004,72167,72168,72167,72167,72167
3005,72187,72191,72188,72188,72187
3006,72227,72230,72228,72227,72227
3007,72267,72270,72268,72267,72267
3008,72288,72290,72288,72288,72288
3009,72312,72314,72313,72312,72312
3010,72322,72323,72322,72322,72322
3011,72367,72369,72368,72368,72368
3012,72379,72382,72380,72379,72379
3013,72414,72416,72414,72414,72414
3014,72456,72458,72457,72457,72456
3015,72483,72485,72483,72483,72483
3016,72537,72540,72538,72538,72537
3017,72549,72552,72550,72549,72549
3018,72589,72590,72589,72589,72589
3019,72626,72628,72627,72627,72627
3020,72646,72651,72648,72647,72647
3021,72659,72661,72659,72659,72659
3022,72690,72693,72691,72690,72690
3023,72695,72697,72696,72695,72695
3024,72716,72719,72717,72716,72716
3025,72768,72769,72769,72769,72768
3026,72810,72812,72810,72810,72810
3027,72830,72833,72831,72831,72830
3028,72865,72868,72866,72865,72865
3029,72924,72926,72924,72924,72924
3030,72932,72935,72933,72932,72932
3031,72943,72947,72944,72943,72943
3032,72988,72990,72989,72988,72988
3033,73024,73025,73024,73024,73024
3034,73036,73038,73037,73036,73036
3035,73052,73056,73053,73053,73053
3036,73107,73111,73108,73108,73107
3037,73126,73130,73127,73126,73126
3038,73170,73174,73172,73171,73171
3039,73190,73192,73190,73190,73190
3040,73222,73226,73223,73223,73222
3041,73237,73239,73237,73237,73237
3042,73267,73269,73267,73267,73267
3043,73307,73309,73307,73307,73307
3044,73335,73337,73336,73335,73335
3045,73347,73349,73347,73347,73347
3046,73365,73367,73365,73365,73365
3047,73436,73438,73436,73436,73436
3048,73455,73457,73456,73456,73455
3049,73501,73503,73501,73501,73501
3050,73545,73547,73546,73545,73545
3051,73582,73586,73583,73583,73582
3052,73603,73606,73604,73603,73603
3053,73624,73626,73625,73625,73624
3054,73633,73635,73634,73633,73633
3055,73691,73693,73692,73691,73691
3056,73717,73719,73717,73717,73717
3057,73730,73731,73730,73730,73730
3058,73731,73733,73732,73731,73731
3059,73789,73790,73789,73789,73789
3060,73798,73800,73798,73798,73798
3061,73829,73830,73830,73829,73829
3062,73840,73843,73841,73841,73841
3063,73852,73854,73853,73853,73852
3064,73877,73881,73878,73878,73877
3065,73912,73913,73912,73912,73912
3066,73938,73940,73939,73938,73938
3067,73963,73965,73963,73963,73963
3068,73971,73972,73971,73971,73971
3069,74003,74004,74003,74003,74003
3070,74021,74024,74022,74021,74021
3071,74032,74033,74033,74032,74032
3072,74068,74069,74068,74068,74068
3073,74093,74095,74093,74093,74093
3074,74100,74101,74100,74100,74100
3075,74109,74111,74109,74109,74109
3076,74141,74142,74141,74141,74141
3077,74171,74174,74172,74172,74172
3078,74244,74247,74245,74244,74244
3079,74254,74255,74254,74254,74254
3080,74285,74286,74286,74285,74285
3081,74289,74292,74290,74289,74289
3082,74299,74301,74299,74299,74299
3083,74332,74334,74332,74332,74332
3084,74341,74344,74342,74341,74341
3085,74362,74363,74362,74362,74362
3086,74400,74401,74400,74400,74400
3087,74419,74421,74420,74419,74419
3088,74448,74450,74449,74449,74448
3089,74471,74473,74472,74472,74471
3090,74478,74480,74478,74478,74478
3091,74523,74525,74524,74524,74524
3092,74547,74549,74547,74547,74547
3093,74596,74598,74597,74596,74596
3094,74606,74609,74607,74607,74606
3095,74634,74639,74636,74635,74635
3096,74671,74673,74672,74671,74671
3097,74682,74685,74683,74682,74682
3098,74735,74737,74735,74735,74735
3099,74758,74760,74759,74758,74758
3100,74773,74777,74774,74774,74774
3101,74818,74821,74819,74818,74818
3102,74843,74845,74843,74843,74843
3103,74865,74866,74865,74865,74865
3104,74878,74880,74878,74878,74878
3105,74903,74906,74904,74904,74903
3106,74938,74940,74939,74938,74938
3107,74957,74959,74957,74957,74957
3108,74974,74977,74975,74974,74974
3109,75014,75018,75015,75014,75014
3110,75047,75050,75048,75047,75047
3111,75051,75054,75052,75051,75051
3112,75108,75110,75109,75109,75108
3113,75134,75135,75134,75134,75134
3114,75174,75177,75175,75174,75174
3115,75197,75200,75198,75198,75198
3116,75221,75223,75222,75221,75221
3117,75252,75254,75253,75253,75252
3118,75276,75280,75277,75277,75277
3119,75294,75297,75295,75295,75294
3120,75335,75337,75335,75335,75335
3121,75355,75356,75355,75355,75355
3122,75395,75399,75396,75395,75395
3123,75419,75420,75419,75419,75419
3124,75464,75465,75464,75464,75464
3125,75488,75490,75488,75488,75488
3126,75505,75507,75506,75506,75505
3127,75522,75525,75522,75522,75522
3128,75560,75563,75561,75560,75560
3129,75607,75609,75607,75607,75607
3130,75642,75644,75643,75642,75642
3131,75676,75678,75676,75676,75676
3132,75685,75687,75685,75685,75685
3133,75688,75690,75688,75688,75688
3134,75731,75734,75732,75731,75731
3135,75813,75815,75813,75813,75813
3136,75836,75838,75836,75836,75836
3137,75852,75854,75852,75852,75852
3138,75872,75874,75872,75872,75872
3139,75912,75913,75912,75912,75912
3140,75938,75940,75938,75938,75938
3141,75954,75957,75954,75954,75954
3142,75978,75981,75979,75978,75978
3143,76028,76031,76029,76029,76028
3144,76053,76054,76053,76053,76053
3145,76077,76081,76078,76078,76077
3146,76094,76097,76095,76095,76095
3147,76150,76152,76151,76150,76150
3148,76183,76186,76184,76184,76184
3149,76220,76222,76221,76221,76221
3150,76243,76245,76243,76243,76243
3151,76261,76263,76262,76261,76261
3152,76280,76282,76281,76280,76280
3153,76308,76311,76309,76309,76308
3154,76318,76319,76318,76318,76318
3155,76344,76346,76344,76344,76344
3156,76353,76357,76354,76354,76353
3157,76429,76431,76430,76429,76429
3158,76450,76453,76451,76451,76450
3159,76477,76480,76478,76478,76478
3160,76493,76494,76493,76493,76493
3161,76575,76578,76576,76575,76575
3162,76584,76586,76584,76584,76584
3163,76637,76640,76638,76637,76637
3164,76665,76667,76666,76665,76665
3165,76676,76679,76677,76676,76676
3166,76707,76710,76708,76707,76707
3167,76720,76722,76720,76720,76720
3168,76776,76779,76777,76776,76776
3169,76805,76809,76807,76806,76806
3170,76826,76829,76827,76826,76826
3171,76841,76847,76843,76841,76841
3172,76892,76893,76892,76892,76892
3173,76906,76909,76907,76906,76906
3174,76952,76956,76953,76952,76952
3175,77015,77018,77015,77015,77015
3176,77056,77060,77057,77057,77057
3177,77073,77076,77073,77073,77073
3178,77098,77100,77099,77098,77098
3179,77120,77124,77121,77120,77120
3180,77139,77142,77140,77139,77139
3181,77177,77179,77177,77177,77177
3182,77198,77199,77199,77198,77198
3183,77203,77206,77204,77203,77203
3184,77242,77245,77243,77243,77242
3185,77265,77269,77266,77266,77265
3186,77328,77330,77328,77328,77328
3187,77335,77337,77335,77335,77335
3188,77360,77361,77360,77360,77360
3189,77381,77382,77381,77381,77381
3190,77399,77400,77399,77399,77399
3191,77422,77423,77422,77422,77422
3192,77454,77455,77454,77454,77454
3193,77473,77475,77473,77473,77473
3194,77494,77495,77494,77494,77494
3195,77512,77515,77513,77512,77512
3196,77531,77534,77531,77531,77531
3197,77552,77552,77552,77552,77552
3198,77560,77562,77560,77560,77560
3199,77580,77582,77580,77580,77580
3200,77624,77624,77624,77624,77624
3201,77633,77635,77633,77633,77633
3202,77652,77654,77652,77652,77652
3203,77672,77674,77673,77672,77672
3204,77715,77716,77715,77715,77715
3205,77748,77751,77749,77748,77748
3206,77788,77791,77788,77788,77788
3207,77817,77819,77817,77817,77817
3208,77839,77840,77839,77839,77839
3209,77871,77873,77871,77871,77871
3210,77908,77912,77909,77909,77908
3211,77918,77920,77918,77918,77918
3212,77975,77976,77975,77975,77975
3213,77984,77986,77984,77984,77984
3214,77996,77998,77996,77996,77996
3215,78044,78048,78045,78045,78045
3216,78090,78092,78090,78090,78090
3217,78101,78103,78102,78101,78101
3218,78117,78120,78118,78117,78117
3219,78146,78148,78147,78146,78146
3220,78190,78192,78190,78190,78190
3221,78218,78221,78219,78218,78218
3222,78248,78250,78248,78248,78248
3223,78276,78278,78277,78276,78276
3224,78282,78284,78282,78282,78282
3225,78296,78297,78296,78296,78296
3226,78309,78312,78310,78309,78309
3227,78364,78366,78364,78364,78364
3228,78369,78371,78370,78369,78369
3229,78401,78402,78401,78401,78401
3230,78439,78441,78439,78439,78439
3231,78475,78477,78476,78475,78475
3232,78493,78495,78493,78493,78493
3233,78501,78503,78501,78501,78501
3234,78520,78522,78521,78521,78520
3235,78552,78555,78553,78552,78552
3236,78571,78575,78572,78571,78571
3237,78603,78604,78603,78603,78603
3238,78642,78645,78642,78642,78642
3239,78681,78683,78681,78681,78681
3240,78688,78689,78688,78688,78688
3241,78719,78723,78720,78719,78719
3242,78762,78763,78762,78762,78762
3243,78788,78791,78789,78788,78788
3244,78807,78809,78807,78807,78807
3245,78849,78852,78850,78850,78849
3246,78877,78882,78879,78878,78877
3247,78934,78936,78935,78934,78934
3248,78950,78953,78951,78951,78951
3249,78984,78985,78984,78984,78984
3250,79011,79018,79013,79012,79012
3251,79026,79028,79027,79027,79027
3252,79070,79072,79070,79070,79070
3253,79087,79089,79087,79087,79087
3254,79097,79099,79097,79097,79097
3255,79171,79174,79172,79171,79171
3256,79196,79198,79197,79196,79196
3257,79231,79233,79232,79231,79231
3258,79288,79290,79288,79288,79288
3259,79299,79304,79301,79300,79300
3260,79310,79312,79310,79310,79310
3261,79340,79344,79341,79341,79340
3262,79355,79359,79356,79356,79355
3263,79414,79415,79414,79414,79414
3264,79442,79445,79443,79442,79442
3265,79486,79488,79487,79487,79486
3266,79494,79496,79494,79494,79494
3267,79510,79511,79510,79510,79510
3268,79565,79567,79565,79565,79565
3269,79577,79580,79578,79578,79577
3270,79603,79605,79604,79604,79603
3271,79640,79642,79640,79640,79640
3272,79665,79669,79666,79665,79665
3273,79680,79682,79680,79680,79680
3274,79755,79758,79756,79755,79755
3275,79759,79761,79760,79759,79759
3276,79793,79795,79794,79793,79793
3277,79823,79825,79823,79823,79823
3278,79848,79850,79848,79848,79848
3279,79904,79907,79905,79905,79905
3280,79930,79932,79930,79930,79930
3281,79941,79943,79941,79941,79941
3282,79982,79984,79983,79982,79982
3283,80028,80031,80028,80028,80028
3284,80063,80065,80063,80063,80063
3285,80075,80078,80076,80075,80075
3286,80144,80146,80144,80144,80144
3287,80183,80185,80183,80183,80183
3288,80194,80197,80194,80194,80194
3289,80216,80219,80217,80216,80216
3290,80239,80242,80240,80240,80240
3291,80254,80257,80255,80254,80254
3292,80310,80312,80311,80310,80310
3293,80331,80335,80332,80332,80332
3294,80382,80384,80382,80382,80382
3295,80426,80429,80427,80426,80426
3296,80453,80455,80453,80453,80453
3297,80508,80511,80509,80509,80508
3298,80546,80548,80547,80546,80546
3299,80558,80561,80559,80559,80558
3300,80600,80602,80600,80600,80600
3301,80608,80610,80608,80608,80608
3302,80641,80643,80641,80641,80641
3303,80673,80676,80674,80673,80673
3304,80699,80701,80699,80699,80699
3305,80718,80720,80718,80718,80718
3306,80761,80763,80761,80761,80761
3307,80791,80793,80791,80791,80791
3308,80812,80814,80812,80812,80812
3309,80854,80860,80856,80854,80854
3310,80886,80888,80887,80886,80886
3311,80915,80919,80916,80916,80915
3312,80926,80930,80927,80927,80927
3313,80980,80982,80980,80980,80980
3314,81003,81005,81004,81003,81003
3315,81029,81031,81030,81029,81029
3316,81035,81040,81036,81035,81035
3317,81048,81049,81048,81048,81048
3318,81074,81076,81074,81074,81074
3319,81082,81086,81083,81082,81082
3320,81131,81134,81132,81131,81131
3321,81149,81151,81150,81149,81149
3322,81162,81164,81163,81162,81162
3323,81191,81194,81192,81191,81191
3324,81206,81209,81207,81207,81206
3325,81224,81225,81224,81224,81224
3326,81242,81243,81242,81242,81242
3327,81277,81279,81278,81277,81277
3328,81298,81298,81298,81298,81298
3329,81324,81329,81326,81324,81324
3330,81374,81376,81374,81374,81374
3331,81395,81398,81396,81396,81396
3332,81407,81411,81408,81408,81407
3333,81427,81430,81428,81427,81427
3334,81443,81444,81443,81443,81443
3335,81489,81491,81489,81489,81489
3336,81511,81512,81511,81511,81511
3337,81526,81528,81527,81526,81526
3338,81546,81549,81547,81547,81546
3339,81587,81589,81587,81587,81587
3340,81590,81592,81590,81590,81590
3341,81649,81650,81649,81649,81649
3342,81704,81707,81705,81705,81704
3343,81733,81736,81734,81734,81733
3344,81759,81761,81759,81759,81759
3345,81775,81777,81776,81776,81775
3346,81827,81828,81827,81827,81827
3347,81866,81867,81866,81866,81866
3348,81870,81872,81870,81870,81870
3349,81898,81900,81899,81898,81898
3350,81919,81921,81919,81919,81919
3351,81939,81943,81940,81940,81939
3352,81972,81974,81973,81973,81972
3353,81987,81989,81988,81987,81987
3354,82018,82020,82018,82018,82018
3355,82071,82072,82071,82071,82071
3356,82130,82133,82130,82130,82130
3357,82160,82164,82161,82161,82161
3358,82183,82186,82184,82183,82183
3359,82194,82197,82195,82194,82194
3360,82218,82220,82219,82218,82218
3361,82233,82237,82234,82233,82233
3362,82248,82250,82248,82248,82248
3363,82282,82284,82282,82282,82282
3364,82345,82347,82345,82345,82345
3365,82385,82386,82385,82385,82385
3366,82386,82387,82386,82386,82386
3367,82423,82426,82424,82423,82423
3368,82441,82443,82441,82441,82441
3369,82452,82453,82452,82452,82452
3370,82472,82475,82473,82473,82472
3371,82518,82520,82518,82518,82518
3372,82543,82545,82544,82543,82543
3373,82559,82562,82560,82559,82559
3374,82607,82610,82608,82607,82607
3375,82617,82619,82617,82617,82617
3376,82686,82689,82687,82686,82686
3377,82721,82723,82722,82721,82721
3378,82778,82780,82778,82778,82778
3379,82799,82802,82800,82799,82799
3380,82840,82845,82841,82840,82840
3381,82862,82863,82862,82862,82862
3382,82909,82912,82910,82910,82909
3383,82938,82941,82939,82938,82938
3384,82947,82949,82947,82947,82947
3385,82959,82963,82960,82960,82959
3386,82990,82994,82992,82991,82991
3387,83015,83018,83016,83015,83015
3388,83063,83064,83063,83063,83063
3389,83093,83095,83094,83093,83093
3390,83124,83128,83125,83125,83124
3391,83161,83165,83162,83161,83161
3392,83179,83183,83180,83179,83179
3393,83214,83216,83214,83214,83214
3394,83218,83221,83219,83218,83218
3395,83254,83257,83255,83254,83254
3396,83328,83332,83329,83329,83329
3397,83333,83336,83334,83334,83333
3398,83349,83353,83350,83350,83349
3399,83378,83382,83379,83379,83378
3400,83441,83443,83441,83441,83441
3401,83459,83462,83460,83459,83459
3402,83496,83499,83497,83496,83496
3403,83503,83505,83504,83503,83503
3404,83521,83525,83522,83521,83521
3405,83583,83585,83583,83583,83583
3406,83595,83597,83596,83595,83595
3407,83630,83633,83631,83630,83630
3408,83674,83677,83675,83674,83674
3409,83711,83714,83712,83712,83712
3410,83754,83758,83755,83754,83754
3411,83799,83801,83800,83800,83799
3412,83802,83806,83803,83802,83802
3413,83852,83855,83853,83853,83852
3414,83862,83864,83862,83862,83862
3415,83904,83906,83904,83904,83904
3416,83935,83937,83935,83935,83935
3417,83954,83958,83955,83955,83955
3418,83996,83998,83997,83996,83996
3419,84050,84051,84050,84050,84050
3420,84094,84098,84095,84094,84094
3421,84146,84149,84147,84147,84146
3422,84173,84176,84174,84173,84173
3423,84247,84250,84248,84248,84247
3424,84272,84273,84272,84272,84272
3425,84281,84285,84282,84281,84281
3426,84308,84310,84308,84308,84308
3427,84325,84327,84325,84325,84325
3428,84361,84364,84361,84361,84361
3429,84388,84392,84389,84388,84388
3430,84419,84421,84420,84419,84419
3431,84437,84440,84438,84437,84437
3432,84453,84455,84454,84453,84453
3433,84559,84562,84560,84559,84559
3434,84566,84567,84566,84566,84566
3435,84611,84613,84612,84611,84611
3436,84631,84633,84632,84632,84631
3437,84656,84658,84657,84656,84656
3438,84676,84678,84676,84676,84676
3439,84698,84701,84699,84698,84698
3440,84728,84730,84729,84729,84729
3441,84755,84756,84755,84755,84755
3442,84778,84781,84779,84778,84778
3443,84783,84786,84784,84783,84783
3444,84814,84815,84814,84814,84814
3445,84833,84835,84833,84833,84833
3446,84892,84895,84893,84892,84892
3447,84905,84907,84906,84905,84905
3448,84953,84957,84954,84954,84953
3449,84966,84969,84967,84966,84966
3450,84983,84985,84984,84983,84983
3451,85006,85007,85006,85006,85006
3452,85050,85053,85051,85050,85050
3453,85059,85061,85060,85059,85059
3454,85094,85095,85094,85094,85094
3455,85115,85117,85116,85115,85115
3456,85145,85154,85148,85146,85146
3457,85156,85158,85156,85156,85156
3458,85174,85178,85175,85174,85174
3459,85185,85189,85186,85185,85185
3460,85225,85227,85225,85225,85225
3461,85241,85244,85242,85241,85241
3462,85266,85269,85267,85267,85266
3463,85290,85292,85291,85290,85290
3464,85315,85318,85315,85315,85315
3465,85346,85350,85347,85347,85347
3466,85379,85382,85380,85379,85379
3467,85414,85416,85415,85415,85415
3468,85422,85425,85423,85422,85422
3469,85494,85496,85494,85494,85494
3470,85522,85524,85522,85522,85522
3471,85563,85567,85564,85564,85563
3472,85575,85579,85576,85575,85575
3473,85588,85589,85588,85588,85588
3474,85611,85613,85611,85611,85611
3475,85647,85649,85647,85647,85647
3476,85668,85670,85668,85668,85668
3477,85697,85699,85697,85697,85697
3478,85705,85708,85706,85705,85705
3479,85744,85746,85745,85745,85745
3480,85767,85768,85767,85767,85767
3481,85806,85808,85806,85806,85806
3482,85818,85820,85819,85818,85818
3483,85871,85875,85872,85872,85872
3484,85916,85918,85917,85916,85916
3485,85925,85927,85925,85925,85925
3486,85975,85976,85975,85975,85975
3487,85993,85995,85993,85993,85993
3488,86029,86033,86030,86029,86029
3489,86081,86084,86081,86081,86081
3490,86092,86094,86093,86092,86092
3491,86131,86134,86132,86131,86131
3492,86166,86168,86167,86166,86166
3493,86175,86177,86176,86176,86175
3494,86200,86201,86200,86200,86200
3495,86276,86279,86277,86276,86276
3496,86293,86295,86294,86294,86294
3497,86316,86319,86317,86316,86316
3498,86353,86356,86353,86353,86353
3499,86407,86409,86408,86407,86407
3500,86430,86433,86431,86430,86430
3501,86469,86472,86470,86469,86469
3502,86489,86493,86490,86490,86489
3503,86535,86537,86535,86535,86535
3504,86561,86564,86561,86561,86561
3505,86585,86589,86586,86585,86585
3506,86616,86618,86616,86616,86616
3507,86654,86656,86655,86654,86654
3508,86698,86700,86698,86698,86698
3509,86732,86734,86733,86733,86732
3510,86739,86741,86740,86739,86739
3511,86780,86782,86780,86780,86780
3512,86793,86796,86794,86793,86793
3513,86799,86803,86800,86800,86799
3514,86857,86860,86858,86857,86857
3515,86864,86867,86864,86864,86864
3516,86940,86943,86941,86940,86940
3517,86950,86952,86950,86950,86950
3518,86989,86991,86990,86989,86989
3519,86992,86996,86993,86993,86993
3520,87067,87070,87067,87067,87067
3521,87086,87090,87087,87086,87086
3522,87123,87124,87123,87123,87123
3523,87153,87155,87153,87153,87153
3524,87156,87161,87157,87156,87156
3525,87221,87226,87222,87221,87221
3526,87232,87236,87233,87232,87232
3527,87278,87282,87279,87278,87278
3528,87316,87319,87317,87316,87316
3529,87352,87356,87353,87352,87352
3530,87377,87383,87378,87377,87377
3531,87390,87392,87390,87390,87390
3532,87445,87448,87446,87445,87445
3533,87456,87461,87457,87456,87456
3534,87508,87511,87509,87508,87508
3535,87547,87549,87548,87548,87547
3536,87574,87577,87575,87574,87574
3537,87593,87596,87594,87593,87593
3538,87636,87639,87636,87636,87636
3539,87678,87681,87679,87678,87678
3540,87708,87712,87709,87709,87708
3541,87738,87739,87738,87738,87738
3542,87769,87771,87769,87769,87769
3543,87826,87828,87826,87826,87826
3544,87874,87878,87875,87874,87874
3545,87883,87887,87884,87884,87884
3546,87929,87932,87930,87929,87929
3547,87973,87975,87973,87973,87973
3548,87989,87992,87990,87989,87989
3549,88019,88024,88021,88020,88020
3550,88034,88036,88034,88034,88034
3551,88088,88090,88088,88088,88088
3552,88106,88108,88107,88107,88106
3553,88168,88170,88168,88168,88168
3554,88203,88205,88203,88203,88203
3555,88223,88225,88223,88223,88223
3556,88237,88239,88237,88237,88237
3557,88269,88271,88269,88269,88269
3558,88328,88330,88329,88328,88328
3559,88354,88359,88355,88355,88354
3560,88412,88414,88412,88412,88412
3561,88436,88439,88437,88436,88436
3562,88499,88503,88500,88500,88499
3563,88506,88509,88507,88506,88506
3564,88524,88528,88525,88524,88524
3565,88540,88543,88541,88541,88540
3566,88570,88573,88571,88570,88570
3567,88615,88617,88615,88615,88615
3568,88629,88632,88630,88630,88629
3569,88653,88655,88653,88653,88653
3570,88696,88698,88697,88697,88697
3571,88722,88724,88723,88722,88722
3572,88741,88743,88741,88741,88741
3573,88784,88785,88784,88784,88784
3574,88807,88810,88808,88808,88807
3575,88850,88853,88851,88850,88850
3576,88857,88859,88858,88857,88857
3577,88889,88890,88890,88890,88890
3578,88918,88920,88919,88919,88919
3579,88945,88947,88945,88945,88945
3580,88972,88974,88972,88972,88972
3581,88980,88984,88981,88980,88980
3582,89001,89003,89002,89001,89001
3583,89021,89023,89021,89021,89021
3584,89038,89040,89038,89038,89038
3585,89060,89062,89061,89061,89060
3586,89101,89104,89102,89101,89101
3587,89141,89144,89142,89141,89141
3588,89161,89162,89161,89161,89161
3589,89197,89199,89197,89197,89197
3590,89217,89219,89217,89217,89217
3591,89245,89247,89245,89245,89245
3592,89276,89279,89277,89276,89276
3593,89320,89322,89321,89320,89320
3594,89321,89325,89322,89322,89322
3595,89361,89365,89362,89361,89361
3596,89372,89377,89374,89373,89373
3597,89396,89400,89397,89396,89396
3598,89423,89426,89424,89423,89423
3599,89449,89454,89450,89449,89449
3600,89472,89475,89473,89472,89472
3601,89529,89534,89531,89530,89530
3602,89574,89577,89575,89574,89574
3603,89588,89591,89589,89588,89588
3604,89608,89611,89609,89608,89608
3605,89620,89622,89620,89620,89620
3606,89658,89664,89660,89659,89658
3607,89710,89712,89710,89710,89710
3608,89780,89783,89780,89780,89780
3609,89790,89792,89791,89790,89790
3610,89839,89843,89840,89839,89839
3611,89850,89852,89851,89850,89850
3612,89879,89881,89879,89879,89879
3613,89900,89904,89901,89900,89900
3614,89942,89945,89942,89942,89942
3615,89982,89986,89983,89982,89982
3616,89998,90002,89999,89999,89999
3617,90016,90019,90017,90016,90016
3618,90066,90069,90067,90066,90066
3619,90102,90105,90103,90103,90103
3620,90140,90143,90141,90140,90140
3621,90148,90150,90149,90148,90148
3622,90154,90156,90154,90154,90154
3623,90210,90213,90211,90210,90210
3624,90243,90245,90244,90243,90243
3625,90262,90266,90263,90262,90262
3626,90293,90296,90294,90294,90293
3627,90321,90323,90321,90321,90321
3628,90359,90362,90360,90359,90359
3629,90411,90414,90412,90411,90411
3630,90463,90466,90464,90463,90463
3631,90479,90481,90480,90479,90479
3632,90520,90523,90521,90520,90520
3633,90566,90568,90566,90566,90566
3634,90611,90614,90612,90612,90612
3635,90639,90641,90640,90639,90639
3636,90677,90681,90678,90678,90677
3637,90684,90686,90684,90684,90684
3638,90729,90732,90729,90729,90729
3639,90745,90747,90746,90745,90745
3640,90786,90788,90787,90786,90786
3641,90819,90821,90819,90819,90819
3642,90835,90837,90835,90835,90835
3643,90861,90865,90862,90861,90861
3644,90911,90915,90912,90911,90911
3645,90948,90951,90949,90948,90948
3646,90999,91001,90999,90999,90999
3647,91020,91022,91020,91020,91020
3648,91062,91064,91062,91062,91062
3649,91104,91108,91105,91104,91104
3650,91141,91145,91142,91142,91142
3651,91156,91160,91157,91156,91156
3652,91222,91225,91223,91222,91222
3653,91228,91231,91229,91228,91228
3654,91251,91255,91252,91251,91251
3655,91321,91325,91322,91321,91321
3656,91338,91340,91338,91338,91338
3657,91370,91372,91371,91371,91370
3658,91378,91381,91379,91379,91378
3659,91395,91397,91396,91395,91395
3660,91427,91432,91428,91427,91427
3661,91484,91490,91486,91485,91484
3662,91497,91501,91498,91497,91497
3663,91562,91564,91562,91562,91562
3664,91602,91605,91603,91602,91602
3665,91622,91626,91623,91622,91622
3666,91680,91684,91681,91681,91681
3667,91698,91700,91699,91698,91698
3668,91732,91738,91734,91733,91732
3669,91776,91779,91777,91777,91776
3670,91788,91792,91789,91788,91788
3671,91851,91856,91852,91852,91851
3672,91862,91866,91863,91862,91862
3673,91903,91906,91904,91904,91904
3674,91937,91940,91938,91937,91937
3675,91973,91977,91974,91973,91973
3676,91984,91989,91986,91985,91985
3677,92048,92050,92048,92048,92048
3678,92088,92091,92088,92088,92088
3679,92121,92125,92122,92122,92121
3680,92145,92148,92146,92145,92145
3681,92200,92203,92201,92200,92200
3682,92214,92216,92215,92214,92214
3683,92249,92251,92249,92249,92249
3684,92301,92304,92302,92302,92301
3685,92340,92343,92341,92340,92340
3686,92375,92378,92376,92375,92375
3687,92449,92453,92450,92450,92449
3688,92459,92461,92460,92459,92459
3689,92481,92484,92481,92481,92481
3690,92516,92520,92517,92516,92516
3691,92537,92540,92538,92537,92537
3692,92543,92546,92543,92543,92543
3693,92568,92570,92569,92568,92568
3694,92612,92613,92612,92612,92612
3695,92661,92663,92661,92661,92661
3696,92707,92710,92708,92708,92707
3697,92718,92721,92718,92718,92718
3698,92739,92741,92739,92739,92739
3699,92752,92755,92753,92753,92752
3700,92777,92779,92778,92777,92777
3701,92809,92812,92810,92810,92810
3702,92842,92847,92843,92843,92842
3703,92869,92871,92869,92869,92869
3704,92878,92879,92878,92878,92878
3705,92911,92913,92911,92911,92911
3706,92952,92955,92952,92952,92952
3707,92955,92957,92956,92955,92955
3708,92992,92995,92993,92993,92993
3709,93013,93016,93014,93013,93013
3710,93037,93041,93038,93037,93037
3711,93063,93065,93063,93063,93063
3712,93095,93096,93095,93095,93095
3713,93142,93145,93143,93142,93142
3714,93172,93174,93173,93172,93172
3715,93189,93192,93190,93190,93190
3716,93209,93210,93209,93209,93209
3717,93241,93245,93242,93241,93241
3718,93261,93264,93262,93261,93261
3719,93273,93275,93273,93273,93273
3720,93335,93337,93335,93335,93335
3721,93367,93370,93368,93367,93367
3722,93379,93383,93380,93379,93379
3723,93426,93429,93427,93427,93426
3724,93432,93434,93432,93432,93432
3725,93467,93470,93468,93468,93467
3726,93532,93537,93533,93533,93532
3727,93554,93556,93554,93554,93554
3728,93570,93572,93571,93571,93570
3729,93596,93601,93597,93596,93596
3730,93649,93651,93649,93649,93649
3731,93670,93673,93671,93670,93670
3732,93696,93699,93697,93696,93696
3733,93722,93726,93724,93723,93722
3734,93756,93760,93757,93757,93757
3735,93776,93781,93777,93776,93776
3736,93824,93827,93825,93824,93824
3737,93862,93864,93862,93862,93862
3738,93894,93898,93895,93894,93894
3739,93924,93926,93924,93924,93924
3740,93975,93979,93976,93975,93975
3741,93997,94002,93999,93998,93997
3742,94041,94043,94041,94041,94041
3743,94072,94075,94073,94072,94072
3744,94095,94097,94095,94095,94095
3745,94131,94134,94132,94131,94131
3746,94149,94153,94150,94149,94149
3747,94215,94218,94216,94216,94215
3748,94247,94249,94248,94247,94247
3749,94262,94266,94263,94262,94262
3750,94296,94298,94296,94296,94296
3751,94323,94327,94324,94323,94323
3752,94338,94341,94339,94338,94338
3753,94350,94352,94351,94350,94350
3754,94400,94403,94401,94400,94400
3755,94411,94416,94412,94412,94411
3756,94466,94470,94467,94467,94466
3757,94491,94496,94492,94491,94491
3758,94550,94552,94551,94550,94550
3759,94565,94568,94566,94565,94565
3760,94593,94597,94594,94594,94593
3761,94617,94621,94618,94617,94617
3762,94680,94683,94681,94680,94680
3763,94720,94725,94722,94721,94720
3764,94798,94800,94799,94798,94798
3765,94801,94804,94802,94801,94801
3766,94812,94815,94813,94812,94812
3767,94888,94890,94889,94888,94888
3768,94904,94906,94904,94904,94904
3769,94944,94948,94945,94945,94944
3770,94996,95000,94997,94997,94996
3771,95011,95013,95011,95011,95011
3772,95039,95043,95041,95040,95040
3773,95064,95067,95064,95064,95064
3774,95075,95078,95076,95075,95075
3775,95149,95151,95149,95149,95149
3776,95174,95179,95175,95174,95174
3777,95225,95227,95226,95225,95225
3778,95285,95288,95285,95285,95285
3779,95321,95323,95321,95321,95321
3780,95360,95364,95361,95360,95360
3781,95374,95377,95375,95374,95374
3782,95409,95411,95409,95409,95409
3783,95443,95446,95444,95443,95443
3784,95467,95471,95468,95467,95467
3785,95564,95569,95566,95565,95564
3786,95573,95576,95574,95573,95573
3787,95616,95621,95617,95617,95617
3788,95630,95632,95630,95630,95630
3789,95656,95660,95657,95657,95656
3790,95674,95677,95675,95675,95674
3791,95738,95742,95739,95738,95738
3792,95753,95757,95754,95753,95753
3793,95819,95822,95820,95819,95819
3794,95826,95829,95827,95826,95826
3795,95845,95849,95846,95845,95845
3796,95868,95872,95869,95869,95868
3797,95910,95915,95912,95911,95910
3798,95938,95942,95939,95939,95938
3799,95981,95987,95983,95982,95981
3800,95991,95996,95993,95992,95991
3801,96029,96034,96031,96030,96029
3802,96078,96081,96078,96078,96078
3803,96131,96134,96132,96131,96131
3804,96183,96185,96183,96183,96183
3805,96223,96225,96223,96223,96223
3806,96251,96255,96252,96251,96251
3807,96269,96274,96270,96269,96269
3808,96278,96285,96280,96279,96278
3809,96354,96358,96355,96355,96354
3810,96394,96396,96395,96394,96394
3811,96425,96428,96426,96425,96425
3812,96466,96470,96467,96466,96466
3813,96505,96509,96506,96506,96505
3814,96566,96570,96567,96567,96567
3815,96582,96584,96582,96582,96582
3816,96621,96623,96622,96622,96622
3817,96640,96641,96640,96640,96640
3818,96664,96666,96664,96664,96664
3819,96686,96689,96687,96686,96686
3820,96711,96713,96712,96711,96711
3821,96748,96752,96749,96749,96748
3822,96768,96774,96770,96768,96768
3823,96795,96796,96795,96795,96795
3824,96837,96839,96838,96837,96837
3825,96851,96853,96851,96851,96851
3826,96874,96877,96875,96875,96874
3827,96926,96928,96927,96927,96927
3828,96950,96953,96951,96951,96951
3829,96963,96964,96963,96963,96963
3830,96997,96998,96997,96997,96997
3831,97003,97007,97004,97003,97003
3832,97061,97065,97062,97062,97062
3833,97085,97089,97086,97086,97085
3834,97107,97108,97107,97107,97107
3835,97113,97115,97113,97113,97113
3836,97173,97178,97175,97174,97174
3837,97214,97216,97215,97214,97214
3838,97228,97233,97229,97228,97228
3839,97258,97262,97259,97259,97259
3840,97275,97278,97276,97275,97275
3841,97293,97295,97294,97293,97293
3842,97337,97339,97337,97337,97337
3843,97392,97395,97393,97392,97392
3844,97401,97402,97401,97401,97401
3845,97420,97426,97422,97421,97421
3846,97458,97460,97459,97458,97458
3847,97487,97494,97489,97488,97488
3848,97513,97514,97513,97513,97513
3849,97547,97550,97548,97547,97547
3850,97585,97588,97585,97585,97585
3851,97657,97661,97658,97658,97657
3852,97682,97685,97683,97682,97682
3853,97699,97703,97700,97700,97699
3854,97718,97720,97718,97718,97718
3855,97739,97743,97740,97740,97739
3856,97795,97797,97796,97795,97795
3857,97816,97819,97817,97816,97816
3858,97837,97840,97838,97838,97837
3859,97877,97879,97878,97877,97877
3860,97897,97901,97898,97897,97897
3861,97948,97952,97949,97948,97948
3862,97980,97983,97981,97980,97980
3863,98011,98014,98011,98011,98011
3864,98068,98071,98069,98068,98068
3865,98094,98096,98095,98095,98095
3866,98112,98115,98113,98112,98112
3867,98163,98166,98164,98163,98163
3868,98199,98203,98200,98199,98199
3869,98236,98239,98237,98236,98236
3870,98245,98252,98247,98246,98245
3871,98286,98289,98286,98286,98286
3872,98344,98349,98346,98345,98344
3873,98365,98370,98366,98365,98365
3874,98392,98396,98393,98392,98392
3875,98414,98417,98415,98414,98414
3876,98443,98446,98444,98443,98443
3877,98470,98473,98471,98470,98470
3878,98485,98489,98486,98485,98485
3879,98545,98550,98547,98545,98545
3880,98587,98590,98587,98587,98587
3881,98639,98643,98640,98640,98640
3882,98657,98661,98658,98657,98657
3883,98696,98699,98697,98696,98696
3884,98742,98744,98743,98742,98742
3885,98764,98767,98765,98765,98764
3886,98772,98777,98773,98772,98772
3887,98801,98805,98802,98801,98801
3888,98832,98835,98833,98832,98832
3889,98911,98914,98912,98911,98911
3890,98924,98927,98924,98924,98924
3891,98962,98966,98963,98962,98962
3892,98987,98991,98988,98988,98988
3893,99045,99047,99046,99045,99045
3894,99067,99071,99068,99067,99067
3895,99089,99094,99091,99090,99090
3896,99143,99146,99144,99143,99143
3897,99198,99201,99199,99198,99198
3898,99226,99229,99227,99226,99226
3899,99239,99241,99240,99239,99239
3900,99250,99258,99253,99251,99251
3901,99296,99300,99297,99297,99297
3902,99360,99363,99361,99361,99360
3903,99411,99415,99412,99411,99411
3904,99479,99484,99481,99480,99480
3905,99496,99500,99497,99497,99496
3906,99527,99530,99527,99527,99527
3907,99588,99591,99589,99588,99588
3908,99597,99601,99598,99598,99598
3909,99606,99610,99607,99606,99606
3910,99686,99689,99687,99687,99686
3911,99699,99702,99700,99699,99699
3912,99742,99747,99744,99743,99742
3913,99771,99775,99772,99772,99771
3914,99860,99863,99861,99860,99860
3915,99900,99903,99901,99900,99900
3916,99922,99927,99923,99922,99922
3917,99961,99963,99961,99961,99961
3918,99994,99999,99995,99995,99994
3919,1.0002e+05,1.0003e+05,1.0003e+05,1.0002e+05,1.0002e+05
3920,1.0005e+05,1.0006e+05,1.0005e+05,1.0005e+05,1.0005e+05
3921,1.0006e+05,1.0006e+05,1.0006e+05,1.0006e+05,1.0006e+05
3922,1.0011e+05,1.0012e+05,1.0011e+05,1.0011e+05,1.0011e+05
3923,1.0015e+05,1.0015e+05,1.0015e+05,1.0015e+05,1.0015e+05
3924,1.0019e+05,1.002e+05,1.0019e+05,1.0019e+05,1.0019e+05
3925,1.0023e+05,1.0023e+05,1.0023e+05,1.0023e+05,1.0023e+05
3926,1.0028e+05,1.0029e+05,1.0028e+05,1.0028e+05,1.0028e+05
3927,1.0029e+05,1.0029e+05,1.0029e+05,1.0029e+05,1.0029e+05
3928,1.0036e+05,1.0037e+05,1.0037e+05,1.0036e+05,1.0036e+05
3929,1.0039e+05,1.0039e+05,1.0039e+05,1.0039e+05,1.0039e+05
3930,1.0041e+05,1.0042e+05,1.0041e+05,1.0041e+05,1.0041e+05
3931,1.0042e+05,1.0043e+05,1.0042e+05,1.0042e+05,1.0042e+05
3932,1.0046e+05,1.0047e+05,1.0047e+05,1.0046e+05,1.0046e+05
3933,1.0052e+05,1.0052e+05,1.0052e+05,1.0052e+05,1.0052e+05
3934,1.0054e+05,1.0054e+05,1.0054e+05,1.0054e+05,1.0054e+05
3935,1.0057e+05,1.0057e+05,1.0057e+05,1.0057e+05,1.0057e+05
3936,1.0061e+05,1.0062e+05,1.0061e+05,1.0061e+05,1.0061e+05
3937,1.0067e+05,1.0068e+05,1.0067e+05,1.0067e+05,1.0067e+05
3938,1.0074e+05,1.0075e+05,1.0074e+05,1.0074e+05,1.0074e+05
3939,1.0078e+05,1.0078e+05,1.0078e+05,1.0078e+05,1.0078e+05
3940,1.008e+05,1.008e+05,1.008e+05,1.008e+05,1.008e+05
3941,1.0084e+05,1.0084e+05,1.0084e+05,1.0084e+05,1.0084e+05
3942,1.0085e+05,1.0086e+05,1.0085e+05,1.0085e+05,1.0085e+05
3943,1.0086e+05,1.0086e+05,1.0086e+05,1.0086e+05,1.0086e+05
3944,1.0089e+05,1.009e+05,1.0089e+05,1.0089e+05,1.0089e+05
3945,1.0092e+05,1.0092e+05,1.0092e+05,1.0092e+05,1.0092e+05
3946,1.0093e+05,1.0094e+05,1.0093e+05,1.0093e+05,1.0093e+05
3947,1.0098e+05,1.0099e+05,1.0098e+05,1.0098e+05,1.0098e+05
3948,1.0101e+05,1.0101e+05,1.0101e+05,1.0101e+05,1.0101e+05
3949,1.0103e+05,1.0104e+05,1.0103e+05,1.0103e+05,1.0103e+05
3950,1.0105e+05,1.0106e+05,1.0105e+05,1.0105e+05,1.0105e+05
3951,1.0108e+05,1.0109e+05,1.0108e+05,1.0108e+05,1.0108e+05
3952,1.0113e+05,1.0113e+05,1.0113e+05,1.0113e+05,1.0113e+05
3953,1.0116e+05,1.0116e+05,1.0116e+05,1.0116e+05,1.0116e+05
3954,1.0119e+05,1.012e+05,1.0119e+05,1.0119e+05,1.0119e+05
3955,1.0121e+05,1.0121e+05,1.0121e+05,1.0121e+05,1.0121e+05
3956,1.0124e+05,1.0125e+05,1.0124e+05,1.0124e+05,1.0124e+05
3957,1.0126e+05,1.0127e+05,1.0126e+05,1.0126e+05,1.0126e+05
3958,1.013e+05,1.013e+05,1.013e+05,1.013e+05,1.013e+05
3959,1.0131e+05,1.0131e+05,1.0131e+05,1.0131e+05,1.0131e+05
3960,1.0133e+05,1.0133e+05,1.0133e+05,1.0133e+05,1.0133e+05
3961,1.0138e+05,1.0139e+05,1.0139e+05,1.0138e+05,1.0138e+05
3962,1.0141e+05,1.0141e+05,1.0141e+05,1.0141e+05,1.0141e+05
3963,1.0143e+05,1.0143e+05,1.0143e+05,1.0143e+05,1.0143e+05
3964,1.0147e+05,1.0147e+05,1.0147e+05,1.0147e+05,1.0147e+05
3965,1.0151e+05,1.0151e+05,1.0151e+05,1.0151e+05,1.0151e+05
3966,1.0152e+05,1.0153e+05,1.0153e+05,1.0152e+05,1.0152e+05
3967,1.0158e+05,1.0158e+05,1.0158e+05,1.0158e+05,1.0158e+05
3968,1.016e+05,1.016e+05,1.016e+05,1.016e+05,1.016e+05
3969,1.0161e+05,1.0162e+05,1.0161e+05,1.0161e+05,1.0161e+05
3970,1.0164e+05,1.0165e+05,1.0164e+05,1.0164e+05,1.0164e+05
3971,1.0169e+05,1.0169e+05,1.0169e+05,1.0169e+05,1.0169e+05
3972,1.0172e+05,1.0172e+05,1.0172e+05,1.0172e+05,1.0172e+05
3973,1.0173e+05,1.0173e+05,1.0173e+05,1.0173e+05,1.0173e+05
3974,1.0178e+05,1.0178e+05,1.0178e+05,1.0178e+05,1.0178e+05
3975,1.0179e+05,1.018e+05,1.018e+05,1.0179e+05,1.0179e+05
3976,1.0186e+05,1.0186e+05,1.0186e+05,1.0186e+05,1.0186e+05
3977,1.0188e+05,1.0189e+05,1.0188e+05,1.0188e+05,1.0188e+05
3978,1.019e+05,1.019e+05,1.019e+05,1.019e+05,1.019e+05
3979,1.0198e+05,1.0199e+05,1.0198e+05,1.0198e+05,1.0198e+05
3980,1.02e+05,1.0201e+05,1.02e+05,1.02e+05,1.02e+05
3981,1.0204e+05,1.0205e+05,1.0205e+05,1.0204e+05,1.0204e+05
3982,1.0207e+05,1.0208e+05,1.0208e+05,1.0208e+05,1.0207e+05
3983,1.021e+05,1.021e+05,1.021e+05,1.021e+05,1.021e+05
3984,1.0213e+05,1.0214e+05,1.0213e+05,1.0213e+05,1.0213e+05
3985,1.0218e+05,1.0218e+05,1.0218e+05,1.0218e+05,1.0218e+05
3986,1.022e+05,1.022e+05,1.022e+05,1.022e+05,1.022e+05
3987,1.0223e+05,1.0224e+05,1.0223e+05,1.0223e+05,1.0223e+05
3988,1.0225e+05,1.0225e+05,1.0225e+05,1.0225e+05,1.0225e+05
3989,1.023e+05,1.023e+05,1.023e+05,1.023e+05,1.023e+05
3990,1.0231e+05,1.0232e+05,1.0231e+05,1.0231e+05,1.0231e+05
3991,1.0237e+05,1.0237e+05,1.0237e+05,1.0237e+05,1.0237e+05
3992,1.0239e+05,1.0239e+05,1.0239e+05,1.0239e+05,1.0239e+05
3993,1.0244e+05,1.0245e+05,1.0244e+05,1.0244e+05,1.0244e+05
3994,1.0245e+05,1.0246e+05,1.0245e+05,1.0245e+05,1.0245e+05
3995,1.0248e+05,1.0249e+05,1.0248e+05,1.0248e+05,1.0248e+05
3996,1.025e+05,1.025e+05,1.025e+05,1.025e+05,1.025e+05
3997,1.0256e+05,1.0257e+05,1.0257e+05,1.0257e+05,1.0257e+05
3998,1.0257e+05,1.0258e+05,1.0257e+05,1.0257e+05,1.0257e+05
3999,1.0259e+05,1.0259e+05,1.0259e+05,1.0259e+05,1.0259e+05
4000,1.0267e+05,1.0267e+05,1.0267e+05,1.0267e+05,1.0267e+05
4001,1.0271e+05,1.0272e+05,1.0272e+05,1.0271e+05,1.0271e+05
4002,1.0273e+05,1.0273e+05,1.0273e+05,1.0273e+05,1.0273e+05
4003,1.0278e+05,1.0278e+05,1.0278e+05,1.0278e+05,1.0278e+05
4004,1.0281e+05,1.0281e+05,1.0281e+05,1.0281e+05,1.0281e+05
4005,1.0283e+05,1.0283e+05,1.0283e+05,1.0283e+05,1.0283e+05
4006,1.0287e+05,1.0288e+05,1.0288e+05,1.0287e+05,1.0287e+05
4007,1.0295e+05,1.0295e+05,1.0295e+05,1.0295e+05,1.0295e+05
4008,1.0301e+05,1.0301e+05,1.0301e+05,1.0301e+05,1.0301e+05
4009,1.0302e+05,1.0302e+05,1.0302e+05,1.0302e+05,1.0302e+05
4010,1.0304e+05,1.0304e+05,1.0304e+05,1.0304e+05,1.0304e+05
4011,1.0309e+05,1.0309e+05,1.0309e+05,1.0309e+05,1.0309e+05
4012,1.0312e+05,1.0312e+05,1.0312e+05,1.0312e+05,1.0312e+05
4013,1.0317e+05,1.0317e+05,1.0317e+05,1.0317e+05,1.0317e+05
4014,1.0319e+05,1.032e+05,1.032e+05,1.0319e+05,1.0319e+05
4015,1.0327e+05,1.0327e+05,1.0327e+05,1.0327e+05,1.0327e+05
4016,1.0327e+05,1.0328e+05,1.0327e+05,1.0327e+05,1.0327e+05
4017,1.0328e+05,1.0328e+05,1.0328e+05,1.0328e+05,1.0328e+05
4018,1.0334e+05,1.0335e+05,1.0334e+05,1.0334e+05,1.0334e+05
4019,1.0336e+05,1.0336e+05,1.0336e+05,1.0336e+05,1.0336e+05
4020,1.0342e+05,1.0342e+05,1.0342e+05,1.0342e+05,1.0342e+05
4021,1.0344e+05,1.0345e+05,1.0344e+05,1.0344e+05,1.0344e+05
4022,1.0348e+05,1.0348e+05,1.0348e+05,1.0348e+05,1.0348e+05
4023,1.0353e+05,1.0354e+05,1.0353e+05,1.0353e+05,1.0353e+05
4024,1.0356e+05,1.0357e+05,1.0357e+05,1.0357e+05,1.0357e+05
4025,1.0362e+05,1.0362e+05,1.0362e+05,1.0362e+05,1.0362e+05
4026,1.0363e+05,1.0364e+05,1.0364e+05,1.0363e+05,1.0363e+05
4027,1.0367e+05,1.0367e+05,1.0367e+05,1.0367e+05,1.0367e+05
4028,1.037e+05,1.037e+05,1.037e+05,1.037e+05,1.037e+05
4029,1.0376e+05,1.0377e+05,1.0376e+05,1.0376e+05,1.0376e+05
4030,1.0379e+05,1.0379e+05,1.0379e+05,1.0379e+05,1.0379e+05
4031,1.0381e+05,1.0382e+05,1.0381e+05,1.0381e+05,1.0381e+05
4032,1.0384e+05,1.0384e+05,1.0384e+05,1.0384e+05,1.0384e+05
4033,1.0387e+05,1.0388e+05,1.0387e+05,1.0387e+05,1.0387e+05
4034,1.0391e+05,1.0391e+05,1.0391e+05,1.0391e+05,1.0391e+05
4035,1.0397e+05,1.0398e+05,1.0397e+05,1.0397e+05,1.0397e+05
4036,1.0403e+05,1.0404e+05,1.0403e+05,1.0403e+05,1.0403e+05
4037,1.0407e+05,1.0407e+05,1.0407e+05,1.0407e+05,1.0407e+05
4038,1.0408e+05,1.0408e+05,1.0408e+05,1.0408e+05,1.0408e+05
4039,1.041e+05,1.041e+05,1.041e+05,1.041e+05,1.041e+05
4040,1.042e+05,1.0421e+05,1.042e+05,1.042e+05,1.042e+05
4041,1.0422e+05,1.0423e+05,1.0422e+05,1.0422e+05,1.0422e+05
4042,1.0424e+05,1.0424e+05,1.0424e+05,1.0424e+05,1.0424e+05
4043,1.0429e+05,1.043e+05,1.0429e+05,1.0429e+05,1.0429e+05
4044,1.0431e+05,1.0431e+05,1.0431e+05,1.0431e+05,1.0431e+05
4045,1.0433e+05,1.0434e+05,1.0434e+05,1.0433e+05,1.0433e+05
4046,1.0442e+05,1.0442e+05,1.0442e+05,1.0442e+05,1.0442e+05
4047,1.0446e+05,1.0446e+05,1.0446e+05,1.0446e+05,1.0446e+05
4048,1.0449e+05,1.0449e+05,1.0449e+05,1.0449e+05,1.0449e+05
4049,1.0451e+05,1.0451e+05,1.0451e+05,1.0451e+05,1.0451e+05
4050,1.0455e+05,1.0455e+05,1.0455e+05,1.0455e+05,1.0455e+05
4051,1.046e+05,1.046e+05,1.046e+05,1.046e+05,1.046e+05
4052,1.0464e+05,1.0464e+05,1.0464e+05,1.0464e+05,1.0464e+05
4053,1.0466e+05,1.0466e+05,1.0466e+05,1.0466e+05,1.0466e+05
4054,1.0469e+05,1.0469e+05,1.0469e+05,1.0469e+05,1.0469e+05
4055,1.0474e+05,1.0474e+05,1.0474e+05,1.0474e+05,1.0474e+05
4056,1.0479e+05,1.048e+05,1.048e+05,1.048e+05,1.048e+05
4057,1.0482e+05,1.0482e+05,1.0482e+05,1.0482e+05,1.0482e+05
4058,1.0486e+05,1.0486e+05,1.0486e+05,1.0486e+05,1.0486e+05
4059,1.0493e+05,1.0493e+05,1.0493e+05,1.0493e+05,1.0493e+05
4060,1.0496e+05,1.0496e+05,1.0496e+05,1.0496e+05,1.0496e+05
4061,1.0497e+05,1.0498e+05,1.0498e+05,1.0497e+05,1.0497e+05
4062,1.0501e+05,1.0502e+05,1.0501e+05,1.0501e+05,1.0501e+05
4063,1.0504e+05,1.0504e+05,1.0504e+05,1.0504e+05,1.0504e+05
4064,1.0504e+05,1.0505e+05,1.0505e+05,1.0504e+05,1.0504e+05
4065,1.0508e+05,1.0509e+05,1.0508e+05,1.0508e+05,1.0508e+05
4066,1.0511e+05,1.0511e+05,1.0511e+05,1.0511e+05,1.0511e+05
4067,1.0512e+05,1.0513e+05,1.0513e+05,1.0512e+05,1.0512e+05
4068,1.0515e+05,1.0516e+05,1.0515e+05,1.0515e+05,1.0515e+05
4069,1.0516e+05,1.0516e+05,1.0516e+05,1.0516e+05,1.0516e+05
4070,1.052e+05,1.0521e+05,1.0521e+05,1.0521e+05,1.0521e+05
4071,1.0522e+05,1.0522e+05,1.0522e+05,1.0522e+05,1.0522e+05
4072,1.0528e+05,1.0528e+05,1.0528e+05,1.0528e+05,1.0528e+05
4073,1.0531e+05,1.0531e+05,1.0531e+05,1.0531e+05,1.0531e+05
4074,1.0534e+05,1.0534e+05,1.0534e+05,1.0534e+05,1.0534e+05
4075,1.0539e+05,1.0539e+05,1.0539e+05,1.0539e+05,1.0539e+05
4076,1.0545e+05,1.0545e+05,1.0545e+05,1.0545e+05,1.0545e+05
4077,1.0547e+05,1.0547e+05,1.0547e+05,1.0547e+05,1.0547e+05
4078,1.0551e+05,1.0552e+05,1.0552e+05,1.0552e+05,1.0551e+05
4079,1.0555e+05,1.0556e+05,1.0555e+05,1.0555e+05,1.0555e+05
4080,1.0556e+05,1.0557e+05,1.0556e+05,1.0556e+05,1.0556e+05
4081,1.0559e+05,1.056e+05,1.0559e+05,1.0559e+05,1.0559e+05
4082,1.0563e+05,1.0563e+05,1.0563e+05,1.0563e+05,1.0563e+05
4083,1.0565e+05,1.0565e+05,1.0565e+05,1.0565e+05,1.0565e+05
4084,1.0569e+05,1.0569e+05,1.0569e+05,1.0569e+05,1.0569e+05
4085,1.057e+05,1.0571e+05,1.057e+05,1.057e+05,1.057e+05
4086,1.0573e+05,1.0573e+05,1.0573e+05,1.0573e+05,1.0573e+05
4087,1.058e+05,1.058e+05,1.058e+05,1.058e+05,1.058e+05
4088,1.0582e+05,1.0582e+05,1.0582e+05,1.0582e+05,1.0582e+05
4089,1.0582e+05,1.0583e+05,1.0583e+05,1.0583e+05,1.0583e+05
4090,1.0585e+05,1.0585e+05,1.0585e+05,1.0585e+05,1.0585e+05
4091,1.0586e+05,1.0586e+05,1.0586e+05,1.0586e+05,1.0586e+05
4092,1.0593e+05,1.0593e+05,1.0593e+05,1.0593e+05,1.0593e+05
4093,1.0597e+05,1.0598e+05,1.0597e+05,1.0597e+05,1.0597e+05
4094,1.0599e+05,1.0599e+05,1.0599e+05,1.0599e+05,1.0599e+05
4095,1.0606e+05,1.0607e+05,1.0607e+05,1.0607e+05,1.0607e+05
4096,1.0607e+05,1.0608e+05,1.0608e+05,1.0607e+05,1.0607e+05
4097,1.061e+05,1.061e+05,1.061e+05,1.061e+05,1.061e+05
4098,1.0613e+05,1.0613e+05,1.0613e+05,1.0613e+05,1.0613e+05
4099,1.0617e+05,1.0617e+05,1.0617e+05,1.0617e+05,1.0617e+05
4100,1.0617e+05,1.0617e+05,1.0617e+05,1.0617e+05,1.0617e+05
4101,1.0619e+05,1.0619e+05,1.0619e+05,1.0619e+05,1.0619e+05
4102,1.0625e+05,1.0625e+05,1.0625e+05,1.0625e+05,1.0625e+05
4103,1.063e+05,1.063e+05,1.063e+05,1.063e+05,1.063e+05
4104,1.0633e+05,1.0634e+05,1.0633e+05,1.0633e+05,1.0633e+05
4105,1.0637e+05,1.0638e+05,1.0637e+05,1.0637e+05,1.0637e+05
4106,1.0641e+05,1.0641e+05,1.0641e+05,1.0641e+05,1.0641e+05
4107,1.0647e+05,1.0647e+05,1.0647e+05,1.0647e+05,1.0647e+05
4108,1.0647e+05,1.0648e+05,1.0648e+05,1.0648e+05,1.0648e+05
4109,1.065e+05,1.065e+05,1.065e+05,1.065e+05,1.065e+05
4110,1.0653e+05,1.0654e+05,1.0653e+05,1.0653e+05,1.0653e+05
4111,1.0659e+05,1.0659e+05,1.0659e+05,1.0659e+05,1.0659e+05
4112,1.0661e+05,1.0661e+05,1.0661e+05,1.0661e+05,1.0661e+05
4113,1.0662e+05,1.0662e+05,1.0662e+05,1.0662e+05,1.0662e+05
4114,1.0669e+05,1.067e+05,1.0669e+05,1.0669e+05,1.0669e+05
4115,1.0672e+05,1.0673e+05,1.0673e+05,1.0673e+05,1.0673e+05
4116,1.0678e+05,1.0678e+05,1.0678e+05,1.0678e+05,1.0678e+05
4117,1.0679e+05,1.068e+05,1.0679e+05,1.0679e+05,1.0679e+05
4118,1.0681e+05,1.0682e+05,1.0681e+05,1.0681e+05,1.0681e+05
4119,1.0688e+05,1.0688e+05,1.0688e+05,1.0688e+05,1.0688e+05
4120,1.0689e+05,1.0689e+05,1.0689e+05,1.0689e+05,1.0689e+05
4121,1.0694e+05,1.0694e+05,1.0694e+05,1.0694e+05,1.0694e+05
4122,1.0697e+05,1.0697e+05,1.0697e+05,1.0697e+05,1.0697e+05
4123,1.0703e+05,1.0703e+05,1.0703e+05,1.0703e+05,1.0703e+05
4124,1.0705e+05,1.0705e+05,1.0705e+05,1.0705e+05,1.0705e+05
4125,1.0711e+05,1.0712e+05,1.0712e+05,1.0712e+05,1.0712e+05
4126,1.0715e+05,1.0715e+05,1.0715e+05,1.0715e+05,1.0715e+05
4127,1.0717e+05,1.0718e+05,1.0718e+05,1.0717e+05,1.0717e+05
4128,1.072e+05,1.072e+05,1.072e+05,1.072e+05,1.072e+05
4129,1.0721e+05,1.0721e+05,1.0721e+05,1.0721e+05,1.0721e+05
4130,1.0722e+05,1.0723e+05,1.0722e+05,1.0722e+05,1.0722e+05
4131,1.0729e+05,1.073e+05,1.073e+05,1.0729e+05,1.0729e+05
4132,1.0735e+05,1.0735e+05,1.0735e+05,1.0735e+05,1.0735e+05
4133,1.0736e+05,1.0736e+05,1.0736e+05,1.0736e+05,1.0736e+05
4134,1.0738e+05,1.0738e+05,1.0738e+05,1.0738e+05,1.0738e+05
4135,1.0741e+05,1.0742e+05,1.0741e+05,1.0741e+05,1.0741e+05
4136,1.0745e+05,1.0746e+05,1.0745e+05,1.0745e+05,1.0745e+05
4137,1.0752e+05,1.0752e+05,1.0752e+05,1.0752e+05,1.0752e+05
4138,1.0755e+05,1.0756e+05,1.0755e+05,1.0755e+05,1.0755e+05
4139,1.0758e+05,1.0759e+05,1.0759e+05,1.0759e+05,1.0758e+05
4140,1.076e+05,1.0761e+05,1.076e+05,1.076e+05,1.076e+05
4141,1.0763e+05,1.0764e+05,1.0764e+05,1.0763e+05,1.0763e+05
4142,1.077e+05,1.0771e+05,1.077e+05,1.077e+05,1.077e+05
4143,1.0773e+05,1.0774e+05,1.0773e+05,1.0773e+05,1.0773e+05
4144,1.0778e+05,1.0779e+05,1.0778e+05,1.0778e+05,1.0778e+05
4145,1.0782e+05,1.0783e+05,1.0782e+05,1.0782e+05,1.0782e+05
4146,1.0786e+05,1.0787e+05,1.0786e+05,1.0786e+05,1.0786e+05
4147,1.0787e+05,1.0788e+05,1.0787e+05,1.0787e+05,1.0787e+05
4148,1.0791e+05,1.0792e+05,1.0791e+05,1.0791e+05,1.0791e+05
4149,1.0798e+05,1.0798e+05,1.0798e+05,1.0798e+05,1.0798e+05
4150,1.0801e+05,1.0802e+05,1.0801e+05,1.0801e+05,1.0801e+05
4151,1.0806e+05,1.0806e+05,1.0806e+05,1.0806e+05,1.0806e+05
4152,1.081e+05,1.081e+05,1.081e+05,1.081e+05,1.081e+05
4153,1.0816e+05,1.0816e+05,1.0816e+05,1.0816e+05,1.0816e+05
4154,1.0818e+05,1.0818e+05,1.0818e+05,1.0818e+05,1.0818e+05
4155,1.0821e+05,1.0822e+05,1.0821e+05,1.0821e+05,1.0821e+05
4156,1.0825e+05,1.0826e+05,1.0826e+05,1.0826e+05,1.0825e+05
4157,1.0827e+05,1.0828e+05,1.0827e+05,1.0827e+05,1.0827e+05
4158,1.0833e+05,1.0834e+05,1.0833e+05,1.0833e+05,1.0833e+05
4159,1.0839e+05,1.0839e+05,1.0839e+05,1.0839e+05,1.0839e+05
4160,1.0842e+05,1.0842e+05,1.0842e+05,1.0842e+05,1.0842e+05
4161,1.0842e+05,1.0843e+05,1.0843e+05,1.0842e+05,1.0842e+05
4162,1.0849e+05,1.0849e+05,1.0849e+05,1.0849e+05,1.0849e+05
4163,1.0851e+05,1.0852e+05,1.0851e+05,1.0851e+05,1.0851e+05
4164,1.0861e+05,1.0862e+05,1.0862e+05,1.0861e+05,1.0861e+05
4165,1.0865e+05,1.0866e+05,1.0865e+05,1.0865e+05,1.0865e+05
4166,1.0865e+05,1.0866e+05,1.0866e+05,1.0865e+05,1.0865e+05
4167,1.0868e+05,1.0869e+05,1.0869e+05,1.0869e+05,1.0868e+05
4168,1.0871e+05,1.0871e+05,1.0871e+05,1.0871e+05,1.0871e+05
4169,1.0877e+05,1.0877e+05,1.0877e+05,1.0877e+05,1.0877e+05
4170,1.0883e+05,1.0883e+05,1.0883e+05,1.0883e+05,1.0883e+05
4171,1.0887e+05,1.0887e+05,1.0887e+05,1.0887e+05,1.0887e+05
4172,1.0892e+05,1.0893e+05,1.0892e+05,1.0892e+05,1.0892e+05
4173,1.0894e+05,1.0895e+05,1.0894e+05,1.0894e+05,1.0894e+05
4174,1.0898e+05,1.0899e+05,1.0898e+05,1.0898e+05,1.0898e+05
4175,1.0901e+05,1.0902e+05,1.0902e+05,1.0901e+05,1.0901e+05
4176,1.0903e+05,1.0903e+05,1.0903e+05,1.0903e+05,1.0903e+05
4177,1.091e+05,1.091e+05,1.091e+05,1.091e+05,1.091e+05
4178,1.0914e+05,1.0915e+05,1.0915e+05,1.0914e+05,1.0914e+05
4179,1.092e+05,1.092e+05,1.092e+05,1.092e+05,1.092e+05
4180,1.0922e+05,1.0923e+05,1.0923e+05,1.0922e+05,1.0922e+05
4181,1.0928e+05,1.0928e+05,1.0928e+05,1.0928e+05,1.0928e+05
4182,1.0932e+05,1.0932e+05,1.0932e+05,1.0932e+05,1.0932e+05
4183,1.0936e+05,1.0937e+05,1.0936e+05,1.0936e+05,1.0936e+05
4184,1.0937e+05,1.0938e+05,1.0937e+05,1.0937e+05,1.0937e+05
4185,1.0942e+05,1.0943e+05,1.0942e+05,1.0942e+05,1.0942e+05
4186,1.0943e+05,1.0943e+05,1.0943e+05,1.0943e+05,1.0943e+05
4187,1.0944e+05,1.0945e+05,1.0944e+05,1.0944e+05,1.0944e+05
4188,1.0948e+05,1.0948e+05,1.0948e+05,1.0948e+05,1.0948e+05
4189,1.0952e+05,1.0953e+05,1.0953e+05,1.0953e+05,1.0952e+05
4190,1.0954e+05,1.0954e+05,1.0954e+05,1.0954e+05,1.0954e+05
4191,1.0958e+05,1.0958e+05,1.0958e+05,1.0958e+05,1.0958e+05
4192,1.0963e+05,1.0963e+05,1.0963e+05,1.0963e+05,1.0963e+05
4193,1.0965e+05,1.0965e+05,1.0965e+05,1.0965e+05,1.0965e+05
4194,1.0968e+05,1.0969e+05,1.0969e+05,1.0968e+05,1.0968e+05
4195,1.0974e+05,1.0975e+05,1.0974e+05,1.0974e+05,1.0974e+05
4196,1.0978e+05,1.0978e+05,1.0978e+05,1.0978e+05,1.0978e+05
4197,1.0982e+05,1.0982e+05,1.0982e+05,1.0982e+05,1.0982e+05
4198,1.0986e+05,1.0987e+05,1.0986e+05,1.0986e+05,1.0986e+05
4199,1.0988e+05,1.0988e+05,1.0988e+05,1.0988e+05,1.0988e+05
4200,1.0989e+05,1.0989e+05,1.0989e+05,1.0989e+05,1.0989e+05
4201,1.099e+05,1.099e+05,1.099e+05,1.099e+05,1.099e+05
4202,1.0995e+05,1.0996e+05,1.0995e+05,1.0995e+05,1.0995e+05
4203,1.0997e+05,1.0998e+05,1.0998e+05,1.0998e+05,1.0997e+05
4204,1.1003e+05,1.1003e+05,1.1003e+05,1.1003e+05,1.1003e+05
4205,1.1007e+05,1.1007e+05,1.1007e+05,1.1007e+05,1.1007e+05
4206,1.1007e+05,1.1008e+05,1.1007e+05,1.1007e+05,1.1007e+05
4207,1.101e+05,1.101e+05,1.101e+05,1.101e+05,1.101e+05
4208,1.1012e+05,1.1013e+05,1.1012e+05,1.1012e+05,1.1012e+05
4209,1.1014e+05,1.1014e+05,1.1014e+05,1.1014e+05,1.1014e+05
4210,1.1016e+05,1.1016e+05,1.1016e+05,1.1016e+05,1.1016e+05
4211,1.1019e+05,1.1019e+05,1.1019e+05,1.1019e+05,1.1019e+05
4212,1.1027e+05,1.1027e+05,1.1027e+05,1.1027e+05,1.1027e+05
4213,1.1028e+05,1.1028e+05,1.1028e+05,1.1028e+05,1.1028e+05
4214,1.1031e+05,1.1032e+05,1.1032e+05,1.1032e+05,1.1031e+05
4215,1.1033e+05,1.1034e+05,1.1033e+05,1.1033e+05,1.1033e+05
4216,1.1038e+05,1.1038e+05,1.1038e+05,1.1038e+05,1.1038e+05
4217,1.1041e+05,1.1042e+05,1.1041e+05,1.1041e+05,1.1041e+05
4218,1.1043e+05,1.1043e+05,1.1043e+05,1.1043e+05,1.1043e+05
4219,1.1044e+05,1.1044e+05,1.1044e+05,1.1044e+05,1.1044e+05
4220,1.1051e+05,1.1051e+05,1.1051e+05,1.1051e+05,1.1051e+05
4221,1.1055e+05,1.1055e+05,1.1055e+05,1.1055e+05,1.1055e+05
4222,1.1057e+05,1.1058e+05,1.1057e+05,1.1057e+05,1.1057e+05
4223,1.1062e+05,1.1062e+05,1.1062e+05,1.1062e+05,1.1062e+05
4224,1.1065e+05,1.1065e+05,1.1065e+05,1.1065e+05,1.1065e+05
4225,1.1068e+05,1.1069e+05,1.1068e+05,1.1068e+05,1.1068e+05
4226,1.1069e+05,1.1069e+05,1.1069e+05,1.1069e+05,1.1069e+05
4227,1.1078e+05,1.1079e+05,1.1078e+05,1.1078e+05,1.1078e+05
4228,1.1081e+05,1.1082e+05,1.1081e+05,1.1081e+05,1.1081e+05
4229,1.1086e+05,1.1086e+05,1.1086e+05,1.1086e+05,1.1086e+05
4230,1.1088e+05,1.1088e+05,1.1088e+05,1.1088e+05,1.1088e+05
4231,1.109e+05,1.1091e+05,1.109e+05,1.109e+05,1.109e+05
4232,1.1095e+05,1.1095e+05,1.1095e+05,1.1095e+05,1.1095e+05
4233,1.1096e+05,1.1097e+05,1.1097e+05,1.1097e+05,1.1096e+05
4234,1.11e+05,1.11e+05,1.11e+05,1.11e+05,1.11e+05
4235,1.1106e+05,1.1106e+05,1.1106e+05,1.1106e+05,1.1106e+05
4236,1.1108e+05,1.1108e+05,1.1108e+05,1.1108e+05,1.1108e+05
4237,1.1112e+05,1.1113e+05,1.1112e+05,1.1112e+05,1.1112e+05
4238,1.1113e+05,1.1113e+05,1.1113e+05,1.1113e+05,1.1113e+05
4239,1.1116e+05,1.1117e+05,1.1116e+05,1.1116e+05,1.1116e+05
4240,1.1119e+05,1.112e+05,1.1119e+05,1.1119e+05,1.1119e+05
4241,1.1127e+05,1.1127e+05,1.1127e+05,1.1127e+05,1.1127e+05
4242,1.113e+05,1.113e+05,1.113e+05,1.113e+05,1.113e+05
4243,1.1133e+05,1.1134e+05,1.1133e+05,1.1133e+05,1.1133e+05
4244,1.1135e+05,1.1135e+05,1.1135e+05,1.1135e+05,1.1135e+05
4245,1.1139e+05,1.1139e+05,1.1139e+05,1.1139e+05,1.1139e+05
4246,1.1143e+05,1.1144e+05,1.1143e+05,1.1143e+05,1.1143e+05
4247,1.1148e+05,1.1148e+05,1.1148e+05,1.1148e+05,1.1148e+05
4248,1.1157e+05,1.1157e+05,1.1157e+05,1.1157e+05,1.1157e+05
4249,1.1161e+05,1.1161e+05,1.1161e+05,1.1161e+05,1.1161e+05
4250,1.1163e+05,1.1164e+05,1.1163e+05,1.1163e+05,1.1163e+05
4251,1.1169e+05,1.1169e+05,1.1169e+05,1.1169e+05,1.1169e+05
4252,1.117e+05,1.117e+05,1.117e+05,1.117e+05,1.117e+05
4253,1.1173e+05,1.1174e+05,1.1173e+05,1.1173e+05,1.1173e+05
4254,1.1176e+05,1.1177e+05,1.1176e+05,1.1176e+05,1.1176e+05
4255,1.1185e+05,1.1186e+05,1.1185e+05,1.1185e+05,1.1185e+05
4256,1.1188e+05,1.1188e+05,1.1188e+05,1.1188e+05,1.1188e+05
4257,1.1192e+05,1.1193e+05,1.1192e+05,1.1192e+05,1.1192e+05
4258,1.1195e+05,1.1195e+05,1.1195e+05,1.1195e+05,1.1195e+05
4259,1.1197e+05,1.1198e+05,1.1197e+05,1.1197e+05,1.1197e+05
4260,1.12e+05,1.1201e+05,1.1201e+05,1.1201e+05,1.12e+05
4261,1.1203e+05,1.1203e+05,1.1203e+05,1.1203e+05,1.1203e+05
4262,1.1208e+05,1.1209e+05,1.1208e+05,1.1208e+05,1.1208e+05
4263,1.121e+05,1.1211e+05,1.121e+05,1.121e+05,1.121e+05
4264,1.1214e+05,1.1215e+05,1.1214e+05,1.1214e+05,1.1214e+05
4265,1.1218e+05,1.1219e+05,1.1218e+05,1.1218e+05,1.1218e+05
4266,1.1223e+05,1.1224e+05,1.1224e+05,1.1223e+05,1.1223e+05
4267,1.1227e+05,1.1227e+05,1.1227e+05,1.1227e+05,1.1227e+05
4268,1.1232e+05,1.1233e+05,1.1232e+05,1.1232e+05,1.1232e+05
4269,1.1234e+05,1.1235e+05,1.1234e+05,1.1234e+05,1.1234e+05
4270,1.1241e+05,1.1241e+05,1.1241e+05,1.1241e+05,1.1241e+05
4271,1.1244e+05,1.1244e+05,1.1244e+05,1.1244e+05,1.1244e+05
4272,1.1252e+05,1.1253e+05,1.1252e+05,1.1252e+05,1.1252e+05
4273,1.1255e+05,1.1255e+05,1.1255e+05,1.1255e+05,1.1255e+05
4274,1.1257e+05,1.1257e+05,1.1257e+05,1.1257e+05,1.1257e+05
4275,1.126e+05,1.126e+05,1.126e+05,1.126e+05,1.126e+05
4276,1.1265e+05,1.1265e+05,1.1265e+05,1.1265e+05,1.1265e+05
4277,1.1266e+05,1.1267e+05,1.1266e+05,1.1266e+05,1.1266e+05
4278,1.1268e+05,1.1268e+05,1.1268e+05,1.1268e+05,1.1268e+05
4279,1.1272e+05,1.1272e+05,1.1272e+05,1.1272e+05,1.1272e+05
4280,1.128e+05,1.128e+05,1.128e+05,1.128e+05,1.128e+05
4281,1.1285e+05,1.1286e+05,1.1286e+05,1.1285e+05,1.1285e+05
4282,1.1291e+05,1.1291e+05,1.1291e+05,1.1291e+05,1.1291e+05
4283,1.1294e+05,1.1294e+05,1.1294e+05,1.1294e+05,1.1294e+05
4284,1.1299e+05,1.13e+05,1.1299e+05,1.1299e+05,1.1299e+05
4285,1.1302e+05,1.1302e+05,1.1302e+05,1.1302e+05,1.1302e+05
4286,1.1306e+05,1.1307e+05,1.1307e+05,1.1306e+05,1.1306e+05
4287,1.131e+05,1.131e+05,1.131e+05,1.131e+05,1.131e+05
4288,1.1313e+05,1.1313e+05,1.1313e+05,1.1313e+05,1.1313e+05
4289,1.1315e+05,1.1315e+05,1.1315e+05,1.1315e+05,1.1315e+05
4290,1.1323e+05,1.1323e+05,1.1323e+05,1.1323e+05,1.1323e+05
4291,1.1328e+05,1.1328e+05,1.1328e+05,1.1328e+05,1.1328e+05
4292,1.1332e+05,1.1332e+05,1.1332e+05,1.1332e+05,1.1332e+05
4293,1.1334e+05,1.1335e+05,1.1334e+05,1.1334e+05,1.1334e+05
4294,1.134e+05,1.134e+05,1.134e+05,1.134e+05,1.134e+05
4295,1.1341e+05,1.1342e+05,1.1341e+05,1.1341e+05,1.1341e+05
4296,1.1343e+05,1.1343e+05,1.1343e+05,1.1343e+05,1.1343e+05
4297,1.1349e+05,1.135e+05,1.1349e+05,1.1349e+05,1.1349e+05
4298,1.1352e+05,1.1352e+05,1.1352e+05,1.1352e+05,1.1352e+05
4299,1.1355e+05,1.1355e+05,1.1355e+05,1.1355e+05,1.1355e+05
4300,1.1358e+05,1.1358e+05,1.1358e+05,1.1358e+05,1.1358e+05
4301,1.1363e+05,1.1363e+05,1.1363e+05,1.1363e+05,1.1363e+05
4302,1.1368e+05,1.1368e+05,1.1368e+05,1.1368e+05,1.1368e+05
4303,1.1371e+05,1.1371e+05,1.1371e+05,1.1371e+05,1.1371e+05
4304,1.1373e+05,1.1374e+05,1.1373e+05,1.1373e+05,1.1373e+05
4305,1.1381e+05,1.1381e+05,1.1381e+05,1.1381e+05,1.1381e+05
4306,1.1385e+05,1.1386e+05,1.1385e+05,1.1385e+05,1.1385e+05
4307,1.139e+05,1.139e+05,1.139e+05,1.139e+05,1.139e+05
4308,1.1395e+05,1.1395e+05,1.1395e+05,1.1395e+05,1.1395e+05
4309,1.1396e+05,1.1397e+05,1.1396e+05,1.1396e+05,1.1396e+05
4310,1.1398e+05,1.1398e+05,1.1398e+05,1.1398e+05,1.1398e+05
4311,1.1399e+05,1.1399e+05,1.1399e+05,1.1399e+05,1.1399e+05
4312,1.1403e+05,1.1404e+05,1.1404e+05,1.1403e+05,1.1403e+05
4313,1.1407e+05,1.1408e+05,1.1407e+05,1.1407e+05,1.1407e+05
4314,1.1411e+05,1.1411e+05,1.1411e+05,1.1411e+05,1.1411e+05
4315,1.1418e+05,1.1418e+05,1.1418e+05,1.1418e+05,1.1418e+05
4316,1.1419e+05,1.142e+05,1.1419e+05,1.1419e+05,1.1419e+05
4317,1.1422e+05,1.1423e+05,1.1422e+05,1.1422e+05,1.1422e+05
4318,1.1427e+05,1.1428e+05,1.1428e+05,1.1427e+05,1.1427e+05
4319,1.143e+05,1.143e+05,1.143e+05,1.143e+05,1.143e+05
4320,1.1432e+05,1.1433e+05,1.1433e+05,1.1432e+05,1.1432e+05
4321,1.1436e+05,1.1436e+05,1.1436e+05,1.1436e+05,1.1436e+05
4322,1.144e+05,1.144e+05,1.144e+05,1.144e+05,1.144e+05
4323,1.1444e+05,1.1445e+05,1.1444e+05,1.1444e+05,1.1444e+05
4324,1.1447e+05,1.1447e+05,1.1447e+05,1.1447e+05,1.1447e+05
4325,1.1448e+05,1.1449e+05,1.1448e+05,1.1448e+05,1.1448e+05
4326,1.145e+05,1.145e+05,1.145e+05,1.145e+05,1.145e+05
4327,1.1458e+05,1.1458e+05,1.1458e+05,1.1458e+05,1.1458e+05
4328,1.1459e+05,1.146e+05,1.1459e+05,1.1459e+05,1.1459e+05
4329,1.1463e+05,1.1463e+05,1.1463e+05,1.1463e+05,1.1463e+05
4330,1.1465e+05,1.1466e+05,1.1466e+05,1.1466e+05,1.1466e+05
4331,1.1469e+05,1.147e+05,1.1469e+05,1.1469e+05,1.1469e+05
4332,1.147e+05,1.1471e+05,1.147e+05,1.147e+05,1.147e+05
4333,1.1472e+05,1.1473e+05,1.1472e+05,1.1472e+05,1.1472e+05
4334,1.1478e+05,1.1478e+05,1.1478e+05,1.1478e+05,1.1478e+05
4335,1.1483e+05,1.1483e+05,1.1483e+05,1.1483e+05,1.1483e+05
4336,1.1484e+05,1.1484e+05,1.1484e+05,1.1484e+05,1.1484e+05
4337,1.1488e+05,1.1489e+05,1.1488e+05,1.1488e+05,1.1488e+05
4338,1.1492e+05,1.1493e+05,1.1492e+05,1.1492e+05,1.1492e+05
4339,1.1497e+05,1.1497e+05,1.1497e+05,1.1497e+05,1.1497e+05
4340,1.1498e+05,1.1498e+05,1.1498e+05,1.1498e+05,1.1498e+05
4341,1.15e+05,1.15e+05,1.15e+05,1.15e+05,1.15e+05
4342,1.151e+05,1.151e+05,1.151e+05,1.151e+05,1.151e+05
4343,1.1512e+05,1.1512e+05,1.1512e+05,1.1512e+05,1.1512e+05
4344,1.1513e+05,1.1514e+05,1.1513e+05,1.1513e+05,1.1513e+05
4345,1.1516e+05,1.1516e+05,1.1516e+05,1.1516e+05,1.1516e+05
4346,1.1521e+05,1.1521e+05,1.1521e+05,1.1521e+05,1.1521e+05
4347,1.1523e+05,1.1524e+05,1.1523e+05,1.1523e+05,1.1523e+05
4348,1.1527e+05,1.1527e+05,1.1527e+05,1.1527e+05,1.1527e+05
4349,1.1529e+05,1.1529e+05,1.1529e+05,1.1529e+05,1.1529e+05
4350,1.1537e+05,1.1538e+05,1.1537e+05,1.1537e+05,1.1537e+05
4351,1.1539e+05,1.1539e+05,1.1539e+05,1.1539e+05,1.1539e+05
4352,1.1541e+05,1.1541e+05,1.1541e+05,1.1541e+05,1.1541e+05
4353,1.1546e+05,1.1546e+05,1.1546e+05,1.1546e+05,1.1546e+05
4354,1.1551e+05,1.1551e+05,1.1551e+05,1.1551e+05,1.1551e+05
4355,1.1553e+05,1.1554e+05,1.1553e+05,1.1553e+05,1.1553e+05
4356,1.1558e+05,1.1558e+05,1.1558e+05,1.1558e+05,1.1558e+05
4357,1.156e+05,1.156e+05,1.156e+05,1.156e+05,1.156e+05
4358,1.1565e+05,1.1566e+05,1.1566e+05,1.1565e+05,1.1565e+05
4359,1.157e+05,1.1571e+05,1.157e+05,1.157e+05,1.157e+05
4360,1.1574e+05,1.1574e+05,1.1574e+05,1.1574e+05,1.1574e+05
4361,1.1578e+05,1.1578e+05,1.1578e+05,1.1578e+05,1.1578e+05
4362,1.1585e+05,1.1585e+05,1.1585e+05,1.1585e+05,1.1585e+05
4363,1.1586e+05,1.1586e+05,1.1586e+05,1.1586e+05,1.1586e+05
4364,1.1589e+05,1.159e+05,1.1589e+05,1.1589e+05,1.1589e+05
4365,1.1592e+05,1.1593e+05,1.1592e+05,1.1592e+05,1.1592e+05
4366,1.1593e+05,1.1593e+05,1.1593e+05,1.1593e+05,1.1593e+05
4367,1.1599e+05,1.1599e+05,1.1599e+05,1.1599e+05,1.1599e+05
4368,1.1603e+05,1.1604e+05,1.1603e+05,1.1603e+05,1.1603e+05
4369,1.1608e+05,1.1609e+05,1.1608e+05,1.1608e+05,1.1608e+05
4370,1.1611e+05,1.1612e+05,1.1611e+05,1.1611e+05,1.1611e+05
4371,1.1614e+05,1.1614e+05,1.1614e+05,1.1614e+05,1.1614e+05
4372,1.1616e+05,1.1616e+05,1.1616e+05,1.1616e+05,1.1616e+05
4373,1.1621e+05,1.1621e+05,1.1621e+05,1.1621e+05,1.1621e+05
4374,1.1623e+05,1.1624e+05,1.1623e+05,1.1623e+05,1.1623e+05
4375,1.1628e+05,1.1628e+05,1.1628e+05,1.1628e+05,1.1628e+05
4376,1.163e+05,1.1631e+05,1.1631e+05,1.163e+05,1.163e+05
4377,1.1636e+05,1.1636e+05,1.1636e+05,1.1636e+05,1.1636e+05
4378,1.1644e+05,1.1645e+05,1.1645e+05,1.1644e+05,1.1644e+05
4379,1.1646e+05,1.1646e+05,1.1646e+05,1.1646e+05,1.1646e+05
4380,1.1647e+05,1.1647e+05,1.1647e+05,1.1647e+05,1.1647e+05
4381,1.1652e+05,1.1652e+05,1.1652e+05,1.1652e+05,1.1652e+05
4382,1.1655e+05,1.1655e+05,1.1655e+05,1.1655e+05,1.1655e+05
4383,1.1656e+05,1.1657e+05,1.1657e+05,1.1656e+05,1.1656e+05
4384,1.1663e+05,1.1664e+05,1.1664e+05,1.1663e+05,1.1663e+05
4385,1.1667e+05,1.1667e+05,1.1667e+05,1.1667e+05,1.1667e+05
4386,1.1673e+05,1.1674e+05,1.1673e+05,1.1673e+05,1.1673e+05
4387,1.168e+05,1.1681e+05,1.168e+05,1.168e+05,1.168e+05
4388,1.1681e+05,1.1682e+05,1.1681e+05,1.1681e+05,1.1681e+05
4389,1.1687e+05,1.1687e+05,1.1687e+05,1.1687e+05,1.1687e+05
4390,1.169e+05,1.1691e+05,1.169e+05,1.169e+05,1.169e+05
4391,1.1697e+05,1.1697e+05,1.1697e+05,1.1697e+05,1.1697e+05
4392,1.1698e+05,1.1699e+05,1.1698e+05,1.1698e+05,1.1698e+05
4393,1.17e+05,1.17e+05,1.17e+05,1.17e+05,1.17e+05
4394,1.1705e+05,1.1705e+05,1.1705e+05,1.1705e+05,1.1705e+05
4395,1.1714e+05,1.1714e+05,1.1714e+05,1.1714e+05,1.1714e+05
4396,1.1716e+05,1.1717e+05,1.1716e+05,1.1716e+05,1.1716e+05
4397,1.172e+05,1.172e+05,1.172e+05,1.172e+05,1.172e+05
4398,1.1725e+05,1.1725e+05,1.1725e+05,1.1725e+05,1.1725e+05
4399,1.1728e+05,1.1728e+05,1.1728e+05,1.1728e+05,1.1728e+05
4400,1.1728e+05,1.1729e+05,1.1728e+05,1.1728e+05,1.1728e+05
4401,1.1733e+05,1.1733e+05,1.1733e+05,1.1733e+05,1.1733e+05
4402,1.1737e+05,1.1737e+05,1.1737e+05,1.1737e+05,1.1737e+05
4403,1.1743e+05,1.1743e+05,1.1743e+05,1.1743e+05,1.1743e+05
4404,1.1743e+05,1.1744e+05,1.1743e+05,1.1743e+05,1.1743e+05
4405,1.1751e+05,1.1752e+05,1.1752e+05,1.1752e+05,1.1751e+05
4406,1.1757e+05,1.1757e+05,1.1757e+05,1.1757e+05,1.1757e+05
4407,1.1759e+05,1.176e+05,1.1759e+05,1.1759e+05,1.1759e+05
4408,1.1762e+05,1.1762e+05,1.1762e+05,1.1762e+05,1.1762e+05
4409,1.1766e+05,1.1767e+05,1.1766e+05,1.1766e+05,1.1766e+05
4410,1.1775e+05,1.1775e+05,1.1775e+05,1.1775e+05,1.1775e+05
4411,1.1776e+05,1.1776e+05,1.1776e+05,1.1776e+05,1.1776e+05
4412,1.1779e+05,1.178e+05,1.1779e+05,1.1779e+05,1.1779e+05
4413,1.1787e+05,1.1787e+05,1.1787e+05,1.1787e+05,1.1787e+05
4414,1.1793e+05,1.1793e+05,1.1793e+05,1.1793e+05,1.1793e+05
4415,1.1798e+05,1.1798e+05,1.1798e+05,1.1798e+05,1.1798e+05
4416,1.18e+05,1.1801e+05,1.18e+05,1.18e+05,1.18e+05
4417,1.1803e+05,1.1804e+05,1.1804e+05,1.1804e+05,1.1803e+05
4418,1.1813e+05,1.1813e+05,1.1813e+05,1.1813e+05,1.1813e+05
4419,1.1814e+05,1.1814e+05,1.1814e+05,1.1814e+05,1.1814e+05
4420,1.1815e+05,1.1815e+05,1.1815e+05,1.1815e+05,1.1815e+05
4421,1.182e+05,1.182e+05,1.182e+05,1.182e+05,1.182e+05
4422,1.1824e+05,1.1824e+05,1.1824e+05,1.1824e+05,1.1824e+05
4423,1.1825e+05,1.1825e+05,1.1825e+05,1.1825e+05,1.1825e+05
4424,1.1831e+05,1.1831e+05,1.1831e+05,1.1831e+05,1.1831e+05
4425,1.1843e+05,1.1844e+05,1.1844e+05,1.1844e+05,1.1843e+05
4426,1.1846e+05,1.1847e+05,1.1846e+05,1.1846e+05,1.1846e+05
4427,1.1849e+05,1.185e+05,1.1849e+05,1.1849e+05,1.1849e+05
4428,1.1851e+05,1.1851e+05,1.1851e+05,1.1851e+05,1.1851e+05
4429,1.1854e+05,1.1855e+05,1.1854e+05,1.1854e+05,1.1854e+05
4430,1.1859e+05,1.1859e+05,1.1859e+05,1.1859e+05,1.1859e+05
4431,1.186e+05,1.1861e+05,1.186e+05,1.186e+05,1.186e+05
4432,1.1864e+05,1.1864e+05,1.1864e+05,1.1864e+05,1.1864e+05
4433,1.187e+05,1.187e+05,1.187e+05,1.187e+05,1.187e+05
4434,1.1871e+05,1.1871e+05,1.1871e+05,1.1871e+05,1.1871e+05
4435,1.1874e+05,1.1874e+05,1.1874e+05,1.1874e+05,1.1874e+05
4436,1.1878e+05,1.1878e+05,1.1878e+05,1.1878e+05,1.1878e+05
4437,1.188e+05,1.188e+05,1.188e+05,1.188e+05,1.188e+05
4438,1.1885e+05,1.1885e+05,1.1885e+05,1.1885e+05,1.1885e+05
4439,1.1889e+05,1.189e+05,1.1889e+05,1.1889e+05,1.1889e+05
4440,1.1895e+05,1.1895e+05,1.1895e+05,1.1895e+05,1.1895e+05
4441,1.1898e+05,1.1898e+05,1.1898e+05,1.1898e+05,1.1898e+05
4442,1.19e+05,1.19e+05,1.19e+05,1.19e+05,1.19e+05
4443,1.1901e+05,1.1902e+05,1.1901e+05,1.1901e+05,1.1901e+05
4444,1.1903e+05,1.1903e+05,1.1903e+05,1.1903e+05,1.1903e+05
4445,1.1906e+05,1.1906e+05,1.1906e+05,1.1906e+05,1.1906e+05
4446,1.1912e+05,1.1912e+05,1.1912e+05,1.1912e+05,1.1912e+05
4447,1.1915e+05,1.1916e+05,1.1915e+05,1.1915e+05,1.1915e+05
4448,1.1917e+05,1.1918e+05,1.1917e+05,1.1917e+05,1.1917e+05
4449,1.1921e+05,1.1922e+05,1.1922e+05,1.1921e+05,1.1921e+05
4450,1.1926e+05,1.1926e+05,1.1926e+05,1.1926e+05,1.1926e+05
4451,1.1931e+05,1.1932e+05,1.1931e+05,1.1931e+05,1.1931e+05
4452,1.1933e+05,1.1933e+05,1.1933e+05,1.1933e+05,1.1933e+05
4453,1.1935e+05,1.1935e+05,1.1935e+05,1.1935e+05,1.1935e+05
4454,1.1939e+05,1.194e+05,1.194e+05,1.1939e+05,1.1939e+05
4455,1.1942e+05,1.1942e+05,1.1942e+05,1.1942e+05,1.1942e+05
4456,1.1942e+05,1.1942e+05,1.1942e+05,1.1942e+05,1.1942e+05
4457,1.1947e+05,1.1947e+05,1.1947e+05,1.1947e+05,1.1947e+05
4458,1.1949e+05,1.1949e+05,1.1949e+05,1.1949e+05,1.1949e+05
4459,1.1956e+05,1.1957e+05,1.1956e+05,1.1956e+05,1.1956e+05
4460,1.1958e+05,1.1958e+05,1.1958e+05,1.1958e+05,1.1958e+05
4461,1.1962e+05,1.1962e+05,1.1962e+05,1.1962e+05,1.1962e+05
4462,1.1964e+05,1.1964e+05,1.1964e+05,1.1964e+05,1.1964e+05
4463,1.1968e+05,1.1969e+05,1.1969e+05,1.1968e+05,1.1968e+05
4464,1.1972e+05,1.1972e+05,1.1972e+05,1.1972e+05,1.1972e+05
4465,1.1975e+05,1.1975e+05,1.1975e+05,1.1975e+05,1.1975e+05
4466,1.198e+05,1.1981e+05,1.198e+05,1.198e+05,1.198e+05
4467,1.1981e+05,1.1982e+05,1.1981e+05,1.1981e+05,1.1981e+05
4468,1.1986e+05,1.1986e+05,1.1986e+05,1.1986e+05,1.1986e+05
4469,1.1987e+05,1.1988e+05,1.1987e+05,1.1987e+05,1.1987e+05
4470,1.1991e+05,1.1992e+05,1.1991e+05,1.1991e+05,1.1991e+05
4471,1.2001e+05,1.2001e+05,1.2001e+05,1.2001e+05,1.2001e+05
4472,1.2003e+05,1.2003e+05,1.2003e+05,1.2003e+05,1.2003e+05
4473,1.2006e+05,1.2007e+05,1.2006e+05,1.2006e+05,1.2006e+05
4474,1.2012e+05,1.2013e+05,1.2012e+05,1.2012e+05,1.2012e+05
4475,1.2014e+05,1.2015e+05,1.2014e+05,1.2014e+05,1.2014e+05
4476,1.2016e+05,1.2016e+05,1.2016e+05,1.2016e+05,1.2016e+05
4477,1.2019e+05,1.202e+05,1.2019e+05,1.2019e+05,1.2019e+05
4478,1.2024e+05,1.2025e+05,1.2025e+05,1.2024e+05,1.2024e+05
4479,1.2026e+05,1.2026e+05,1.2026e+05,1.2026e+05,1.2026e+05
4480,1.203e+05,1.2031e+05,1.203e+05,1.203e+05,1.203e+05
4481,1.2033e+05,1.2033e+05,1.2033e+05,1.2033e+05,1.2033e+05
4482,1.2041e+05,1.2041e+05,1.2041e+05,1.2041e+05,1.2041e+05
4483,1.2045e+05,1.2045e+05,1.2045e+05,1.2045e+05,1.2045e+05
4484,1.205e+05,1.2051e+05,1.205e+05,1.205e+05,1.205e+05
4485,1.2055e+05,1.2056e+05,1.2055e+05,1.2055e+05,1.2055e+05
4486,1.2059e+05,1.2059e+05,1.2059e+05,1.2059e+05,1.2059e+05
4487,1.2061e+05,1.2062e+05,1.2061e+05,1.2061e+05,1.2061e+05
4488,1.2065e+05,1.2065e+05,1.2065e+05,1.2065e+05,1.2065e+05
4489,1.2067e+05,1.2068e+05,1.2067e+05,1.2067e+05,1.2067e+05
4490,1.2072e+05,1.2072e+05,1.2072e+05,1.2072e+05,1.2072e+05
4491,1.2074e+05,1.2075e+05,1.2074e+05,1.2074e+05,1.2074e+05
4492,1.208e+05,1.208e+05,1.208e+05,1.208e+05,1.208e+05
4493,1.2083e+05,1.2083e+05,1.2083e+05,1.2083e+05,1.2083e+05
4494,1.2089e+05,1.2089e+05,1.2089e+05,1.2089e+05,1.2089e+05
4495,1.2092e+05,1.2092e+05,1.2092e+05,1.2092e+05,1.2092e+05
4496,1.21e+05,1.21e+05,1.21e+05,1.21e+05,1.21e+05
4497,1.2103e+05,1.2103e+05,1.2103e+05,1.2103e+05,1.2103e+05
4498,1.2107e+05,1.2108e+05,1.2107e+05,1.2107e+05,1.2107e+05
4499,1.2111e+05,1.2111e+05,1.2111e+05,1.2111e+05,1.2111e+05
4500,1.2116e+05,1.2116e+05,1.2116e+05,1.2116e+05,1.2116e+05
4501,1.2117e+05,1.2117e+05,1.2117e+05,1.2117e+05,1.2117e+05
4502,1.212e+05,1.2121e+05,1.212e+05,1.212e+05,1.212e+05
4503,1.2127e+05,1.2128e+05,1.2127e+05,1.2127e+05,1.2127e+05
4504,1.2133e+05,1.2133e+05,1.2133e+05,1.2133e+05,1.2133e+05
4505,1.2134e+05,1.2135e+05,1.2135e+05,1.2134e+05,1.2134e+05
4506,1.2138e+05,1.2139e+05,1.2138e+05,1.2138e+05,1.2138e+05
4507,1.2141e+05,1.2142e+05,1.2141e+05,1.2141e+05,1.2141e+05
4508,1.2142e+05,1.2142e+05,1.2142e+05,1.2142e+05,1.2142e+05
4509,1.2147e+05,1.2148e+05,1.2147e+05,1.2147e+05,1.2147e+05
4510,1.2154e+05,1.2155e+05,1.2154e+05,1.2154e+05,1.2154e+05
4511,1.2156e+05,1.2156e+05,1.2156e+05,1.2156e+05,1.2156e+05
4512,1.2163e+05,1.2163e+05,1.2163e+05,1.2163e+05,1.2163e+05
4513,1.2167e+05,1.2167e+05,1.2167e+05,1.2167e+05,1.2167e+05
4514,1.2173e+05,1.2174e+05,1.2173e+05,1.2173e+05,1.2173e+05
4515,1.2179e+05,1.218e+05,1.2179e+05,1.2179e+05,1.2179e+05
4516,1.2182e+05,1.2182e+05,1.2182e+05,1.2182e+05,1.2182e+05
4517,1.219e+05,1.219e+05,1.219e+05,1.219e+05,1.219e+05
4518,1.2194e+05,1.2195e+05,1.2194e+05,1.2194e+05,1.2194e+05
4519,1.2196e+05,1.2196e+05,1.2196e+05,1.2196e+05,1.2196e+05
4520,1.22e+05,1.22e+05,1.22e+05,1.22e+05,1.22e+05
4521,1.2202e+05,1.2203e+05,1.2203e+05,1.2202e+05,1.2202e+05
4522,1.2208e+05,1.2208e+05,1.2208e+05,1.2208e+05,1.2208e+05
4523,1.2212e+05,1.2212e+05,1.2212e+05,1.2212e+05,1.2212e+05
4524,1.2214e+05,1.2214e+05,1.2214e+05,1.2214e+05,1.2214e+05
4525,1.2224e+05,1.2224e+05,1.2224e+05,1.2224e+05,1.2224e+05
4526,1.2225e+05,1.2225e+05,1.2225e+05,1.2225e+05,1.2225e+05
4527,1.2231e+05,1.2231e+05,1.2231e+05,1.2231e+05,1.2231e+05
4528,1.2236e+05,1.2236e+05,1.2236e+05,1.2236e+05,1.2236e+05
4529,1.2238e+05,1.2238e+05,1.2238e+05,1.2238e+05,1.2238e+05
4530,1.2239e+05,1.224e+05,1.2239e+05,1.2239e+05,1.2239e+05
4531,1.2245e+05,1.2245e+05,1.2245e+05,1.2245e+05,1.2245e+05
4532,1.225e+05,1.2251e+05,1.2251e+05,1.225e+05,1.225e+05
4533,1.2255e+05,1.2255e+05,1.2255e+05,1.2255e+05,1.2255e+05
4534,1.2256e+05,1.2256e+05,1.2256e+05,1.2256e+05,1.2256e+05
4535,1.2261e+05,1.2262e+05,1.2261e+05,1.2261e+05,1.2261e+05
4536,1.2263e+05,1.2264e+05,1.2264e+05,1.2263e+05,1.2263e+05
4537,1.2269e+05,1.227e+05,1.227e+05,1.2269e+05,1.2269e+05
4538,1.2275e+05,1.2276e+05,1.2275e+05,1.2275e+05,1.2275e+05
4539,1.2278e+05,1.2278e+05,1.2278e+05,1.2278e+05,1.2278e+05
4540,1.2278e+05,1.2279e+05,1.2278e+05,1.2278e+05,1.2278e+05
4541,1.2284e+05,1.2284e+05,1.2284e+05,1.2284e+05,1.2284e+05
4542,1.229e+05,1.229e+05,1.229e+05,1.229e+05,1.229e+05
4543,1.2296e+05,1.2297e+05,1.2297e+05,1.2296e+05,1.2296e+05
4544,1.2302e+05,1.2302e+05,1.2302e+05,1.2302e+05,1.2302e+05
4545,1.2303e+05,1.2304e+05,1.2303e+05,1.2303e+05,1.2303e+05
4546,1.2305e+05,1.2305e+05,1.2305e+05,1.2305e+05,1.2305e+05
4547,1.2314e+05,1.2314e+05,1.2314e+05,1.2314e+05,1.2314e+05
4548,1.2317e+05,1.2318e+05,1.2318e+05,1.2317e+05,1.2317e+05
4549,1.2318e+05,1.2318e+05,1.2318e+05,1.2318e+05,1.2318e+05
4550,1.2324e+05,1.2324e+05,1.2324e+05,1.2324e+05,1.2324e+05
4551,1.233e+05,1.233e+05,1.233e+05,1.233e+05,1.233e+05
4552,1.2333e+05,1.2333e+05,1.2333e+05,1.2333e+05,1.2333e+05
4553,1.2336e+05,1.2336e+05,1.2336e+05,1.2336e+05,1.2336e+05
4554,1.234e+05,1.2341e+05,1.234e+05,1.234e+05,1.234e+05
4555,1.2346e+05,1.2347e+05,1.2346e+05,1.2346e+05,1.2346e+05
4556,1.2348e+05,1.2349e+05,1.2348e+05,1.2348e+05,1.2348e+05
4557,1.2352e+05,1.2352e+05,1.2352e+05,1.2352e+05,1.2352e+05
4558,1.2356e+05,1.2357e+05,1.2357e+05,1.2357e+05,1.2357e+05
4559,1.236e+05,1.236e+05,1.236e+05,1.236e+05,1.236e+05
4560,1.2365e+05,1.2365e+05,1.2365e+05,1.2365e+05,1.2365e+05
4561,1.2368e+05,1.2368e+05,1.2368e+05,1.2368e+05,1.2368e+05
4562,1.2373e+05,1.2373e+05,1.2373e+05,1.2373e+05,1.2373e+05
4563,1.2374e+05,1.2375e+05,1.2374e+05,1.2374e+05,1.2374e+05
4564,1.2377e+05,1.2378e+05,1.2377e+05,1.2377e+05,1.2377e+05
4565,1.2382e+05,1.2382e+05,1.2382e+05,1.2382e+05,1.2382e+05
4566,1.2383e+05,1.2383e+05,1.2383e+05,1.2383e+05,1.2383e+05
4567,1.2388e+05,1.2388e+05,1.2388e+05,1.2388e+05,1.2388e+05
4568,1.2393e+05,1.2393e+05,1.2393e+05,1.2393e+05,1.2393e+05
4569,1.2393e+05,1.2394e+05,1.2394e+05,1.2394e+05,1.2393e+05
4570,1.2397e+05,1.2398e+05,1.2398e+05,1.2398e+05,1.2398e+05
4571,1.2407e+05,1.2408e+05,1.2408e+05,1.2408e+05,1.2407e+05
4572,1.2411e+05,1.2411e+05,1.2411e+05,1.2411e+05,1.2411e+05
4573,1.2411e+05,1.2412e+05,1.2411e+05,1.2411e+05,1.2411e+05
4574,1.2414e+05,1.2414e+05,1.2414e+05,1.2414e+05,1.2414e+05
4575,1.2416e+05,1.2416e+05,1.2416e+05,1.2416e+05,1.2416e+05
4576,1.2418e+05,1.2418e+05,1.2418e+05,1.2418e+05,1.2418e+05
4577,1.2422e+05,1.2422e+05,1.2422e+05,1.2422e+05,1.2422e+05
4578,1.2424e+05,1.2425e+05,1.2424e+05,1.2424e+05,1.2424e+05
4579,1.2429e+05,1.2429e+05,1.2429e+05,1.2429e+05,1.2429e+05
4580,1.2431e+05,1.2432e+05,1.2431e+05,1.2431e+05,1.2431e+05
4581,1.2437e+05,1.2437e+05,1.2437e+05,1.2437e+05,1.2437e+05
4582,1.2441e+05,1.2442e+05,1.2441e+05,1.2441e+05,1.2441e+05
4583,1.2444e+05,1.2444e+05,1.2444e+05,1.2444e+05,1.2444e+05
4584,1.2451e+05,1.2451e+05,1.2451e+05,1.2451e+05,1.2451e+05
4585,1.2451e+05,1.2452e+05,1.2451e+05,1.2451e+05,1.2451e+05
4586,1.2455e+05,1.2455e+05,1.2455e+05,1.2455e+05,1.2455e+05
4587,1.246e+05,1.246e+05,1.246e+05,1.246e+05,1.246e+05
4588,1.2464e+05,1.2465e+05,1.2464e+05,1.2464e+05,1.2464e+05
4589,1.2466e+05,1.2466e+05,1.2466e+05,1.2466e+05,1.2466e+05
4590,1.247e+05,1.247e+05,1.247e+05,1.247e+05,1.247e+05
4591,1.2472e+05,1.2473e+05,1.2472e+05,1.2472e+05,1.2472e+05
4592,1.2477e+05,1.2478e+05,1.2477e+05,1.2477e+05,1.2477e+05
4593,1.2481e+05,1.2481e+05,1.2481e+05,1.2481e+05,1.2481e+05
4594,1.2483e+05,1.2484e+05,1.2483e+05,1.2483e+05,1.2483e+05
4595,1.2486e+05,1.2486e+05,1.2486e+05,1.2486e+05,1.2486e+05
4596,1.2493e+05,1.2494e+05,1.2493e+05,1.2493e+05,1.2493e+05
4597,1.2499e+05,1.25e+05,1.25e+05,1.2499e+05,1.2499e+05
4598,1.2503e+05,1.2504e+05,1.2503e+05,1.2503e+05,1.2503e+05
4599,1.2508e+05,1.2508e+05,1.2508e+05,1.2508e+05,1.2508e+05
4600,1.251e+05,1.251e+05,1.251e+05,1.251e+05,1.251e+05
4601,1.2511e+05,1.2513e+05,1.2512e+05,1.2512e+05,1.2511e+05
4602,1.2517e+05,1.2518e+05,1.2517e+05,1.2517e+05,1.2517e+05
4603,1.2523e+05,1.2523e+05,1.2523e+05,1.2523e+05,1.2523e+05
4604,1.2528e+05,1.2528e+05,1.2528e+05,1.2528e+05,1.2528e+05
4605,1.2531e+05,1.2531e+05,1.2531e+05,1.2531e+05,1.2531e+05
4606,1.2533e+05,1.2533e+05,1.2533e+05,1.2533e+05,1.2533e+05
4607,1.2536e+05,1.2537e+05,1.2536e+05,1.2536e+05,1.2536e+05
4608,1.2542e+05,1.2542e+05,1.2542e+05,1.2542e+05,1.2542e+05
4609,1.2546e+05,1.2546e+05,1.2546e+05,1.2546e+05,1.2546e+05
4610,1.2549e+05,1.255e+05,1.2549e+05,1.2549e+05,1.2549e+05
4611,1.2555e+05,1.2555e+05,1.2555e+05,1.2555e+05,1.2555e+05
4612,1.2559e+05,1.2559e+05,1.2559e+05,1.2559e+05,1.2559e+05
4613,1.2562e+05,1.2563e+05,1.2563e+05,1.2562e+05,1.2562e+05
4614,1.2565e+05,1.2565e+05,1.2565e+05,1.2565e+05,1.2565e+05
4615,1.2568e+05,1.2569e+05,1.2569e+05,1.2568e+05,1.2568e+05
4616,1.2571e+05,1.2572e+05,1.2571e+05,1.2571e+05,1.2571e+05
4617,1.2577e+05,1.2578e+05,1.2577e+05,1.2577e+05,1.2577e+05
4618,1.2585e+05,1.2586e+05,1.2585e+05,1.2585e+05,1.2585e+05
4619,1.259e+05,1.259e+05,1.259e+05,1.259e+05,1.259e+05
4620,1.2593e+05,1.2593e+05,1.2593e+05,1.2593e+05,1.2593e+05
4621,1.2596e+05,1.2596e+05,1.2596e+05,1.2596e+05,1.2596e+05
4622,1.2596e+05,1.2597e+05,1.2597e+05,1.2596e+05,1.2596e+05
4623,1.2601e+05,1.2601e+05,1.2601e+05,1.2601e+05,1.2601e+05
4624,1.2605e+05,1.2605e+05,1.2605e+05,1.2605e+05,1.2605e+05
4625,1.2613e+05,1.2613e+05,1.2613e+05,1.2613e+05,1.2613e+05
4626,1.2616e+05,1.2616e+05,1.2616e+05,1.2616e+05,1.2616e+05
4627,1.2618e+05,1.2618e+05,1.2618e+05,1.2618e+05,1.2618e+05
4628,1.2623e+05,1.2624e+05,1.2623e+05,1.2623e+05,1.2623e+05
4629,1.2627e+05,1.2627e+05,1.2627e+05,1.2627e+05,1.2627e+05
4630,1.2634e+05,1.2635e+05,1.2634e+05,1.2634e+05,1.2634e+05
4631,1.2637e+05,1.2637e+05,1.2637e+05,1.2637e+05,1.2637e+05
4632,1.264e+05,1.2641e+05,1.264e+05,1.264e+05,1.264e+05
4633,1.2642e+05,1.2643e+05,1.2643e+05,1.2642e+05,1.2642e+05
4634,1.2653e+05,1.2653e+05,1.2653e+05,1.2653e+05,1.2653e+05
4635,1.2657e+05,1.2657e+05,1.2657e+05,1.2657e+05,1.2657e+05
4636,1.2658e+05,1.2659e+05,1.2658e+05,1.2658e+05,1.2658e+05
4637,1.2663e+05,1.2663e+05,1.2663e+05,1.2663e+05,1.2663e+05
4638,1.2664e+05,1.2665e+05,1.2664e+05,1.2664e+05,1.2664e+05
4639,1.2672e+05,1.2672e+05,1.2672e+05,1.2672e+05,1.2672e+05
4640,1.2676e+05,1.2677e+05,1.2677e+05,1.2677e+05,1.2677e+05
4641,1.2683e+05,1.2683e+05,1.2683e+05,1.2683e+05,1.2683e+05
4642,1.2687e+05,1.2688e+05,1.2688e+05,1.2687e+05,1.2687e+05
4643,1.2688e+05,1.2689e+05,1.2688e+05,1.2688e+05,1.2688e+05
4644,1.2697e+05,1.2697e+05,1.2697e+05,1.2697e+05,1.2697e+05
4645,1.2704e+05,1.2704e+05,1.2704e+05,1.2704e+05,1.2704e+05
4646,1.2706e+05,1.2706e+05,1.2706e+05,1.2706e+05,1.2706e+05
4647,1.2707e+05,1.2708e+05,1.2707e+05,1.2707e+05,1.2707e+05
4648,1.271e+05,1.2711e+05,1.271e+05,1.271e+05,1.271e+05
4649,1.2716e+05,1.2716e+05,1.2716e+05,1.2716e+05,1.2716e+05
4650,1.2723e+05,1.2723e+05,1.2723e+05,1.2723e+05,1.2723e+05
4651,1.2727e+05,1.2727e+05,1.2727e+05,1.2727e+05,1.2727e+05
4652,1.2732e+05,1.2732e+05,1.2732e+05,1.2732e+05,1.2732e+05
4653,1.2735e+05,1.2735e+05,1.2735e+05,1.2735e+05,1.2735e+05
4654,1.2742e+05,1.2743e+05,1.2742e+05,1.2742e+05,1.2742e+05
4655,1.275e+05,1.275e+05,1.275e+05,1.275e+05,1.275e+05
4656,1.2751e+05,1.2751e+05,1.2751e+05,1.2751e+05,1.2751e+05
4657,1.2754e+05,1.2755e+05,1.2754e+05,1.2754e+05,1.2754e+05
4658,1.2763e+05,1.2763e+05,1.2763e+05,1.2763e+05,1.2763e+05
4659,1.2766e+05,1.2766e+05,1.2766e+05,1.2766e+05,1.2766e+05
4660,1.2771e+05,1.2771e+05,1.2771e+05,1.2771e+05,1.2771e+05
4661,1.2771e+05,1.2772e+05,1.2771e+05,1.2771e+05,1.2771e+05
4662,1.2777e+05,1.2777e+05,1.2777e+05,1.2777e+05,1.2777e+05
4663,1.2781e+05,1.2781e+05,1.2781e+05,1.2781e+05,1.2781e+05
4664,1.2788e+05,1.2789e+05,1.2788e+05,1.2788e+05,1.2788e+05
4665,1.2792e+05,1.2792e+05,1.2792e+05,1.2792e+05,1.2792e+05
4666,1.2797e+05,1.2797e+05,1.2797e+05,1.2797e+05,1.2797e+05
4667,1.2799e+05,1.2799e+05,1.2799e+05,1.2799e+05,1.2799e+05
4668,1.2803e+05,1.2803e+05,1.2803e+05,1.2803e+05,1.2803e+05
4669,1.2805e+05,1.2805e+05,1.2805e+05,1.2805e+05,1.2805e+05
4670,1.2811e+05,1.2811e+05,1.2811e+05,1.2811e+05,1.2811e+05
4671,1.2813e+05,1.2813e+05,1.2813e+05,1.2813e+05,1.2813e+05
4672,1.2816e+05,1.2817e+05,1.2816e+05,1.2816e+05,1.2816e+05
4673,1.2821e+05,1.2821e+05,1.2821e+05,1.2821e+05,1.2821e+05
4674,1.2825e+05,1.2826e+05,1.2826e+05,1.2825e+05,1.2825e+05
4675,1.2828e+05,1.2829e+05,1.2829e+05,1.2829e+05,1.2829e+05
4676,1.2831e+05,1.2832e+05,1.2832e+05,1.2831e+05,1.2831e+05
4677,1.2833e+05,1.2834e+05,1.2834e+05,1.2834e+05,1.2833e+05
4678,1.2842e+05,1.2843e+05,1.2842e+05,1.2842e+05,1.2842e+05
4679,1.2844e+05,1.2844e+05,1.2844e+05,1.2844e+05,1.2844e+05
4680,1.2849e+05,1.285e+05,1.2849e+05,1.2849e+05,1.2849e+05
4681,1.2854e+05,1.2854e+05,1.2854e+05,1.2854e+05,1.2854e+05
4682,1.2858e+05,1.2859e+05,1.2858e+05,1.2858e+05,1.2858e+05
4683,1.2862e+05,1.2862e+05,1.2862e+05,1.2862e+05,1.2862e+05
4684,1.2867e+05,1.2867e+05,1.2867e+05,1.2867e+05,1.2867e+05
4685,1.2869e+05,1.287e+05,1.2869e+05,1.2869e+05,1.2869e+05
4686,1.2872e+05,1.2872e+05,1.2872e+05,1.2872e+05,1.2872e+05
4687,1.2874e+05,1.2874e+05,1.2874e+05,1.2874e+05,1.2874e+05
4688,1.2877e+05,1.2878e+05,1.2877e+05,1.2877e+05,1.2877e+05
4689,1.288e+05,1.288e+05,1.288e+05,1.288e+05,1.288e+05
4690,1.2884e+05,1.2884e+05,1.2884e+05,1.2884e+05,1.2884e+05
4691,1.2886e+05,1.2886e+05,1.2886e+05,1.2886e+05,1.2886e+05
4692,1.2893e+05,1.2893e+05,1.2893e+05,1.2893e+05,1.2893e+05
4693,1.2895e+05,1.2895e+05,1.2895e+05,1.2895e+05,1.2895e+05
4694,1.2903e+05,1.2903e+05,1.2903e+05,1.2903e+05,1.2903e+05
4695,1.2905e+05,1.2906e+05,1.2905e+05,1.2905e+05,1.2905e+05
4696,1.2909e+05,1.291e+05,1.2909e+05,1.2909e+05,1.2909e+05
4697,1.2911e+05,1.2912e+05,1.2911e+05,1.2911e+05,1.2911e+05
4698,1.2916e+05,1.2917e+05,1.2916e+05,1.2916e+05,1.2916e+05
4699,1.2917e+05,1.2918e+05,1.2917e+05,1.2917e+05,1.2917e+05
4700,1.2925e+05,1.2925e+05,1.2925e+05,1.2925e+05,1.2925e+05
4701,1.2926e+05,1.2926e+05,1.2926e+05,1.2926e+05,1.2926e+05
4702,1.2931e+05,1.2932e+05,1.2931e+05,1.2931e+05,1.2931e+05
4703,1.2937e+05,1.2938e+05,1.2938e+05,1.2937e+05,1.2937e+05
4704,1.2938e+05,1.2938e+05,1.2938e+05,1.2938e+05,1.2938e+05
4705,1.2941e+05,1.2941e+05,1.2941e+05,1.2941e+05,1.2941e+05
4706,1.2942e+05,1.2943e+05,1.2942e+05,1.2942e+05,1.2942e+05
4707,1.2949e+05,1.2949e+05,1.2949e+05,1.2949e+05,1.2949e+05
4708,1.295e+05,1.2951e+05,1.295e+05,1.295e+05,1.295e+05
4709,1.2956e+05,1.2957e+05,1.2956e+05,1.2956e+05,1.2956e+05
4710,1.2958e+05,1.2958e+05,1.2958e+05,1.2958e+05,1.2958e+05
4711,1.296e+05,1.2961e+05,1.296e+05,1.296e+05,1.296e+05
4712,1.2962e+05,1.2963e+05,1.2962e+05,1.2962e+05,1.2962e+05
4713,1.2966e+05,1.2966e+05,1.2966e+05,1.2966e+05,1.2966e+05
4714,1.2975e+05,1.2975e+05,1.2975e+05,1.2975e+05,1.2975e+05
4715,1.2977e+05,1.2977e+05,1.2977e+05,1.2977e+05,1.2977e+05
4716,1.2985e+05,1.2985e+05,1.2985e+05,1.2985e+05,1.2985e+05
4717,1.2988e+05,1.2989e+05,1.2988e+05,1.2988e+05,1.2988e+05
4718,1.2991e+05,1.2991e+05,1.2991e+05,1.2991e+05,1.2991e+05
4719,1.2996e+05,1.2996e+05,1.2996e+05,1.2996e+05,1.2996e+05
4720,1.3001e+05,1.3001e+05,1.3001e+05,1.3001e+05,1.3001e+05
4721,1.3001e+05,1.3001e+05,1.3001e+05,1.3001e+05,1.3001e+05
4722,1.3007e+05,1.3007e+05,1.3007e+05,1.3007e+05,1.3007e+05
4723,1.3013e+05,1.3013e+05,1.3013e+05,1.3013e+05,1.3013e+05
4724,1.3014e+05,1.3015e+05,1.3014e+05,1.3014e+05,1.3014e+05
4725,1.3018e+05,1.3018e+05,1.3018e+05,1.3018e+05,1.3018e+05
4726,1.3021e+05,1.3022e+05,1.3022e+05,1.3021e+05,1.3021e+05
4727,1.3025e+05,1.3025e+05,1.3025e+05,1.3025e+05,1.3025e+05
4728,1.3026e+05,1.3026e+05,1.3026e+05,1.3026e+05,1.3026e+05
4729,1.3029e+05,1.303e+05,1.303e+05,1.3029e+05,1.3029e+05
4730,1.3041e+05,1.3042e+05,1.3041e+05,1.3041e+05,1.3041e+05
4731,1.3044e+05,1.3044e+05,1.3044e+05,1.3044e+05,1.3044e+05
4732,1.3046e+05,1.3047e+05,1.3046e+05,1.3046e+05,1.3046e+05
4733,1.3054e+05,1.3055e+05,1.3054e+05,1.3054e+05,1.3054e+05
4734,1.3058e+05,1.3059e+05,1.3058e+05,1.3058e+05,1.3058e+05
4735,1.3065e+05,1.3065e+05,1.3065e+05,1.3065e+05,1.3065e+05
4736,1.3068e+05,1.3069e+05,1.3068e+05,1.3068e+05,1.3068e+05
4737,1.3076e+05,1.3077e+05,1.3077e+05,1.3077e+05,1.3076e+05
4738,1.3081e+05,1.3081e+05,1.3081e+05,1.3081e+05,1.3081e+05
4739,1.3083e+05,1.3083e+05,1.3083e+05,1.3083e+05,1.3083e+05
4740,1.3086e+05,1.3087e+05,1.3086e+05,1.3086e+05,1.3086e+05
4741,1.3087e+05,1.3088e+05,1.3087e+05,1.3087e+05,1.3087e+05
4742,1.3092e+05,1.3092e+05,1.3092e+05,1.3092e+05,1.3092e+05
4743,1.3099e+05,1.3099e+05,1.3099e+05,1.3099e+05,1.3099e+05
4744,1.31e+05,1.3101e+05,1.3101e+05,1.3101e+05,1.3101e+05
4745,1.311e+05,1.3111e+05,1.311e+05,1.311e+05,1.311e+05
4746,1.3114e+05,1.3114e+05,1.3114e+05,1.3114e+05,1.3114e+05
4747,1.3116e+05,1.3116e+05,1.3116e+05,1.3116e+05,1.3116e+05
4748,1.3122e+05,1.3123e+05,1.3123e+05,1.3122e+05,1.3122e+05
4749,1.3124e+05,1.3124e+05,1.3124e+05,1.3124e+05,1.3124e+05
4750,1.3129e+05,1.313e+05,1.3129e+05,1.3129e+05,1.3129e+05
4751,1.3134e+05,1.3135e+05,1.3134e+05,1.3134e+05,1.3134e+05
4752,1.3139e+05,1.314e+05,1.3139e+05,1.3139e+05,1.3139e+05
4753,1.314e+05,1.314e+05,1.314e+05,1.314e+05,1.314e+05
4754,1.3144e+05,1.3144e+05,1.3144e+05,1.3144e+05,1.3144e+05
4755,1.315e+05,1.315e+05,1.315e+05,1.315e+05,1.315e+05
4756,1.3157e+05,1.3158e+05,1.3157e+05,1.3157e+05,1.3157e+05
4757,1.3158e+05,1.3158e+05,1.3158e+05,1.3158e+05,1.3158e+05
4758,1.3166e+05,1.3167e+05,1.3166e+05,1.3166e+05,1.3166e+05
4759,1.3174e+05,1.3174e+05,1.3174e+05,1.3174e+05,1.3174e+05
4760,1.3175e+05,1.3175e+05,1.3175e+05,1.3175e+05,1.3175e+05
4761,1.3175e+05,1.3176e+05,1.3175e+05,1.3175e+05,1.3175e+05
4762,1.3183e+05,1.3183e+05,1.3183e+05,1.3183e+05,1.3183e+05
4763,1.3187e+05,1.3187e+05,1.3187e+05,1.3187e+05,1.3187e+05
4764,1.3191e+05,1.3191e+05,1.3191e+05,1.3191e+05,1.3191e+05
4765,1.3195e+05,1.3195e+05,1.3195e+05,1.3195e+05,1.3195e+05
4766,1.3197e+05,1.3198e+05,1.3197e+05,1.3197e+05,1.3197e+05
4767,1.3203e+05,1.3204e+05,1.3203e+05,1.3203e+05,1.3203e+05
4768,1.3209e+05,1.3209e+05,1.3209e+05,1.3209e+05,1.3209e+05
4769,1.3211e+05,1.3212e+05,1.3211e+05,1.3211e+05,1.3211e+05
4770,1.3215e+05,1.3215e+05,1.3215e+05,1.3215e+05,1.3215e+05
4771,1.3223e+05,1.3223e+05,1.3223e+05,1.3223e+05,1.3223e+05
4772,1.3225e+05,1.3226e+05,1.3225e+05,1.3225e+05,1.3225e+05
4773,1.323e+05,1.3231e+05,1.323e+05,1.323e+05,1.323e+05
4774,1.3235e+05,1.3236e+05,1.3236e+05,1.3235e+05,1.3235e+05
4775,1.324e+05,1.3241e+05,1.3241e+05,1.3241e+05,1.3241e+05
4776,1.3246e+05,1.3246e+05,1.3246e+05,1.3246e+05,1.3246e+05
4777,1.3254e+05,1.3254e+05,1.3254e+05,1.3254e+05,1.3254e+05
4778,1.3256e+05,1.3256e+05,1.3256e+05,1.3256e+05,1.3256e+05
4779,1.3258e+05,1.3258e+05,1.3258e+05,1.3258e+05,1.3258e+05
4780,1.3261e+05,1.3262e+05,1.3262e+05,1.3261e+05,1.3261e+05
4781,1.3265e+05,1.3265e+05,1.3265e+05,1.3265e+05,1.3265e+05
4782,1.3275e+05,1.3276e+05,1.3275e+05,1.3275e+05,1.3275e+05
4783,1.3277e+05,1.3278e+05,1.3277e+05,1.3277e+05,1.3277e+05
4784,1.3283e+05,1.3283e+05,1.3283e+05,1.3283e+05,1.3283e+05
4785,1.3291e+05,1.3293e+05,1.3292e+05,1.3291e+05,1.3291e+05
4786,1.3294e+05,1.3295e+05,1.3294e+05,1.3294e+05,1.3294e+05
4787,1.3298e+05,1.3299e+05,1.3298e+05,1.3298e+05,1.3298e+05
4788,1.3303e+05,1.3303e+05,1.3303e+05,1.3303e+05,1.3303e+05
4789,1.3308e+05,1.3308e+05,1.3308e+05,1.3308e+05,1.3308e+05
4790,1.331e+05,1.3311e+05,1.3311e+05,1.331e+05,1.331e+05
4791,1.3315e+05,1.3315e+05,1.3315e+05,1.3315e+05,1.3315e+05
4792,1.3318e+05,1.3318e+05,1.3318e+05,1.3318e+05,1.3318e+05
4793,1.3322e+05,1.3322e+05,1.3322e+05,1.3322e+05,1.3322e+05
4794,1.3324e+05,1.3324e+05,1.3324e+05,1.3324e+05,1.3324e+05
4795,1.3327e+05,1.3327e+05,1.3327e+05,1.3327e+05,1.3327e+05
4796,1.3329e+05,1.3329e+05,1.3329e+05,1.3329e+05,1.3329e+05
4797,1.3337e+05,1.3337e+05,1.3337e+05,1.3337e+05,1.3337e+05
4798,1.3339e+05,1.334e+05,1.3339e+05,1.3339e+05,1.3339e+05
4799,1.3342e+05,1.3342e+05,1.3342e+05,1.3342e+05,1.3342e+05
4800,1.3346e+05,1.3346e+05,1.3346e+05,1.3346e+05,1.3346e+05
4801,1.3354e+05,1.3354e+05,1.3354e+05,1.3354e+05,1.3354e+05
4802,1.336e+05,1.336e+05,1.336e+05,1.336e+05,1.336e+05
4803,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05
4804,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05
4805,1.3366e+05,1.3366e+05,1.3366e+05,1.3366e+05,1.3366e+05
4806,1.3372e+05,1.3373e+05,1.3372e+05,1.3372e+05,1.3372e+05
4807,1.3375e+05,1.3375e+05,1.3375e+05,1.3375e+05,1.3375e+05
4808,1.3377e+05,1.3377e+05,1.3377e+05,1.3377e+05,1.3377e+05
4809,1.3382e+05,1.3382e+05,1.3382e+05,1.3382e+05,1.3382e+05
4810,1.3384e+05,1.3385e+05,1.3385e+05,1.3384e+05,1.3384e+05
4811,1.3397e+05,1.3397e+05,1.3397e+05,1.3397e+05,1.3397e+05
4812,1.3398e+05,1.3398e+05,1.3398e+05,1.3398e+05,1.3398e+05
4813,1.3402e+05,1.3403e+05,1.3403e+05,1.3402e+05,1.3402e+05
4814,1.3406e+05,1.3407e+05,1.3407e+05,1.3407e+05,1.3407e+05
4815,1.3409e+05,1.3409e+05,1.3409e+05,1.3409e+05,1.3409e+05
4816,1.3411e+05,1.3411e+05,1.3411e+05,1.3411e+05,1.3411e+05
4817,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05
4818,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05
4819,1.342e+05,1.342e+05,1.342e+05,1.342e+05,1.342e+05
4820,1.3426e+05,1.3426e+05,1.3426e+05,1.3426e+05,1.3426e+05
4821,1.343e+05,1.3431e+05,1.343e+05,1.343e+05,1.343e+05
4822,1.3434e+05,1.3434e+05,1.3434e+05,1.3434e+05,1.3434e+05
4823,1.344e+05,1.3441e+05,1.344e+05,1.344e+05,1.344e+05
4824,1.3442e+05,1.3443e+05,1.3442e+05,1.3442e+05,1.3442e+05
4825,1.3445e+05,1.3446e+05,1.3446e+05,1.3445e+05,1.3445e+05
4826,1.3454e+05,1.3454e+05,1.3454e+05,1.3454e+05,1.3454e+05
4827,1.3455e+05,1.3455e+05,1.3455e+05,1.3455e+05,1.3455e+05
4828,1.3457e+05,1.3458e+05,1.3457e+05,1.3457e+05,1.3457e+05
4829,1.3465e+05,1.3466e+05,1.3466e+05,1.3465e+05,1.3465e+05
4830,1.3469e+05,1.3469e+05,1.3469e+05,1.3469e+05,1.3469e+05
4831,1.3471e+05,1.3472e+05,1.3471e+05,1.3471e+05,1.3471e+05
4832,1.3474e+05,1.3474e+05,1.3474e+05,1.3474e+05,1.3474e+05
4833,1.3477e+05,1.3477e+05,1.3477e+05,1.3477e+05,1.3477e+05
4834,1.3481e+05,1.3481e+05,1.3481e+05,1.3481e+05,1.3481e+05
4835,1.3487e+05,1.3487e+05,1.3487e+05,1.3487e+05,1.3487e+05
4836,1.3489e+05,1.3489e+05,1.3489e+05,1.3489e+05,1.3489e+05
4837,1.3493e+05,1.3493e+05,1.3493e+05,1.3493e+05,1.3493e+05
4838,1.3497e+05,1.3498e+05,1.3497e+05,1.3497e+05,1.3497e+05
4839,1.3503e+05,1.3503e+05,1.3503e+05,1.3503e+05,1.3503e+05
4840,1.3506e+05,1.3506e+05,1.3506e+05,1.3506e+05,1.3506e+05
4841,1.3507e+05,1.3508e+05,1.3507e+05,1.3507e+05,1.3507e+05
4842,1.3514e+05,1.3514e+05,1.3514e+05,1.3514e+05,1.3514e+05
4843,1.3518e+05,1.3518e+05,1.3518e+05,1.3518e+05,1.3518e+05
4844,1.3524e+05,1.3524e+05,1.3524e+05,1.3524e+05,1.3524e+05
4845,1.3525e+05,1.3525e+05,1.3525e+05,1.3525e+05,1.3525e+05
4846,1.3527e+05,1.3527e+05,1.3527e+05,1.3527e+05,1.3527e+05
4847,1.353e+05,1.3531e+05,1.353e+05,1.353e+05,1.353e+05
4848,1.3538e+05,1.3538e+05,1.3538e+05,1.3538e+05,1.3538e+05
4849,1.354e+05,1.354e+05,1.354e+05,1.354e+05,1.354e+05
4850,1.3545e+05,1.3546e+05,1.3545e+05,1.3545e+05,1.3545e+05
4851,1.3549e+05,1.3549e+05,1.3549e+05,1.3549e+05,1.3549e+05
4852,1.3552e+05,1.3552e+05,1.3552e+05,1.3552e+05,1.3552e+05
4853,1.3559e+05,1.3559e+05,1.3559e+05,1.3559e+05,1.3559e+05
4854,1.356e+05,1.356e+05,1.356e+05,1.356e+05,1.356e+05
4855,1.3566e+05,1.3566e+05,1.3566e+05,1.3566e+05,1.3566e+05
4856,1.3571e+05,1.3572e+05,1.3571e+05,1.3571e+05,1.3571e+05
4857,1.3577e+05,1.3577e+05,1.3577e+05,1.3577e+05,1.3577e+05
4858,1.3582e+05,1.3582e+05,1.3582e+05,1.3582e+05,1.3582e+05
4859,1.3585e+05,1.3586e+05,1.3585e+05,1.3585e+05,1.3585e+05
4860,1.3592e+05,1.3592e+05,1.3592e+05,1.3592e+05,1.3592e+05
4861,1.3596e+05,1.3597e+05,1.3596e+05,1.3596e+05,1.3596e+05
4862,1.3602e+05,1.3603e+05,1.3603e+05,1.3603e+05,1.3602e+05
4863,1.3604e+05,1.3604e+05,1.3604e+05,1.3604e+05,1.3604e+05
4864,1.361e+05,1.3611e+05,1.361e+05,1.361e+05,1.361e+05
4865,1.3614e+05,1.3615e+05,1.3614e+05,1.3614e+05,1.3614e+05
4866,1.3614e+05,1.3615e+05,1.3614e+05,1.3614e+05,1.3614e+05
4867,1.3624e+05,1.3624e+05,1.3624e+05,1.3624e+05,1.3624e+05
4868,1.3627e+05,1.3627e+05,1.3627e+05,1.3627e+05,1.3627e+05
4869,1.3635e+05,1.3636e+05,1.3635e+05,1.3635e+05,1.3635e+05
4870,1.3638e+05,1.3638e+05,1.3638e+05,1.3638e+05,1.3638e+05
4871,1.3643e+05,1.3643e+05,1.3643e+05,1.3643e+05,1.3643e+05
4872,1.3646e+05,1.3647e+05,1.3646e+05,1.3646e+05,1.3646e+05
4873,1.3649e+05,1.365e+05,1.3649e+05,1.3649e+05,1.3649e+05
4874,1.3655e+05,1.3655e+05,1.3655e+05,1.3655e+05,1.3655e+05
4875,1.3659e+05,1.3659e+05,1.3659e+05,1.3659e+05,1.3659e+05
4876,1.3662e+05,1.3662e+05,1.3662e+05,1.3662e+05,1.3662e+05
4877,1.3669e+05,1.3669e+05,1.3669e+05,1.3669e+05,1.3669e+05
4878,1.3673e+05,1.3673e+05,1.3673e+05,1.3673e+05,1.3673e+05
4879,1.3677e+05,1.3678e+05,1.3677e+05,1.3677e+05,1.3677e+05
4880,1.3679e+05,1.368e+05,1.3679e+05,1.3679e+05,1.3679e+05
4881,1.3688e+05,1.3688e+05,1.3688e+05,1.3688e+05,1.3688e+05
4882,1.3693e+05,1.3694e+05,1.3693e+05,1.3693e+05,1.3693e+05
4883,1.3701e+05,1.3701e+05,1.3701e+05,1.3701e+05,1.3701e+05
4884,1.3705e+05,1.3706e+05,1.3705e+05,1.3705e+05,1.3705e+05
4885,1.3709e+05,1.371e+05,1.3709e+05,1.3709e+05,1.3709e+05
4886,1.3711e+05,1.3712e+05,1.3712e+05,1.3711e+05,1.3711e+05
4887,1.3715e+05,1.3715e+05,1.3715e+05,1.3715e+05,1.3715e+05
4888,1.3719e+05,1.3719e+05,1.3719e+05,1.3719e+05,1.3719e+05
4889,1.3725e+05,1.3726e+05,1.3725e+05,1.3725e+05,1.3725e+05
4890,1.3732e+05,1.3732e+05,1.3732e+05,1.3732e+05,1.3732e+05
4891,1.3739e+05,1.3739e+05,1.3739e+05,1.3739e+05,1.3739e+05
4892,1.3743e+05,1.3744e+05,1.3744e+05,1.3743e+05,1.3743e+05
4893,1.3745e+05,1.3745e+05,1.3745e+05,1.3745e+05,1.3745e+05
4894,1.3752e+05,1.3752e+05,1.3752e+05,1.3752e+05,1.3752e+05
4895,1.3754e+05,1.3754e+05,1.3754e+05,1.3754e+05,1.3754e+05
4896,1.3761e+05,1.3762e+05,1.3761e+05,1.3761e+05,1.3761e+05
4897,1.3769e+05,1.3769e+05,1.3769e+05,1.3769e+05,1.3769e+05
4898,1.3771e+05,1.3771e+05,1.3771e+05,1.3771e+05,1.3771e+05
4899,1.3776e+05,1.3776e+05,1.3776e+05,1.3776e+05,1.3776e+05
4900,1.3781e+05,1.3781e+05,1.3781e+05,1.3781e+05,1.3781e+05
4901,1.3787e+05,1.3787e+05,1.3787e+05,1.3787e+05,1.3787e+05
4902,1.3791e+05,1.3791e+05,1.3791e+05,1.3791e+05,1.3791e+05
4903,1.3793e+05,1.3794e+05,1.3793e+05,1.3793e+05,1.3793e+05
4904,1.3798e+05,1.3799e+05,1.3798e+05,1.3798e+05,1.3798e+05
4905,1.3804e+05,1.3805e+05,1.3804e+05,1.3804e+05,1.3804e+05
4906,1.3808e+05,1.3808e+05,1.3808e+05,1.3808e+05,1.3808e+05
4907,1.3811e+05,1.3812e+05,1.3811e+05,1.3811e+05,1.3811e+05
4908,1.3814e+05,1.3814e+05,1.3814e+05,1.3814e+05,1.3814e+05
4909,1.382e+05,1.382e+05,1.382e+05,1.382e+05,1.382e+05
4910,1.3825e+05,1.3825e+05,1.3825e+05,1.3825e+05,1.3825e+05
4911,1.3828e+05,1.3829e+05,1.3828e+05,1.3828e+05,1.3828e+05
4912,1.3831e+05,1.3832e+05,1.3831e+05,1.3831e+05,1.3831e+05
4913,1.3835e+05,1.3835e+05,1.3835e+05,1.3835e+05,1.3835e+05
4914,1.3841e+05,1.3841e+05,1.3841e+05,1.3841e+05,1.3841e+05
4915,1.3845e+05,1.3846e+05,1.3845e+05,1.3845e+05,1.3845e+05
4916,1.3848e+05,1.3848e+05,1.3848e+05,1.3848e+05,1.3848e+05
4917,1.3855e+05,1.3855e+05,1.3855e+05,1.3855e+05,1.3855e+05
4918,1.3859e+05,1.3859e+05,1.3859e+05,1.3859e+05,1.3859e+05
4919,1.3862e+05,1.3863e+05,1.3863e+05,1.3862e+05,1.3862e+05
4920,1.3865e+05,1.3865e+05,1.3865e+05,1.3865e+05,1.3865e+05
4921,1.3867e+05,1.3867e+05,1.3867e+05,1.3867e+05,1.3867e+05
4922,1.3871e+05,1.3871e+05,1.3871e+05,1.3871e+05,1.3871e+05
4923,1.3874e+05,1.3874e+05,1.3874e+05,1.3874e+05,1.3874e+05
4924,1.3878e+05,1.3878e+05,1.3878e+05,1.3878e+05,1.3878e+05
4925,1.3881e+05,1.3882e+05,1.3881e+05,1.3881e+05,1.3881e+05
4926,1.3886e+05,1.3886e+05,1.3886e+05,1.3886e+05,1.3886e+05
4927,1.3892e+05,1.3892e+05,1.3892e+05,1.3892e+05,1.3892e+05
4928,1.3894e+05,1.3894e+05,1.3894e+05,1.3894e+05,1.3894e+05
4929,1.3902e+05,1.3902e+05,1.3902e+05,1.3902e+05,1.3902e+05
4930,1.3907e+05,1.3907e+05,1.3907e+05,1.3907e+05,1.3907e+05
4931,1.3912e+05,1.3913e+05,1.3912e+05,1.3912e+05,1.3912e+05
4932,1.3914e+05,1.3914e+05,1.3914e+05,1.3914e+05,1.3914e+05
4933,1.3921e+05,1.3922e+05,1.3921e+05,1.3921e+05,1.3921e+05
4934,1.3922e+05,1.3923e+05,1.3922e+05,1.3922e+05,1.3922e+05
4935,1.3927e+05,1.3928e+05,1.3927e+05,1.3927e+05,1.3927e+05
4936,1.3929e+05,1.3929e+05,1.3929e+05,1.3929e+05,1.3929e+05
4937,1.3933e+05,1.3933e+05,1.3933e+05,1.3933e+05,1.3933e+05
4938,1.3934e+05,1.3934e+05,1.3934e+05,1.3934e+05,1.3934e+05
4939,1.3941e+05,1.3941e+05,1.3941e+05,1.3941e+05,1.3941e+05
4940,1.3943e+05,1.3944e+05,1.3943e+05,1.3943e+05,1.3943e+05
4941,1.3944e+05,1.3944e+05,1.3944e+05,1.3944e+05,1.3944e+05
4942,1.3952e+05,1.3952e+05,1.3952e+05,1.3952e+05,1.3952e+05
4943,1.3955e+05,1.3955e+05,1.3955e+05,1.3955e+05,1.3955e+05
4944,1.3961e+05,1.3961e+05,1.3961e+05,1.3961e+05,1.3961e+05
4945,1.3962e+05,1.3963e+05,1.3962e+05,1.3962e+05,1.3962e+05
4946,1.3967e+05,1.3967e+05,1.3967e+05,1.3967e+05,1.3967e+05
4947,1.3968e+05,1.3969e+05,1.3968e+05,1.3968e+05,1.3968e+05
4948,1.3976e+05,1.3976e+05,1.3976e+05,1.3976e+05,1.3976e+05
4949,1.3978e+05,1.3979e+05,1.3978e+05,1.3978e+05,1.3978e+05
4950,1.3983e+05,1.3984e+05,1.3983e+05,1.3983e+05,1.3983e+05
4951,1.3987e+05,1.3988e+05,1.3988e+05,1.3987e+05,1.3987e+05
4952,1.3996e+05,1.3997e+05,1.3996e+05,1.3996e+05,1.3996e+05
4953,1.3999e+05,1.4e+05,1.3999e+05,1.3999e+05,1.3999e+05
4954,1.4001e+05,1.4002e+05,1.4001e+05,1.4001e+05,1.4001e+05
4955,1.4004e+05,1.4004e+05,1.4004e+05,1.4004e+05,1.4004e+05
4956,1.4008e+05,1.4009e+05,1.4008e+05,1.4008e+05,1.4008e+05
4957,1.401e+05,1.4011e+05,1.401e+05,1.401e+05,1.401e+05
4958,1.4012e+05,1.4012e+05,1.4012e+05,1.4012e+05,1.4012e+05
4959,1.4019e+05,1.4019e+05,1.4019e+05,1.4019e+05,1.4019e+05
4960,1.4024e+05,1.4024e+05,1.4024e+05,1.4024e+05,1.4024e+05
4961,1.4026e+05,1.4026e+05,1.4026e+05,1.4026e+05,1.4026e+05
4962,1.4031e+05,1.4031e+05,1.4031e+05,1.4031e+05,1.4031e+05
4963,1.4036e+05,1.4037e+05,1.4036e+05,1.4036e+05,1.4036e+05
4964,1.4043e+05,1.4043e+05,1.4043e+05,1.4043e+05,1.4043e+05
4965,1.4048e+05,1.4048e+05,1.4048e+05,1.4048e+05,1.4048e+05
4966,1.4055e+05,1.4056e+05,1.4055e+05,1.4055e+05,1.4055e+05
4967,1.4061e+05,1.4061e+05,1.4061e+05,1.4061e+05,1.4061e+05
4968,1.4062e+05,1.4063e+05,1.4062e+05,1.4062e+05,1.4062e+05
4969,1.4066e+05,1.4067e+05,1.4066e+05,1.4066e+05,1.4066e+05
4970,1.4074e+05,1.4074e+05,1.4074e+05,1.4074e+05,1.4074e+05
4971,1.4076e+05,1.4076e+05,1.4076e+05,1.4076e+05,1.4076e+05
4972,1.4083e+05,1.4084e+05,1.4083e+05,1.4083e+05,1.4083e+05
4973,1.4084e+05,1.4085e+05,1.4084e+05,1.4084e+05,1.4084e+05
4974,1.4088e+05,1.4088e+05,1.4088e+05,1.4088e+05,1.4088e+05
4975,1.4094e+05,1.4094e+05,1.4094e+05,1.4094e+05,1.4094e+05
4976,1.4096e+05,1.4097e+05,1.4096e+05,1.4096e+05,1.4096e+05
4977,1.4099e+05,1.4099e+05,1.4099e+05,1.4099e+05,1.4099e+05
4978,1.4108e+05,1.4108e+05,1.4108e+05,1.4108e+05,1.4108e+05
4979,1.4115e+05,1.4115e+05,1.4115e+05,1.4115e+05,1.4115e+05
4980,1.4118e+05,1.4119e+05,1.4118e+05,1.4118e+05,1.4118e+05
4981,1.4121e+05,1.4122e+05,1.4121e+05,1.4121e+05,1.4121e+05
4982,1.4126e+05,1.4126e+05,1.4126e+05,1.4126e+05,1.4126e+05
4983,1.4129e+05,1.4129e+05,1.4129e+05,1.4129e+05,1.4129e+05
4984,1.4133e+05,1.4133e+05,1.4133e+05,1.4133e+05,1.4133e+05
4985,1.4135e+05,1.4135e+05,1.4135e+05,1.4135e+05,1.4135e+05
4986,1.415e+05,1.415e+05,1.415e+05,1.415e+05,1.415e+05
4987,1.4151e+05,1.4151e+05,1.4151e+05,1.4151e+05,1.4151e+05
4988,1.4155e+05,1.4155e+05,1.4155e+05,1.4155e+05,1.4155e+05
4989,1.4161e+05,1.4161e+05,1.4161e+05,1.4161e+05,1.4161e+05
4990,1.4164e+05,1.4164e+05,1.4164e+05,1.4164e+05,1.4164e+05
4991,1.4166e+05,1.4166e+05,1.4166e+05,1.4166e+05,1.4166e+05
4992,1.417e+05,1.417e+05,1.417e+05,1.417e+05,1.417e+05
4993,1.4173e+05,1.4173e+05,1.4173e+05,1.4173e+05,1.4173e+05
4994,1.4178e+05,1.4178e+05,1.4178e+05,1.4178e+05,1.4178e+05
4995,1.4185e+05,1.4185e+05,1.4185e+05,1.4185e+05,1.4185e+05
4996,1.4193e+05,1.4193e+05,1.4193e+05,1.4193e+05,1.4193e+05
4997,1.4197e+05,1.4198e+05,1.4197e+05,1.4197e+05,1.4197e+05
4998,1.4199e+05,1.42e+05,1.4199e+05,1.4199e+05,1.4199e+05
4999,1.4206e+05,1.4206e+05,1.4206e+05,1.4206e+05,1.4206e+05
5000,1.4214e+05,1.4215e+05,1.4214e+05,1.4214e+05,1.4214e+05
5001,1.4218e+05,1.4218e+05,1.4218e+05,1.4218e+05,1.4218e+05
5002,1.4219e+05,1.4219e+05,1.4219e+05,1.4219e+05,1.4219e+05
5003,1.4221e+05,1.4221e+05,1.4221e+05,1.4221e+05,1.4221e+05
5004,1.4228e+05,1.4229e+05,1.4228e+05,1.4228e+05,1.4228e+05
5005,1.4231e+05,1.4231e+05,1.4231e+05,1.4231e+05,1.4231e+05
5006,1.4236e+05,1.4237e+05,1.4236e+05,1.4236e+05,1.4236e+05
5007,1.4241e+05,1.4241e+05,1.4241e+05,1.4241e+05,1.4241e+05
5008,1.4247e+05,1.4247e+05,1.4247e+05,1.4247e+05,1.4247e+05
5009,1.4249e+05,1.425e+05,1.425e+05,1.4249e+05,1.4249e+05
5010,1.4256e+05,1.4256e+05,1.4256e+05,1.4256e+05,1.4256e+05
5011,1.4266e+05,1.4267e+05,1.4267e+05,1.4266e+05,1.4266e+05
5012,1.4269e+05,1.427e+05,1.4269e+05,1.4269e+05,1.4269e+05
5013,1.4273e+05,1.4274e+05,1.4273e+05,1.4273e+05,1.4273e+05
5014,1.4276e+05,1.4277e+05,1.4276e+05,1.4276e+05,1.4276e+05
5015,1.4282e+05,1.4283e+05,1.4282e+05,1.4282e+05,1.4282e+05
5016,1.4289e+05,1.429e+05,1.4289e+05,1.4289e+05,1.4289e+05
5017,1.4294e+05,1.4294e+05,1.4294e+05,1.4294e+05,1.4294e+05
5018,1.4298e+05,1.4298e+05,1.4298e+05,1.4298e+05,1.4298e+05
5019,1.4302e+05,1.4303e+05,1.4302e+05,1.4302e+05,1.4302e+05
5020,1.4304e+05,1.4304e+05,1.4304e+05,1.4304e+05,1.4304e+05
5021,1.4312e+05,1.4313e+05,1.4312e+05,1.4312e+05,1.4312e+05
5022,1.4318e+05,1.4318e+05,1.4318e+05,1.4318e+05,1.4318e+05
5023,1.4321e+05,1.4322e+05,1.4321e+05,1.4321e+05,1.4321e+05
5024,1.4325e+05,1.4325e+05,1.4325e+05,1.4325e+05,1.4325e+05
5025,1.4335e+05,1.4335e+05,1.4335e+05,1.4335e+05,1.4335e+05
5026,1.4338e+05,1.4338e+05,1.4338e+05,1.4338e+05,1.4338e+05
5027,1.4342e+05,1.4342e+05,1.4342e+05,1.4342e+05,1.4342e+05
5028,1.4345e+05,1.4345e+05,1.4345e+05,1.4345e+05,1.4345e+05
5029,1.4348e+05,1.4349e+05,1.4348e+05,1.4348e+05,1.4348e+05
5030,1.435e+05,1.435e+05,1.435e+05,1.435e+05,1.435e+05
5031,1.4355e+05,1.4355e+05,1.4355e+05,1.4355e+05,1.4355e+05
5032,1.4364e+05,1.4365e+05,1.4365e+05,1.4365e+05,1.4364e+05
5033,1.4365e+05,1.4366e+05,1.4365e+05,1.4365e+05,1.4365e+05
5034,1.437e+05,1.4371e+05,1.437e+05,1.437e+05,1.437e+05
5035,1.4375e+05,1.4376e+05,1.4376e+05,1.4376e+05,1.4376e+05
5036,1.4378e+05,1.4378e+05,1.4378e+05,1.4378e+05,1.4378e+05
5037,1.438e+05,1.4381e+05,1.4381e+05,1.438e+05,1.438e+05
5038,1.4385e+05,1.4385e+05,1.4385e+05,1.4385e+05,1.4385e+05
5039,1.4394e+05,1.4394e+05,1.4394e+05,1.4394e+05,1.4394e+05
5040,1.4396e+05,1.4396e+05,1.4396e+05,1.4396e+05,1.4396e+05
5041,1.4404e+05,1.4405e+05,1.4404e+05,1.4404e+05,1.4404e+05
5042,1.4406e+05,1.4407e+05,1.4407e+05,1.4406e+05,1.4406e+05
5043,1.441e+05,1.441e+05,1.441e+05,1.441e+05,1.441e+05
5044,1.4414e+05,1.4414e+05,1.4414e+05,1.4414e+05,1.4414e+05
5045,1.4417e+05,1.4417e+05,1.4417e+05,1.4417e+05,1.4417e+05
5046,1.4423e+05,1.4423e+05,1.4423e+05,1.4423e+05,1.4423e+05
5047,1.4426e+05,1.4427e+05,1.4426e+05,1.4426e+05,1.4426e+05
5048,1.4431e+05,1.4432e+05,1.4431e+05,1.4431e+05,1.4431e+05
5049,1.4435e+05,1.4436e+05,1.4435e+05,1.4435e+05,1.4435e+05
5050,1.4441e+05,1.4441e+05,1.4441e+05,1.4441e+05,1.4441e+05
5051,1.4444e+05,1.4444e+05,1.4444e+05,1.4444e+05,1.4444e+05
5052,1.4445e+05,1.4446e+05,1.4445e+05,1.4445e+05,1.4445e+05
5053,1.4451e+05,1.4451e+05,1.4451e+05,1.4451e+05,1.4451e+05
5054,1.4457e+05,1.4457e+05,1.4457e+05,1.4457e+05,1.4457e+05
5055,1.4458e+05,1.4458e+05,1.4458e+05,1.4458e+05,1.4458e+05
5056,1.4466e+05,1.4467e+05,1.4466e+05,1.4466e+05,1.4466e+05
5057,1.447e+05,1.447e+05,1.447e+05,1.447e+05,1.447e+05
5058,1.447e+05,1.4471e+05,1.447e+05,1.447e+05,1.447e+05
5059,1.4473e+05,1.4474e+05,1.4473e+05,1.4473e+05,1.4473e+05
5060,1.4481e+05,1.4482e+05,1.4481e+05,1.4481e+05,1.4481e+05
5061,1.4489e+05,1.4489e+05,1.4489e+05,1.4489e+05,1.4489e+05
5062,1.4491e+05,1.4492e+05,1.4491e+05,1.4491e+05,1.4491e+05
5063,1.4497e+05,1.4497e+05,1.4497e+05,1.4497e+05,1.4497e+05
5064,1.4499e+05,1.45e+05,1.4499e+05,1.4499e+05,1.4499e+05
5065,1.4502e+05,1.4502e+05,1.4502e+05,1.4502e+05,1.4502e+05
5066,1.4503e+05,1.4504e+05,1.4504e+05,1.4503e+05,1.4503e+05
5067,1.4506e+05,1.4507e+05,1.4507e+05,1.4506e+05,1.4506e+05
5068,1.4511e+05,1.4511e+05,1.4511e+05,1.4511e+05,1.4511e+05
5069,1.4517e+05,1.4517e+05,1.4517e+05,1.4517e+05,1.4517e+05
5070,1.4519e+05,1.4519e+05,1.4519e+05,1.4519e+05,1.4519e+05
5071,1.4523e+05,1.4524e+05,1.4523e+05,1.4523e+05,1.4523e+05
5072,1.4527e+05,1.4528e+05,1.4527e+05,1.4527e+05,1.4527e+05
5073,1.4535e+05,1.4535e+05,1.4535e+05,1.4535e+05,1.4535e+05
5074,1.4537e+05,1.4537e+05,1.4537e+05,1.4537e+05,1.4537e+05
5075,1.4538e+05,1.4538e+05,1.4538e+05,1.4538e+05,1.4538e+05
5076,1.4544e+05,1.4545e+05,1.4544e+05,1.4544e+05,1.4544e+05
5077,1.4549e+05,1.4549e+05,1.4549e+05,1.4549e+05,1.4549e+05
5078,1.4556e+05,1.4557e+05,1.4557e+05,1.4556e+05,1.4556e+05
5079,1.456e+05,1.4561e+05,1.456e+05,1.456e+05,1.456e+05
5080,1.4563e+05,1.4564e+05,1.4563e+05,1.4563e+05,1.4563e+05
5081,1.4567e+05,1.4568e+05,1.4567e+05,1.4567e+05,1.4567e+05
5082,1.4571e+05,1.4571e+05,1.4571e+05,1.4571e+05,1.4571e+05
5083,1.4577e+05,1.4577e+05,1.4577e+05,1.4577e+05,1.4577e+05
5084,1.4578e+05,1.4579e+05,1.4578e+05,1.4578e+05,1.4578e+05
5085,1.4581e+05,1.4582e+05,1.4581e+05,1.4581e+05,1.4581e+05
5086,1.4584e+05,1.4584e+05,1.4584e+05,1.4584e+05,1.4584e+05
5087,1.4591e+05,1.4591e+05,1.4591e+05,1.4591e+05,1.4591e+05
5088,1.4596e+05,1.4596e+05,1.4596e+05,1.4596e+05,1.4596e+05
5089,1.46e+05,1.46e+05,1.46e+05,1.46e+05,1.46e+05
5090,1.4605e+05,1.4605e+05,1.4605e+05,1.4605e+05,1.4605e+05
5091,1.461e+05,1.4611e+05,1.461e+05,1.461e+05,1.461e+05
5092,1.4612e+05,1.4613e+05,1.4612e+05,1.4612e+05,1.4612e+05
5093,1.4624e+05,1.4624e+05,1.4624e+05,1.4624e+05,1.4624e+05
5094,1.4627e+05,1.4628e+05,1.4628e+05,1.4627e+05,1.4627e+05
5095,1.463e+05,1.4631e+05,1.463e+05,1.463e+05,1.463e+05
5096,1.4635e+05,1.4635e+05,1.4635e+05,1.4635e+05,1.4635e+05
5097,1.4638e+05,1.4638e+05,1.4638e+05,1.4638e+05,1.4638e+05
5098,1.464e+05,1.464e+05,1.464e+05,1.464e+05,1.464e+05
5099,1.4651e+05,1.4651e+05,1.4651e+05,1.4651e+05,1.4651e+05
5100,1.4654e+05,1.4655e+05,1.4655e+05,1.4654e+05,1.4654e+05
5101,1.466e+05,1.4661e+05,1.466e+05,1.466e+05,1.466e+05
5102,1.4667e+05,1.4668e+05,1.4668e+05,1.4668e+05,1.4667e+05
5103,1.4672e+05,1.4672e+05,1.4672e+05,1.4672e+05,1.4672e+05
5104,1.4676e+05,1.4677e+05,1.4676e+05,1.4676e+05,1.4676e+05
5105,1.4679e+05,1.4679e+05,1.4679e+05,1.4679e+05,1.4679e+05
5106,1.4685e+05,1.4686e+05,1.4685e+05,1.4685e+05,1.4685e+05
5107,1.4689e+05,1.469e+05,1.469e+05,1.469e+05,1.4689e+05
5108,1.4696e+05,1.4697e+05,1.4697e+05,1.4697e+05,1.4696e+05
5109,1.47e+05,1.47e+05,1.47e+05,1.47e+05,1.47e+05
5110,1.4702e+05,1.4702e+05,1.4702e+05,1.4702e+05,1.4702e+05
5111,1.4709e+05,1.471e+05,1.4709e+05,1.4709e+05,1.4709e+05
5112,1.4711e+05,1.4712e+05,1.4711e+05,1.4711e+05,1.4711e+05
5113,1.4717e+05,1.4717e+05,1.4717e+05,1.4717e+05,1.4717e+05
5114,1.4724e+05,1.4725e+05,1.4724e+05,1.4724e+05,1.4724e+05
5115,1.4732e+05,1.4732e+05,1.4732e+05,1.4732e+05,1.4732e+05
5116,1.4737e+05,1.4737e+05,1.4737e+05,1.4737e+05,1.4737e+05
5117,1.4739e+05,1.4739e+05,1.4739e+05,1.4739e+05,1.4739e+05
5118,1.4741e+05,1.4742e+05,1.4741e+05,1.4741e+05,1.4741e+05
5119,1.4747e+05,1.4748e+05,1.4747e+05,1.4747e+05,1.4747e+05
5120,1.4749e+05,1.4749e+05,1.4749e+05,1.4749e+05,1.4749e+05
5121,1.4756e+05,1.4757e+05,1.4756e+05,1.4756e+05,1.4756e+05
5122,1.4766e+05,1.4766e+05,1.4766e+05,1.4766e+05,1.4766e+05
5123,1.4767e+05,1.4768e+05,1.4767e+05,1.4767e+05,1.4767e+05
5124,1.4774e+05,1.4775e+05,1.4774e+05,1.4774e+05,1.4774e+05
5125,1.4777e+05,1.4777e+05,1.4777e+05,1.4777e+05,1.4777e+05
5126,1.4785e+05,1.4786e+05,1.4785e+05,1.4785e+05,1.4785e+05
5127,1.4788e+05,1.4789e+05,1.4788e+05,1.4788e+05,1.4788e+05
5128,1.4792e+05,1.4792e+05,1.4792e+05,1.4792e+05,1.4792e+05
5129,1.4795e+05,1.4795e+05,1.4795e+05,1.4795e+05,1.4795e+05
5130,1.4807e+05,1.4808e+05,1.4807e+05,1.4807e+05,1.4807e+05
5131,1.4808e+05,1.4809e+05,1.4808e+05,1.4808e+05,1.4808e+05
5132,1.4818e+05,1.4818e+05,1.4818e+05,1.4818e+05,1.4818e+05
5133,1.4821e+05,1.4821e+05,1.4821e+05,1.4821e+05,1.4821e+05
5134,1.4829e+05,1.4829e+05,1.4829e+05,1.4829e+05,1.4829e+05
5135,1.4833e+05,1.4834e+05,1.4833e+05,1.4833e+05,1.4833e+05
5136,1.4836e+05,1.4836e+05,1.4836e+05,1.4836e+05,1.4836e+05
5137,1.4839e+05,1.4839e+05,1.4839e+05,1.4839e+05,1.4839e+05
5138,1.4846e+05,1.4847e+05,1.4846e+05,1.4846e+05,1.4846e+05
5139,1.485e+05,1.4851e+05,1.485e+05,1.485e+05,1.485e+05
5140,1.4855e+05,1.4856e+05,1.4855e+05,1.4855e+05,1.4855e+05
5141,1.4862e+05,1.4863e+05,1.4862e+05,1.4862e+05,1.4862e+05
5142,1.4864e+05,1.4864e+05,1.4864e+05,1.4864e+05,1.4864e+05
5143,1.4867e+05,1.4867e+05,1.4867e+05,1.4867e+05,1.4867e+05
5144,1.4875e+05,1.4875e+05,1.4875e+05,1.4875e+05,1.4875e+05
5145,1.4877e+05,1.4878e+05,1.4877e+05,1.4877e+05,1.4877e+05
5146,1.488e+05,1.488e+05,1.488e+05,1.488e+05,1.488e+05
5147,1.4888e+05,1.4888e+05,1.4888e+05,1.4888e+05,1.4888e+05
5148,1.4889e+05,1.489e+05,1.4889e+05,1.4889e+05,1.4889e+05
5149,1.4894e+05,1.4894e+05,1.4894e+05,1.4894e+05,1.4894e+05
5150,1.4894e+05,1.4895e+05,1.4895e+05,1.4894e+05,1.4894e+05
5151,1.4904e+05,1.4904e+05,1.4904e+05,1.4904e+05,1.4904e+05
5152,1.4904e+05,1.4905e+05,1.4905e+05,1.4904e+05,1.4904e+05
5153,1.4911e+05,1.4911e+05,1.4911e+05,1.4911e+05,1.4911e+05
5154,1.4912e+05,1.4913e+05,1.4913e+05,1.4913e+05,1.4913e+05
5155,1.4923e+05,1.4924e+05,1.4923e+05,1.4923e+05,1.4923e+05
5156,1.4926e+05,1.4927e+05,1.4926e+05,1.4926e+05,1.4926e+05
5157,1.4931e+05,1.4932e+05,1.4931e+05,1.4931e+05,1.4931e+05
5158,1.4934e+05,1.4934e+05,1.4934e+05,1.4934e+05,1.4934e+05
5159,1.4938e+05,1.4938e+05,1.4938e+05,1.4938e+05,1.4938e+05
5160,1.4947e+05,1.4947e+05,1.4947e+05,1.4947e+05,1.4947e+05
5161,1.4951e+05,1.4952e+05,1.4951e+05,1.4951e+05,1.4951e+05
5162,1.4954e+05,1.4955e+05,1.4955e+05,1.4954e+05,1.4954e+05
5163,1.4957e+05,1.4958e+05,1.4957e+05,1.4957e+05,1.4957e+05
5164,1.4961e+05,1.4961e+05,1.4961e+05,1.4961e+05,1.4961e+05
5165,1.4966e+05,1.4966e+05,1.4966e+05,1.4966e+05,1.4966e+05
5166,1.4968e+05,1.4968e+05,1.4968e+05,1.4968e+05,1.4968e+05
5167,1.4969e+05,1.497e+05,1.497e+05,1.497e+05,1.4969e+05
5168,1.4975e+05,1.4975e+05,1.4975e+05,1.4975e+05,1.4975e+05
5169,1.498e+05,1.498e+05,1.498e+05,1.498e+05,1.498e+05
5170,1.4987e+05,1.4988e+05,1.4988e+05,1.4988e+05,1.4987e+05
5171,1.4994e+05,1.4994e+05,1.4994e+05,1.4994e+05,1.4994e+05
5172,1.4998e+05,1.4998e+05,1.4998e+05,1.4998e+05,1.4998e+05
5173,1.5e+05,1.5e+05,1.5e+05,1.5e+05,1.5e+05
5174,1.5005e+05,1.5005e+05,1.5005e+05,1.5005e+05,1.5005e+05
5175,1.5011e+05,1.5011e+05,1.5011e+05,1.5011e+05,1.5011e+05
5176,1.5013e+05,1.5013e+05,1.5013e+05,1.5013e+05,1.5013e+05
5177,1.5018e+05,1.5019e+05,1.5018e+05,1.5018e+05,1.5018e+05
5178,1.5021e+05,1.5021e+05,1.5021e+05,1.5021e+05,1.5021e+05
5179,1.5027e+05,1.5027e+05,1.5027e+05,1.5027e+05,1.5027e+05
5180,1.5029e+05,1.503e+05,1.5029e+05,1.5029e+05,1.5029e+05
5181,1.5036e+05,1.5036e+05,1.5036e+05,1.5036e+05,1.5036e+05
5182,1.5039e+05,1.5039e+05,1.5039e+05,1.5039e+05,1.5039e+05
5183,1.5043e+05,1.5043e+05,1.5043e+05,1.5043e+05,1.5043e+05
5184,1.5045e+05,1.5045e+05,1.5045e+05,1.5045e+05,1.5045e+05
5185,1.505e+05,1.5051e+05,1.505e+05,1.505e+05,1.505e+05
5186,1.5051e+05,1.5052e+05,1.5052e+05,1.5051e+05,1.5051e+05
5187,1.5057e+05,1.5057e+05,1.5057e+05,1.5057e+05,1.5057e+05
5188,1.5062e+05,1.5062e+05,1.5062e+05,1.5062e+05,1.5062e+05
5189,1.5064e+05,1.5064e+05,1.5064e+05,1.5064e+05,1.5064e+05
5190,1.5071e+05,1.5072e+05,1.5071e+05,1.5071e+05,1.5071e+05
5191,1.5074e+05,1.5074e+05,1.5074e+05,1.5074e+05,1.5074e+05
5192,1.5085e+05,1.5085e+05,1.5085e+05,1.5085e+05,1.5085e+05
5193,1.5089e+05,1.5089e+05,1.5089e+05,1.5089e+05,1.5089e+05
5194,1.5094e+05,1.5094e+05,1.5094e+05,1.5094e+05,1.5094e+05
5195,1.5095e+05,1.5096e+05,1.5095e+05,1.5095e+05,1.5095e+05
5196,1.5103e+05,1.5104e+05,1.5103e+05,1.5103e+05,1.5103e+05
5197,1.5106e+05,1.5106e+05,1.5106e+05,1.5106e+05,1.5106e+05
5198,1.5108e+05,1.5108e+05,1.5108e+05,1.5108e+05,1.5108e+05
5199,1.511e+05,1.5111e+05,1.5111e+05,1.511e+05,1.511e+05
5200,1.5117e+05,1.5117e+05,1.5117e+05,1.5117e+05,1.5117e+05
5201,1.5124e+05,1.5124e+05,1.5124e+05,1.5124e+05,1.5124e+05
5202,1.5126e+05,1.5126e+05,1.5126e+05,1.5126e+05,1.5126e+05
5203,1.5133e+05,1.5133e+05,1.5133e+05,1.5133e+05,1.5133e+05
5204,1.5138e+05,1.5138e+05,1.5138e+05,1.5138e+05,1.5138e+05
5205,1.5141e+05,1.5141e+05,1.5141e+05,1.5141e+05,1.5141e+05
5206,1.5143e+05,1.5144e+05,1.5143e+05,1.5143e+05,1.5143e+05
5207,1.5149e+05,1.5149e+05,1.5149e+05,1.5149e+05,1.5149e+05
5208,1.515e+05,1.5151e+05,1.515e+05,1.515e+05,1.515e+05
5209,1.5157e+05,1.5157e+05,1.5157e+05,1.5157e+05,1.5157e+05
5210,1.5161e+05,1.5162e+05,1.5161e+05,1.5161e+05,1.5161e+05
5211,1.5167e+05,1.5167e+05,1.5167e+05,1.5167e+05,1.5167e+05
5212,1.5173e+05,1.5174e+05,1.5174e+05,1.5174e+05,1.5173e+05
5213,1.5176e+05,1.5176e+05,1.5176e+05,1.5176e+05,1.5176e+05
5214,1.5182e+05,1.5182e+05,1.5182e+05,1.5182e+05,1.5182e+05
5215,1.519e+05,1.5191e+05,1.519e+05,1.519e+05,1.519e+05
5216,1.5193e+05,1.5194e+05,1.5193e+05,1.5193e+05,1.5193e+05
5217,1.5197e+05,1.5198e+05,1.5197e+05,1.5197e+05,1.5197e+05
5218,1.52e+05,1.5201e+05,1.52e+05,1.52e+05,1.52e+05
5219,1.5205e+05,1.5205e+05,1.5205e+05,1.5205e+05,1.5205e+05
5220,1.521e+05,1.521e+05,1.521e+05,1.521e+05,1.521e+05
5221,1.5216e+05,1.5216e+05,1.5216e+05,1.5216e+05,1.5216e+05
5222,1.5221e+05,1.5221e+05,1.5221e+05,1.5221e+05,1.5221e+05
5223,1.523e+05,1.523e+05,1.523e+05,1.523e+05,1.523e+05
5224,1.5236e+05,1.5236e+05,1.5236e+05,1.5236e+05,1.5236e+05
5225,1.5238e+05,1.5238e+05,1.5238e+05,1.5238e+05,1.5238e+05
5226,1.5241e+05,1.5242e+05,1.5241e+05,1.5241e+05,1.5241e+05
5227,1.5245e+05,1.5245e+05,1.5245e+05,1.5245e+05,1.5245e+05
5228,1.5253e+05,1.5254e+05,1.5253e+05,1.5253e+05,1.5253e+05
5229,1.5259e+05,1.5259e+05,1.5259e+05,1.5259e+05,1.5259e+05
5230,1.5262e+05,1.5263e+05,1.5262e+05,1.5262e+05,1.5262e+05
5231,1.5268e+05,1.5268e+05,1.5268e+05,1.5268e+05,1.5268e+05
5232,1.5275e+05,1.5275e+05,1.5275e+05,1.5275e+05,1.5275e+05
5233,1.5276e+05,1.5276e+05,1.5276e+05,1.5276e+05,1.5276e+05
5234,1.528e+05,1.528e+05,1.528e+05,1.528e+05,1.528e+05
5235,1.5284e+05,1.5284e+05,1.5284e+05,1.5284e+05,1.5284e+05
5236,1.5288e+05,1.5288e+05,1.5288e+05,1.5288e+05,1.5288e+05
5237,1.5296e+05,1.5297e+05,1.5296e+05,1.5296e+05,1.5296e+05
5238,1.5303e+05,1.5304e+05,1.5303e+05,1.5303e+05,1.5303e+05
5239,1.5309e+05,1.531e+05,1.5309e+05,1.5309e+05,1.5309e+05
5240,1.531e+05,1.5311e+05,1.531e+05,1.531e+05,1.531e+05
5241,1.5314e+05,1.5315e+05,1.5314e+05,1.5314e+05,1.5314e+05
5242,1.5321e+05,1.5322e+05,1.5321e+05,1.5321e+05,1.5321e+05
5243,1.5329e+05,1.5329e+05,1.5329e+05,1.5329e+05,1.5329e+05
5244,1.5333e+05,1.5333e+05,1.5333e+05,1.5333e+05,1.5333e+05
5245,1.5338e+05,1.5339e+05,1.5339e+05,1.5338e+05,1.5338e+05
5246,1.5343e+05,1.5344e+05,1.5343e+05,1.5343e+05,1.5343e+05
5247,1.5348e+05,1.5348e+05,1.5348e+05,1.5348e+05,1.5348e+05
5248,1.5354e+05,1.5355e+05,1.5355e+05,1.5354e+05,1.5354e+05
5249,1.536e+05,1.536e+05,1.536e+05,1.536e+05,1.536e+05
5250,1.5366e+05,1.5366e+05,1.5366e+05,1.5366e+05,1.5366e+05
5251,1.5367e+05,1.5368e+05,1.5368e+05,1.5367e+05,1.5367e+05
5252,1.5372e+05,1.5372e+05,1.5372e+05,1.5372e+05,1.5372e+05
5253,1.5378e+05,1.5378e+05,1.5378e+05,1.5378e+05,1.5378e+05
5254,1.5387e+05,1.5388e+05,1.5388e+05,1.5388e+05,1.5388e+05
5255,1.5391e+05,1.5392e+05,1.5392e+05,1.5391e+05,1.5391e+05
5256,1.5395e+05,1.5395e+05,1.5395e+05,1.5395e+05,1.5395e+05
5257,1.5403e+05,1.5404e+05,1.5403e+05,1.5403e+05,1.5403e+05
5258,1.5411e+05,1.5411e+05,1.5411e+05,1.5411e+05,1.5411e+05
5259,1.5414e+05,1.5415e+05,1.5415e+05,1.5414e+05,1.5414e+05
5260,1.5418e+05,1.5419e+05,1.5418e+05,1.5418e+05,1.5418e+05
5261,1.5423e+05,1.5424e+05,1.5423e+05,1.5423e+05,1.5423e+05
5262,1.5428e+05,1.5428e+05,1.5428e+05,1.5428e+05,1.5428e+05
5263,1.543e+05,1.5431e+05,1.543e+05,1.543e+05,1.543e+05
5264,1.5433e+05,1.5434e+05,1.5433e+05,1.5433e+05,1.5433e+05
5265,1.5443e+05,1.5443e+05,1.5443e+05,1.5443e+05,1.5443e+05
5266,1.5447e+05,1.5447e+05,1.5447e+05,1.5447e+05,1.5447e+05
5267,1.5447e+05,1.5448e+05,1.5448e+05,1.5447e+05,1.5447e+05
5268,1.5451e+05,1.5451e+05,1.5451e+05,1.5451e+05,1.5451e+05
5269,1.5459e+05,1.5459e+05,1.5459e+05,1.5459e+05,1.5459e+05
5270,1.5465e+05,1.5465e+05,1.5465e+05,1.5465e+05,1.5465e+05
5271,1.5469e+05,1.5469e+05,1.5469e+05,1.5469e+05,1.5469e+05
5272,1.5471e+05,1.5472e+05,1.5471e+05,1.5471e+05,1.5471e+05
5273,1.5477e+05,1.5478e+05,1.5478e+05,1.5477e+05,1.5477e+05
5274,1.548e+05,1.5481e+05,1.548e+05,1.548e+05,1.548e+05
5275,1.5485e+05,1.5486e+05,1.5485e+05,1.5485e+05,1.5485e+05
5276,1.5491e+05,1.5492e+05,1.5491e+05,1.5491e+05,1.5491e+05
5277,1.5498e+05,1.5498e+05,1.5498e+05,1.5498e+05,1.5498e+05
5278,1.5502e+05,1.5503e+05,1.5502e+05,1.5502e+05,1.5502e+05
5279,1.5507e+05,1.5508e+05,1.5507e+05,1.5507e+05,1.5507e+05
5280,1.551e+05,1.551e+05,1.551e+05,1.551e+05,1.551e+05
5281,1.5513e+05,1.5513e+05,1.5513e+05,1.5513e+05,1.5513e+05
5282,1.5516e+05,1.5516e+05,1.5516e+05,1.5516e+05,1.5516e+05
5283,1.552e+05,1.552e+05,1.552e+05,1.552e+05,1.552e+05
5284,1.5527e+05,1.5528e+05,1.5527e+05,1.5527e+05,1.5527e+05
5285,1.5531e+05,1.5531e+05,1.5531e+05,1.5531e+05,1.5531e+05
5286,1.5534e+05,1.5535e+05,1.5534e+05,1.5534e+05,1.5534e+05
5287,1.5536e+05,1.5536e+05,1.5536e+05,1.5536e+05,1.5536e+05
5288,1.5542e+05,1.5543e+05,1.5542e+05,1.5542e+05,1.5542e+05
5289,1.5549e+05,1.5549e+05,1.5549e+05,1.5549e+05,1.5549e+05
5290,1.5552e+05,1.5552e+05,1.5552e+05,1.5552e+05,1.5552e+05
5291,1.556e+05,1.556e+05,1.556e+05,1.556e+05,1.556e+05
5292,1.5567e+05,1.5567e+05,1.5567e+05,1.5567e+05,1.5567e+05
5293,1.5569e+05,1.5569e+05,1.5569e+05,1.5569e+05,1.5569e+05
5294,1.5572e+05,1.5572e+05,1.5572e+05,1.5572e+05,1.5572e+05
5295,1.5581e+05,1.5582e+05,1.5581e+05,1.5581e+05,1.5581e+05
5296,1.5585e+05,1.5585e+05,1.5585e+05,1.5585e+05,1.5585e+05
5297,1.5586e+05,1.5586e+05,1.5586e+05,1.5586e+05,1.5586e+05
5298,1.5588e+05,1.5589e+05,1.5588e+05,1.5588e+05,1.5588e+05
5299,1.5592e+05,1.5592e+05,1.5592e+05,1.5592e+05,1.5592e+05
5300,1.5594e+05,1.5594e+05,1.5594e+05,1.5594e+05,1.5594e+05
5301,1.5603e+05,1.5603e+05,1.5603e+05,1.5603e+05,1.5603e+05
5302,1.5608e+05,1.5608e+05,1.5608e+05,1.5608e+05,1.5608e+05
5303,1.561e+05,1.561e+05,1.561e+05,1.561e+05,1.561e+05
5304,1.5614e+05,1.5615e+05,1.5614e+05,1.5614e+05,1.5614e+05
5305,1.5618e+05,1.5619e+05,1.5619e+05,1.5619e+05,1.5618e+05
5306,1.5623e+05,1.5623e+05,1.5623e+05,1.5623e+05,1.5623e+05
5307,1.563e+05,1.5631e+05,1.563e+05,1.563e+05,1.563e+05
5308,1.5631e+05,1.5632e+05,1.5631e+05,1.5631e+05,1.5631e+05
5309,1.5634e+05,1.5634e+05,1.5634e+05,1.5634e+05,1.5634e+05
5310,1.5638e+05,1.5639e+05,1.5638e+05,1.5638e+05,1.5638e+05
5311,1.5643e+05,1.5644e+05,1.5643e+05,1.5643e+05,1.5643e+05
5312,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05
5313,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05
5314,1.5657e+05,1.5657e+05,1.5657e+05,1.5657e+05,1.5657e+05
5315,1.5662e+05,1.5663e+05,1.5663e+05,1.5662e+05,1.5662e+05
5316,1.5666e+05,1.5667e+05,1.5666e+05,1.5666e+05,1.5666e+05
5317,1.5671e+05,1.5672e+05,1.5671e+05,1.5671e+05,1.5671e+05
5318,1.5677e+05,1.5677e+05,1.5677e+05,1.5677e+05,1.5677e+05
5319,1.568e+05,1.5681e+05,1.568e+05,1.568e+05,1.568e+05
5320,1.5686e+05,1.5686e+05,1.5686e+05,1.5686e+05,1.5686e+05
5321,1.5687e+05,1.5687e+05,1.5687e+05,1.5687e+05,1.5687e+05
5322,1.5695e+05,1.5696e+05,1.5695e+05,1.5695e+05,1.5695e+05
5323,1.5699e+05,1.57e+05,1.5699e+05,1.5699e+05,1.5699e+05
5324,1.5708e+05,1.5709e+05,1.5708e+05,1.5708e+05,1.5708e+05
5325,1.571e+05,1.571e+05,1.571e+05,1.571e+05,1.571e+05
5326,1.5715e+05,1.5715e+05,1.5715e+05,1.5715e+05,1.5715e+05
5327,1.572e+05,1.5721e+05,1.5721e+05,1.5721e+05,1.572e+05
5328,1.5725e+05,1.5725e+05,1.5725e+05,1.5725e+05,1.5725e+05
5329,1.5729e+05,1.5729e+05,1.5729e+05,1.5729e+05,1.5729e+05
5330,1.574e+05,1.574e+05,1.574e+05,1.574e+05,1.574e+05
5331,1.5742e+05,1.5742e+05,1.5742e+05,1.5742e+05,1.5742e+05
5332,1.5749e+05,1.5749e+05,1.5749e+05,1.5749e+05,1.5749e+05
5333,1.5751e+05,1.5751e+05,1.5751e+05,1.5751e+05,1.5751e+05
5334,1.5753e+05,1.5753e+05,1.5753e+05,1.5753e+05,1.5753e+05
5335,1.5759e+05,1.5759e+05,1.5759e+05,1.5759e+05,1.5759e+05
5336,1.5765e+05,1.5766e+05,1.5765e+05,1.5765e+05,1.5765e+05
5337,1.5769e+05,1.577e+05,1.577e+05,1.577e+05,1.5769e+05
5338,1.5776e+05,1.5777e+05,1.5776e+05,1.5776e+05,1.5776e+05
5339,1.5783e+05,1.5783e+05,1.5783e+05,1.5783e+05,1.5783e+05
5340,1.5788e+05,1.5788e+05,1.5788e+05,1.5788e+05,1.5788e+05
5341,1.5789e+05,1.579e+05,1.5789e+05,1.5789e+05,1.5789e+05
5342,1.5799e+05,1.5799e+05,1.5799e+05,1.5799e+05,1.5799e+05
5343,1.5803e+05,1.5804e+05,1.5803e+05,1.5803e+05,1.5803e+05
5344,1.5809e+05,1.581e+05,1.581e+05,1.581e+05,1.581e+05
5345,1.5811e+05,1.5811e+05,1.5811e+05,1.5811e+05,1.5811e+05
5346,1.5812e+05,1.5812e+05,1.5812e+05,1.5812e+05,1.5812e+05
5347,1.5821e+05,1.5821e+05,1.5821e+05,1.5821e+05,1.5821e+05
5348,1.5827e+05,1.5828e+05,1.5827e+05,1.5827e+05,1.5827e+05
5349,1.5829e+05,1.583e+05,1.583e+05,1.5829e+05,1.5829e+05
5350,1.5837e+05,1.5837e+05,1.5837e+05,1.5837e+05,1.5837e+05
5351,1.5848e+05,1.5849e+05,1.5849e+05,1.5849e+05,1.5848e+05
5352,1.5851e+05,1.5852e+05,1.5852e+05,1.5851e+05,1.5851e+05
5353,1.5853e+05,1.5853e+05,1.5853e+05,1.5853e+05,1.5853e+05
5354,1.586e+05,1.5861e+05,1.586e+05,1.586e+05,1.586e+05
5355,1.5869e+05,1.5869e+05,1.5869e+05,1.5869e+05,1.5869e+05
5356,1.5877e+05,1.5877e+05,1.5877e+05,1.5877e+05,1.5877e+05
5357,1.5881e+05,1.5882e+05,1.5882e+05,1.5881e+05,1.5881e+05
5358,1.5884e+05,1.5884e+05,1.5884e+05,1.5884e+05,1.5884e+05
5359,1.5886e+05,1.5886e+05,1.5886e+05,1.5886e+05,1.5886e+05
5360,1.5886e+05,1.5887e+05,1.5886e+05,1.5886e+05,1.5886e+05
5361,1.5898e+05,1.5899e+05,1.5898e+05,1.5898e+05,1.5898e+05
5362,1.5904e+05,1.5904e+05,1.5904e+05,1.5904e+05,1.5904e+05
5363,1.5905e+05,1.5906e+05,1.5905e+05,1.5905e+05,1.5905e+05
5364,1.5912e+05,1.5913e+05,1.5912e+05,1.5912e+05,1.5912e+05
5365,1.5915e+05,1.5916e+05,1.5915e+05,1.5915e+05,1.5915e+05
5366,1.5921e+05,1.5921e+05,1.5921e+05,1.5921e+05,1.5921e+05
5367,1.5925e+05,1.5925e+05,1.5925e+05,1.5925e+05,1.5925e+05
5368,1.5935e+05,1.5935e+05,1.5935e+05,1.5935e+05,1.5935e+05
5369,1.594e+05,1.594e+05,1.594e+05,1.594e+05,1.594e+05
5370,1.5943e+05,1.5944e+05,1.5943e+05,1.5943e+05,1.5943e+05
5371,1.5953e+05,1.5953e+05,1.5953e+05,1.5953e+05,1.5953e+05
5372,1.5956e+05,1.5956e+05,1.5956e+05,1.5956e+05,1.5956e+05
5373,1.5956e+05,1.5957e+05,1.5956e+05,1.5956e+05,1.5956e+05
5374,1.5965e+05,1.5966e+05,1.5965e+05,1.5965e+05,1.5965e+05
5375,1.5968e+05,1.5969e+05,1.5968e+05,1.5968e+05,1.5968e+05
5376,1.5972e+05,1.5972e+05,1.5972e+05,1.5972e+05,1.5972e+05
5377,1.5982e+05,1.5982e+05,1.5982e+05,1.5982e+05,1.5982e+05
5378,1.5987e+05,1.5987e+05,1.5987e+05,1.5987e+05,1.5987e+05
5379,1.599e+05,1.599e+05,1.599e+05,1.599e+05,1.599e+05
5380,1.5993e+05,1.5993e+05,1.5993e+05,1.5993e+05,1.5993e+05
5381,1.6e+05,1.6e+05,1.6e+05,1.6e+05,1.6e+05
5382,1.6002e+05,1.6003e+05,1.6002e+05,1.6002e+05,1.6002e+05
5383,1.6006e+05,1.6006e+05,1.6006e+05,1.6006e+05,1.6006e+05
5384,1.6009e+05,1.6009e+05,1.6009e+05,1.6009e+05,1.6009e+05
5385,1.6021e+05,1.6022e+05,1.6021e+05,1.6021e+05,1.6021e+05
5386,1.6024e+05,1.6024e+05,1.6024e+05,1.6024e+05,1.6024e+05
5387,1.6025e+05,1.6025e+05,1.6025e+05,1.6025e+05,1.6025e+05
5388,1.6032e+05,1.6033e+05,1.6033e+05,1.6033e+05,1.6032e+05
5389,1.6038e+05,1.6039e+05,1.6038e+05,1.6038e+05,1.6038e+05
5390,1.6044e+05,1.6044e+05,1.6044e+05,1.6044e+05,1.6044e+05
5391,1.6047e+05,1.6048e+05,1.6048e+05,1.6047e+05,1.6047e+05
5392,1.6052e+05,1.6052e+05,1.6052e+05,1.6052e+05,1.6052e+05
5393,1.6058e+05,1.6059e+05,1.6058e+05,1.6058e+05,1.6058e+05
5394,1.6063e+05,1.6063e+05,1.6063e+05,1.6063e+05,1.6063e+05
5395,1.607e+05,1.6071e+05,1.607e+05,1.607e+05,1.607e+05
5396,1.6072e+05,1.6072e+05,1.6072e+05,1.6072e+05,1.6072e+05
5397,1.608e+05,1.608e+05,1.608e+05,1.608e+05,1.608e+05
5398,1.6086e+05,1.6086e+05,1.6086e+05,1.6086e+05,1.6086e+05
5399,1.6087e+05,1.6088e+05,1.6087e+05,1.6087e+05,1.6087e+05
5400,1.6091e+05,1.6092e+05,1.6091e+05,1.6091e+05,1.6091e+05
5401,1.6094e+05,1.6095e+05,1.6094e+05,1.6094e+05,1.6094e+05
5402,1.6098e+05,1.6098e+05,1.6098e+05,1.6098e+05,1.6098e+05
5403,1.6107e+05,1.6107e+05,1.6107e+05,1.6107e+05,1.6107e+05
5404,1.6109e+05,1.6109e+05,1.6109e+05,1.6109e+05,1.6109e+05
5405,1.6113e+05,1.6114e+05,1.6113e+05,1.6113e+05,1.6113e+05
5406,1.6114e+05,1.6115e+05,1.6114e+05,1.6114e+05,1.6114e+05
5407,1.6123e+05,1.6123e+05,1.6123e+05,1.6123e+05,1.6123e+05
5408,1.6126e+05,1.6126e+05,1.6126e+05,1.6126e+05,1.6126e+05
5409,1.6129e+05,1.613e+05,1.6129e+05,1.6129e+05,1.6129e+05
5410,1.6135e+05,1.6135e+05,1.6135e+05,1.6135e+05,1.6135e+05
5411,1.614e+05,1.614e+05,1.614e+05,1.614e+05,1.614e+05
5412,1.6146e+05,1.6146e+05,1.6146e+05,1.6146e+05,1.6146e+05
5413,1.6149e+05,1.615e+05,1.6149e+05,1.6149e+05,1.6149e+05
5414,1.6152e+05,1.6153e+05,1.6152e+05,1.6152e+05,1.6152e+05
5415,1.6155e+05,1.6155e+05,1.6155e+05,1.6155e+05,1.6155e+05
5416,1.6162e+05,1.6162e+05,1.6162e+05,1.6162e+05,1.6162e+05
5417,1.6166e+05,1.6166e+05,1.6166e+05,1.6166e+05,1.6166e+05
5418,1.6175e+05,1.6176e+05,1.6175e+05,1.6175e+05,1.6175e+05
5419,1.618e+05,1.618e+05,1.618e+05,1.618e+05,1.618e+05
5420,1.6185e+05,1.6186e+05,1.6186e+05,1.6185e+05,1.6185e+05
5421,1.6191e+05,1.6192e+05,1.6191e+05,1.6191e+05,1.6191e+05
5422,1.6194e+05,1.6195e+05,1.6194e+05,1.6194e+05,1.6194e+05
5423,1.6195e+05,1.6195e+05,1.6195e+05,1.6195e+05,1.6195e+05
5424,1.6203e+05,1.6203e+05,1.6203e+05,1.6203e+05,1.6203e+05
5425,1.6206e+05,1.6207e+05,1.6207e+05,1.6206e+05,1.6206e+05
5426,1.6214e+05,1.6214e+05,1.6214e+05,1.6214e+05,1.6214e+05
5427,1.6217e+05,1.6218e+05,1.6217e+05,1.6217e+05,1.6217e+05
5428,1.6219e+05,1.6219e+05,1.6219e+05,1.6219e+05,1.6219e+05
5429,1.6223e+05,1.6223e+05,1.6223e+05,1.6223e+05,1.6223e+05
5430,1.6226e+05,1.6226e+05,1.6226e+05,1.6226e+05,1.6226e+05
5431,1.6233e+05,1.6234e+05,1.6233e+05,1.6233e+05,1.6233e+05
5432,1.6239e+05,1.624e+05,1.6239e+05,1.6239e+05,1.6239e+05
5433,1.6243e+05,1.6244e+05,1.6243e+05,1.6243e+05,1.6243e+05
5434,1.6252e+05,1.6252e+05,1.6252e+05,1.6252e+05,1.6252e+05
5435,1.6253e+05,1.6253e+05,1.6253e+05,1.6253e+05,1.6253e+05
5436,1.6255e+05,1.6256e+05,1.6255e+05,1.6255e+05,1.6255e+05
5437,1.6259e+05,1.6259e+05,1.6259e+05,1.6259e+05,1.6259e+05
5438,1.6263e+05,1.6263e+05,1.6263e+05,1.6263e+05,1.6263e+05
5439,1.6269e+05,1.6269e+05,1.6269e+05,1.6269e+05,1.6269e+05
5440,1.6272e+05,1.6273e+05,1.6272e+05,1.6272e+05,1.6272e+05
5441,1.6274e+05,1.6274e+05,1.6274e+05,1.6274e+05,1.6274e+05
5442,1.6279e+05,1.6279e+05,1.6279e+05,1.6279e+05,1.6279e+05
5443,1.629e+05,1.629e+05,1.629e+05,1.629e+05,1.629e+05
5444,1.6296e+05,1.6296e+05,1.6296e+05,1.6296e+05,1.6296e+05
5445,1.6301e+05,1.6301e+05,1.6301e+05,1.6301e+05,1.6301e+05
5446,1.6303e+05,1.6303e+05,1.6303e+05,1.6303e+05,1.6303e+05
5447,1.6311e+05,1.6311e+05,1.6311e+05,1.6311e+05,1.6311e+05
5448,1.6315e+05,1.6316e+05,1.6315e+05,1.6315e+05,1.6315e+05
5449,1.6319e+05,1.6319e+05,1.6319e+05,1.6319e+05,1.6319e+05
5450,1.6321e+05,1.6322e+05,1.6322e+05,1.6321e+05,1.6321e+05
5451,1.6324e+05,1.6325e+05,1.6325e+05,1.6325e+05,1.6325e+05
5452,1.6336e+05,1.6336e+05,1.6336e+05,1.6336e+05,1.6336e+05
5453,1.6343e+05,1.6344e+05,1.6343e+05,1.6343e+05,1.6343e+05
5454,1.6347e+05,1.6348e+05,1.6347e+05,1.6347e+05,1.6347e+05
5455,1.6354e+05,1.6355e+05,1.6354e+05,1.6354e+05,1.6354e+05
5456,1.636e+05,1.636e+05,1.636e+05,1.636e+05,1.636e+05
5457,1.6365e+05,1.6365e+05,1.6365e+05,1.6365e+05,1.6365e+05
5458,1.6367e+05,1.6367e+05,1.6367e+05,1.6367e+05,1.6367e+05
5459,1.6373e+05,1.6373e+05,1.6373e+05,1.6373e+05,1.6373e+05
5460,1.638e+05,1.638e+05,1.638e+05,1.638e+05,1.638e+05
5461,1.6382e+05,1.6383e+05,1.6382e+05,1.6382e+05,1.6382e+05
5462,1.6386e+05,1.6386e+05,1.6386e+05,1.6386e+05,1.6386e+05
5463,1.6391e+05,1.6392e+05,1.6391e+05,1.6391e+05,1.6391e+05
5464,1.6399e+05,1.6399e+05,1.6399e+05,1.6399e+05,1.6399e+05
5465,1.6404e+05,1.6404e+05,1.6404e+05,1.6404e+05,1.6404e+05
5466,1.6406e+05,1.6407e+05,1.6406e+05,1.6406e+05,1.6406e+05
5467,1.6411e+05,1.6411e+05,1.6411e+05,1.6411e+05,1.6411e+05
5468,1.6418e+05,1.6419e+05,1.6418e+05,1.6418e+05,1.6418e+05
5469,1.6424e+05,1.6425e+05,1.6424e+05,1.6424e+05,1.6424e+05
5470,1.6431e+05,1.6432e+05,1.6431e+05,1.6431e+05,1.6431e+05
5471,1.6437e+05,1.6437e+05,1.6437e+05,1.6437e+05,1.6437e+05
5472,1.6439e+05,1.644e+05,1.644e+05,1.644e+05,1.644e+05
5473,1.6447e+05,1.6447e+05,1.6447e+05,1.6447e+05,1.6447e+05
5474,1.6452e+05,1.6452e+05,1.6452e+05,1.6452e+05,1.6452e+05
5475,1.6455e+05,1.6456e+05,1.6455e+05,1.6455e+05,1.6455e+05
5476,1.6465e+05,1.6466e+05,1.6465e+05,1.6465e+05,1.6465e+05
5477,1.647e+05,1.6471e+05,1.647e+05,1.647e+05,1.647e+05
5478,1.6476e+05,1.6477e+05,1.6476e+05,1.6476e+05,1.6476e+05
5479,1.6483e+05,1.6484e+05,1.6484e+05,1.6484e+05,1.6484e+05
5480,1.6486e+05,1.6487e+05,1.6486e+05,1.6486e+05,1.6486e+05
5481,1.6494e+05,1.6494e+05,1.6494e+05,1.6494e+05,1.6494e+05
5482,1.6501e+05,1.6502e+05,1.6501e+05,1.6501e+05,1.6501e+05
5483,1.6506e+05,1.6506e+05,1.6506e+05,1.6506e+05,1.6506e+05
5484,1.6512e+05,1.6512e+05,1.6512e+05,1.6512e+05,1.6512e+05
5485,1.6515e+05,1.6516e+05,1.6515e+05,1.6515e+05,1.6515e+05
5486,1.6518e+05,1.6519e+05,1.6519e+05,1.6519e+05,1.6518e+05
5487,1.6524e+05,1.6524e+05,1.6524e+05,1.6524e+05,1.6524e+05
5488,1.6532e+05,1.6533e+05,1.6532e+05,1.6532e+05,1.6532e+05
5489,1.6536e+05,1.6536e+05,1.6536e+05,1.6536e+05,1.6536e+05
5490,1.6542e+05,1.6543e+05,1.6542e+05,1.6542e+05,1.6542e+05
5491,1.6547e+05,1.6547e+05,1.6547e+05,1.6547e+05,1.6547e+05
5492,1.6551e+05,1.6552e+05,1.6551e+05,1.6551e+05,1.6551e+05
5493,1.6558e+05,1.6559e+05,1.6558e+05,1.6558e+05,1.6558e+05
5494,1.6563e+05,1.6563e+05,1.6563e+05,1.6563e+05,1.6563e+05
5495,1.6569e+05,1.6569e+05,1.6569e+05,1.6569e+05,1.6569e+05
5496,1.6571e+05,1.6572e+05,1.6572e+05,1.6571e+05,1.6571e+05
5497,1.6575e+05,1.6576e+05,1.6576e+05,1.6575e+05,1.6575e+05
5498,1.658e+05,1.658e+05,1.658e+05,1.658e+05,1.658e+05
5499,1.6587e+05,1.6587e+05,1.6587e+05,1.6587e+05,1.6587e+05
5500,1.6594e+05,1.6595e+05,1.6594e+05,1.6594e+05,1.6594e+05
5501,1.6597e+05,1.6598e+05,1.6597e+05,1.6597e+05,1.6597e+05
5502,1.6605e+05,1.6606e+05,1.6606e+05,1.6606e+05,1.6605e+05
5503,1.661e+05,1.661e+05,1.661e+05,1.661e+05,1.661e+05
5504,1.6612e+05,1.6612e+05,1.6612e+05,1.6612e+05,1.6612e+05
5505,1.6616e+05,1.6616e+05,1.6616e+05,1.6616e+05,1.6616e+05
5506,1.6624e+05,1.6624e+05,1.6624e+05,1.6624e+05,1.6624e+05
5507,1.6627e+05,1.6628e+05,1.6627e+05,1.6627e+05,1.6627e+05
5508,1.6635e+05,1.6636e+05,1.6635e+05,1.6635e+05,1.6635e+05
5509,1.6636e+05,1.6637e+05,1.6637e+05,1.6637e+05,1.6636e+05
5510,1.6643e+05,1.6644e+05,1.6643e+05,1.6643e+05,1.6643e+05
5511,1.6648e+05,1.6648e+05,1.6648e+05,1.6648e+05,1.6648e+05
5512,1.665e+05,1.665e+05,1.665e+05,1.665e+05,1.665e+05
5513,1.6659e+05,1.6659e+05,1.6659e+05,1.6659e+05,1.6659e+05
5514,1.6662e+05,1.6662e+05,1.6662e+05,1.6662e+05,1.6662e+05
5515,1.6666e+05,1.6667e+05,1.6666e+05,1.6666e+05,1.6666e+05
5516,1.6668e+05,1.6668e+05,1.6668e+05,1.6668e+05,1.6668e+05
5517,1.6672e+05,1.6673e+05,1.6672e+05,1.6672e+05,1.6672e+05
5518,1.6681e+05,1.6681e+05,1.6681e+05,1.6681e+05,1.6681e+05
5519,1.6682e+05,1.6682e+05,1.6682e+05,1.6682e+05,1.6682e+05
5520,1.6689e+05,1.669e+05,1.6689e+05,1.6689e+05,1.6689e+05
5521,1.6693e+05,1.6694e+05,1.6693e+05,1.6693e+05,1.6693e+05
5522,1.6699e+05,1.67e+05,1.67e+05,1.6699e+05,1.6699e+05
5523,1.6703e+05,1.6703e+05,1.6703e+05,1.6703e+05,1.6703e+05
5524,1.6709e+05,1.671e+05,1.671e+05,1.671e+05,1.6709e+05
5525,1.6713e+05,1.6714e+05,1.6713e+05,1.6713e+05,1.6713e+05
5526,1.6721e+05,1.6721e+05,1.6721e+05,1.6721e+05,1.6721e+05
5527,1.6729e+05,1.673e+05,1.6729e+05,1.6729e+05,1.6729e+05
5528,1.6732e+05,1.6732e+05,1.6732e+05,1.6732e+05,1.6732e+05
5529,1.6736e+05,1.6737e+05,1.6737e+05,1.6737e+05,1.6737e+05
5530,1.674e+05,1.674e+05,1.674e+05,1.674e+05,1.674e+05
5531,1.6743e+05,1.6743e+05,1.6743e+05,1.6743e+05,1.6743e+05
5532,1.6744e+05,1.6744e+05,1.6744e+05,1.6744e+05,1.6744e+05
5533,1.6749e+05,1.6749e+05,1.6749e+05,1.6749e+05,1.6749e+05
5534,1.6756e+05,1.6757e+05,1.6757e+05,1.6756e+05,1.6756e+05
5535,1.6759e+05,1.676e+05,1.6759e+05,1.6759e+05,1.6759e+05
5536,1.6764e+05,1.6764e+05,1.6764e+05,1.6764e+05,1.6764e+05
5537,1.6765e+05,1.6766e+05,1.6765e+05,1.6765e+05,1.6765e+05
5538,1.6769e+05,1.677e+05,1.6769e+05,1.6769e+05,1.6769e+05
5539,1.6773e+05,1.6773e+05,1.6773e+05,1.6773e+05,1.6773e+05
5540,1.6782e+05,1.6783e+05,1.6782e+05,1.6782e+05,1.6782e+05
5541,1.6786e+05,1.6787e+05,1.6786e+05,1.6786e+05,1.6786e+05
5542,1.6791e+05,1.6791e+05,1.6791e+05,1.6791e+05,1.6791e+05
5543,1.6796e+05,1.6796e+05,1.6796e+05,1.6796e+05,1.6796e+05
5544,1.68e+05,1.6801e+05,1.68e+05,1.68e+05,1.68e+05
5545,1.6807e+05,1.6807e+05,1.6807e+05,1.6807e+05,1.6807e+05
5546,1.6813e+05,1.6814e+05,1.6813e+05,1.6813e+05,1.6813e+05
5547,1.6821e+05,1.6822e+05,1.6821e+05,1.6821e+05,1.6821e+05
5548,1.6825e+05,1.6825e+05,1.6825e+05,1.6825e+05,1.6825e+05
5549,1.6827e+05,1.6827e+05,1.6827e+05,1.6827e+05,1.6827e+05
5550,1.6832e+05,1.6832e+05,1.6832e+05,1.6832e+05,1.6832e+05
5551,1.6837e+05,1.6837e+05,1.6837e+05,1.6837e+05,1.6837e+05
5552,1.6844e+05,1.6844e+05,1.6844e+05,1.6844e+05,1.6844e+05
5553,1.6849e+05,1.685e+05,1.6849e+05,1.6849e+05,1.6849e+05
5554,1.6852e+05,1.6852e+05,1.6852e+05,1.6852e+05,1.6852e+05
5555,1.6855e+05,1.6855e+05,1.6855e+05,1.6855e+05,1.6855e+05
5556,1.6859e+05,1.6859e+05,1.6859e+05,1.6859e+05,1.6859e+05
5557,1.6862e+05,1.6863e+05,1.6862e+05,1.6862e+05,1.6862e+05
5558,1.6865e+05,1.6865e+05,1.6865e+05,1.6865e+05,1.6865e+05
5559,1.6869e+05,1.687e+05,1.6869e+05,1.6869e+05,1.6869e+05
5560,1.6876e+05,1.6876e+05,1.6876e+05,1.6876e+05,1.6876e+05
5561,1.6883e+05,1.6884e+05,1.6883e+05,1.6883e+05,1.6883e+05
5562,1.6892e+05,1.6893e+05,1.6892e+05,1.6892e+05,1.6892e+05
5563,1.6898e+05,1.6899e+05,1.6898e+05,1.6898e+05,1.6898e+05
5564,1.6902e+05,1.6903e+05,1.6902e+05,1.6902e+05,1.6902e+05
5565,1.6907e+05,1.6908e+05,1.6907e+05,1.6907e+05,1.6907e+05
5566,1.6915e+05,1.6915e+05,1.6915e+05,1.6915e+05,1.6915e+05
5567,1.6921e+05,1.6921e+05,1.6921e+05,1.6921e+05,1.6921e+05
5568,1.6925e+05,1.6925e+05,1.6925e+05,1.6925e+05,1.6925e+05
5569,1.6927e+05,1.6927e+05,1.6927e+05,1.6927e+05,1.6927e+05
5570,1.6933e+05,1.6934e+05,1.6933e+05,1.6933e+05,1.6933e+05
5571,1.6938e+05,1.6939e+05,1.6938e+05,1.6938e+05,1.6938e+05
5572,1.6944e+05,1.6944e+05,1.6944e+05,1.6944e+05,1.6944e+05
5573,1.6951e+05,1.6952e+05,1.6951e+05,1.6951e+05,1.6951e+05
5574,1.6952e+05,1.6952e+05,1.6952e+05,1.6952e+05,1.6952e+05
5575,1.6957e+05,1.6958e+05,1.6957e+05,1.6957e+05,1.6957e+05
5576,1.6966e+05,1.6966e+05,1.6966e+05,1.6966e+05,1.6966e+05
5577,1.6976e+05,1.6976e+05,1.6976e+05,1.6976e+05,1.6976e+05
5578,1.6981e+05,1.6982e+05,1.6981e+05,1.6981e+05,1.6981e+05
5579,1.6985e+05,1.6985e+05,1.6985e+05,1.6985e+05,1.6985e+05
5580,1.6988e+05,1.6989e+05,1.6988e+05,1.6988e+05,1.6988e+05
5581,1.6995e+05,1.6996e+05,1.6995e+05,1.6995e+05,1.6995e+05
5582,1.7003e+05,1.7003e+05,1.7003e+05,1.7003e+05,1.7003e+05
5583,1.7011e+05,1.7012e+05,1.7011e+05,1.7011e+05,1.7011e+05
5584,1.7013e+05,1.7013e+05,1.7013e+05,1.7013e+05,1.7013e+05
5585,1.7019e+05,1.702e+05,1.7019e+05,1.7019e+05,1.7019e+05
5586,1.7027e+05,1.7027e+05,1.7027e+05,1.7027e+05,1.7027e+05
5587,1.7031e+05,1.7031e+05,1.7031e+05,1.7031e+05,1.7031e+05
5588,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05
5589,1.7035e+05,1.7035e+05,1.7035e+05,1.7035e+05,1.7035e+05
5590,1.7038e+05,1.7039e+05,1.7038e+05,1.7038e+05,1.7038e+05
5591,1.7052e+05,1.7053e+05,1.7053e+05,1.7053e+05,1.7053e+05
5592,1.7055e+05,1.7055e+05,1.7055e+05,1.7055e+05,1.7055e+05
5593,1.7065e+05,1.7065e+05,1.7065e+05,1.7065e+05,1.7065e+05
5594,1.7065e+05,1.7066e+05,1.7065e+05,1.7065e+05,1.7065e+05
5595,1.7069e+05,1.7069e+05,1.7069e+05,1.7069e+05,1.7069e+05
5596,1.7077e+05,1.7077e+05,1.7077e+05,1.7077e+05,1.7077e+05
5597,1.7082e+05,1.7082e+05,1.7082e+05,1.7082e+05,1.7082e+05
5598,1.7089e+05,1.7089e+05,1.7089e+05,1.7089e+05,1.7089e+05
5599,1.7094e+05,1.7095e+05,1.7094e+05,1.7094e+05,1.7094e+05
5600,1.7098e+05,1.7099e+05,1.7098e+05,1.7098e+05,1.7098e+05
5601,1.7104e+05,1.7104e+05,1.7104e+05,1.7104e+05,1.7104e+05
5602,1.7107e+05,1.7108e+05,1.7108e+05,1.7108e+05,1.7108e+05
5603,1.7121e+05,1.7121e+05,1.7121e+05,1.7121e+05,1.7121e+05
5604,1.7125e+05,1.7125e+05,1.7125e+05,1.7125e+05,1.7125e+05
5605,1.7131e+05,1.7131e+05,1.7131e+05,1.7131e+05,1.7131e+05
5606,1.7135e+05,1.7135e+05,1.7135e+05,1.7135e+05,1.7135e+05
5607,1.7141e+05,1.7141e+05,1.7141e+05,1.7141e+05,1.7141e+05
5608,1.7146e+05,1.7146e+05,1.7146e+05,1.7146e+05,1.7146e+05
5609,1.715e+05,1.715e+05,1.715e+05,1.715e+05,1.715e+05
5610,1.7153e+05,1.7153e+05,1.7153e+05,1.7153e+05,1.7153e+05
5611,1.7162e+05,1.7162e+05,1.7162e+05,1.7162e+05,1.7162e+05
5612,1.7167e+05,1.7167e+05,1.7167e+05,1.7167e+05,1.7167e+05
5613,1.7171e+05,1.7171e+05,1.7171e+05,1.7171e+05,1.7171e+05
5614,1.7174e+05,1.7175e+05,1.7175e+05,1.7174e+05,1.7174e+05
5615,1.7178e+05,1.7178e+05,1.7178e+05,1.7178e+05,1.7178e+05
5616,1.7187e+05,1.7187e+05,1.7187e+05,1.7187e+05,1.7187e+05
5617,1.7192e+05,1.7192e+05,1.7192e+05,1.7192e+05,1.7192e+05
5618,1.7193e+05,1.7194e+05,1.7193e+05,1.7193e+05,1.7193e+05
5619,1.7198e+05,1.7198e+05,1.7198e+05,1.7198e+05,1.7198e+05
5620,1.7207e+05,1.7207e+05,1.7207e+05,1.7207e+05,1.7207e+05
5621,1.721e+05,1.721e+05,1.721e+05,1.721e+05,1.721e+05
5622,1.7221e+05,1.7221e+05,1.7221e+05,1.7221e+05,1.7221e+05
5623,1.7223e+05,1.7224e+05,1.7223e+05,1.7223e+05,1.7223e+05
5624,1.7232e+05,1.7232e+05,1.7232e+05,1.7232e+05,1.7232e+05
5625,1.7235e+05,1.7236e+05,1.7235e+05,1.7235e+05,1.7235e+05
5626,1.724e+05,1.724e+05,1.724e+05,1.724e+05,1.724e+05
5627,1.7245e+05,1.7246e+05,1.7245e+05,1.7245e+05,1.7245e+05
5628,1.7248e+05,1.7248e+05,1.7248e+05,1.7248e+05,1.7248e+05
5629,1.7251e+05,1.7251e+05,1.7251e+05,1.7251e+05,1.7251e+05
5630,1.7258e+05,1.7258e+05,1.7258e+05,1.7258e+05,1.7258e+05
5631,1.7261e+05,1.7261e+05,1.7261e+05,1.7261e+05,1.7261e+05
5632,1.7268e+05,1.7268e+05,1.7268e+05,1.7268e+05,1.7268e+05
5633,1.7272e+05,1.7272e+05,1.7272e+05,1.7272e+05,1.7272e+05
5634,1.7273e+05,1.7274e+05,1.7273e+05,1.7273e+05,1.7273e+05
5635,1.7281e+05,1.7281e+05,1.7281e+05,1.7281e+05,1.7281e+05
5636,1.729e+05,1.7291e+05,1.729e+05,1.729e+05,1.729e+05
5637,1.7297e+05,1.7298e+05,1.7297e+05,1.7297e+05,1.7297e+05
5638,1.7303e+05,1.7303e+05,1.7303e+05,1.7303e+05,1.7303e+05
5639,1.7305e+05,1.7305e+05,1.7305e+05,1.7305e+05,1.7305e+05
5640,1.7308e+05,1.7308e+05,1.7308e+05,1.7308e+05,1.7308e+05
5641,1.7313e+05,1.7313e+05,1.7313e+05,1.7313e+05,1.7313e+05
5642,1.7318e+05,1.7318e+05,1.7318e+05,1.7318e+05,1.7318e+05
5643,1.7323e+05,1.7324e+05,1.7323e+05,1.7323e+05,1.7323e+05
5644,1.7325e+05,1.7326e+05,1.7325e+05,1.7325e+05,1.7325e+05
5645,1.733e+05,1.7331e+05,1.733e+05,1.733e+05,1.733e+05
5646,1.7335e+05,1.7335e+05,1.7335e+05,1.7335e+05,1.7335e+05
5647,1.7342e+05,1.7342e+05,1.7342e+05,1.7342e+05,1.7342e+05
5648,1.7347e+05,1.7347e+05,1.7347e+05,1.7347e+05,1.7347e+05
5649,1.7351e+05,1.7351e+05,1.7351e+05,1.7351e+05,1.7351e+05
5650,1.7354e+05,1.7355e+05,1.7354e+05,1.7354e+05,1.7354e+05
5651,1.7361e+05,1.7361e+05,1.7361e+05,1.7361e+05,1.7361e+05
5652,1.7368e+05,1.7368e+05,1.7368e+05,1.7368e+05,1.7368e+05
5653,1.7374e+05,1.7374e+05,1.7374e+05,1.7374e+05,1.7374e+05
5654,1.7375e+05,1.7376e+05,1.7375e+05,1.7375e+05,1.7375e+05
5655,1.738e+05,1.7381e+05,1.738e+05,1.738e+05,1.738e+05
5656,1.7382e+05,1.7382e+05,1.7382e+05,1.7382e+05,1.7382e+05
5657,1.739e+05,1.7391e+05,1.739e+05,1.739e+05,1.739e+05
5658,1.7394e+05,1.7395e+05,1.7394e+05,1.7394e+05,1.7394e+05
5659,1.7401e+05,1.7401e+05,1.7401e+05,1.7401e+05,1.7401e+05
5660,1.7403e+05,1.7403e+05,1.7403e+05,1.7403e+05,1.7403e+05
5661,1.7409e+05,1.7409e+05,1.7409e+05,1.7409e+05,1.7409e+05
5662,1.7411e+05,1.7412e+05,1.7411e+05,1.7411e+05,1.7411e+05
5663,1.7419e+05,1.7419e+05,1.7419e+05,1.7419e+05,1.7419e+05
5664,1.7419e+05,1.742e+05,1.742e+05,1.7419e+05,1.7419e+05
5665,1.7427e+05,1.7428e+05,1.7427e+05,1.7427e+05,1.7427e+05
5666,1.7435e+05,1.7435e+05,1.7435e+05,1.7435e+05,1.7435e+05
5667,1.7439e+05,1.7439e+05,1.7439e+05,1.7439e+05,1.7439e+05
5668,1.7442e+05,1.7442e+05,1.7442e+05,1.7442e+05,1.7442e+05
5669,1.7449e+05,1.7449e+05,1.7449e+05,1.7449e+05,1.7449e+05
5670,1.7451e+05,1.7452e+05,1.7451e+05,1.7451e+05,1.7451e+05
5671,1.746e+05,1.746e+05,1.746e+05,1.746e+05,1.746e+05
5672,1.7464e+05,1.7465e+05,1.7464e+05,1.7464e+05,1.7464e+05
5673,1.7471e+05,1.7471e+05,1.7471e+05,1.7471e+05,1.7471e+05
5674,1.7476e+05,1.7476e+05,1.7476e+05,1.7476e+05,1.7476e+05
5675,1.748e+05,1.748e+05,1.748e+05,1.748e+05,1.748e+05
5676,1.7482e+05,1.7483e+05,1.7482e+05,1.7482e+05,1.7482e+05
5677,1.7492e+05,1.7492e+05,1.7492e+05,1.7492e+05,1.7492e+05
5678,1.7495e+05,1.7496e+05,1.7495e+05,1.7495e+05,1.7495e+05
5679,1.7499e+05,1.7499e+05,1.7499e+05,1.7499e+05,1.7499e+05
5680,1.7502e+05,1.7502e+05,1.7502e+05,1.7502e+05,1.7502e+05
5681,1.7508e+05,1.7508e+05,1.7508e+05,1.7508e+05,1.7508e+05
5682,1.7514e+05,1.7514e+05,1.7514e+05,1.7514e+05,1.7514e+05
5683,1.752e+05,1.7521e+05,1.752e+05,1.752e+05,1.752e+05
5684,1.7524e+05,1.7525e+05,1.7524e+05,1.7524e+05,1.7524e+05
5685,1.7526e+05,1.7527e+05,1.7526e+05,1.7526e+05,1.7526e+05
5686,1.7535e+05,1.7535e+05,1.7535e+05,1.7535e+05,1.7535e+05
5687,1.7545e+05,1.7545e+05,1.7545e+05,1.7545e+05,1.7545e+05
5688,1.7553e+05,1.7554e+05,1.7554e+05,1.7553e+05,1.7553e+05
5689,1.756e+05,1.7561e+05,1.7561e+05,1.7561e+05,1.7561e+05
5690,1.7562e+05,1.7563e+05,1.7562e+05,1.7562e+05,1.7562e+05
5691,1.7565e+05,1.7565e+05,1.7565e+05,1.7565e+05,1.7565e+05
5692,1.757e+05,1.7571e+05,1.7571e+05,1.757e+05,1.757e+05
5693,1.7576e+05,1.7577e+05,1.7576e+05,1.7576e+05,1.7576e+05
5694,1.7585e+05,1.7586e+05,1.7586e+05,1.7586e+05,1.7585e+05
5695,1.7588e+05,1.7588e+05,1.7588e+05,1.7588e+05,1.7588e+05
5696,1.7599e+05,1.7599e+05,1.7599e+05,1.7599e+05,1.7599e+05
5697,1.7601e+05,1.7602e+05,1.7601e+05,1.7601e+05,1.7601e+05
5698,1.7605e+05,1.7605e+05,1.7605e+05,1.7605e+05,1.7605e+05
5699,1.7614e+05,1.7614e+05,1.7614e+05,1.7614e+05,1.7614e+05
5700,1.7617e+05,1.7617e+05,1.7617e+05,1.7617e+05,1.7617e+05
5701,1.7624e+05,1.7624e+05,1.7624e+05,1.7624e+05,1.7624e+05
5702,1.7633e+05,1.7633e+05,1.7633e+05,1.7633e+05,1.7633e+05
5703,1.7636e+05,1.7636e+05,1.7636e+05,1.7636e+05,1.7636e+05
5704,1.7641e+05,1.7642e+05,1.7641e+05,1.7641e+05,1.7641e+05
5705,1.7644e+05,1.7644e+05,1.7644e+05,1.7644e+05,1.7644e+05
5706,1.7645e+05,1.7646e+05,1.7645e+05,1.7645e+05,1.7645e+05
5707,1.7652e+05,1.7653e+05,1.7652e+05,1.7652e+05,1.7652e+05
5708,1.767e+05,1.767e+05,1.767e+05,1.767e+05,1.767e+05
5709,1.7672e+05,1.7673e+05,1.7672e+05,1.7672e+05,1.7672e+05
5710,1.7673e+05,1.7673e+05,1.7673e+05,1.7673e+05,1.7673e+05
5711,1.7682e+05,1.7682e+05,1.7682e+05,1.7682e+05,1.7682e+05
5712,1.769e+05,1.769e+05,1.769e+05,1.769e+05,1.769e+05
5713,1.7695e+05,1.7696e+05,1.7695e+05,1.7695e+05,1.7695e+05
5714,1.7703e+05,1.7704e+05,1.7703e+05,1.7703e+05,1.7703e+05
5715,1.7706e+05,1.7707e+05,1.7706e+05,1.7706e+05,1.7706e+05
5716,1.7713e+05,1.7713e+05,1.7713e+05,1.7713e+05,1.7713e+05
5717,1.7718e+05,1.7719e+05,1.7718e+05,1.7718e+05,1.7718e+05
5718,1.7726e+05,1.7726e+05,1.7726e+05,1.7726e+05,1.7726e+05
5719,1.7733e+05,1.7733e+05,1.7733e+05,1.7733e+05,1.7733e+05
5720,1.7737e+05,1.7738e+05,1.7737e+05,1.7737e+05,1.7737e+05
5721,1.7744e+05,1.7745e+05,1.7745e+05,1.7745e+05,1.7744e+05
5722,1.7748e+05,1.7749e+05,1.7748e+05,1.7748e+05,1.7748e+05
5723,1.7753e+05,1.7753e+05,1.7753e+05,1.7753e+05,1.7753e+05
5724,1.7754e+05,1.7755e+05,1.7754e+05,1.7754e+05,1.7754e+05
5725,1.7761e+05,1.7761e+05,1.7761e+05,1.7761e+05,1.7761e+05
5726,1.7767e+05,1.7767e+05,1.7767e+05,1.7767e+05,1.7767e+05
5727,1.777e+05,1.7771e+05,1.777e+05,1.777e+05,1.777e+05
5728,1.7775e+05,1.7776e+05,1.7776e+05,1.7775e+05,1.7775e+05
5729,1.7781e+05,1.7781e+05,1.7781e+05,1.7781e+05,1.7781e+05
5730,1.7785e+05,1.7786e+05,1.7785e+05,1.7785e+05,1.7785e+05
5731,1.7787e+05,1.7788e+05,1.7788e+05,1.7787e+05,1.7787e+05
5732,1.7797e+05,1.7797e+05,1.7797e+05,1.7797e+05,1.7797e+05
5733,1.7801e+05,1.7801e+05,1.7801e+05,1.7801e+05,1.7801e+05
5734,1.7807e+05,1.7807e+05,1.7807e+05,1.7807e+05,1.7807e+05
5735,1.7811e+05,1.7811e+05,1.7811e+05,1.7811e+05,1.7811e+05
5736,1.7821e+05,1.7821e+05,1.7821e+05,1.7821e+05,1.7821e+05
5737,1.7824e+05,1.7825e+05,1.7824e+05,1.7824e+05,1.7824e+05
5738,1.7828e+05,1.7829e+05,1.7828e+05,1.7828e+05,1.7828e+05
5739,1.7835e+05,1.7835e+05,1.7835e+05,1.7835e+05,1.7835e+05
5740,1.7837e+05,1.7838e+05,1.7838e+05,1.7837e+05,1.7837e+05
5741,1.7844e+05,1.7844e+05,1.7844e+05,1.7844e+05,1.7844e+05
5742,1.785e+05,1.7851e+05,1.785e+05,1.785e+05,1.785e+05
5743,1.7854e+05,1.7855e+05,1.7855e+05,1.7855e+05,1.7855e+05
5744,1.7859e+05,1.786e+05,1.7859e+05,1.7859e+05,1.7859e+05
5745,1.7872e+05,1.7873e+05,1.7872e+05,1.7872e+05,1.7872e+05
5746,1.7874e+05,1.7874e+05,1.7874e+05,1.7874e+05,1.7874e+05
5747,1.7877e+05,1.7877e+05,1.7877e+05,1.7877e+05,1.7877e+05
5748,1.7881e+05,1.7881e+05,1.7881e+05,1.7881e+05,1.7881e+05
5749,1.7884e+05,1.7885e+05,1.7885e+05,1.7884e+05,1.7884e+05
5750,1.7891e+05,1.7891e+05,1.7891e+05,1.7891e+05,1.7891e+05
5751,1.7902e+05,1.7902e+05,1.7902e+05,1.7902e+05,1.7902e+05
5752,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05
5753,1.7908e+05,1.7909e+05,1.7908e+05,1.7908e+05,1.7908e+05
5754,1.7917e+05,1.7918e+05,1.7917e+05,1.7917e+05,1.7917e+05
5755,1.792e+05,1.792e+05,1.792e+05,1.792e+05,1.792e+05
5756,1.7927e+05,1.7928e+05,1.7927e+05,1.7927e+05,1.7927e+05
5757,1.793e+05,1.7931e+05,1.793e+05,1.793e+05,1.793e+05
5758,1.7938e+05,1.7938e+05,1.7938e+05,1.7938e+05,1.7938e+05
5759,1.7942e+05,1.7942e+05,1.7942e+05,1.7942e+05,1.7942e+05
5760,1.7946e+05,1.7947e+05,1.7946e+05,1.7946e+05,1.7946e+05
5761,1.7948e+05,1.7948e+05,1.7948e+05,1.7948e+05,1.7948e+05
5762,1.7954e+05,1.7955e+05,1.7955e+05,1.7954e+05,1.7954e+05
5763,1.7958e+05,1.7958e+05,1.7958e+05,1.7958e+05,1.7958e+05
5764,1.7966e+05,1.7967e+05,1.7966e+05,1.7966e+05,1.7966e+05
5765,1.7967e+05,1.7967e+05,1.7967e+05,1.7967e+05,1.7967e+05
5766,1.7972e+05,1.7972e+05,1.7972e+05,1.7972e+05,1.7972e+05
5767,1.7974e+05,1.7974e+05,1.7974e+05,1.7974e+05,1.7974e+05
5768,1.7977e+05,1.7978e+05,1.7977e+05,1.7977e+05,1.7977e+05
5769,1.7982e+05,1.7983e+05,1.7982e+05,1.7982e+05,1.7982e+05
5770,1.7991e+05,1.7991e+05,1.7991e+05,1.7991e+05,1.7991e+05
5771,1.7995e+05,1.7996e+05,1.7995e+05,1.7995e+05,1.7995e+05
5772,1.7998e+05,1.7999e+05,1.7998e+05,1.7998e+05,1.7998e+05
5773,1.8003e+05,1.8003e+05,1.8003e+05,1.8003e+05,1.8003e+05
5774,1.8008e+05,1.8009e+05,1.8008e+05,1.8008e+05,1.8008e+05
5775,1.8017e+05,1.8018e+05,1.8018e+05,1.8017e+05,1.8017e+05
5776,1.8019e+05,1.802e+05,1.8019e+05,1.8019e+05,1.8019e+05
5777,1.8025e+05,1.8025e+05,1.8025e+05,1.8025e+05,1.8025e+05
5778,1.8026e+05,1.8027e+05,1.8026e+05,1.8026e+05,1.8026e+05
5779,1.8035e+05,1.8035e+05,1.8035e+05,1.8035e+05,1.8035e+05
5780,1.8044e+05,1.8044e+05,1.8044e+05,1.8044e+05,1.8044e+05
5781,1.805e+05,1.8051e+05,1.805e+05,1.805e+05,1.805e+05
5782,1.8056e+05,1.8057e+05,1.8056e+05,1.8056e+05,1.8056e+05
5783,1.8059e+05,1.806e+05,1.8059e+05,1.8059e+05,1.8059e+05
5784,1.8065e+05,1.8065e+05,1.8065e+05,1.8065e+05,1.8065e+05
5785,1.807e+05,1.8071e+05,1.807e+05,1.807e+05,1.807e+05
5786,1.8073e+05,1.8074e+05,1.8073e+05,1.8073e+05,1.8073e+05
5787,1.8078e+05,1.8078e+05,1.8078e+05,1.8078e+05,1.8078e+05
5788,1.8081e+05,1.8081e+05,1.8081e+05,1.8081e+05,1.8081e+05
5789,1.8087e+05,1.8088e+05,1.8087e+05,1.8087e+05,1.8087e+05
5790,1.8101e+05,1.8101e+05,1.8101e+05,1.8101e+05,1.8101e+05
5791,1.8107e+05,1.8107e+05,1.8107e+05,1.8107e+05,1.8107e+05
5792,1.8109e+05,1.8109e+05,1.8109e+05,1.8109e+05,1.8109e+05
5793,1.8112e+05,1.8113e+05,1.8113e+05,1.8113e+05,1.8113e+05
5794,1.812e+05,1.812e+05,1.812e+05,1.812e+05,1.812e+05
5795,1.8123e+05,1.8124e+05,1.8123e+05,1.8123e+05,1.8123e+05
5796,1.8124e+05,1.8124e+05,1.8124e+05,1.8124e+05,1.8124e+05
5797,1.8127e+05,1.8127e+05,1.8127e+05,1.8127e+05,1.8127e+05
5798,1.8137e+05,1.8138e+05,1.8137e+05,1.8137e+05,1.8137e+05
5799,1.8144e+05,1.8145e+05,1.8144e+05,1.8144e+05,1.8144e+05
5800,1.8152e+05,1.8152e+05,1.8152e+05,1.8152e+05,1.8152e+05
5801,1.8158e+05,1.8159e+05,1.8159e+05,1.8158e+05,1.8158e+05
5802,1.8163e+05,1.8164e+05,1.8163e+05,1.8163e+05,1.8163e+05
5803,1.8168e+05,1.8168e+05,1.8168e+05,1.8168e+05,1.8168e+05
5804,1.8174e+05,1.8175e+05,1.8174e+05,1.8174e+05,1.8174e+05
5805,1.8177e+05,1.8177e+05,1.8177e+05,1.8177e+05,1.8177e+05
5806,1.8178e+05,1.8179e+05,1.8178e+05,1.8178e+05,1.8178e+05
5807,1.8184e+05,1.8184e+05,1.8184e+05,1.8184e+05,1.8184e+05
5808,1.8195e+05,1.8195e+05,1.8195e+05,1.8195e+05,1.8195e+05
5809,1.8201e+05,1.8201e+05,1.8201e+05,1.8201e+05,1.8201e+05
5810,1.8209e+05,1.821e+05,1.8209e+05,1.8209e+05,1.8209e+05
5811,1.8213e+05,1.8213e+05,1.8213e+05,1.8213e+05,1.8213e+05
5812,1.8219e+05,1.8219e+05,1.8219e+05,1.8219e+05,1.8219e+05
5813,1.8226e+05,1.8226e+05,1.8226e+05,1.8226e+05,1.8226e+05
5814,1.8232e+05,1.8233e+05,1.8232e+05,1.8232e+05,1.8232e+05
5815,1.8233e+05,1.8233e+05,1.8233e+05,1.8233e+05,1.8233e+05
5816,1.8241e+05,1.8242e+05,1.8241e+05,1.8241e+05,1.8241e+05
5817,1.8249e+05,1.825e+05,1.8249e+05,1.8249e+05,1.8249e+05
5818,1.8252e+05,1.8253e+05,1.8252e+05,1.8252e+05,1.8252e+05
5819,1.8266e+05,1.8266e+05,1.8266e+05,1.8266e+05,1.8266e+05
5820,1.827e+05,1.827e+05,1.827e+05,1.827e+05,1.827e+05
5821,1.8272e+05,1.8273e+05,1.8272e+05,1.8272e+05,1.8272e+05
5822,1.8277e+05,1.8278e+05,1.8277e+05,1.8277e+05,1.8277e+05
5823,1.8279e+05,1.8279e+05,1.8279e+05,1.8279e+05,1.8279e+05
5824,1.8289e+05,1.8289e+05,1.8289e+05,1.8289e+05,1.8289e+05
5825,1.83e+05,1.83e+05,1.83e+05,1.83e+05,1.83e+05
5826,1.8301e+05,1.8302e+05,1.8302e+05,1.8302e+05,1.8302e+05
5827,1.8305e+05,1.8305e+05,1.8305e+05,1.8305e+05,1.8305e+05
5828,1.8312e+05,1.8313e+05,1.8312e+05,1.8312e+05,1.8312e+05
5829,1.8319e+05,1.8319e+05,1.8319e+05,1.8319e+05,1.8319e+05
5830,1.8321e+05,1.8322e+05,1.8322e+05,1.8321e+05,1.8321e+05
5831,1.8329e+05,1.833e+05,1.833e+05,1.833e+05,1.8329e+05
5832,1.8336e+05,1.8337e+05,1.8336e+05,1.8336e+05,1.8336e+05
5833,1.8348e+05,1.8348e+05,1.8348e+05,1.8348e+05,1.8348e+05
5834,1.8353e+05,1.8353e+05,1.8353e+05,1.8353e+05,1.8353e+05
5835,1.8362e+05,1.8363e+05,1.8362e+05,1.8362e+05,1.8362e+05
5836,1.8366e+05,1.8367e+05,1.8366e+05,1.8366e+05,1.8366e+05
5837,1.8372e+05,1.8372e+05,1.8372e+05,1.8372e+05,1.8372e+05
5838,1.8374e+05,1.8374e+05,1.8374e+05,1.8374e+05,1.8374e+05
5839,1.8383e+05,1.8383e+05,1.8383e+05,1.8383e+05,1.8383e+05
5840,1.8385e+05,1.8386e+05,1.8385e+05,1.8385e+05,1.8385e+05
5841,1.8389e+05,1.8389e+05,1.8389e+05,1.8389e+05,1.8389e+05
5842,1.8396e+05,1.8396e+05,1.8396e+05,1.8396e+05,1.8396e+05
5843,1.8399e+05,1.8399e+05,1.8399e+05,1.8399e+05,1.8399e+05
5844,1.8405e+05,1.8406e+05,1.8405e+05,1.8405e+05,1.8405e+05
5845,1.8417e+05,1.8417e+05,1.8417e+05,1.8417e+05,1.8417e+05
5846,1.8419e+05,1.8419e+05,1.8419e+05,1.8419e+05,1.8419e+05
5847,1.8421e+05,1.8422e+05,1.8422e+05,1.8421e+05,1.8421e+05
5848,1.8427e+05,1.8427e+05,1.8427e+05,1.8427e+05,1.8427e+05
5849,1.8434e+05,1.8435e+05,1.8434e+05,1.8434e+05,1.8434e+05
5850,1.8437e+05,1.8437e+05,1.8437e+05,1.8437e+05,1.8437e+05
5851,1.8446e+05,1.8447e+05,1.8446e+05,1.8446e+05,1.8446e+05
5852,1.8449e+05,1.8449e+05,1.8449e+05,1.8449e+05,1.8449e+05
5853,1.8456e+05,1.8457e+05,1.8456e+05,1.8456e+05,1.8456e+05
5854,1.846e+05,1.8461e+05,1.846e+05,1.846e+05,1.846e+05
5855,1.8464e+05,1.8464e+05,1.8464e+05,1.8464e+05,1.8464e+05
5856,1.8467e+05,1.8467e+05,1.8467e+05,1.8467e+05,1.8467e+05
5857,1.8479e+05,1.848e+05,1.848e+05,1.8479e+05,1.8479e+05
5858,1.8482e+05,1.8482e+05,1.8482e+05,1.8482e+05,1.8482e+05
5859,1.849e+05,1.849e+05,1.849e+05,1.849e+05,1.849e+05
5860,1.8491e+05,1.8492e+05,1.8491e+05,1.8491e+05,1.8491e+05
5861,1.8499e+05,1.8499e+05,1.8499e+05,1.8499e+05,1.8499e+05
5862,1.8505e+05,1.8506e+05,1.8505e+05,1.8505e+05,1.8505e+05
5863,1.8508e+05,1.8509e+05,1.8508e+05,1.8508e+05,1.8508e+05
5864,1.8513e+05,1.8514e+05,1.8513e+05,1.8513e+05,1.8513e+05
5865,1.8519e+05,1.8519e+05,1.8519e+05,1.8519e+05,1.8519e+05
5866,1.8524e+05,1.8524e+05,1.8524e+05,1.8524e+05,1.8524e+05
5867,1.8532e+05,1.8532e+05,1.8532e+05,1.8532e+05,1.8532e+05
5868,1.8534e+05,1.8535e+05,1.8534e+05,1.8534e+05,1.8534e+05
5869,1.854e+05,1.8541e+05,1.854e+05,1.854e+05,1.854e+05
5870,1.8547e+05,1.8548e+05,1.8547e+05,1.8547e+05,1.8547e+05
5871,1.8555e+05,1.8555e+05,1.8555e+05,1.8555e+05,1.8555e+05
5872,1.8559e+05,1.8559e+05,1.8559e+05,1.8559e+05,1.8559e+05
5873,1.8562e+05,1.8563e+05,1.8563e+05,1.8563e+05,1.8562e+05
5874,1.8574e+05,1.8575e+05,1.8574e+05,1.8574e+05,1.8574e+05
5875,1.8578e+05,1.8578e+05,1.8578e+05,1.8578e+05,1.8578e+05
5876,1.858e+05,1.858e+05,1.858e+05,1.858e+05,1.858e+05
5877,1.8584e+05,1.8585e+05,1.8585e+05,1.8584e+05,1.8584e+05
5878,1.8591e+05,1.8591e+05,1.8591e+05,1.8591e+05,1.8591e+05
5879,1.8592e+05,1.8593e+05,1.8592e+05,1.8592e+05,1.8592e+05
5880,1.8596e+05,1.8597e+05,1.8596e+05,1.8596e+05,1.8596e+05
5881,1.8604e+05,1.8604e+05,1.8604e+05,1.8604e+05,1.8604e+05
5882,1.861e+05,1.861e+05,1.861e+05,1.861e+05,1.861e+05
5883,1.8611e+05,1.8611e+05,1.8611e+05,1.8611e+05,1.8611e+05
5884,1.8616e+05,1.8616e+05,1.8616e+05,1.8616e+05,1.8616e+05
5885,1.862e+05,1.862e+05,1.862e+05,1.862e+05,1.862e+05
5886,1.8621e+05,1.8622e+05,1.8621e+05,1.8621e+05,1.8621e+05
5887,1.8628e+05,1.8629e+05,1.8628e+05,1.8628e+05,1.8628e+05
5888,1.8634e+05,1.8635e+05,1.8634e+05,1.8634e+05,1.8634e+05
5889,1.8638e+05,1.8638e+05,1.8638e+05,1.8638e+05,1.8638e+05
5890,1.8643e+05,1.8643e+05,1.8643e+05,1.8643e+05,1.8643e+05
5891,1.8645e+05,1.8646e+05,1.8645e+05,1.8645e+05,1.8645e+05
5892,1.8656e+05,1.8657e+05,1.8657e+05,1.8657e+05,1.8657e+05
5893,1.8659e+05,1.866e+05,1.8659e+05,1.8659e+05,1.8659e+05
5894,1.8667e+05,1.8667e+05,1.8667e+05,1.8667e+05,1.8667e+05
5895,1.8673e+05,1.8674e+05,1.8673e+05,1.8673e+05,1.8673e+05
5896,1.8676e+05,1.8677e+05,1.8676e+05,1.8676e+05,1.8676e+05
5897,1.868e+05,1.868e+05,1.868e+05,1.868e+05,1.868e+05
5898,1.8683e+05,1.8684e+05,1.8683e+05,1.8683e+05,1.8683e+05
5899,1.8689e+05,1.869e+05,1.8689e+05,1.8689e+05,1.8689e+05
5900,1.8694e+05,1.8694e+05,1.8694e+05,1.8694e+05,1.8694e+05
5901,1.8703e+05,1.8704e+05,1.8703e+05,1.8703e+05,1.8703e+05
5902,1.8711e+05,1.8711e+05,1.8711e+05,1.8711e+05,1.8711e+05
5903,1.8711e+05,1.8712e+05,1.8711e+05,1.8711e+05,1.8711e+05
5904,1.8719e+05,1.872e+05,1.8719e+05,1.8719e+05,1.8719e+05
5905,1.8726e+05,1.8727e+05,1.8726e+05,1.8726e+05,1.8726e+05
5906,1.8734e+05,1.8735e+05,1.8734e+05,1.8734e+05,1.8734e+05
5907,1.8738e+05,1.8738e+05,1.8738e+05,1.8738e+05,1.8738e+05
5908,1.8741e+05,1.8741e+05,1.8741e+05,1.8741e+05,1.8741e+05
5909,1.8752e+05,1.8752e+05,1.8752e+05,1.8752e+05,1.8752e+05
5910,1.8758e+05,1.8759e+05,1.8759e+05,1.8759e+05,1.8758e+05
5911,1.8765e+05,1.8765e+05,1.8765e+05,1.8765e+05,1.8765e+05
5912,1.8768e+05,1.8768e+05,1.8768e+05,1.8768e+05,1.8768e+05
5913,1.8773e+05,1.8773e+05,1.8773e+05,1.8773e+05,1.8773e+05
5914,1.8778e+05,1.8779e+05,1.8778e+05,1.8778e+05,1.8778e+05
5915,1.8783e+05,1.8783e+05,1.8783e+05,1.8783e+05,1.8783e+05
5916,1.8792e+05,1.8792e+05,1.8792e+05,1.8792e+05,1.8792e+05
5917,1.8798e+05,1.8798e+05,1.8798e+05,1.8798e+05,1.8798e+05
5918,1.8803e+05,1.8803e+05,1.8803e+05,1.8803e+05,1.8803e+05
5919,1.8804e+05,1.8804e+05,1.8804e+05,1.8804e+05,1.8804e+05
5920,1.8812e+05,1.8812e+05,1.8812e+05,1.8812e+05,1.8812e+05
5921,1.8819e+05,1.882e+05,1.882e+05,1.8819e+05,1.8819e+05
5922,1.8822e+05,1.8823e+05,1.8822e+05,1.8822e+05,1.8822e+05
5923,1.8831e+05,1.8832e+05,1.8831e+05,1.8831e+05,1.8831e+05
5924,1.8838e+05,1.8839e+05,1.8839e+05,1.8839e+05,1.8839e+05
5925,1.8842e+05,1.8843e+05,1.8843e+05,1.8842e+05,1.8842e+05
5926,1.885e+05,1.885e+05,1.885e+05,1.885e+05,1.885e+05
5927,1.8853e+05,1.8854e+05,1.8853e+05,1.8853e+05,1.8853e+05
5928,1.8861e+05,1.8862e+05,1.8862e+05,1.8861e+05,1.8861e+05
5929,1.8868e+05,1.8869e+05,1.8868e+05,1.8868e+05,1.8868e+05
5930,1.8878e+05,1.8878e+05,1.8878e+05,1.8878e+05,1.8878e+05
5931,1.8882e+05,1.8883e+05,1.8883e+05,1.8882e+05,1.8882e+05
5932,1.8887e+05,1.8888e+05,1.8887e+05,1.8887e+05,1.8887e+05
5933,1.8893e+05,1.8894e+05,1.8893e+05,1.8893e+05,1.8893e+05
5934,1.8899e+05,1.89e+05,1.8899e+05,1.8899e+05,1.8899e+05
5935,1.8906e+05,1.8906e+05,1.8906e+05,1.8906e+05,1.8906e+05
5936,1.8909e+05,1.891e+05,1.8909e+05,1.8909e+05,1.8909e+05
5937,1.8912e+05,1.8912e+05,1.8912e+05,1.8912e+05,1.8912e+05
5938,1.8922e+05,1.8922e+05,1.8922e+05,1.8922e+05,1.8922e+05
5939,1.8934e+05,1.8935e+05,1.8934e+05,1.8934e+05,1.8934e+05
5940,1.8942e+05,1.8942e+05,1.8942e+05,1.8942e+05,1.8942e+05
5941,1.8945e+05,1.8945e+05,1.8945e+05,1.8945e+05,1.8945e+05
5942,1.8947e+05,1.8947e+05,1.8947e+05,1.8947e+05,1.8947e+05
5943,1.8958e+05,1.8958e+05,1.8958e+05,1.8958e+05,1.8958e+05
5944,1.8964e+05,1.8964e+05,1.8964e+05,1.8964e+05,1.8964e+05
5945,1.8972e+05,1.8972e+05,1.8972e+05,1.8972e+05,1.8972e+05
5946,1.898e+05,1.898e+05,1.898e+05,1.898e+05,1.898e+05
5947,1.8983e+05,1.8983e+05,1.8983e+05,1.8983e+05,1.8983e+05
5948,1.8993e+05,1.8993e+05,1.8993e+05,1.8993e+05,1.8993e+05
5949,1.8993e+05,1.8993e+05,1.8993e+05,1.8993e+05,1.8993e+05
5950,1.8996e+05,1.8997e+05,1.8996e+05,1.8996e+05,1.8996e+05
5951,1.9001e+05,1.9002e+05,1.9001e+05,1.9001e+05,1.9001e+05
5952,1.9006e+05,1.9007e+05,1.9006e+05,1.9006e+05,1.9006e+05
5953,1.9013e+05,1.9014e+05,1.9013e+05,1.9013e+05,1.9013e+05
5954,1.9017e+05,1.9017e+05,1.9017e+05,1.9017e+05,1.9017e+05
5955,1.9026e+05,1.9026e+05,1.9026e+05,1.9026e+05,1.9026e+05
5956,1.9029e+05,1.903e+05,1.9029e+05,1.9029e+05,1.9029e+05
5957,1.9038e+05,1.9039e+05,1.9039e+05,1.9039e+05,1.9038e+05
5958,1.9041e+05,1.9041e+05,1.9041e+05,1.9041e+05,1.9041e+05
5959,1.9043e+05,1.9043e+05,1.9043e+05,1.9043e+05,1.9043e+05
5960,1.9051e+05,1.9051e+05,1.9051e+05,1.9051e+05,1.9051e+05
5961,1.9054e+05,1.9054e+05,1.9054e+05,1.9054e+05,1.9054e+05
5962,1.9063e+05,1.9063e+05,1.9063e+05,1.9063e+05,1.9063e+05
5963,1.9066e+05,1.9067e+05,1.9066e+05,1.9066e+05,1.9066e+05
5964,1.9074e+05,1.9075e+05,1.9074e+05,1.9074e+05,1.9074e+05
5965,1.908e+05,1.9081e+05,1.908e+05,1.908e+05,1.908e+05
5966,1.9088e+05,1.9089e+05,1.9088e+05,1.9088e+05,1.9088e+05
5967,1.9091e+05,1.9092e+05,1.9091e+05,1.9091e+05,1.9091e+05
5968,1.9095e+05,1.9095e+05,1.9095e+05,1.9095e+05,1.9095e+05
5969,1.9105e+05,1.9105e+05,1.9105e+05,1.9105e+05,1.9105e+05
5970,1.9107e+05,1.9108e+05,1.9107e+05,1.9107e+05,1.9107e+05
5971,1.9115e+05,1.9115e+05,1.9115e+05,1.9115e+05,1.9115e+05
5972,1.9122e+05,1.9122e+05,1.9122e+05,1.9122e+05,1.9122e+05
5973,1.9124e+05,1.9125e+05,1.9124e+05,1.9124e+05,1.9124e+05
5974,1.9131e+05,1.9131e+05,1.9131e+05,1.9131e+05,1.9131e+05
5975,1.9138e+05,1.9138e+05,1.9138e+05,1.9138e+05,1.9138e+05
5976,1.9141e+05,1.9142e+05,1.9141e+05,1.9141e+05,1.9141e+05
5977,1.9145e+05,1.9145e+05,1.9145e+05,1.9145e+05,1.9145e+05
5978,1.915e+05,1.915e+05,1.915e+05,1.915e+05,1.915e+05
5979,1.9157e+05,1.9157e+05,1.9157e+05,1.9157e+05,1.9157e+05
5980,1.9161e+05,1.9161e+05,1.9161e+05,1.9161e+05,1.9161e+05
5981,1.9173e+05,1.9174e+05,1.9173e+05,1.9173e+05,1.9173e+05
5982,1.9175e+05,1.9176e+05,1.9175e+05,1.9175e+05,1.9175e+05
5983,1.9181e+05,1.9182e+05,1.9181e+05,1.9181e+05,1.9181e+05
5984,1.9182e+05,1.9183e+05,1.9182e+05,1.9182e+05,1.9182e+05
5985,1.9189e+05,1.919e+05,1.919e+05,1.919e+05,1.9189e+05
5986,1.9196e+05,1.9196e+05,1.9196e+05,1.9196e+05,1.9196e+05
5987,1.9198e+05,1.9198e+05,1.9198e+05,1.9198e+05,1.9198e+05
5988,1.9208e+05,1.9208e+05,1.9208e+05,1.9208e+05,1.9208e+05
5989,1.9209e+05,1.921e+05,1.9209e+05,1.9209e+05,1.9209e+05
5990,1.9213e+05,1.9214e+05,1.9213e+05,1.9213e+05,1.9213e+05
5991,1.9222e+05,1.9222e+05,1.9222e+05,1.9222e+05,1.9222e+05
5992,1.9224e+05,1.9224e+05,1.9224e+05,1.9224e+05,1.9224e+05
5993,1.9232e+05,1.9233e+05,1.9232e+05,1.9232e+05,1.9232e+05
5994,1.9239e+05,1.924e+05,1.9239e+05,1.9239e+05,1.9239e+05
5995,1.9245e+05,1.9246e+05,1.9245e+05,1.9245e+05,1.9245e+05
5996,1.9249e+05,1.9249e+05,1.9249e+05,1.9249e+05,1.9249e+05
5997,1.9251e+05,1.9251e+05,1.9251e+05,1.9251e+05,1.9251e+05
5998,1.9258e+05,1.9259e+05,1.9258e+05,1.9258e+05,1.9258e+05
5999,1.9262e+05,1.9262e+05,1.9262e+05,1.9262e+05,1.9262e+05
6000,1.9265e+05,1.9266e+05,1.9266e+05,1.9266e+05,1.9265e+05
6001,1.9271e+05,1.9271e+05,1.9271e+05,1.9271e+05,1.9271e+05
6002,1.9278e+05,1.9278e+05,1.9278e+05,1.9278e+05,1.9278e+05
6003,1.9283e+05,1.9283e+05,1.9283e+05,1.9283e+05,1.9283e+05
6004,1.9289e+05,1.9289e+05,1.9289e+05,1.9289e+05,1.9289e+05
6005,1.9294e+05,1.9295e+05,1.9294e+05,1.9294e+05,1.9294e+05
6006,1.9295e+05,1.9295e+05,1.9295e+05,1.9295e+05,1.9295e+05
6007,1.9298e+05,1.9298e+05,1.9298e+05,1.9298e+05,1.9298e+05
6008,1.9305e+05,1.9305e+05,1.9305e+05,1.9305e+05,1.9305e+05
6009,1.931e+05,1.931e+05,1.931e+05,1.931e+05,1.931e+05
6010,1.9318e+05,1.9319e+05,1.9318e+05,1.9318e+05,1.9318e+05
6011,1.9325e+05,1.9325e+05,1.9325e+05,1.9325e+05,1.9325e+05
6012,1.9335e+05,1.9336e+05,1.9335e+05,1.9335e+05,1.9335e+05
6013,1.9338e+05,1.9338e+05,1.9338e+05,1.9338e+05,1.9338e+05
6014,1.9345e+05,1.9345e+05,1.9345e+05,1.9345e+05,1.9345e+05
6015,1.9353e+05,1.9353e+05,1.9353e+05,1.9353e+05,1.9353e+05
6016,1.9359e+05,1.9359e+05,1.9359e+05,1.9359e+05,1.9359e+05
6017,1.9362e+05,1.9363e+05,1.9362e+05,1.9362e+05,1.9362e+05
6018,1.9367e+05,1.9367e+05,1.9367e+05,1.9367e+05,1.9367e+05
6019,1.9373e+05,1.9373e+05,1.9373e+05,1.9373e+05,1.9373e+05
6020,1.9377e+05,1.9377e+05,1.9377e+05,1.9377e+05,1.9377e+05
6021,1.938e+05,1.938e+05,1.938e+05,1.938e+05,1.938e+05
6022,1.9387e+05,1.9387e+05,1.9387e+05,1.9387e+05,1.9387e+05
6023,1.9391e+05,1.9392e+05,1.9391e+05,1.9391e+05,1.9391e+05
6024,1.94e+05,1.94e+05,1.94e+05,1.94e+05,1.94e+05
6025,1.9402e+05,1.9402e+05,1.9402e+05,1.9402e+05,1.9402e+05
6026,1.941e+05,1.9411e+05,1.941e+05,1.941e+05,1.941e+05
6027,1.9417e+05,1.9418e+05,1.9417e+05,1.9417e+05,1.9417e+05
6028,1.943e+05,1.9431e+05,1.943e+05,1.943e+05,1.943e+05
6029,1.9438e+05,1.9438e+05,1.9438e+05,1.9438e+05,1.9438e+05
6030,1.944e+05,1.9441e+05,1.944e+05,1.944e+05,1.944e+05
6031,1.9445e+05,1.9445e+05,1.9445e+05,1.9445e+05,1.9445e+05
6032,1.9451e+05,1.9451e+05,1.9451e+05,1.9451e+05,1.9451e+05
6033,1.946e+05,1.946e+05,1.946e+05,1.946e+05,1.946e+05
6034,1.9463e+05,1.9463e+05,1.9463e+05,1.9463e+05,1.9463e+05
6035,1.9465e+05,1.9465e+05,1.9465e+05,1.9465e+05,1.9465e+05
6036,1.9475e+05,1.9476e+05,1.9475e+05,1.9475e+05,1.9475e+05
6037,1.9483e+05,1.9484e+05,1.9483e+05,1.9483e+05,1.9483e+05
6038,1.9484e+05,1.9484e+05,1.9484e+05,1.9484e+05,1.9484e+05
6039,1.9487e+05,1.9488e+05,1.9488e+05,1.9488e+05,1.9487e+05
6040,1.9494e+05,1.9495e+05,1.9494e+05,1.9494e+05,1.9494e+05
6041,1.9497e+05,1.9497e+05,1.9497e+05,1.9497e+05,1.9497e+05
6042,1.951e+05,1.951e+05,1.951e+05,1.951e+05,1.951e+05
6043,1.9515e+05,1.9516e+05,1.9515e+05,1.9515e+05,1.9515e+05
6044,1.952e+05,1.9521e+05,1.952e+05,1.952e+05,1.952e+05
6045,1.9528e+05,1.9528e+05,1.9528e+05,1.9528e+05,1.9528e+05
6046,1.9535e+05,1.9536e+05,1.9536e+05,1.9535e+05,1.9535e+05
6047,1.954e+05,1.954e+05,1.954e+05,1.954e+05,1.954e+05
6048,1.9546e+05,1.9546e+05,1.9546e+05,1.9546e+05,1.9546e+05
6049,1.9554e+05,1.9555e+05,1.9554e+05,1.9554e+05,1.9554e+05
6050,1.9559e+05,1.9559e+05,1.9559e+05,1.9559e+05,1.9559e+05
6051,1.9569e+05,1.9569e+05,1.9569e+05,1.9569e+05,1.9569e+05
6052,1.9571e+05,1.9571e+05,1.9571e+05,1.9571e+05,1.9571e+05
6053,1.9577e+05,1.9577e+05,1.9577e+05,1.9577e+05,1.9577e+05
6054,1.9581e+05,1.9581e+05,1.9581e+05,1.9581e+05,1.9581e+05
6055,1.9593e+05,1.9593e+05,1.9593e+05,1.9593e+05,1.9593e+05
6056,1.96e+05,1.96e+05,1.96e+05,1.96e+05,1.96e+05
6057,1.9604e+05,1.9604e+05,1.9604e+05,1.9604e+05,1.9604e+05
6058,1.9607e+05,1.9608e+05,1.9607e+05,1.9607e+05,1.9607e+05
6059,1.9614e+05,1.9615e+05,1.9614e+05,1.9614e+05,1.9614e+05
6060,1.9621e+05,1.9621e+05,1.9621e+05,1.9621e+05,1.9621e+05
6061,1.9623e+05,1.9623e+05,1.9623e+05,1.9623e+05,1.9623e+05
6062,1.9641e+05,1.9641e+05,1.9641e+05,1.9641e+05,1.9641e+05
6063,1.9644e+05,1.9644e+05,1.9644e+05,1.9644e+05,1.9644e+05
6064,1.965e+05,1.965e+05,1.965e+05,1.965e+05,1.965e+05
6065,1.9652e+05,1.9653e+05,1.9652e+05,1.9652e+05,1.9652e+05
6066,1.9661e+05,1.9661e+05,1.9661e+05,1.9661e+05,1.9661e+05
6067,1.967e+05,1.9671e+05,1.967e+05,1.967e+05,1.967e+05
6068,1.9671e+05,1.9672e+05,1.9671e+05,1.9671e+05,1.9671e+05
6069,1.9683e+05,1.9683e+05,1.9683e+05,1.9683e+05,1.9683e+05
6070,1.9687e+05,1.9687e+05,1.9687e+05,1.9687e+05,1.9687e+05
6071,1.9689e+05,1.969e+05,1.969e+05,1.969e+05,1.969e+05
6072,1.9697e+05,1.9697e+05,1.9697e+05,1.9697e+05,1.9697e+05
6073,1.9699e+05,1.97e+05,1.9699e+05,1.9699e+05,1.9699e+05
6074,1.9711e+05,1.9711e+05,1.9711e+05,1.9711e+05,1.9711e+05
6075,1.9714e+05,1.9715e+05,1.9714e+05,1.9714e+05,1.9714e+05
6076,1.9722e+05,1.9723e+05,1.9722e+05,1.9722e+05,1.9722e+05
6077,1.9724e+05,1.9724e+05,1.9724e+05,1.9724e+05,1.9724e+05
6078,1.973e+05,1.9731e+05,1.973e+05,1.973e+05,1.973e+05
6079,1.9736e+05,1.9737e+05,1.9736e+05,1.9736e+05,1.9736e+05
6080,1.9741e+05,1.9741e+05,1.9741e+05,1.9741e+05,1.9741e+05
6081,1.9743e+05,1.9744e+05,1.9743e+05,1.9743e+05,1.9743e+05
6082,1.9749e+05,1.9749e+05,1.9749e+05,1.9749e+05,1.9749e+05
6083,1.9751e+05,1.9751e+05,1.9751e+05,1.9751e+05,1.9751e+05
6084,1.9756e+05,1.9756e+05,1.9756e+05,1.9756e+05,1.9756e+05
6085,1.9766e+05,1.9766e+05,1.9766e+05,1.9766e+05,1.9766e+05
6086,1.9774e+05,1.9774e+05,1.9774e+05,1.9774e+05,1.9774e+05
6087,1.978e+05,1.978e+05,1.978e+05,1.978e+05,1.978e+05
6088,1.9791e+05,1.9791e+05,1.9791e+05,1.9791e+05,1.9791e+05
6089,1.9792e+05,1.9793e+05,1.9792e+05,1.9792e+05,1.9792e+05
6090,1.9803e+05,1.9803e+05,1.9803e+05,1.9803e+05,1.9803e+05
6091,1.9806e+05,1.9806e+05,1.9806e+05,1.9806e+05,1.9806e+05
6092,1.9813e+05,1.9813e+05,1.9813e+05,1.9813e+05,1.9813e+05
6093,1.9815e+05,1.9815e+05,1.9815e+05,1.9815e+05,1.9815e+05
6094,1.9818e+05,1.9819e+05,1.9818e+05,1.9818e+05,1.9818e+05
6095,1.9825e+05,1.9826e+05,1.9825e+05,1.9825e+05,1.9825e+05
6096,1.9831e+05,1.9831e+05,1.9831e+05,1.9831e+05,1.9831e+05
6097,1.9841e+05,1.9841e+05,1.9841e+05,1.9841e+05,1.9841e+05
6098,1.9846e+05,1.9847e+05,1.9846e+05,1.9846e+05,1.9846e+05
6099,1.9849e+05,1.9849e+05,1.9849e+05,1.9849e+05,1.9849e+05
6100,1.9851e+05,1.9852e+05,1.9851e+05,1.9851e+05,1.9851e+05
6101,1.9857e+05,1.9857e+05,1.9857e+05,1.9857e+05,1.9857e+05
6102,1.9865e+05,1.9866e+05,1.9865e+05,1.9865e+05,1.9865e+05
6103,1.9866e+05,1.9867e+05,1.9867e+05,1.9866e+05,1.9866e+05
6104,1.9871e+05,1.9872e+05,1.9871e+05,1.9871e+05,1.9871e+05
6105,1.9878e+05,1.9878e+05,1.9878e+05,1.9878e+05,1.9878e+05
6106,1.988e+05,1.988e+05,1.988e+05,1.988e+05,1.988e+05
6107,1.9887e+05,1.9888e+05,1.9888e+05,1.9887e+05,1.9887e+05
6108,1.989e+05,1.989e+05,1.989e+05,1.989e+05,1.989e+05
6109,1.9897e+05,1.9897e+05,1.9897e+05,1.9897e+05,1.9897e+05
6110,1.9905e+05,1.9905e+05,1.9905e+05,1.9905e+05,1.9905e+05
6111,1.9911e+05,1.9911e+05,1.9911e+05,1.9911e+05,1.9911e+05
6112,1.9912e+05,1.9912e+05,1.9912e+05,1.9912e+05,1.9912e+05
6113,1.9913e+05,1.9913e+05,1.9913e+05,1.9913e+05,1.9913e+05
6114,1.9925e+05,1.9926e+05,1.9925e+05,1.9925e+05,1.9925e+05
6115,1.993e+05,1.993e+05,1.993e+05,1.993e+05,1.993e+05
6116,1.9941e+05,1.9941e+05,1.9941e+05,1.9941e+05,1.9941e+05
6117,1.9946e+05,1.9946e+05,1.9946e+05,1.9946e+05,1.9946e+05
6118,1.9947e+05,1.9947e+05,1.9947e+05,1.9947e+05,1.9947e+05
6119,1.9952e+05,1.9953e+05,1.9952e+05,1.9952e+05,1.9952e+05
6120,1.9955e+05,1.9956e+05,1.9955e+05,1.9955e+05,1.9955e+05
6121,1.9957e+05,1.9958e+05,1.9957e+05,1.9957e+05,1.9957e+05
6122,1.9961e+05,1.9962e+05,1.9961e+05,1.9961e+05,1.9961e+05
6123,1.9969e+05,1.9969e+05,1.9969e+05,1.9969e+05,1.9969e+05
6124,1.9978e+05,1.9978e+05,1.9978e+05,1.9978e+05,1.9978e+05
6125,1.9985e+05,1.9985e+05,1.9985e+05,1.9985e+05,1.9985e+05
6126,1.9985e+05,1.9986e+05,1.9985e+05,1.9985e+05,1.9985e+05
6127,1.999e+05,1.999e+05,1.999e+05,1.999e+05,1.999e+05
6128,1.9998e+05,1.9999e+05,1.9998e+05,1.9998e+05,1.9998e+05
6129,2.0002e+05,2.0003e+05,2.0002e+05,2.0002e+05,2.0002e+05
6130,2.0009e+05,2.001e+05,2.0009e+05,2.0009e+05,2.0009e+05
6131,2.0022e+05,2.0022e+05,2.0022e+05,2.0022e+05,2.0022e+05
6132,2.0027e+05,2.0028e+05,2.0027e+05,2.0027e+05,2.0027e+05
6133,2.0031e+05,2.0032e+05,2.0031e+05,2.0031e+05,2.0031e+05
6134,2.0035e+05,2.0035e+05,2.0035e+05,2.0035e+05,2.0035e+05
6135,2.0044e+05,2.0044e+05,2.0044e+05,2.0044e+05,2.0044e+05
6136,2.0044e+05,2.0045e+05,2.0044e+05,2.0044e+05,2.0044e+05
6137,2.0054e+05,2.0055e+05,2.0054e+05,2.0054e+05,2.0054e+05
6138,2.0067e+05,2.0068e+05,2.0067e+05,2.0067e+05,2.0067e+05
6139,2.0073e+05,2.0073e+05,2.0073e+05,2.0073e+05,2.0073e+05
6140,2.0077e+05,2.0078e+05,2.0077e+05,2.0077e+05,2.0077e+05
6141,2.008e+05,2.008e+05,2.008e+05,2.008e+05,2.008e+05
6142,2.0085e+05,2.0086e+05,2.0086e+05,2.0086e+05,2.0086e+05
6143,2.009e+05,2.0091e+05,2.009e+05,2.009e+05,2.009e+05
6144,2.0097e+05,2.0097e+05,2.0097e+05,2.0097e+05,2.0097e+05
6145,2.01e+05,2.01e+05,2.01e+05,2.01e+05,2.01e+05
6146,2.0105e+05,2.0105e+05,2.0105e+05,2.0105e+05,2.0105e+05
6147,2.0119e+05,2.0119e+05,2.0119e+05,2.0119e+05,2.0119e+05
6148,2.0122e+05,2.0123e+05,2.0122e+05,2.0122e+05,2.0122e+05
6149,2.0128e+05,2.0129e+05,2.0128e+05,2.0128e+05,2.0128e+05
6150,2.0136e+05,2.0137e+05,2.0136e+05,2.0136e+05,2.0136e+05
6151,2.0146e+05,2.0146e+05,2.0146e+05,2.0146e+05,2.0146e+05
6152,2.0156e+05,2.0156e+05,2.0156e+05,2.0156e+05,2.0156e+05
6153,2.0159e+05,2.016e+05,2.0159e+05,2.0159e+05,2.0159e+05
6154,2.0165e+05,2.0166e+05,2.0165e+05,2.0165e+05,2.0165e+05
6155,2.017e+05,2.017e+05,2.017e+05,2.017e+05,2.017e+05
6156,2.0171e+05,2.0172e+05,2.0171e+05,2.0171e+05,2.0171e+05
6157,2.018e+05,2.018e+05,2.018e+05,2.018e+05,2.018e+05
6158,2.0181e+05,2.0182e+05,2.0181e+05,2.0181e+05,2.0181e+05
6159,2.0192e+05,2.0192e+05,2.0192e+05,2.0192e+05,2.0192e+05
6160,2.0197e+05,2.0197e+05,2.0197e+05,2.0197e+05,2.0197e+05
6161,2.0208e+05,2.0209e+05,2.0208e+05,2.0208e+05,2.0208e+05
6162,2.022e+05,2.022e+05,2.022e+05,2.022e+05,2.022e+05
6163,2.0225e+05,2.0226e+05,2.0225e+05,2.0225e+05,2.0225e+05
6164,2.023e+05,2.0231e+05,2.023e+05,2.023e+05,2.023e+05
6165,2.0233e+05,2.0234e+05,2.0234e+05,2.0234e+05,2.0234e+05
6166,2.0242e+05,2.0243e+05,2.0242e+05,2.0242e+05,2.0242e+05
6167,2.0249e+05,2.025e+05,2.0249e+05,2.0249e+05,2.0249e+05
6168,2.0258e+05,2.0259e+05,2.0258e+05,2.0258e+05,2.0258e+05
6169,2.0269e+05,2.027e+05,2.0269e+05,2.0269e+05,2.0269e+05
6170,2.0272e+05,2.0273e+05,2.0272e+05,2.0272e+05,2.0272e+05
6171,2.0277e+05,2.0278e+05,2.0277e+05,2.0277e+05,2.0277e+05
6172,2.0282e+05,2.0282e+05,2.0282e+05,2.0282e+05,2.0282e+05
6173,2.0287e+05,2.0287e+05,2.0287e+05,2.0287e+05,2.0287e+05
6174,2.0293e+05,2.0293e+05,2.0293e+05,2.0293e+05,2.0293e+05
6175,2.0305e+05,2.0306e+05,2.0306e+05,2.0306e+05,2.0305e+05
6176,2.0309e+05,2.0309e+05,2.0309e+05,2.0309e+05,2.0309e+05
6177,2.0314e+05,2.0314e+05,2.0314e+05,2.0314e+05,2.0314e+05
6178,2.0319e+05,2.0319e+05,2.0319e+05,2.0319e+05,2.0319e+05
6179,2.0321e+05,2.0322e+05,2.0321e+05,2.0321e+05,2.0321e+05
6180,2.0333e+05,2.0333e+05,2.0333e+05,2.0333e+05,2.0333e+05
6181,2.0335e+05,2.0335e+05,2.0335e+05,2.0335e+05,2.0335e+05
6182,2.034e+05,2.0341e+05,2.0341e+05,2.034e+05,2.034e+05
6183,2.0341e+05,2.0342e+05,2.0341e+05,2.0341e+05,2.0341e+05
6184,2.0346e+05,2.0347e+05,2.0346e+05,2.0346e+05,2.0346e+05
6185,2.0358e+05,2.0359e+05,2.0358e+05,2.0358e+05,2.0358e+05
6186,2.0365e+05,2.0366e+05,2.0366e+05,2.0365e+05,2.0365e+05
6187,2.0367e+05,2.0367e+05,2.0367e+05,2.0367e+05,2.0367e+05
6188,2.0373e+05,2.0373e+05,2.0373e+05,2.0373e+05,2.0373e+05
6189,2.0378e+05,2.0378e+05,2.0378e+05,2.0378e+05,2.0378e+05
6190,2.0384e+05,2.0385e+05,2.0384e+05,2.0384e+05,2.0384e+05
6191,2.0389e+05,2.039e+05,2.0389e+05,2.0389e+05,2.0389e+05
6192,2.0402e+05,2.0402e+05,2.0402e+05,2.0402e+05,2.0402e+05
6193,2.0415e+05,2.0416e+05,2.0415e+05,2.0415e+05,2.0415e+05
6194,2.0422e+05,2.0422e+05,2.0422e+05,2.0422e+05,2.0422e+05
6195,2.0427e+05,2.0427e+05,2.0427e+05,2.0427e+05,2.0427e+05
6196,2.0431e+05,2.0431e+05,2.0431e+05,2.0431e+05,2.0431e+05
6197,2.0435e+05,2.0435e+05,2.0435e+05,2.0435e+05,2.0435e+05
6198,2.0438e+05,2.0439e+05,2.0438e+05,2.0438e+05,2.0438e+05
6199,2.0441e+05,2.0441e+05,2.0441e+05,2.0441e+05,2.0441e+05
6200,2.0444e+05,2.0444e+05,2.0444e+05,2.0444e+05,2.0444e+05
6201,2.0452e+05,2.0452e+05,2.0452e+05,2.0452e+05,2.0452e+05
6202,2.0453e+05,2.0454e+05,2.0454e+05,2.0454e+05,2.0454e+05
6203,2.0461e+05,2.0462e+05,2.0461e+05,2.0461e+05,2.0461e+05
6204,2.0465e+05,2.0466e+05,2.0465e+05,2.0465e+05,2.0465e+05
6205,2.0471e+05,2.0471e+05,2.0471e+05,2.0471e+05,2.0471e+05
6206,2.0478e+05,2.0478e+05,2.0478e+05,2.0478e+05,2.0478e+05
6207,2.0484e+05,2.0484e+05,2.0484e+05,2.0484e+05,2.0484e+05
6208,2.0484e+05,2.0485e+05,2.0484e+05,2.0484e+05,2.0484e+05
6209,2.0494e+05,2.0494e+05,2.0494e+05,2.0494e+05,2.0494e+05
6210,2.0498e+05,2.0499e+05,2.0498e+05,2.0498e+05,2.0498e+05
6211,2.0505e+05,2.0506e+05,2.0505e+05,2.0505e+05,2.0505e+05
6212,2.0508e+05,2.0509e+05,2.0509e+05,2.0508e+05,2.0508e+05
6213,2.0518e+05,2.0519e+05,2.0518e+05,2.0518e+05,2.0518e+05
6214,2.0519e+05,2.052e+05,2.0519e+05,2.0519e+05,2.0519e+05
6215,2.0523e+05,2.0524e+05,2.0523e+05,2.0523e+05,2.0523e+05
6216,2.0532e+05,2.0532e+05,2.0532e+05,2.0532e+05,2.0532e+05
6217,2.0534e+05,2.0534e+05,2.0534e+05,2.0534e+05,2.0534e+05
6218,2.0536e+05,2.0536e+05,2.0536e+05,2.0536e+05,2.0536e+05
6219,2.0545e+05,2.0545e+05,2.0545e+05,2.0545e+05,2.0545e+05
6220,2.0547e+05,2.0547e+05,2.0547e+05,2.0547e+05,2.0547e+05
6221,2.0553e+05,2.0553e+05,2.0553e+05,2.0553e+05,2.0553e+05
6222,2.0566e+05,2.0566e+05,2.0566e+05,2.0566e+05,2.0566e+05
6223,2.0569e+05,2.0569e+05,2.0569e+05,2.0569e+05,2.0569e+05
6224,2.0573e+05,2.0574e+05,2.0574e+05,2.0574e+05,2.0573e+05
6225,2.0579e+05,2.058e+05,2.0579e+05,2.0579e+05,2.0579e+05
6226,2.0589e+05,2.0589e+05,2.0589e+05,2.0589e+05,2.0589e+05
6227,2.0592e+05,2.0592e+05,2.0592e+05,2.0592e+05,2.0592e+05
6228,2.0593e+05,2.0593e+05,2.0593e+05,2.0593e+05,2.0593e+05
6229,2.06e+05,2.06e+05,2.06e+05,2.06e+05,2.06e+05
6230,2.0609e+05,2.061e+05,2.0609e+05,2.0609e+05,2.0609e+05
6231,2.0611e+05,2.0611e+05,2.0611e+05,2.0611e+05,2.0611e+05
6232,2.0619e+05,2.062e+05,2.0619e+05,2.0619e+05,2.0619e+05
6233,2.0622e+05,2.0622e+05,2.0622e+05,2.0622e+05,2.0622e+05
6234,2.0625e+05,2.0626e+05,2.0626e+05,2.0625e+05,2.0625e+05
6235,2.0632e+05,2.0633e+05,2.0632e+05,2.0632e+05,2.0632e+05
6236,2.0639e+05,2.0639e+05,2.0639e+05,2.0639e+05,2.0639e+05
6237,2.064e+05,2.0641e+05,2.064e+05,2.064e+05,2.064e+05
6238,2.0653e+05,2.0653e+05,2.0653e+05,2.0653e+05,2.0653e+05
6239,2.0661e+05,2.0661e+05,2.0661e+05,2.0661e+05,2.0661e+05
6240,2.0672e+05,2.0672e+05,2.0672e+05,2.0672e+05,2.0672e+05
6241,2.0678e+05,2.0679e+05,2.0679e+05,2.0678e+05,2.0678e+05
6242,2.068e+05,2.068e+05,2.068e+05,2.068e+05,2.068e+05
6243,2.0687e+05,2.0687e+05,2.0687e+05,2.0687e+05,2.0687e+05
6244,2.069e+05,2.069e+05,2.069e+05,2.069e+05,2.069e+05
6245,2.0695e+05,2.0695e+05,2.0695e+05,2.0695e+05,2.0695e+05
6246,2.0699e+05,2.07e+05,2.0699e+05,2.0699e+05,2.0699e+05
6247,2.0707e+05,2.0708e+05,2.0707e+05,2.0707e+05,2.0707e+05
6248,2.0716e+05,2.0716e+05,2.0716e+05,2.0716e+05,2.0716e+05
6249,2.0725e+05,2.0725e+05,2.0725e+05,2.0725e+05,2.0725e+05
6250,2.0729e+05,2.0729e+05,2.0729e+05,2.0729e+05,2.0729e+05
6251,2.0732e+05,2.0732e+05,2.0732e+05,2.0732e+05,2.0732e+05
6252,2.0737e+05,2.0737e+05,2.0737e+05,2.0737e+05,2.0737e+05
6253,2.0742e+05,2.0742e+05,2.0742e+05,2.0742e+05,2.0742e+05
6254,2.0759e+05,2.0759e+05,2.0759e+05,2.0759e+05,2.0759e+05
6255,2.0763e+05,2.0763e+05,2.0763e+05,2.0763e+05,2.0763e+05
6256,2.077e+05,2.0771e+05,2.077e+05,2.077e+05,2.077e+05
6257,2.0779e+05,2.078e+05,2.0779e+05,2.0779e+05,2.0779e+05
6258,2.0787e+05,2.0787e+05,2.0787e+05,2.0787e+05,2.0787e+05
6259,2.079e+05,2.0791e+05,2.079e+05,2.079e+05,2.079e+05
6260,2.0792e+05,2.0793e+05,2.0792e+05,2.0792e+05,2.0792e+05
6261,2.0798e+05,2.0799e+05,2.0798e+05,2.0798e+05,2.0798e+05
6262,2.0803e+05,2.0803e+05,2.0803e+05,2.0803e+05,2.0803e+05
6263,2.0806e+05,2.0806e+05,2.0806e+05,2.0806e+05,2.0806e+05
6264,2.0815e+05,2.0815e+05,2.0815e+05,2.0815e+05,2.0815e+05
6265,2.0817e+05,2.0818e+05,2.0817e+05,2.0817e+05,2.0817e+05
6266,2.0827e+05,2.0828e+05,2.0827e+05,2.0827e+05,2.0827e+05
6267,2.0838e+05,2.0838e+05,2.0838e+05,2.0838e+05,2.0838e+05
6268,2.0846e+05,2.0847e+05,2.0846e+05,2.0846e+05,2.0846e+05
6269,2.085e+05,2.085e+05,2.085e+05,2.085e+05,2.085e+05
6270,2.0856e+05,2.0856e+05,2.0856e+05,2.0856e+05,2.0856e+05
6271,2.0858e+05,2.0859e+05,2.0858e+05,2.0858e+05,2.0858e+05
6272,2.0869e+05,2.087e+05,2.087e+05,2.087e+05,2.0869e+05
6273,2.0885e+05,2.0886e+05,2.0885e+05,2.0885e+05,2.0885e+05
6274,2.0892e+05,2.0892e+05,2.0892e+05,2.0892e+05,2.0892e+05
6275,2.0895e+05,2.0895e+05,2.0895e+05,2.0895e+05,2.0895e+05
6276,2.0901e+05,2.0901e+05,2.0901e+05,2.0901e+05,2.0901e+05
6277,2.0909e+05,2.091e+05,2.091e+05,2.0909e+05,2.0909e+05
6278,2.0913e+05,2.0913e+05,2.0913e+05,2.0913e+05,2.0913e+05
6279,2.0917e+05,2.0917e+05,2.0917e+05,2.0917e+05,2.0917e+05
6280,2.0921e+05,2.0922e+05,2.0921e+05,2.0921e+05,2.0921e+05
6281,2.0931e+05,2.0931e+05,2.0931e+05,2.0931e+05,2.0931e+05
6282,2.0936e+05,2.0937e+05,2.0936e+05,2.0936e+05,2.0936e+05
6283,2.0946e+05,2.0947e+05,2.0947e+05,2.0946e+05,2.0946e+05
6284,2.0952e+05,2.0953e+05,2.0952e+05,2.0952e+05,2.0952e+05
6285,2.096e+05,2.096e+05,2.096e+05,2.096e+05,2.096e+05
6286,2.0966e+05,2.0967e+05,2.0966e+05,2.0966e+05,2.0966e+05
6287,2.0976e+05,2.0976e+05,2.0976e+05,2.0976e+05,2.0976e+05
6288,2.0983e+05,2.0984e+05,2.0983e+05,2.0983e+05,2.0983e+05
6289,2.0985e+05,2.0986e+05,2.0985e+05,2.0985e+05,2.0985e+05
6290,2.099e+05,2.099e+05,2.099e+05,2.099e+05,2.099e+05
6291,2.0998e+05,2.0999e+05,2.0998e+05,2.0998e+05,2.0998e+05
6292,2.1002e+05,2.1003e+05,2.1002e+05,2.1002e+05,2.1002e+05
6293,2.1007e+05,2.1008e+05,2.1007e+05,2.1007e+05,2.1007e+05
6294,2.1015e+05,2.1015e+05,2.1015e+05,2.1015e+05,2.1015e+05
6295,2.1024e+05,2.1024e+05,2.1024e+05,2.1024e+05,2.1024e+05
6296,2.1026e+05,2.1027e+05,2.1026e+05,2.1026e+05,2.1026e+05
6297,2.1035e+05,2.1036e+05,2.1035e+05,2.1035e+05,2.1035e+05
6298,2.1036e+05,2.1037e+05,2.1037e+05,2.1037e+05,2.1036e+05
6299,2.1046e+05,2.1046e+05,2.1046e+05,2.1046e+05,2.1046e+05
6300,2.1051e+05,2.1051e+05,2.1051e+05,2.1051e+05,2.1051e+05
6301,2.1057e+05,2.1058e+05,2.1057e+05,2.1057e+05,2.1057e+05
6302,2.1064e+05,2.1064e+05,2.1064e+05,2.1064e+05,2.1064e+05
6303,2.1069e+05,2.107e+05,2.1069e+05,2.1069e+05,2.1069e+05
6304,2.1076e+05,2.1077e+05,2.1076e+05,2.1076e+05,2.1076e+05
6305,2.1084e+05,2.1084e+05,2.1084e+05,2.1084e+05,2.1084e+05
6306,2.1084e+05,2.1084e+05,2.1084e+05,2.1084e+05,2.1084e+05
6307,2.1091e+05,2.1092e+05,2.1092e+05,2.1092e+05,2.1091e+05
6308,2.1096e+05,2.1096e+05,2.1096e+05,2.1096e+05,2.1096e+05
6309,2.1103e+05,2.1104e+05,2.1103e+05,2.1103e+05,2.1103e+05
6310,2.1107e+05,2.1107e+05,2.1107e+05,2.1107e+05,2.1107e+05
6311,2.1109e+05,2.111e+05,2.1109e+05,2.1109e+05,2.1109e+05
6312,2.1117e+05,2.1118e+05,2.1117e+05,2.1117e+05,2.1117e+05
6313,2.1126e+05,2.1126e+05,2.1126e+05,2.1126e+05,2.1126e+05
6314,2.1129e+05,2.1129e+05,2.1129e+05,2.1129e+05,2.1129e+05
6315,2.1135e+05,2.1135e+05,2.1135e+05,2.1135e+05,2.1135e+05
6316,2.114e+05,2.1141e+05,2.114e+05,2.114e+05,2.114e+05
6317,2.1147e+05,2.1147e+05,2.1147e+05,2.1147e+05,2.1147e+05
6318,2.1152e+05,2.1153e+05,2.1152e+05,2.1152e+05,2.1152e+05
6319,2.1155e+05,2.1156e+05,2.1156e+05,2.1155e+05,2.1155e+05
6320,2.1163e+05,2.1164e+05,2.1163e+05,2.1163e+05,2.1163e+05
6321,2.1169e+05,2.117e+05,2.1169e+05,2.1169e+05,2.1169e+05
6322,2.1175e+05,2.1175e+05,2.1175e+05,2.1175e+05,2.1175e+05
6323,2.1178e+05,2.1178e+05,2.1178e+05,2.1178e+05,2.1178e+05
6324,2.1182e+05,2.1182e+05,2.1182e+05,2.1182e+05,2.1182e+05
6325,2.1189e+05,2.1189e+05,2.1189e+05,2.1189e+05,2.1189e+05
6326,2.1191e+05,2.1192e+05,2.1191e+05,2.1191e+05,2.1191e+05
6327,2.1201e+05,2.1201e+05,2.1201e+05,2.1201e+05,2.1201e+05
6328,2.1201e+05,2.1202e+05,2.1202e+05,2.1201e+05,2.1201e+05
6329,2.121e+05,2.1211e+05,2.121e+05,2.121e+05,2.121e+05
6330,2.1214e+05,2.1214e+05,2.1214e+05,2.1214e+05,2.1214e+05
6331,2.1219e+05,2.1219e+05,2.1219e+05,2.1219e+05,2.1219e+05
6332,2.1222e+05,2.1223e+05,2.1222e+05,2.1222e+05,2.1222e+05
6333,2.123e+05,2.1231e+05,2.123e+05,2.123e+05,2.123e+05
6334,2.1233e+05,2.1233e+05,2.1233e+05,2.1233e+05,2.1233e+05
6335,2.1243e+05,2.1244e+05,2.1244e+05,2.1243e+05,2.1243e+05
6336,2.1248e+05,2.1249e+05,2.1248e+05,2.1248e+05,2.1248e+05
6337,2.125e+05,2.1251e+05,2.1251e+05,2.1251e+05,2.125e+05
6338,2.1263e+05,2.1264e+05,2.1263e+05,2.1263e+05,2.1263e+05
6339,2.1269e+05,2.1269e+05,2.1269e+05,2.1269e+05,2.1269e+05
6340,2.1271e+05,2.1271e+05,2.1271e+05,2.1271e+05,2.1271e+05
6341,2.128e+05,2.128e+05,2.128e+05,2.128e+05,2.128e+05
6342,2.1283e+05,2.1283e+05,2.1283e+05,2.1283e+05,2.1283e+05
6343,2.1287e+05,2.1287e+05,2.1287e+05,2.1287e+05,2.1287e+05
6344,2.1292e+05,2.1292e+05,2.1292e+05,2.1292e+05,2.1292e+05
6345,2.1295e+05,2.1296e+05,2.1295e+05,2.1295e+05,2.1295e+05
6346,2.1302e+05,2.1302e+05,2.1302e+05,2.1302e+05,2.1302e+05
6347,2.1306e+05,2.1307e+05,2.1306e+05,2.1306e+05,2.1306e+05
6348,2.1318e+05,2.1318e+05,2.1318e+05,2.1318e+05,2.1318e+05
6349,2.1325e+05,2.1325e+05,2.1325e+05,2.1325e+05,2.1325e+05
6350,2.1328e+05,2.1329e+05,2.1329e+05,2.1329e+05,2.1328e+05
6351,2.1334e+05,2.1334e+05,2.1334e+05,2.1334e+05,2.1334e+05
6352,2.1341e+05,2.1341e+05,2.1341e+05,2.1341e+05,2.1341e+05
6353,2.1347e+05,2.1347e+05,2.1347e+05,2.1347e+05,2.1347e+05
6354,2.1365e+05,2.1365e+05,2.1365e+05,2.1365e+05,2.1365e+05
6355,2.1367e+05,2.1368e+05,2.1367e+05,2.1367e+05,2.1367e+05
6356,2.1376e+05,2.1377e+05,2.1376e+05,2.1376e+05,2.1376e+05
6357,2.1377e+05,2.1378e+05,2.1378e+05,2.1378e+05,2.1377e+05
6358,2.1385e+05,2.1385e+05,2.1385e+05,2.1385e+05,2.1385e+05
6359,2.1391e+05,2.1391e+05,2.1391e+05,2.1391e+05,2.1391e+05
6360,2.1399e+05,2.1399e+05,2.1399e+05,2.1399e+05,2.1399e+05
6361,2.1405e+05,2.1406e+05,2.1405e+05,2.1405e+05,2.1405e+05
6362,2.1409e+05,2.1409e+05,2.1409e+05,2.1409e+05,2.1409e+05
6363,2.1417e+05,2.1418e+05,2.1417e+05,2.1417e+05,2.1417e+05
6364,2.1418e+05,2.1419e+05,2.1418e+05,2.1418e+05,2.1418e+05
6365,2.1428e+05,2.1429e+05,2.1428e+05,2.1428e+05,2.1428e+05
6366,2.1434e+05,2.1434e+05,2.1434e+05,2.1434e+05,2.1434e+05
6367,2.1438e+05,2.1438e+05,2.1438e+05,2.1438e+05,2.1438e+05
6368,2.1448e+05,2.1449e+05,2.1449e+05,2.1449e+05,2.1449e+05
6369,2.1454e+05,2.1454e+05,2.1454e+05,2.1454e+05,2.1454e+05
6370,2.1459e+05,2.146e+05,2.1459e+05,2.1459e+05,2.1459e+05
6371,2.1469e+05,2.147e+05,2.1469e+05,2.1469e+05,2.1469e+05
6372,2.1477e+05,2.1477e+05,2.1477e+05,2.1477e+05,2.1477e+05
6373,2.1485e+05,2.1485e+05,2.1485e+05,2.1485e+05,2.1485e+05
6374,2.1488e+05,2.1488e+05,2.1488e+05,2.1488e+05,2.1488e+05
6375,2.1494e+05,2.1495e+05,2.1495e+05,2.1495e+05,2.1495e+05
6376,2.1503e+05,2.1503e+05,2.1503e+05,2.1503e+05,2.1503e+05
6377,2.1509e+05,2.151e+05,2.1509e+05,2.1509e+05,2.1509e+05
6378,2.1518e+05,2.1519e+05,2.1518e+05,2.1518e+05,2.1518e+05
6379,2.1528e+05,2.1528e+05,2.1528e+05,2.1528e+05,2.1528e+05
6380,2.153e+05,2.1531e+05,2.153e+05,2.153e+05,2.153e+05
6381,2.1532e+05,2.1533e+05,2.1532e+05,2.1532e+05,2.1532e+05
6382,2.154e+05,2.1541e+05,2.154e+05,2.154e+05,2.154e+05
6383,2.1549e+05,2.155e+05,2.1549e+05,2.1549e+05,2.1549e+05
6384,2.156e+05,2.156e+05,2.156e+05,2.156e+05,2.156e+05
6385,2.1566e+05,2.1567e+05,2.1567e+05,2.1566e+05,2.1566e+05
6386,2.1573e+05,2.1573e+05,2.1573e+05,2.1573e+05,2.1573e+05
6387,2.1576e+05,2.1577e+05,2.1576e+05,2.1576e+05,2.1576e+05
6388,2.1585e+05,2.1586e+05,2.1585e+05,2.1585e+05,2.1585e+05
6389,2.159e+05,2.1591e+05,2.159e+05,2.159e+05,2.159e+05
6390,2.1605e+05,2.1606e+05,2.1605e+05,2.1605e+05,2.1605e+05
6391,2.1609e+05,2.161e+05,2.1609e+05,2.1609e+05,2.1609e+05
6392,2.1613e+05,2.1614e+05,2.1613e+05,2.1613e+05,2.1613e+05
6393,2.1622e+05,2.1623e+05,2.1622e+05,2.1622e+05,2.1622e+05
6394,2.1625e+05,2.1626e+05,2.1625e+05,2.1625e+05,2.1625e+05
6395,2.1631e+05,2.1631e+05,2.1631e+05,2.1631e+05,2.1631e+05
6396,2.1634e+05,2.1635e+05,2.1634e+05,2.1634e+05,2.1634e+05
6397,2.1643e+05,2.1644e+05,2.1643e+05,2.1643e+05,2.1643e+05
6398,2.1649e+05,2.1649e+05,2.1649e+05,2.1649e+05,2.1649e+05
6399,2.1659e+05,2.166e+05,2.1659e+05,2.1659e+05,2.1659e+05
6400,2.1671e+05,2.1671e+05,2.1671e+05,2.1671e+05,2.1671e+05
6401,2.1675e+05,2.1676e+05,2.1675e+05,2.1675e+05,2.1675e+05
6402,2.1681e+05,2.1681e+05,2.1681e+05,2.1681e+05,2.1681e+05
6403,2.1684e+05,2.1684e+05,2.1684e+05,2.1684e+05,2.1684e+05
6404,2.169e+05,2.1691e+05,2.169e+05,2.169e+05,2.169e+05
6405,2.1698e+05,2.1698e+05,2.1698e+05,2.1698e+05,2.1698e+05
6406,2.1705e+05,2.1705e+05,2.1705e+05,2.1705e+05,2.1705e+05
6407,2.171e+05,2.171e+05,2.171e+05,2.171e+05,2.171e+05
6408,2.1714e+05,2.1714e+05,2.1714e+05,2.1714e+05,2.1714e+05
6409,2.1717e+05,2.1718e+05,2.1717e+05,2.1717e+05,2.1717e+05
6410,2.1725e+05,2.1726e+05,2.1725e+05,2.1725e+05,2.1725e+05
6411,2.1733e+05,2.1733e+05,2.1733e+05,2.1733e+05,2.1733e+05
6412,2.1736e+05,2.1737e+05,2.1736e+05,2.1736e+05,2.1736e+05
6413,2.174e+05,2.1741e+05,2.174e+05,2.174e+05,2.174e+05
6414,2.1754e+05,2.1755e+05,2.1754e+05,2.1754e+05,2.1754e+05
6415,2.1758e+05,2.1758e+05,2.1758e+05,2.1758e+05,2.1758e+05
6416,2.1761e+05,2.1761e+05,2.1761e+05,2.1761e+05,2.1761e+05
6417,2.1769e+05,2.1769e+05,2.1769e+05,2.1769e+05,2.1769e+05
6418,2.1774e+05,2.1774e+05,2.1774e+05,2.1774e+05,2.1774e+05
6419,2.1775e+05,2.1776e+05,2.1775e+05,2.1775e+05,2.1775e+05
6420,2.1783e+05,2.1783e+05,2.1783e+05,2.1783e+05,2.1783e+05
6421,2.1789e+05,2.1789e+05,2.1789e+05,2.1789e+05,2.1789e+05
6422,2.1794e+05,2.1795e+05,2.1794e+05,2.1794e+05,2.1794e+05
6423,2.1797e+05,2.1797e+05,2.1797e+05,2.1797e+05,2.1797e+05
6424,2.1804e+05,2.1804e+05,2.1804e+05,2.1804e+05,2.1804e+05
6425,2.181e+05,2.181e+05,2.181e+05,2.181e+05,2.181e+05
6426,2.1814e+05,2.1814e+05,2.1814e+05,2.1814e+05,2.1814e+05
6427,2.1817e+05,2.1818e+05,2.1817e+05,2.1817e+05,2.1817e+05
6428,2.1821e+05,2.1821e+05,2.1821e+05,2.1821e+05,2.1821e+05
6429,2.1824e+05,2.1825e+05,2.1824e+05,2.1824e+05,2.1824e+05
6430,2.1827e+05,2.1828e+05,2.1827e+05,2.1827e+05,2.1827e+05
6431,2.1832e+05,2.1832e+05,2.1832e+05,2.1832e+05,2.1832e+05
6432,2.1839e+05,2.184e+05,2.1839e+05,2.1839e+05,2.1839e+05
6433,2.1843e+05,2.1843e+05,2.1843e+05,2.1843e+05,2.1843e+05
6434,2.1858e+05,2.1858e+05,2.1858e+05,2.1858e+05,2.1858e+05
6435,2.1859e+05,2.1859e+05,2.1859e+05,2.1859e+05,2.1859e+05
6436,2.1868e+05,2.1868e+05,2.1868e+05,2.1868e+05,2.1868e+05
6437,2.1872e+05,2.1873e+05,2.1872e+05,2.1872e+05,2.1872e+05
6438,2.1878e+05,2.1878e+05,2.1878e+05,2.1878e+05,2.1878e+05
6439,2.1882e+05,2.1882e+05,2.1882e+05,2.1882e+05,2.1882e+05
6440,2.1888e+05,2.1889e+05,2.1888e+05,2.1888e+05,2.1888e+05
6441,2.1894e+05,2.1894e+05,2.1894e+05,2.1894e+05,2.1894e+05
6442,2.1899e+05,2.1899e+05,2.1899e+05,2.1899e+05,2.1899e+05
6443,2.1907e+05,2.1908e+05,2.1907e+05,2.1907e+05,2.1907e+05
6444,2.1909e+05,2.191e+05,2.1909e+05,2.1909e+05,2.1909e+05
6445,2.1918e+05,2.1918e+05,2.1918e+05,2.1918e+05,2.1918e+05
6446,2.1925e+05,2.1925e+05,2.1925e+05,2.1925e+05,2.1925e+05
6447,2.1927e+05,2.1927e+05,2.1927e+05,2.1927e+05,2.1927e+05
6448,2.1941e+05,2.1941e+05,2.1941e+05,2.1941e+05,2.1941e+05
6449,2.1947e+05,2.1947e+05,2.1947e+05,2.1947e+05,2.1947e+05
6450,2.1953e+05,2.1954e+05,2.1953e+05,2.1953e+05,2.1953e+05
6451,2.1958e+05,2.1958e+05,2.1958e+05,2.1958e+05,2.1958e+05
6452,2.1963e+05,2.1964e+05,2.1963e+05,2.1963e+05,2.1963e+05
6453,2.1965e+05,2.1965e+05,2.1965e+05,2.1965e+05,2.1965e+05
6454,2.197e+05,2.1971e+05,2.197e+05,2.197e+05,2.197e+05
6455,2.1978e+05,2.1978e+05,2.1978e+05,2.1978e+05,2.1978e+05
6456,2.198e+05,2.198e+05,2.198e+05,2.198e+05,2.198e+05
6457,2.1988e+05,2.1988e+05,2.1988e+05,2.1988e+05,2.1988e+05
6458,2.2004e+05,2.2005e+05,2.2004e+05,2.2004e+05,2.2004e+05
6459,2.2009e+05,2.2009e+05,2.2009e+05,2.2009e+05,2.2009e+05
6460,2.2013e+05,2.2014e+05,2.2013e+05,2.2013e+05,2.2013e+05
6461,2.2017e+05,2.2018e+05,2.2017e+05,2.2017e+05,2.2017e+05
6462,2.2024e+05,2.2024e+05,2.2024e+05,2.2024e+05,2.2024e+05
6463,2.2034e+05,2.2035e+05,2.2034e+05,2.2034e+05,2.2034e+05
6464,2.2038e+05,2.2038e+05,2.2038e+05,2.2038e+05,2.2038e+05
6465,2.2047e+05,2.2047e+05,2.2047e+05,2.2047e+05,2.2047e+05
6466,2.2049e+05,2.205e+05,2.2049e+05,2.2049e+05,2.2049e+05
6467,2.2057e+05,2.2057e+05,2.2057e+05,2.2057e+05,2.2057e+05
6468,2.2066e+05,2.2067e+05,2.2066e+05,2.2066e+05,2.2066e+05
6469,2.207e+05,2.207e+05,2.207e+05,2.207e+05,2.207e+05
6470,2.2073e+05,2.2073e+05,2.2073e+05,2.2073e+05,2.2073e+05
6471,2.2085e+05,2.2086e+05,2.2085e+05,2.2085e+05,2.2085e+05
6472,2.2088e+05,2.2089e+05,2.2088e+05,2.2088e+05,2.2088e+05
6473,2.2095e+05,2.2096e+05,2.2096e+05,2.2096e+05,2.2096e+05
6474,2.2099e+05,2.21e+05,2.2099e+05,2.2099e+05,2.2099e+05
6475,2.2115e+05,2.2115e+05,2.2115e+05,2.2115e+05,2.2115e+05
6476,2.2123e+05,2.2124e+05,2.2123e+05,2.2123e+05,2.2123e+05
6477,2.2126e+05,2.2127e+05,2.2126e+05,2.2126e+05,2.2126e+05
6478,2.2129e+05,2.213e+05,2.2129e+05,2.2129e+05,2.2129e+05
6479,2.2133e+05,2.2133e+05,2.2133e+05,2.2133e+05,2.2133e+05
6480,2.2143e+05,2.2144e+05,2.2143e+05,2.2143e+05,2.2143e+05
6481,2.2153e+05,2.2154e+05,2.2153e+05,2.2153e+05,2.2153e+05
6482,2.2154e+05,2.2155e+05,2.2154e+05,2.2154e+05,2.2154e+05
6483,2.2162e+05,2.2162e+05,2.2162e+05,2.2162e+05,2.2162e+05
6484,2.217e+05,2.217e+05,2.217e+05,2.217e+05,2.217e+05
6485,2.2171e+05,2.2171e+05,2.2171e+05,2.2171e+05,2.2171e+05
6486,2.2182e+05,2.2182e+05,2.2182e+05,2.2182e+05,2.2182e+05
6487,2.2186e+05,2.2187e+05,2.2186e+05,2.2186e+05,2.2186e+05
6488,2.2202e+05,2.2202e+05,2.2202e+05,2.2202e+05,2.2202e+05
6489,2.2204e+05,2.2205e+05,2.2205e+05,2.2204e+05,2.2204e+05
6490,2.2213e+05,2.2213e+05,2.2213e+05,2.2213e+05,2.2213e+05
6491,2.2215e+05,2.2215e+05,2.2215e+05,2.2215e+05,2.2215e+05
6492,2.2228e+05,2.2229e+05,2.2228e+05,2.2228e+05,2.2228e+05
6493,2.2237e+05,2.2238e+05,2.2237e+05,2.2237e+05,2.2237e+05
6494,2.2246e+05,2.2247e+05,2.2246e+05,2.2246e+05,2.2246e+05
6495,2.2252e+05,2.2252e+05,2.2252e+05,2.2252e+05,2.2252e+05
6496,2.2255e+05,2.2256e+05,2.2255e+05,2.2255e+05,2.2255e+05
6497,2.2264e+05,2.2265e+05,2.2264e+05,2.2264e+05,2.2264e+05
6498,2.2269e+05,2.2269e+05,2.2269e+05,2.2269e+05,2.2269e+05
6499,2.2274e+05,2.2274e+05,2.2274e+05,2.2274e+05,2.2274e+05
6500,2.2283e+05,2.2284e+05,2.2283e+05,2.2283e+05,2.2283e+05
6501,2.2286e+05,2.2287e+05,2.2286e+05,2.2286e+05,2.2286e+05
6502,2.2296e+05,2.2296e+05,2.2296e+05,2.2296e+05,2.2296e+05
6503,2.2314e+05,2.2315e+05,2.2314e+05,2.2314e+05,2.2314e+05
6504,2.2322e+05,2.2323e+05,2.2322e+05,2.2322e+05,2.2322e+05
6505,2.2326e+05,2.2327e+05,2.2326e+05,2.2326e+05,2.2326e+05
6506,2.2332e+05,2.2332e+05,2.2332e+05,2.2332e+05,2.2332e+05
6507,2.2343e+05,2.2344e+05,2.2343e+05,2.2343e+05,2.2343e+05
6508,2.2346e+05,2.2346e+05,2.2346e+05,2.2346e+05,2.2346e+05
6509,2.2347e+05,2.2348e+05,2.2347e+05,2.2347e+05,2.2347e+05
6510,2.2352e+05,2.2353e+05,2.2352e+05,2.2352e+05,2.2352e+05
6511,2.2358e+05,2.2359e+05,2.2358e+05,2.2358e+05,2.2358e+05
6512,2.2365e+05,2.2366e+05,2.2365e+05,2.2365e+05,2.2365e+05
6513,2.2367e+05,2.2367e+05,2.2367e+05,2.2367e+05,2.2367e+05
6514,2.2373e+05,2.2373e+05,2.2373e+05,2.2373e+05,2.2373e+05
6515,2.2377e+05,2.2377e+05,2.2377e+05,2.2377e+05,2.2377e+05
6516,2.2388e+05,2.2389e+05,2.2388e+05,2.2388e+05,2.2388e+05
6517,2.2396e+05,2.2396e+05,2.2396e+05,2.2396e+05,2.2396e+05
6518,2.2403e+05,2.2403e+05,2.2403e+05,2.2403e+05,2.2403e+05
6519,2.2405e+05,2.2405e+05,2.2405e+05,2.2405e+05,2.2405e+05
6520,2.2411e+05,2.2411e+05,2.2411e+05,2.2411e+05,2.2411e+05
6521,2.2413e+05,2.2413e+05,2.2413e+05,2.2413e+05,2.2413e+05
6522,2.2415e+05,2.2415e+05,2.2415e+05,2.2415e+05,2.2415e+05
6523,2.2419e+05,2.242e+05,2.242e+05,2.242e+05,2.242e+05
6524,2.2428e+05,2.2428e+05,2.2428e+05,2.2428e+05,2.2428e+05
6525,2.2432e+05,2.2432e+05,2.2432e+05,2.2432e+05,2.2432e+05
6526,2.2435e+05,2.2436e+05,2.2436e+05,2.2436e+05,2.2436e+05
6527,2.2448e+05,2.2449e+05,2.2448e+05,2.2448e+05,2.2448e+05
6528,2.2452e+05,2.2453e+05,2.2452e+05,2.2452e+05,2.2452e+05
6529,2.2456e+05,2.2456e+05,2.2456e+05,2.2456e+05,2.2456e+05
6530,2.2459e+05,2.2459e+05,2.2459e+05,2.2459e+05,2.2459e+05
6531,2.2466e+05,2.2466e+05,2.2466e+05,2.2466e+05,2.2466e+05
6532,2.2476e+05,2.2477e+05,2.2476e+05,2.2476e+05,2.2476e+05
6533,2.2481e+05,2.2481e+05,2.2481e+05,2.2481e+05,2.2481e+05
6534,2.2484e+05,2.2484e+05,2.2484e+05,2.2484e+05,2.2484e+05
6535,2.2489e+05,2.2489e+05,2.2489e+05,2.2489e+05,2.2489e+05
6536,2.2495e+05,2.2496e+05,2.2495e+05,2.2495e+05,2.2495e+05
6537,2.2499e+05,2.25e+05,2.2499e+05,2.2499e+05,2.2499e+05
6538,2.2503e+05,2.2504e+05,2.2504e+05,2.2504e+05,2.2504e+05
6539,2.2506e+05,2.2506e+05,2.2506e+05,2.2506e+05,2.2506e+05
6540,2.2514e+05,2.2515e+05,2.2514e+05,2.2514e+05,2.2514e+05
6541,2.2522e+05,2.2523e+05,2.2522e+05,2.2522e+05,2.2522e+05
6542,2.2526e+05,2.2527e+05,2.2526e+05,2.2526e+05,2.2526e+05
6543,2.2533e+05,2.2533e+05,2.2533e+05,2.2533e+05,2.2533e+05
6544,2.2538e+05,2.2538e+05,2.2538e+05,2.2538e+05,2.2538e+05
6545,2.2541e+05,2.2541e+05,2.2541e+05,2.2541e+05,2.2541e+05
6546,2.2547e+05,2.2547e+05,2.2547e+05,2.2547e+05,2.2547e+05
6547,2.2553e+05,2.2554e+05,2.2553e+05,2.2553e+05,2.2553e+05
6548,2.2559e+05,2.2559e+05,2.2559e+05,2.2559e+05,2.2559e+05
6549,2.2568e+05,2.2568e+05,2.2568e+05,2.2568e+05,2.2568e+05
6550,2.2573e+05,2.2574e+05,2.2573e+05,2.2573e+05,2.2573e+05
6551,2.2582e+05,2.2582e+05,2.2582e+05,2.2582e+05,2.2582e+05
6552,2.2588e+05,2.2588e+05,2.2588e+05,2.2588e+05,2.2588e+05
6553,2.2591e+05,2.2592e+05,2.2591e+05,2.2591e+05,2.2591e+05
6554,2.2601e+05,2.2601e+05,2.2601e+05,2.2601e+05,2.2601e+05
6555,2.2605e+05,2.2605e+05,2.2605e+05,2.2605e+05,2.2605e+05
6556,2.2609e+05,2.2609e+05,2.2609e+05,2.2609e+05,2.2609e+05
6557,2.262e+05,2.262e+05,2.262e+05,2.262e+05,2.262e+05
6558,2.2623e+05,2.2624e+05,2.2624e+05,2.2624e+05,2.2623e+05
6559,2.263e+05,2.263e+05,2.263e+05,2.263e+05,2.263e+05
6560,2.2632e+05,2.2632e+05,2.2632e+05,2.2632e+05,2.2632e+05
6561,2.2646e+05,2.2647e+05,2.2646e+05,2.2646e+05,2.2646e+05
6562,2.2648e+05,2.2648e+05,2.2648e+05,2.2648e+05,2.2648e+05
6563,2.2657e+05,2.2658e+05,2.2657e+05,2.2657e+05,2.2657e+05
6564,2.2659e+05,2.2659e+05,2.2659e+05,2.2659e+05,2.2659e+05
6565,2.2665e+05,2.2666e+05,2.2665e+05,2.2665e+05,2.2665e+05
6566,2.2673e+05,2.2673e+05,2.2673e+05,2.2673e+05,2.2673e+05
6567,2.2675e+05,2.2676e+05,2.2675e+05,2.2675e+05,2.2675e+05
6568,2.2684e+05,2.2684e+05,2.2684e+05,2.2684e+05,2.2684e+05
6569,2.2691e+05,2.2692e+05,2.2692e+05,2.2691e+05,2.2691e+05
6570,2.2698e+05,2.2698e+05,2.2698e+05,2.2698e+05,2.2698e+05
6571,2.2703e+05,2.2703e+05,2.2703e+05,2.2703e+05,2.2703e+05
6572,2.2716e+05,2.2716e+05,2.2716e+05,2.2716e+05,2.2716e+05
6573,2.272e+05,2.272e+05,2.272e+05,2.272e+05,2.272e+05
6574,2.2723e+05,2.2724e+05,2.2723e+05,2.2723e+05,2.2723e+05
6575,2.2726e+05,2.2726e+05,2.2726e+05,2.2726e+05,2.2726e+05
6576,2.2735e+05,2.2735e+05,2.2735e+05,2.2735e+05,2.2735e+05
6577,2.2742e+05,2.2742e+05,2.2742e+05,2.2742e+05,2.2742e+05
6578,2.2758e+05,2.2759e+05,2.2758e+05,2.2758e+05,2.2758e+05
6579,2.2765e+05,2.2766e+05,2.2765e+05,2.2765e+05,2.2765e+05
6580,2.2769e+05,2.277e+05,2.2769e+05,2.2769e+05,2.2769e+05
6581,2.2779e+05,2.278e+05,2.2779e+05,2.2779e+05,2.2779e+05
6582,2.2787e+05,2.2787e+05,2.2787e+05,2.2787e+05,2.2787e+05
6583,2.2793e+05,2.2794e+05,2.2793e+05,2.2793e+05,2.2793e+05
6584,2.2796e+05,2.2796e+05,2.2796e+05,2.2796e+05,2.2796e+05
6585,2.28e+05,2.2801e+05,2.28e+05,2.28e+05,2.28e+05
6586,2.281e+05,2.2811e+05,2.281e+05,2.281e+05,2.281e+05
6587,2.2811e+05,2.2812e+05,2.2811e+05,2.2811e+05,2.2811e+05
6588,2.2832e+05,2.2833e+05,2.2832e+05,2.2832e+05,2.2832e+05
6589,2.2836e+05,2.2836e+05,2.2836e+05,2.2836e+05,2.2836e+05
6590,2.2841e+05,2.2841e+05,2.2841e+05,2.2841e+05,2.2841e+05
6591,2.2846e+05,2.2846e+05,2.2846e+05,2.2846e+05,2.2846e+05
6592,2.2849e+05,2.285e+05,2.2849e+05,2.2849e+05,2.2849e+05
6593,2.2859e+05,2.286e+05,2.2859e+05,2.2859e+05,2.2859e+05
6594,2.2866e+05,2.2866e+05,2.2866e+05,2.2866e+05,2.2866e+05
6595,2.2871e+05,2.2872e+05,2.2871e+05,2.2871e+05,2.2871e+05
6596,2.2878e+05,2.2878e+05,2.2878e+05,2.2878e+05,2.2878e+05
6597,2.289e+05,2.2891e+05,2.289e+05,2.289e+05,2.289e+05
6598,2.2898e+05,2.2898e+05,2.2898e+05,2.2898e+05,2.2898e+05
6599,2.2904e+05,2.2905e+05,2.2904e+05,2.2904e+05,2.2904e+05
6600,2.2909e+05,2.2909e+05,2.2909e+05,2.2909e+05,2.2909e+05
6601,2.2916e+05,2.2916e+05,2.2916e+05,2.2916e+05,2.2916e+05
6602,2.2926e+05,2.2926e+05,2.2926e+05,2.2926e+05,2.2926e+05
6603,2.2931e+05,2.2932e+05,2.2931e+05,2.2931e+05,2.2931e+05
6604,2.2935e+05,2.2935e+05,2.2935e+05,2.2935e+05,2.2935e+05
6605,2.2945e+05,2.2945e+05,2.2945e+05,2.2945e+05,2.2945e+05
6606,2.2955e+05,2.2956e+05,2.2955e+05,2.2955e+05,2.2955e+05
6607,2.2961e+05,2.2961e+05,2.2961e+05,2.2961e+05,2.2961e+05
6608,2.2969e+05,2.297e+05,2.2969e+05,2.2969e+05,2.2969e+05
6609,2.2978e+05,2.2979e+05,2.2978e+05,2.2978e+05,2.2978e+05
6610,2.2983e+05,2.2984e+05,2.2983e+05,2.2983e+05,2.2983e+05
6611,2.2987e+05,2.2987e+05,2.2987e+05,2.2987e+05,2.2987e+05
6612,2.2991e+05,2.2991e+05,2.2991e+05,2.2991e+05,2.2991e+05
6613,2.2998e+05,2.2998e+05,2.2998e+05,2.2998e+05,2.2998e+05
6614,2.3001e+05,2.3001e+05,2.3001e+05,2.3001e+05,2.3001e+05
6615,2.3008e+05,2.3008e+05,2.3008e+05,2.3008e+05,2.3008e+05
6616,2.3013e+05,2.3013e+05,2.3013e+05,2.3013e+05,2.3013e+05
6617,2.3021e+05,2.3022e+05,2.3021e+05,2.3021e+05,2.3021e+05
6618,2.3028e+05,2.3029e+05,2.3028e+05,2.3028e+05,2.3028e+05
6619,2.3042e+05,2.3042e+05,2.3042e+05,2.3042e+05,2.3042e+05
6620,2.3046e+05,2.3046e+05,2.3046e+05,2.3046e+05,2.3046e+05
6621,2.3047e+05,2.3047e+05,2.3047e+05,2.3047e+05,2.3047e+05
6622,2.305e+05,2.3051e+05,2.305e+05,2.305e+05,2.305e+05
6623,2.3057e+05,2.3057e+05,2.3057e+05,2.3057e+05,2.3057e+05
6624,2.306e+05,2.306e+05,2.306e+05,2.306e+05,2.306e+05
6625,2.3064e+05,2.3064e+05,2.3064e+05,2.3064e+05,2.3064e+05
6626,2.3073e+05,2.3074e+05,2.3073e+05,2.3073e+05,2.3073e+05
6627,2.3074e+05,2.3075e+05,2.3074e+05,2.3074e+05,2.3074e+05
6628,2.3078e+05,2.3079e+05,2.3079e+05,2.3078e+05,2.3078e+05
6629,2.3083e+05,2.3083e+05,2.3083e+05,2.3083e+05,2.3083e+05
6630,2.309e+05,2.309e+05,2.309e+05,2.309e+05,2.309e+05
6631,2.3095e+05,2.3096e+05,2.3095e+05,2.3095e+05,2.3095e+05
6632,2.3105e+05,2.3105e+05,2.3105e+05,2.3105e+05,2.3105e+05
6633,2.3108e+05,2.3108e+05,2.3108e+05,2.3108e+05,2.3108e+05
6634,2.3111e+05,2.3112e+05,2.3111e+05,2.3111e+05,2.3111e+05
6635,2.3121e+05,2.3121e+05,2.3121e+05,2.3121e+05,2.3121e+05
6636,2.3128e+05,2.3128e+05,2.3128e+05,2.3128e+05,2.3128e+05
6637,2.3128e+05,2.3128e+05,2.3128e+05,2.3128e+05,2.3128e+05
6638,2.3132e+05,2.3133e+05,2.3132e+05,2.3132e+05,2.3132e+05
6639,2.3144e+05,2.3144e+05,2.3144e+05,2.3144e+05,2.3144e+05
6640,2.3149e+05,2.3149e+05,2.3149e+05,2.3149e+05,2.3149e+05
6641,2.3154e+05,2.3154e+05,2.3154e+05,2.3154e+05,2.3154e+05
6642,2.3161e+05,2.3162e+05,2.3161e+05,2.3161e+05,2.3161e+05
6643,2.317e+05,2.317e+05,2.317e+05,2.317e+05,2.317e+05
6644,2.3174e+05,2.3174e+05,2.3174e+05,2.3174e+05,2.3174e+05
6645,2.3178e+05,2.3178e+05,2.3178e+05,2.3178e+05,2.3178e+05
6646,2.3184e+05,2.3185e+05,2.3185e+05,2.3184e+05,2.3184e+05
6647,2.3188e+05,2.3188e+05,2.3188e+05,2.3188e+05,2.3188e+05
6648,2.3193e+05,2.3194e+05,2.3193e+05,2.3193e+05,2.3193e+05
6649,2.3202e+05,2.3203e+05,2.3203e+05,2.3203e+05,2.3202e+05
6650,2.3205e+05,2.3205e+05,2.3205e+05,2.3205e+05,2.3205e+05
6651,2.3213e+05,2.3213e+05,2.3213e+05,2.3213e+05,2.3213e+05
6652,2.3219e+05,2.322e+05,2.3219e+05,2.3219e+05,2.3219e+05
6653,2.3227e+05,2.3228e+05,2.3227e+05,2.3227e+05,2.3227e+05
6654,2.3229e+05,2.3229e+05,2.3229e+05,2.3229e+05,2.3229e+05
6655,2.3234e+05,2.3234e+05,2.3234e+05,2.3234e+05,2.3234e+05
6656,2.3236e+05,2.3237e+05,2.3236e+05,2.3236e+05,2.3236e+05
6657,2.3243e+05,2.3244e+05,2.3243e+05,2.3243e+05,2.3243e+05
6658,2.3254e+05,2.3254e+05,2.3254e+05,2.3254e+05,2.3254e+05
6659,2.3258e+05,2.3259e+05,2.3258e+05,2.3258e+05,2.3258e+05
6660,2.3263e+05,2.3264e+05,2.3263e+05,2.3263e+05,2.3263e+05
6661,2.3268e+05,2.3269e+05,2.3268e+05,2.3268e+05,2.3268e+05
6662,2.3283e+05,2.3283e+05,2.3283e+05,2.3283e+05,2.3283e+05
6663,2.3289e+05,2.3289e+05,2.3289e+05,2.3289e+05,2.3289e+05
6664,2.3292e+05,2.3293e+05,2.3292e+05,2.3292e+05,2.3292e+05
6665,2.3298e+05,2.3298e+05,2.3298e+05,2.3298e+05,2.3298e+05
6666,2.3305e+05,2.3306e+05,2.3305e+05,2.3305e+05,2.3305e+05
6667,2.3308e+05,2.3308e+05,2.3308e+05,2.3308e+05,2.3308e+05
6668,2.3316e+05,2.3316e+05,2.3316e+05,2.3316e+05,2.3316e+05
6669,2.3326e+05,2.3326e+05,2.3326e+05,2.3326e+05,2.3326e+05
6670,2.3326e+05,2.3327e+05,2.3326e+05,2.3326e+05,2.3326e+05
6671,2.3337e+05,2.3338e+05,2.3337e+05,2.3337e+05,2.3337e+05
6672,2.3346e+05,2.3346e+05,2.3346e+05,2.3346e+05,2.3346e+05
6673,2.3352e+05,2.3352e+05,2.3352e+05,2.3352e+05,2.3352e+05
6674,2.3355e+05,2.3356e+05,2.3355e+05,2.3355e+05,2.3355e+05
6675,2.3368e+05,2.3368e+05,2.3368e+05,2.3368e+05,2.3368e+05
6676,2.3374e+05,2.3374e+05,2.3374e+05,2.3374e+05,2.3374e+05
6677,2.3382e+05,2.3383e+05,2.3383e+05,2.3382e+05,2.3382e+05
6678,2.3389e+05,2.339e+05,2.3389e+05,2.3389e+05,2.3389e+05
6679,2.339e+05,2.339e+05,2.339e+05,2.339e+05,2.339e+05
6680,2.3394e+05,2.3395e+05,2.3394e+05,2.3394e+05,2.3394e+05
6681,2.34e+05,2.34e+05,2.34e+05,2.34e+05,2.34e+05
6682,2.3412e+05,2.3412e+05,2.3412e+05,2.3412e+05,2.3412e+05
6683,2.3422e+05,2.3422e+05,2.3422e+05,2.3422e+05,2.3422e+05
6684,2.3424e+05,2.3425e+05,2.3424e+05,2.3424e+05,2.3424e+05
6685,2.3427e+05,2.3427e+05,2.3427e+05,2.3427e+05,2.3427e+05
6686,2.3438e+05,2.3438e+05,2.3438e+05,2.3438e+05,2.3438e+05
6687,2.3444e+05,2.3445e+05,2.3444e+05,2.3444e+05,2.3444e+05
6688,2.3446e+05,2.3446e+05,2.3446e+05,2.3446e+05,2.3446e+05
6689,2.3454e+05,2.3455e+05,2.3454e+05,2.3454e+05,2.3454e+05
6690,2.3464e+05,2.3464e+05,2.3464e+05,2.3464e+05,2.3464e+05
6691,2.3465e+05,2.3465e+05,2.3465e+05,2.3465e+05,2.3465e+05
6692,2.3473e+05,2.3474e+05,2.3473e+05,2.3473e+05,2.3473e+05
6693,2.3477e+05,2.3477e+05,2.3477e+05,2.3477e+05,2.3477e+05
6694,2.3488e+05,2.3488e+05,2.3488e+05,2.3488e+05,2.3488e+05
6695,2.3498e+05,2.3498e+05,2.3498e+05,2.3498e+05,2.3498e+05
6696,2.3501e+05,2.3502e+05,2.3501e+05,2.3501e+05,2.3501e+05
6697,2.3511e+05,2.3511e+05,2.3511e+05,2.3511e+05,2.3511e+05
6698,2.3512e+05,2.3512e+05,2.3512e+05,2.3512e+05,2.3512e+05
6699,2.3514e+05,2.3514e+05,2.3514e+05,2.3514e+05,2.3514e+05
6700,2.3526e+05,2.3526e+05,2.3526e+05,2.3526e+05,2.3526e+05
6701,2.3536e+05,2.3536e+05,2.3536e+05,2.3536e+05,2.3536e+05
6702,2.3543e+05,2.3544e+05,2.3543e+05,2.3543e+05,2.3543e+05
6703,2.3549e+05,2.3549e+05,2.3549e+05,2.3549e+05,2.3549e+05
6704,2.3554e+05,2.3555e+05,2.3554e+05,2.3554e+05,2.3554e+05
6705,2.3567e+05,2.3567e+05,2.3567e+05,2.3567e+05,2.3567e+05
6706,2.3571e+05,2.3571e+05,2.3571e+05,2.3571e+05,2.3571e+05
6707,2.3576e+05,2.3577e+05,2.3576e+05,2.3576e+05,2.3576e+05
6708,2.3586e+05,2.3587e+05,2.3586e+05,2.3586e+05,2.3586e+05
6709,2.3593e+05,2.3593e+05,2.3593e+05,2.3593e+05,2.3593e+05
6710,2.3598e+05,2.3598e+05,2.3598e+05,2.3598e+05,2.3598e+05
6711,2.36e+05,2.36e+05,2.36e+05,2.36e+05,2.36e+05
6712,2.3605e+05,2.3605e+05,2.3605e+05,2.3605e+05,2.3605e+05
6713,2.3615e+05,2.3616e+05,2.3615e+05,2.3615e+05,2.3615e+05
6714,2.3623e+05,2.3623e+05,2.3623e+05,2.3623e+05,2.3623e+05
6715,2.3629e+05,2.363e+05,2.3629e+05,2.3629e+05,2.3629e+05
6716,2.3635e+05,2.3636e+05,2.3635e+05,2.3635e+05,2.3635e+05
6717,2.3639e+05,2.364e+05,2.3639e+05,2.3639e+05,2.3639e+05
6718,2.3642e+05,2.3642e+05,2.3642e+05,2.3642e+05,2.3642e+05
6719,2.3645e+05,2.3645e+05,2.3645e+05,2.3645e+05,2.3645e+05
6720,2.3656e+05,2.3657e+05,2.3656e+05,2.3656e+05,2.3656e+05
6721,2.3668e+05,2.3669e+05,2.3669e+05,2.3668e+05,2.3668e+05
6722,2.3675e+05,2.3675e+05,2.3675e+05,2.3675e+05,2.3675e+05
6723,2.3685e+05,2.3686e+05,2.3685e+05,2.3685e+05,2.3685e+05
6724,2.3687e+05,2.3688e+05,2.3688e+05,2.3688e+05,2.3687e+05
6725,2.3694e+05,2.3695e+05,2.3694e+05,2.3694e+05,2.3694e+05
6726,2.3703e+05,2.3703e+05,2.3703e+05,2.3703e+05,2.3703e+05
6727,2.3706e+05,2.3706e+05,2.3706e+05,2.3706e+05,2.3706e+05
6728,2.3709e+05,2.371e+05,2.3709e+05,2.3709e+05,2.3709e+05
6729,2.3718e+05,2.3719e+05,2.3718e+05,2.3718e+05,2.3718e+05
6730,2.3723e+05,2.3723e+05,2.3723e+05,2.3723e+05,2.3723e+05
6731,2.373e+05,2.373e+05,2.373e+05,2.373e+05,2.373e+05
6732,2.3742e+05,2.3742e+05,2.3742e+05,2.3742e+05,2.3742e+05
6733,2.3746e+05,2.3746e+05,2.3746e+05,2.3746e+05,2.3746e+05
6734,2.3752e+05,2.3752e+05,2.3752e+05,2.3752e+05,2.3752e+05
6735,2.3754e+05,2.3754e+05,2.3754e+05,2.3754e+05,2.3754e+05
6736,2.3763e+05,2.3764e+05,2.3763e+05,2.3763e+05,2.3763e+05
6737,2.3767e+05,2.3767e+05,2.3767e+05,2.3767e+05,2.3767e+05
6738,2.3775e+05,2.3775e+05,2.3775e+05,2.3775e+05,2.3775e+05
6739,2.3777e+05,2.3777e+05,2.3777e+05,2.3777e+05,2.3777e+05
6740,2.3782e+05,2.3782e+05,2.3782e+05,2.3782e+05,2.3782e+05
6741,2.379e+05,2.3791e+05,2.379e+05,2.379e+05,2.379e+05
6742,2.38e+05,2.38e+05,2.38e+05,2.38e+05,2.38e+05
6743,2.3803e+05,2.3803e+05,2.3803e+05,2.3803e+05,2.3803e+05
6744,2.3807e+05,2.3807e+05,2.3807e+05,2.3807e+05,2.3807e+05
6745,2.3811e+05,2.3812e+05,2.3811e+05,2.3811e+05,2.3811e+05
6746,2.3821e+05,2.3821e+05,2.3821e+05,2.3821e+05,2.3821e+05
6747,2.3825e+05,2.3825e+05,2.3825e+05,2.3825e+05,2.3825e+05
6748,2.383e+05,2.3831e+05,2.383e+05,2.383e+05,2.383e+05
6749,2.3833e+05,2.3833e+05,2.3833e+05,2.3833e+05,2.3833e+05
6750,2.3839e+05,2.384e+05,2.384e+05,2.3839e+05,2.3839e+05
6751,2.3847e+05,2.3848e+05,2.3847e+05,2.3847e+05,2.3847e+05
6752,2.385e+05,2.385e+05,2.385e+05,2.385e+05,2.385e+05
6753,2.3853e+05,2.3854e+05,2.3853e+05,2.3853e+05,2.3853e+05
6754,2.386e+05,2.386e+05,2.386e+05,2.386e+05,2.386e+05
6755,2.3866e+05,2.3866e+05,2.3866e+05,2.3866e+05,2.3866e+05
6756,2.3876e+05,2.3876e+05,2.3876e+05,2.3876e+05,2.3876e+05
6757,2.388e+05,2.388e+05,2.388e+05,2.388e+05,2.388e+05
6758,2.3885e+05,2.3886e+05,2.3885e+05,2.3885e+05,2.3885e+05
6759,2.389e+05,2.389e+05,2.389e+05,2.389e+05,2.389e+05
6760,2.3903e+05,2.3903e+05,2.3903e+05,2.3903e+05,2.3903e+05
6761,2.3906e+05,2.3907e+05,2.3906e+05,2.3906e+05,2.3906e+05
6762,2.391e+05,2.391e+05,2.391e+05,2.391e+05,2.391e+05
6763,2.3917e+05,2.3917e+05,2.3917e+05,2.3917e+05,2.3917e+05
6764,2.3921e+05,2.3922e+05,2.3921e+05,2.3921e+05,2.3921e+05
6765,2.3933e+05,2.3933e+05,2.3933e+05,2.3933e+05,2.3933e+05
6766,2.3935e+05,2.3935e+05,2.3935e+05,2.3935e+05,2.3935e+05
6767,2.3936e+05,2.3937e+05,2.3936e+05,2.3936e+05,2.3936e+05
6768,2.3944e+05,2.3944e+05,2.3944e+05,2.3944e+05,2.3944e+05
6769,2.3956e+05,2.3956e+05,2.3956e+05,2.3956e+05,2.3956e+05
6770,2.3956e+05,2.3957e+05,2.3957e+05,2.3957e+05,2.3956e+05
6771,2.3963e+05,2.3963e+05,2.3963e+05,2.3963e+05,2.3963e+05
6772,2.3972e+05,2.3972e+05,2.3972e+05,2.3972e+05,2.3972e+05
6773,2.398e+05,2.3981e+05,2.398e+05,2.398e+05,2.398e+05
6774,2.3983e+05,2.3983e+05,2.3983e+05,2.3983e+05,2.3983e+05
6775,2.3986e+05,2.3987e+05,2.3986e+05,2.3986e+05,2.3986e+05
6776,2.3998e+05,2.3999e+05,2.3998e+05,2.3998e+05,2.3998e+05
6777,2.4003e+05,2.4004e+05,2.4003e+05,2.4003e+05,2.4003e+05
6778,2.4004e+05,2.4004e+05,2.4004e+05,2.4004e+05,2.4004e+05
6779,2.4014e+05,2.4014e+05,2.4014e+05,2.4014e+05,2.4014e+05
6780,2.4014e+05,2.4015e+05,2.4014e+05,2.4014e+05,2.4014e+05
6781,2.4018e+05,2.4018e+05,2.4018e+05,2.4018e+05,2.4018e+05
6782,2.4027e+05,2.4027e+05,2.4027e+05,2.4027e+05,2.4027e+05
6783,2.4037e+05,2.4037e+05,2.4037e+05,2.4037e+05,2.4037e+05
6784,2.4041e+05,2.4042e+05,2.4041e+05,2.4041e+05,2.4041e+05
6785,2.4045e+05,2.4045e+05,2.4045e+05,2.4045e+05,2.4045e+05
6786,2.405e+05,2.4051e+05,2.405e+05,2.405e+05,2.405e+05
6787,2.4054e+05,2.4054e+05,2.4054e+05,2.4054e+05,2.4054e+05
6788,2.4067e+05,2.4068e+05,2.4067e+05,2.4067e+05,2.4067e+05
6789,2.407e+05,2.4071e+05,2.407e+05,2.407e+05,2.407e+05
6790,2.4079e+05,2.408e+05,2.4079e+05,2.4079e+05,2.4079e+05
6791,2.4082e+05,2.4082e+05,2.4082e+05,2.4082e+05,2.4082e+05
6792,2.4091e+05,2.4091e+05,2.4091e+05,2.4091e+05,2.4091e+05
6793,2.4102e+05,2.4103e+05,2.4102e+05,2.4102e+05,2.4102e+05
6794,2.4109e+05,2.4109e+05,2.4109e+05,2.4109e+05,2.4109e+05
6795,2.4112e+05,2.4112e+05,2.4112e+05,2.4112e+05,2.4112e+05
6796,2.4116e+05,2.4117e+05,2.4116e+05,2.4116e+05,2.4116e+05
6797,2.4122e+05,2.4122e+05,2.4122e+05,2.4122e+05,2.4122e+05
6798,2.4128e+05,2.4128e+05,2.4128e+05,2.4128e+05,2.4128e+05
6799,2.4132e+05,2.4133e+05,2.4132e+05,2.4132e+05,2.4132e+05
6800,2.4147e+05,2.4148e+05,2.4147e+05,2.4147e+05,2.4147e+05
6801,2.415e+05,2.415e+05,2.415e+05,2.415e+05,2.415e+05
6802,2.4159e+05,2.4159e+05,2.4159e+05,2.4159e+05,2.4159e+05
6803,2.4163e+05,2.4163e+05,2.4163e+05,2.4163e+05,2.4163e+05
6804,2.417e+05,2.417e+05,2.417e+05,2.417e+05,2.417e+05
6805,2.4178e+05,2.4178e+05,2.4178e+05,2.4178e+05,2.4178e+05
6806,2.4188e+05,2.4189e+05,2.4188e+05,2.4188e+05,2.4188e+05
6807,2.4193e+05,2.4193e+05,2.4193e+05,2.4193e+05,2.4193e+05
6808,2.4204e+05,2.4205e+05,2.4204e+05,2.4204e+05,2.4204e+05
6809,2.4208e+05,2.4208e+05,2.4208e+05,2.4208e+05,2.4208e+05
6810,2.4214e+05,2.4215e+05,2.4214e+05,2.4214e+05,2.4214e+05
6811,2.4221e+05,2.4222e+05,2.4221e+05,2.4221e+05,2.4221e+05
6812,2.4225e+05,2.4225e+05,2.4225e+05,2.4225e+05,2.4225e+05
6813,2.423e+05,2.423e+05,2.423e+05,2.423e+05,2.423e+05
6814,2.4237e+05,2.4238e+05,2.4237e+05,2.4237e+05,2.4237e+05
6815,2.4242e+05,2.4242e+05,2.4242e+05,2.4242e+05,2.4242e+05
6816,2.4246e+05,2.4247e+05,2.4246e+05,2.4246e+05,2.4246e+05
6817,2.4253e+05,2.4253e+05,2.4253e+05,2.4253e+05,2.4253e+05
6818,2.4266e+05,2.4266e+05,2.4266e+05,2.4266e+05,2.4266e+05
6819,2.4273e+05,2.4274e+05,2.4274e+05,2.4273e+05,2.4273e+05
6820,2.4281e+05,2.4281e+05,2.4281e+05,2.4281e+05,2.4281e+05
6821,2.4285e+05,2.4285e+05,2.4285e+05,2.4285e+05,2.4285e+05
6822,2.4295e+05,2.4295e+05,2.4295e+05,2.4295e+05,2.4295e+05
6823,2.4301e+05,2.4302e+05,2.4301e+05,2.4301e+05,2.4301e+05
6824,2.4306e+05,2.4307e+05,2.4306e+05,2.4306e+05,2.4306e+05
6825,2.4309e+05,2.431e+05,2.431e+05,2.431e+05,2.431e+05
6826,2.4316e+05,2.4317e+05,2.4316e+05,2.4316e+05,2.4316e+05
6827,2.4324e+05,2.4324e+05,2.4324e+05,2.4324e+05,2.4324e+05
6828,2.4331e+05,2.4332e+05,2.4331e+05,2.4331e+05,2.4331e+05
6829,2.4337e+05,2.4337e+05,2.4337e+05,2.4337e+05,2.4337e+05
6830,2.4351e+05,2.4351e+05,2.4351e+05,2.4351e+05,2.4351e+05
6831,2.4352e+05,2.4353e+05,2.4353e+05,2.4352e+05,2.4352e+05
6832,2.436e+05,2.4361e+05,2.4361e+05,2.4361e+05,2.4361e+05
6833,2.4372e+05,2.4372e+05,2.4372e+05,2.4372e+05,2.4372e+05
6834,2.4379e+05,2.4379e+05,2.4379e+05,2.4379e+05,2.4379e+05
6835,2.4383e+05,2.4383e+05,2.4383e+05,2.4383e+05,2.4383e+05
6836,2.4389e+05,2.439e+05,2.4389e+05,2.4389e+05,2.4389e+05
6837,2.439e+05,2.4391e+05,2.439e+05,2.439e+05,2.439e+05
6838,2.4391e+05,2.4392e+05,2.4392e+05,2.4392e+05,2.4391e+05
6839,2.441e+05,2.441e+05,2.441e+05,2.441e+05,2.441e+05
6840,2.4413e+05,2.4414e+05,2.4414e+05,2.4414e+05,2.4414e+05
6841,2.442e+05,2.442e+05,2.442e+05,2.442e+05,2.442e+05
6842,2.4423e+05,2.4423e+05,2.4423e+05,2.4423e+05,2.4423e+05
6843,2.4426e+05,2.4427e+05,2.4426e+05,2.4426e+05,2.4426e+05
6844,2.4431e+05,2.4431e+05,2.4431e+05,2.4431e+05,2.4431e+05
6845,2.444e+05,2.444e+05,2.444e+05,2.444e+05,2.444e+05
6846,2.4443e+05,2.4443e+05,2.4443e+05,2.4443e+05,2.4443e+05
6847,2.4455e+05,2.4455e+05,2.4455e+05,2.4455e+05,2.4455e+05
6848,2.4466e+05,2.4466e+05,2.4466e+05,2.4466e+05,2.4466e+05
6849,2.4468e+05,2.4468e+05,2.4468e+05,2.4468e+05,2.4468e+05
6850,2.4471e+05,2.4471e+05,2.4471e+05,2.4471e+05,2.4471e+05
6851,2.4477e+05,2.4477e+05,2.4477e+05,2.4477e+05,2.4477e+05
6852,2.4482e+05,2.4483e+05,2.4483e+05,2.4483e+05,2.4483e+05
6853,2.4487e+05,2.4488e+05,2.4487e+05,2.4487e+05,2.4487e+05
6854,2.4493e+05,2.4493e+05,2.4493e+05,2.4493e+05,2.4493e+05
6855,2.4499e+05,2.4499e+05,2.4499e+05,2.4499e+05,2.4499e+05
6856,2.4509e+05,2.451e+05,2.4509e+05,2.4509e+05,2.4509e+05
6857,2.4512e+05,2.4512e+05,2.4512e+05,2.4512e+05,2.4512e+05
6858,2.452e+05,2.4521e+05,2.452e+05,2.452e+05,2.452e+05
6859,2.4529e+05,2.4529e+05,2.4529e+05,2.4529e+05,2.4529e+05
6860,2.4533e+05,2.4534e+05,2.4533e+05,2.4533e+05,2.4533e+05
6861,2.4541e+05,2.4542e+05,2.4541e+05,2.4541e+05,2.4541e+05
6862,2.4546e+05,2.4547e+05,2.4546e+05,2.4546e+05,2.4546e+05
6863,2.4549e+05,2.4549e+05,2.4549e+05,2.4549e+05,2.4549e+05
6864,2.4556e+05,2.4556e+05,2.4556e+05,2.4556e+05,2.4556e+05
6865,2.4562e+05,2.4563e+05,2.4562e+05,2.4562e+05,2.4562e+05
6866,2.4567e+05,2.4568e+05,2.4567e+05,2.4567e+05,2.4567e+05
6867,2.4573e+05,2.4573e+05,2.4573e+05,2.4573e+05,2.4573e+05
6868,2.4579e+05,2.4579e+05,2.4579e+05,2.4579e+05,2.4579e+05
6869,2.4582e+05,2.4582e+05,2.4582e+05,2.4582e+05,2.4582e+05
6870,2.4591e+05,2.4592e+05,2.4591e+05,2.4591e+05,2.4591e+05
6871,2.4602e+05,2.4602e+05,2.4602e+05,2.4602e+05,2.4602e+05
6872,2.4608e+05,2.4609e+05,2.4608e+05,2.4608e+05,2.4608e+05
6873,2.4615e+05,2.4615e+05,2.4615e+05,2.4615e+05,2.4615e+05
6874,2.4617e+05,2.4617e+05,2.4617e+05,2.4617e+05,2.4617e+05
6875,2.4624e+05,2.4625e+05,2.4624e+05,2.4624e+05,2.4624e+05
6876,2.4634e+05,2.4634e+05,2.4634e+05,2.4634e+05,2.4634e+05
6877,2.4637e+05,2.4638e+05,2.4637e+05,2.4637e+05,2.4637e+05
6878,2.464e+05,2.464e+05,2.464e+05,2.464e+05,2.464e+05
6879,2.4649e+05,2.465e+05,2.465e+05,2.465e+05,2.465e+05
6880,2.4653e+05,2.4654e+05,2.4654e+05,2.4654e+05,2.4653e+05
6881,2.4662e+05,2.4662e+05,2.4662e+05,2.4662e+05,2.4662e+05
6882,2.4668e+05,2.4669e+05,2.4668e+05,2.4668e+05,2.4668e+05
6883,2.4673e+05,2.4673e+05,2.4673e+05,2.4673e+05,2.4673e+05
6884,2.468e+05,2.468e+05,2.468e+05,2.468e+05,2.468e+05
6885,2.4681e+05,2.4682e+05,2.4681e+05,2.4681e+05,2.4681e+05
6886,2.4688e+05,2.4689e+05,2.4688e+05,2.4688e+05,2.4688e+05
6887,2.4694e+05,2.4694e+05,2.4694e+05,2.4694e+05,2.4694e+05
6888,2.4701e+05,2.4702e+05,2.4701e+05,2.4701e+05,2.4701e+05
6889,2.4708e+05,2.4708e+05,2.4708e+05,2.4708e+05,2.4708e+05
6890,2.4715e+05,2.4716e+05,2.4715e+05,2.4715e+05,2.4715e+05
6891,2.4716e+05,2.4717e+05,2.4716e+05,2.4716e+05,2.4716e+05
6892,2.4728e+05,2.4728e+05,2.4728e+05,2.4728e+05,2.4728e+05
6893,2.4743e+05,2.4743e+05,2.4743e+05,2.4743e+05,2.4743e+05
6894,2.4746e+05,2.4746e+05,2.4746e+05,2.4746e+05,2.4746e+05
6895,2.475e+05,2.475e+05,2.475e+05,2.475e+05,2.475e+05
6896,2.4752e+05,2.4752e+05,2.4752e+05,2.4752e+05,2.4752e+05
6897,2.4761e+05,2.4762e+05,2.4761e+05,2.4761e+05,2.4761e+05
6898,2.4766e+05,2.4766e+05,2.4766e+05,2.4766e+05,2.4766e+05
6899,2.4775e+05,2.4776e+05,2.4775e+05,2.4775e+05,2.4775e+05
6900,2.4776e+05,2.4777e+05,2.4776e+05,2.4776e+05,2.4776e+05
6901,2.4789e+05,2.4789e+05,2.4789e+05,2.4789e+05,2.4789e+05
6902,2.4798e+05,2.4799e+05,2.4798e+05,2.4798e+05,2.4798e+05
6903,2.4807e+05,2.4808e+05,2.4807e+05,2.4807e+05,2.4807e+05
6904,2.4815e+05,2.4816e+05,2.4815e+05,2.4815e+05,2.4815e+05
6905,2.4816e+05,2.4817e+05,2.4816e+05,2.4816e+05,2.4816e+05
6906,2.4824e+05,2.4824e+05,2.4824e+05,2.4824e+05,2.4824e+05
6907,2.483e+05,2.4831e+05,2.483e+05,2.483e+05,2.483e+05
6908,2.4836e+05,2.4837e+05,2.4836e+05,2.4836e+05,2.4836e+05
6909,2.4837e+05,2.4837e+05,2.4837e+05,2.4837e+05,2.4837e+05
6910,2.4843e+05,2.4843e+05,2.4843e+05,2.4843e+05,2.4843e+05
6911,2.4854e+05,2.4855e+05,2.4854e+05,2.4854e+05,2.4854e+05
6912,2.4858e+05,2.4859e+05,2.4858e+05,2.4858e+05,2.4858e+05
6913,2.4861e+05,2.4861e+05,2.4861e+05,2.4861e+05,2.4861e+05
6914,2.4872e+05,2.4872e+05,2.4872e+05,2.4872e+05,2.4872e+05
6915,2.4884e+05,2.4885e+05,2.4884e+05,2.4884e+05,2.4884e+05
6916,2.4893e+05,2.4894e+05,2.4893e+05,2.4893e+05,2.4893e+05
6917,2.4897e+05,2.4897e+05,2.4897e+05,2.4897e+05,2.4897e+05
6918,2.4906e+05,2.4906e+05,2.4906e+05,2.4906e+05,2.4906e+05
6919,2.4909e+05,2.491e+05,2.4909e+05,2.4909e+05,2.4909e+05
6920,2.491e+05,2.491e+05,2.491e+05,2.491e+05,2.491e+05
6921,2.4914e+05,2.4915e+05,2.4914e+05,2.4914e+05,2.4914e+05
6922,2.4916e+05,2.4917e+05,2.4916e+05,2.4916e+05,2.4916e+05
6923,2.493e+05,2.4931e+05,2.493e+05,2.493e+05,2.493e+05
6924,2.4936e+05,2.4937e+05,2.4936e+05,2.4936e+05,2.4936e+05
6925,2.494e+05,2.494e+05,2.494e+05,2.494e+05,2.494e+05
6926,2.4944e+05,2.4945e+05,2.4945e+05,2.4945e+05,2.4944e+05
6927,2.4948e+05,2.4949e+05,2.4948e+05,2.4948e+05,2.4948e+05
6928,2.4964e+05,2.4965e+05,2.4964e+05,2.4964e+05,2.4964e+05
6929,2.4968e+05,2.4969e+05,2.4968e+05,2.4968e+05,2.4968e+05
6930,2.4974e+05,2.4974e+05,2.4974e+05,2.4974e+05,2.4974e+05
6931,2.4983e+05,2.4983e+05,2.4983e+05,2.4983e+05,2.4983e+05
6932,2.4996e+05,2.4996e+05,2.4996e+05,2.4996e+05,2.4996e+05
6933,2.4997e+05,2.4998e+05,2.4997e+05,2.4997e+05,2.4997e+05
6934,2.5001e+05,2.5002e+05,2.5001e+05,2.5001e+05,2.5001e+05
6935,2.5006e+05,2.5007e+05,2.5007e+05,2.5007e+05,2.5006e+05
6936,2.5018e+05,2.5019e+05,2.5019e+05,2.5018e+05,2.5018e+05
6937,2.502e+05,2.502e+05,2.502e+05,2.502e+05,2.502e+05
6938,2.5029e+05,2.5029e+05,2.5029e+05,2.5029e+05,2.5029e+05
6939,2.5034e+05,2.5034e+05,2.5034e+05,2.5034e+05,2.5034e+05
6940,2.5041e+05,2.5042e+05,2.5041e+05,2.5041e+05,2.5041e+05
6941,2.5049e+05,2.5049e+05,2.5049e+05,2.5049e+05,2.5049e+05
6942,2.5053e+05,2.5053e+05,2.5053e+05,2.5053e+05,2.5053e+05
6943,2.5056e+05,2.5057e+05,2.5056e+05,2.5056e+05,2.5056e+05
6944,2.5058e+05,2.5058e+05,2.5058e+05,2.5058e+05,2.5058e+05
6945,2.5069e+05,2.5069e+05,2.5069e+05,2.5069e+05,2.5069e+05
6946,2.5074e+05,2.5075e+05,2.5074e+05,2.5074e+05,2.5074e+05
6947,2.5081e+05,2.5082e+05,2.5081e+05,2.5081e+05,2.5081e+05
6948,2.509e+05,2.509e+05,2.509e+05,2.509e+05,2.509e+05
6949,2.5098e+05,2.5099e+05,2.5098e+05,2.5098e+05,2.5098e+05
6950,2.5102e+05,2.5102e+05,2.5102e+05,2.5102e+05,2.5102e+05
6951,2.5107e+05,2.5107e+05,2.5107e+05,2.5107e+05,2.5107e+05
6952,2.511e+05,2.5111e+05,2.5111e+05,2.5111e+05,2.511e+05
6953,2.5113e+05,2.5114e+05,2.5113e+05,2.5113e+05,2.5113e+05
6954,2.512e+05,2.512e+05,2.512e+05,2.512e+05,2.512e+05
6955,2.5126e+05,2.5127e+05,2.5126e+05,2.5126e+05,2.5126e+05
6956,2.513e+05,2.5131e+05,2.513e+05,2.513e+05,2.513e+05
6957,2.5138e+05,2.5138e+05,2.5138e+05,2.5138e+05,2.5138e+05
6958,2.5139e+05,2.5139e+05,2.5139e+05,2.5139e+05,2.5139e+05
6959,2.5149e+05,2.5149e+05,2.5149e+05,2.5149e+05,2.5149e+05
6960,2.5157e+05,2.5157e+05,2.5157e+05,2.5157e+05,2.5157e+05
6961,2.5161e+05,2.5161e+05,2.5161e+05,2.5161e+05,2.5161e+05
6962,2.5167e+05,2.5167e+05,2.5167e+05,2.5167e+05,2.5167e+05
6963,2.5173e+05,2.5174e+05,2.5174e+05,2.5174e+05,2.5174e+05
6964,2.5179e+05,2.518e+05,2.5179e+05,2.5179e+05,2.5179e+05
6965,2.5183e+05,2.5184e+05,2.5184e+05,2.5184e+05,2.5183e+05
6966,2.5191e+05,2.5192e+05,2.5191e+05,2.5191e+05,2.5191e+05
6967,2.5199e+05,2.5199e+05,2.5199e+05,2.5199e+05,2.5199e+05
6968,2.5206e+05,2.5206e+05,2.5206e+05,2.5206e+05,2.5206e+05
6969,2.5216e+05,2.5217e+05,2.5216e+05,2.5216e+05,2.5216e+05
6970,2.5225e+05,2.5225e+05,2.5225e+05,2.5225e+05,2.5225e+05
6971,2.5225e+05,2.5225e+05,2.5225e+05,2.5225e+05,2.5225e+05
6972,2.5229e+05,2.5229e+05,2.5229e+05,2.5229e+05,2.5229e+05
6973,2.524e+05,2.524e+05,2.524e+05,2.524e+05,2.524e+05
6974,2.5249e+05,2.5249e+05,2.5249e+05,2.5249e+05,2.5249e+05
6975,2.5256e+05,2.5256e+05,2.5256e+05,2.5256e+05,2.5256e+05
6976,2.5258e+05,2.5259e+05,2.5259e+05,2.5259e+05,2.5259e+05
6977,2.5264e+05,2.5264e+05,2.5264e+05,2.5264e+05,2.5264e+05
6978,2.527e+05,2.527e+05,2.527e+05,2.527e+05,2.527e+05
6979,2.5272e+05,2.5272e+05,2.5272e+05,2.5272e+05,2.5272e+05
6980,2.5281e+05,2.5281e+05,2.5281e+05,2.5281e+05,2.5281e+05
6981,2.5283e+05,2.5284e+05,2.5283e+05,2.5283e+05,2.5283e+05
6982,2.5293e+05,2.5294e+05,2.5293e+05,2.5293e+05,2.5293e+05
6983,2.5295e+05,2.5296e+05,2.5295e+05,2.5295e+05,2.5295e+05
6984,2.5304e+05,2.5304e+05,2.5304e+05,2.5304e+05,2.5304e+05
6985,2.5308e+05,2.5308e+05,2.5308e+05,2.5308e+05,2.5308e+05
6986,2.531e+05,2.531e+05,2.531e+05,2.531e+05,2.531e+05
6987,2.5315e+05,2.5315e+05,2.5315e+05,2.5315e+05,2.5315e+05
6988,2.5325e+05,2.5325e+05,2.5325e+05,2.5325e+05,2.5325e+05
6989,2.5335e+05,2.5335e+05,2.5335e+05,2.5335e+05,2.5335e+05
6990,2.5336e+05,2.5336e+05,2.5336e+05,2.5336e+05,2.5336e+05
6991,2.534e+05,2.534e+05,2.534e+05,2.534e+05,2.534e+05
6992,2.5348e+05,2.5349e+05,2.5348e+05,2.5348e+05,2.5348e+05
6993,2.5359e+05,2.5359e+05,2.5359e+05,2.5359e+05,2.5359e+05
6994,2.5364e+05,2.5364e+05,2.5364e+05,2.5364e+05,2.5364e+05
6995,2.537e+05,2.537e+05,2.537e+05,2.537e+05,2.537e+05
6996,2.5377e+05,2.5377e+05,2.5377e+05,2.5377e+05,2.5377e+05
6997,2.5386e+05,2.5387e+05,2.5386e+05,2.5386e+05,2.5386e+05
6998,2.5393e+05,2.5394e+05,2.5393e+05,2.5393e+05,2.5393e+05
6999,2.54e+05,2.5401e+05,2.54e+05,2.54e+05,2.54e+05
7000,2.5406e+05,2.5406e+05,2.5406e+05,2.5406e+05,2.5406e+05
7001,2.5408e+05,2.5409e+05,2.5408e+05,2.5408e+05,2.5408e+05
7002,2.5424e+05,2.5424e+05,2.5424e+05,2.5424e+05,2.5424e+05
7003,2.5431e+05,2.5431e+05,2.5431e+05,2.5431e+05,2.5431e+05
7004,2.5434e+05,2.5434e+05,2.5434e+05,2.5434e+05,2.5434e+05
7005,2.5439e+05,2.5439e+05,2.5439e+05,2.5439e+05,2.5439e+05
7006,2.5453e+05,2.5453e+05,2.5453e+05,2.5453e+05,2.5453e+05
7007,2.5458e+05,2.5458e+05,2.5458e+05,2.5458e+05,2.5458e+05
7008,2.5462e+05,2.5462e+05,2.5462e+05,2.5462e+05,2.5462e+05
7009,2.5467e+05,2.5467e+05,2.5467e+05,2.5467e+05,2.5467e+05
7010,2.5469e+05,2.547e+05,2.5469e+05,2.5469e+05,2.5469e+05
7011,2.5476e+05,2.5476e+05,2.5476e+05,2.5476e+05,2.5476e+05
7012,2.5484e+05,2.5485e+05,2.5485e+05,2.5485e+05,2.5484e+05
7013,2.5495e+05,2.5496e+05,2.5495e+05,2.5495e+05,2.5495e+05
7014,2.55e+05,2.55e+05,2.55e+05,2.55e+05,2.55e+05
7015,2.5501e+05,2.5502e+05,2.5501e+05,2.5501e+05,2.5501e+05
7016,2.5503e+05,2.5504e+05,2.5503e+05,2.5503e+05,2.5503e+05
7017,2.5518e+05,2.5519e+05,2.5519e+05,2.5519e+05,2.5518e+05
7018,2.5526e+05,2.5526e+05,2.5526e+05,2.5526e+05,2.5526e+05
7019,2.5529e+05,2.553e+05,2.5529e+05,2.5529e+05,2.5529e+05
7020,2.5531e+05,2.5532e+05,2.5531e+05,2.5531e+05,2.5531e+05
7021,2.5541e+05,2.5541e+05,2.5541e+05,2.5541e+05,2.5541e+05
7022,2.5546e+05,2.5547e+05,2.5546e+05,2.5546e+05,2.5546e+05
7023,2.5549e+05,2.555e+05,2.5549e+05,2.5549e+05,2.5549e+05
7024,2.5559e+05,2.556e+05,2.5559e+05,2.5559e+05,2.5559e+05
7025,2.5564e+05,2.5565e+05,2.5564e+05,2.5564e+05,2.5564e+05
7026,2.5567e+05,2.5567e+05,2.5567e+05,2.5567e+05,2.5567e+05
7027,2.5572e+05,2.5573e+05,2.5572e+05,2.5572e+05,2.5572e+05
7028,2.5589e+05,2.5589e+05,2.5589e+05,2.5589e+05,2.5589e+05
7029,2.5599e+05,2.5599e+05,2.5599e+05,2.5599e+05,2.5599e+05
7030,2.5608e+05,2.5609e+05,2.5609e+05,2.5608e+05,2.5608e+05
7031,2.5613e+05,2.5613e+05,2.5613e+05,2.5613e+05,2.5613e+05
7032,2.562e+05,2.562e+05,2.562e+05,2.562e+05,2.562e+05
7033,2.5631e+05,2.5632e+05,2.5631e+05,2.5631e+05,2.5631e+05
7034,2.5632e+05,2.5633e+05,2.5632e+05,2.5632e+05,2.5632e+05
7035,2.5642e+05,2.5643e+05,2.5642e+05,2.5642e+05,2.5642e+05
7036,2.565e+05,2.565e+05,2.565e+05,2.565e+05,2.565e+05
7037,2.5655e+05,2.5656e+05,2.5656e+05,2.5655e+05,2.5655e+05
7038,2.5661e+05,2.5662e+05,2.5661e+05,2.5661e+05,2.5661e+05
7039,2.567e+05,2.567e+05,2.567e+05,2.567e+05,2.567e+05
7040,2.5678e+05,2.5678e+05,2.5678e+05,2.5678e+05,2.5678e+05
7041,2.5678e+05,2.5679e+05,2.5678e+05,2.5678e+05,2.5678e+05
7042,2.5685e+05,2.5686e+05,2.5685e+05,2.5685e+05,2.5685e+05
7043,2.5692e+05,2.5692e+05,2.5692e+05,2.5692e+05,2.5692e+05
7044,2.57e+05,2.57e+05,2.57e+05,2.57e+05,2.57e+05
7045,2.5701e+05,2.5701e+05,2.5701e+05,2.5701e+05,2.5701e+05
7046,2.5704e+05,2.5704e+05,2.5704e+05,2.5704e+05,2.5704e+05
7047,2.5706e+05,2.5706e+05,2.5706e+05,2.5706e+05,2.5706e+05
7048,2.5719e+05,2.572e+05,2.572e+05,2.572e+05,2.572e+05
7049,2.5725e+05,2.5725e+05,2.5725e+05,2.5725e+05,2.5725e+05
7050,2.573e+05,2.573e+05,2.573e+05,2.573e+05,2.573e+05
7051,2.5738e+05,2.5739e+05,2.5738e+05,2.5738e+05,2.5738e+05
7052,2.5744e+05,2.5745e+05,2.5744e+05,2.5744e+05,2.5744e+05
7053,2.5748e+05,2.5748e+05,2.5748e+05,2.5748e+05,2.5748e+05
7054,2.5762e+05,2.5762e+05,2.5762e+05,2.5762e+05,2.5762e+05
7055,2.5768e+05,2.5769e+05,2.5769e+05,2.5769e+05,2.5768e+05
7056,2.5781e+05,2.5781e+05,2.5781e+05,2.5781e+05,2.5781e+05
7057,2.5785e+05,2.5785e+05,2.5785e+05,2.5785e+05,2.5785e+05
7058,2.5789e+05,2.579e+05,2.5789e+05,2.5789e+05,2.5789e+05
7059,2.5798e+05,2.5798e+05,2.5798e+05,2.5798e+05,2.5798e+05
7060,2.5803e+05,2.5804e+05,2.5803e+05,2.5803e+05,2.5803e+05
7061,2.5806e+05,2.5807e+05,2.5806e+05,2.5806e+05,2.5806e+05
7062,2.5816e+05,2.5816e+05,2.5816e+05,2.5816e+05,2.5816e+05
7063,2.5823e+05,2.5823e+05,2.5823e+05,2.5823e+05,2.5823e+05
7064,2.583e+05,2.583e+05,2.583e+05,2.583e+05,2.583e+05
7065,2.5834e+05,2.5834e+05,2.5834e+05,2.5834e+05,2.5834e+05
7066,2.5847e+05,2.5847e+05,2.5847e+05,2.5847e+05,2.5847e+05
7067,2.585e+05,2.585e+05,2.585e+05,2.585e+05,2.585e+05
7068,2.5856e+05,2.5856e+05,2.5856e+05,2.5856e+05,2.5856e+05
7069,2.586e+05,2.586e+05,2.586e+05,2.586e+05,2.586e+05
7070,2.5864e+05,2.5865e+05,2.5864e+05,2.5864e+05,2.5864e+05
7071,2.5876e+05,2.5876e+05,2.5876e+05,2.5876e+05,2.5876e+05
7072,2.5876e+05,2.5877e+05,2.5876e+05,2.5876e+05,2.5876e+05
7073,2.5883e+05,2.5883e+05,2.5883e+05,2.5883e+05,2.5883e+05
7074,2.5898e+05,2.5899e+05,2.5898e+05,2.5898e+05,2.5898e+05
7075,2.5899e+05,2.59e+05,2.5899e+05,2.5899e+05,2.5899e+05
7076,2.5903e+05,2.5904e+05,2.5903e+05,2.5903e+05,2.5903e+05
7077,2.591e+05,2.591e+05,2.591e+05,2.591e+05,2.591e+05
7078,2.5922e+05,2.5922e+05,2.5922e+05,2.5922e+05,2.5922e+05
7079,2.5924e+05,2.5925e+05,2.5924e+05,2.5924e+05,2.5924e+05
7080,2.5931e+05,2.5932e+05,2.5931e+05,2.5931e+05,2.5931e+05
7081,2.5936e+05,2.5936e+05,2.5936e+05,2.5936e+05,2.5936e+05
7082,2.5943e+05,2.5944e+05,2.5943e+05,2.5943e+05,2.5943e+05
7083,2.5947e+05,2.5948e+05,2.5947e+05,2.5947e+05,2.5947e+05
7084,2.5954e+05,2.5954e+05,2.5954e+05,2.5954e+05,2.5954e+05
7085,2.5965e+05,2.5965e+05,2.5965e+05,2.5965e+05,2.5965e+05
7086,2.5969e+05,2.597e+05,2.5969e+05,2.5969e+05,2.5969e+05
7087,2.5973e+05,2.5973e+05,2.5973e+05,2.5973e+05,2.5973e+05
7088,2.5975e+05,2.5976e+05,2.5975e+05,2.5975e+05,2.5975e+05
7089,2.5982e+05,2.5982e+05,2.5982e+05,2.5982e+05,2.5982e+05
7090,2.5994e+05,2.5994e+05,2.5994e+05,2.5994e+05,2.5994e+05
7091,2.6001e+05,2.6002e+05,2.6001e+05,2.6001e+05,2.6001e+05
7092,2.6016e+05,2.6017e+05,2.6016e+05,2.6016e+05,2.6016e+05
7093,2.6023e+05,2.6024e+05,2.6023e+05,2.6023e+05,2.6023e+05
7094,2.6026e+05,2.6027e+05,2.6026e+05,2.6026e+05,2.6026e+05
7095,2.6032e+05,2.6033e+05,2.6032e+05,2.6032e+05,2.6032e+05
7096,2.6036e+05,2.6036e+05,2.6036e+05,2.6036e+05,2.6036e+05
7097,2.6042e+05,2.6042e+05,2.6042e+05,2.6042e+05,2.6042e+05
7098,2.6045e+05,2.6045e+05,2.6045e+05,2.6045e+05,2.6045e+05
7099,2.6052e+05,2.6052e+05,2.6052e+05,2.6052e+05,2.6052e+05
7100,2.6058e+05,2.6059e+05,2.6058e+05,2.6058e+05,2.6058e+05
7101,2.6067e+05,2.6067e+05,2.6067e+05,2.6067e+05,2.6067e+05
7102,2.607e+05,2.607e+05,2.607e+05,2.607e+05,2.607e+05
7103,2.608e+05,2.6081e+05,2.608e+05,2.608e+05,2.608e+05
7104,2.6082e+05,2.6082e+05,2.6082e+05,2.6082e+05,2.6082e+05
7105,2.6097e+05,2.6097e+05,2.6097e+05,2.6097e+05,2.6097e+05
7106,2.61e+05,2.61e+05,2.61e+05,2.61e+05,2.61e+05
7107,2.6104e+05,2.6105e+05,2.6105e+05,2.6105e+05,2.6105e+05
7108,2.6112e+05,2.6113e+05,2.6112e+05,2.6112e+05,2.6112e+05
7109,2.6114e+05,2.6115e+05,2.6114e+05,2.6114e+05,2.6114e+05
7110,2.6124e+05,2.6124e+05,2.6124e+05,2.6124e+05,2.6124e+05
7111,2.6127e+05,2.6127e+05,2.6127e+05,2.6127e+05,2.6127e+05
7112,2.613e+05,2.6131e+05,2.613e+05,2.613e+05,2.613e+05
7113,2.6143e+05,2.6144e+05,2.6144e+05,2.6144e+05,2.6143e+05
7114,2.6158e+05,2.6159e+05,2.6158e+05,2.6158e+05,2.6158e+05
7115,2.616e+05,2.616e+05,2.616e+05,2.616e+05,2.616e+05
7116,2.6166e+05,2.6166e+05,2.6166e+05,2.6166e+05,2.6166e+05
7117,2.6169e+05,2.6169e+05,2.6169e+05,2.6169e+05,2.6169e+05
7118,2.6176e+05,2.6176e+05,2.6176e+05,2.6176e+05,2.6176e+05
7119,2.6181e+05,2.6182e+05,2.6181e+05,2.6181e+05,2.6181e+05
7120,2.6192e+05,2.6192e+05,2.6192e+05,2.6192e+05,2.6192e+05
7121,2.6195e+05,2.6195e+05,2.6195e+05,2.6195e+05,2.6195e+05
7122,2.6203e+05,2.6203e+05,2.6203e+05,2.6203e+05,2.6203e+05
7123,2.6213e+05,2.6213e+05,2.6213e+05,2.6213e+05,2.6213e+05
7124,2.6215e+05,2.6215e+05,2.6215e+05,2.6215e+05,2.6215e+05
7125,2.6221e+05,2.6221e+05,2.6221e+05,2.6221e+05,2.6221e+05
7126,2.623e+05,2.623e+05,2.623e+05,2.623e+05,2.623e+05
7127,2.6234e+05,2.6234e+05,2.6234e+05,2.6234e+05,2.6234e+05
7128,2.6241e+05,2.6242e+05,2.6241e+05,2.6241e+05,2.6241e+05
7129,2.6247e+05,2.6248e+05,2.6247e+05,2.6247e+05,2.6247e+05
7130,2.6256e+05,2.6257e+05,2.6256e+05,2.6256e+05,2.6256e+05
7131,2.6269e+05,2.627e+05,2.6269e+05,2.6269e+05,2.6269e+05
7132,2.6273e+05,2.6274e+05,2.6273e+05,2.6273e+05,2.6273e+05
7133,2.6284e+05,2.6284e+05,2.6284e+05,2.6284e+05,2.6284e+05
7134,2.6294e+05,2.6294e+05,2.6294e+05,2.6294e+05,2.6294e+05
7135,2.6299e+05,2.6299e+05,2.6299e+05,2.6299e+05,2.6299e+05
7136,2.6301e+05,2.6301e+05,2.6301e+05,2.6301e+05,2.6301e+05
7137,2.6302e+05,2.6303e+05,2.6302e+05,2.6303e+05,2.6302e+05
7138,2.6306e+05,2.6306e+05,2.6306e+05,2.6306e+05,2.6306e+05
7139,2.6317e+05,2.6317e+05,2.6317e+05,2.6317e+05,2.6317e+05
7140,2.6322e+05,2.6322e+05,2.6322e+05,2.6322e+05,2.6322e+05
7141,2.6329e+05,2.633e+05,2.6329e+05,2.6329e+05,2.6329e+05
7142,2.6337e+05,2.6338e+05,2.6337e+05,2.6337e+05,2.6337e+05
7143,2.6341e+05,2.6341e+05,2.6341e+05,2.6341e+05,2.6341e+05
7144,2.6345e+05,2.6345e+05,2.6345e+05,2.6345e+05,2.6345e+05
7145,2.6357e+05,2.6357e+05,2.6357e+05,2.6357e+05,2.6357e+05
7146,2.6361e+05,2.6361e+05,2.6361e+05,2.6361e+05,2.6361e+05
7147,2.6368e+05,2.6369e+05,2.6368e+05,2.6368e+05,2.6368e+05
7148,2.6372e+05,2.6372e+05,2.6372e+05,2.6372e+05,2.6372e+05
7149,2.6373e+05,2.6374e+05,2.6373e+05,2.6373e+05,2.6373e+05
7150,2.6383e+05,2.6384e+05,2.6383e+05,2.6383e+05,2.6383e+05
7151,2.6393e+05,2.6393e+05,2.6393e+05,2.6393e+05,2.6393e+05
7152,2.6399e+05,2.6399e+05,2.6399e+05,2.6399e+05,2.6399e+05
7153,2.6406e+05,2.6406e+05,2.6406e+05,2.6406e+05,2.6406e+05
7154,2.641e+05,2.6411e+05,2.641e+05,2.641e+05,2.641e+05
7155,2.6421e+05,2.6422e+05,2.6421e+05,2.6421e+05,2.6421e+05
7156,2.6429e+05,2.6429e+05,2.6429e+05,2.6429e+05,2.6429e+05
7157,2.6434e+05,2.6434e+05,2.6434e+05,2.6434e+05,2.6434e+05
7158,2.6443e+05,2.6444e+05,2.6443e+05,2.6443e+05,2.6443e+05
7159,2.6446e+05,2.6446e+05,2.6446e+05,2.6446e+05,2.6446e+05
7160,2.6454e+05,2.6454e+05,2.6454e+05,2.6454e+05,2.6454e+05
7161,2.6461e+05,2.6462e+05,2.6461e+05,2.6461e+05,2.6461e+05
7162,2.6467e+05,2.6468e+05,2.6467e+05,2.6467e+05,2.6467e+05
7163,2.6474e+05,2.6475e+05,2.6474e+05,2.6474e+05,2.6474e+05
7164,2.6482e+05,2.6483e+05,2.6482e+05,2.6482e+05,2.6482e+05
7165,2.6492e+05,2.6493e+05,2.6492e+05,2.6492e+05,2.6492e+05
7166,2.6497e+05,2.6498e+05,2.6497e+05,2.6497e+05,2.6497e+05
7167,2.6499e+05,2.65e+05,2.6499e+05,2.6499e+05,2.6499e+05
7168,2.6503e+05,2.6503e+05,2.6503e+05,2.6503e+05,2.6503e+05
7169,2.6507e+05,2.6508e+05,2.6507e+05,2.6507e+05,2.6507e+05
7170,2.6514e+05,2.6515e+05,2.6514e+05,2.6514e+05,2.6514e+05
7171,2.652e+05,2.6521e+05,2.652e+05,2.652e+05,2.652e+05
7172,2.654e+05,2.654e+05,2.654e+05,2.654e+05,2.654e+05
7173,2.6544e+05,2.6545e+05,2.6544e+05,2.6544e+05,2.6544e+05
7174,2.655e+05,2.655e+05,2.655e+05,2.655e+05,2.655e+05
7175,2.6552e+05,2.6552e+05,2.6552e+05,2.6552e+05,2.6552e+05
7176,2.6555e+05,2.6556e+05,2.6556e+05,2.6556e+05,2.6555e+05
7177,2.656e+05,2.6561e+05,2.656e+05,2.656e+05,2.656e+05
7178,2.6563e+05,2.6564e+05,2.6563e+05,2.6563e+05,2.6563e+05
7179,2.6569e+05,2.657e+05,2.6569e+05,2.6569e+05,2.6569e+05
7180,2.6584e+05,2.6584e+05,2.6584e+05,2.6584e+05,2.6584e+05
7181,2.6586e+05,2.6586e+05,2.6586e+05,2.6586e+05,2.6586e+05
7182,2.6592e+05,2.6593e+05,2.6592e+05,2.6592e+05,2.6592e+05
7183,2.6604e+05,2.6605e+05,2.6604e+05,2.6604e+05,2.6604e+05
7184,2.6617e+05,2.6618e+05,2.6617e+05,2.6617e+05,2.6617e+05
7185,2.6622e+05,2.6622e+05,2.6622e+05,2.6622e+05,2.6622e+05
7186,2.663e+05,2.6631e+05,2.663e+05,2.663e+05,2.663e+05
7187,2.6633e+05,2.6634e+05,2.6633e+05,2.6633e+05,2.6633e+05
7188,2.6643e+05,2.6644e+05,2.6643e+05,2.6643e+05,2.6643e+05
7189,2.6651e+05,2.6651e+05,2.6651e+05,2.6651e+05,2.6651e+05
7190,2.6659e+05,2.6659e+05,2.6659e+05,2.6659e+05,2.6659e+05
7191,2.666e+05,2.6661e+05,2.666e+05,2.666e+05,2.666e+05
7192,2.6665e+05,2.6666e+05,2.6665e+05,2.6665e+05,2.6665e+05
7193,2.6679e+05,2.6679e+05,2.6679e+05,2.6679e+05,2.6679e+05
7194,2.6685e+05,2.6685e+05,2.6685e+05,2.6685e+05,2.6685e+05
7195,2.6686e+05,2.6687e+05,2.6687e+05,2.6687e+05,2.6687e+05
7196,2.669e+05,2.6691e+05,2.6691e+05,2.669e+05,2.669e+05
7197,2.6702e+05,2.6702e+05,2.6702e+05,2.6702e+05,2.6702e+05
7198,2.6706e+05,2.6706e+05,2.6706e+05,2.6706e+05,2.6706e+05
7199,2.6709e+05,2.6709e+05,2.6709e+05,2.6709e+05,2.6709e+05
7200,2.6713e+05,2.6714e+05,2.6713e+05,2.6713e+05,2.6713e+05
7201,2.6722e+05,2.6722e+05,2.6722e+05,2.6722e+05,2.6722e+05
7202,2.6726e+05,2.6726e+05,2.6726e+05,2.6726e+05,2.6726e+05
7203,2.6731e+05,2.6731e+05,2.6731e+05,2.6731e+05,2.6731e+05
7204,2.6736e+05,2.6737e+05,2.6736e+05,2.6736e+05,2.6736e+05
7205,2.674e+05,2.674e+05,2.674e+05,2.674e+05,2.674e+05
7206,2.6752e+05,2.6752e+05,2.6752e+05,2.6752e+05,2.6752e+05
7207,2.676e+05,2.6761e+05,2.6761e+05,2.6761e+05,2.6761e+05
7208,2.6765e+05,2.6766e+05,2.6765e+05,2.6765e+05,2.6765e+05
7209,2.6778e+05,2.6778e+05,2.6778e+05,2.6778e+05,2.6778e+05
7210,2.6782e+05,2.6782e+05,2.6782e+05,2.6782e+05,2.6782e+05
7211,2.6795e+05,2.6795e+05,2.6795e+05,2.6795e+05,2.6795e+05
7212,2.6798e+05,2.6798e+05,2.6798e+05,2.6798e+05,2.6798e+05
7213,2.6801e+05,2.6802e+05,2.6801e+05,2.6801e+05,2.6801e+05
7214,2.6813e+05,2.6814e+05,2.6813e+05,2.6813e+05,2.6813e+05
7215,2.6814e+05,2.6814e+05,2.6814e+05,2.6814e+05,2.6814e+05
7216,2.6825e+05,2.6826e+05,2.6825e+05,2.6825e+05,2.6825e+05
7217,2.6829e+05,2.6829e+05,2.6829e+05,2.6829e+05,2.6829e+05
7218,2.6836e+05,2.6836e+05,2.6836e+05,2.6836e+05,2.6836e+05
7219,2.6844e+05,2.6845e+05,2.6844e+05,2.6844e+05,2.6844e+05
7220,2.6848e+05,2.6849e+05,2.6848e+05,2.6848e+05,2.6848e+05
7221,2.6858e+05,2.6859e+05,2.6858e+05,2.6858e+05,2.6858e+05
7222,2.6864e+05,2.6865e+05,2.6864e+05,2.6864e+05,2.6864e+05
7223,2.6878e+05,2.6879e+05,2.6878e+05,2.6878e+05,2.6878e+05
7224,2.6885e+05,2.6886e+05,2.6885e+05,2.6885e+05,2.6885e+05
7225,2.6897e+05,2.6898e+05,2.6897e+05,2.6897e+05,2.6897e+05
7226,2.69e+05,2.6901e+05,2.69e+05,2.69e+05,2.69e+05
7227,2.6909e+05,2.691e+05,2.6909e+05,2.6909e+05,2.6909e+05
7228,2.6909e+05,2.691e+05,2.6909e+05,2.6909e+05,2.6909e+05
7229,2.6912e+05,2.6912e+05,2.6912e+05,2.6912e+05,2.6912e+05
7230,2.6916e+05,2.6916e+05,2.6916e+05,2.6916e+05,2.6916e+05
7231,2.6922e+05,2.6923e+05,2.6922e+05,2.6922e+05,2.6922e+05
7232,2.6925e+05,2.6926e+05,2.6925e+05,2.6925e+05,2.6925e+05
7233,2.6939e+05,2.694e+05,2.6939e+05,2.6939e+05,2.6939e+05
7234,2.6944e+05,2.6944e+05,2.6944e+05,2.6944e+05,2.6944e+05
7235,2.6954e+05,2.6954e+05,2.6954e+05,2.6954e+05,2.6954e+05
7236,2.6957e+05,2.6958e+05,2.6958e+05,2.6958e+05,2.6958e+05
7237,2.6963e+05,2.6963e+05,2.6963e+05,2.6963e+05,2.6963e+05
7238,2.6968e+05,2.6969e+05,2.6968e+05,2.6968e+05,2.6968e+05
7239,2.697e+05,2.697e+05,2.697e+05,2.697e+05,2.697e+05
7240,2.6984e+05,2.6985e+05,2.6984e+05,2.6984e+05,2.6984e+05
7241,2.6989e+05,2.699e+05,2.6989e+05,2.6989e+05,2.6989e+05
7242,2.6995e+05,2.6995e+05,2.6995e+05,2.6995e+05,2.6995e+05
7243,2.7006e+05,2.7007e+05,2.7006e+05,2.7006e+05,2.7006e+05
7244,2.7009e+05,2.701e+05,2.7009e+05,2.7009e+05,2.7009e+05
7245,2.7021e+05,2.7022e+05,2.7021e+05,2.7021e+05,2.7021e+05
7246,2.7034e+05,2.7034e+05,2.7034e+05,2.7034e+05,2.7034e+05
7247,2.7035e+05,2.7035e+05,2.7035e+05,2.7035e+05,2.7035e+05
7248,2.704e+05,2.7041e+05,2.704e+05,2.704e+05,2.704e+05
7249,2.7055e+05,2.7056e+05,2.7055e+05,2.7055e+05,2.7055e+05
7250,2.7058e+05,2.7059e+05,2.7058e+05,2.7058e+05,2.7058e+05
7251,2.7064e+05,2.7065e+05,2.7064e+05,2.7064e+05,2.7064e+05
7252,2.7079e+05,2.708e+05,2.7079e+05,2.7079e+05,2.7079e+05
7253,2.7085e+05,2.7086e+05,2.7085e+05,2.7085e+05,2.7085e+05
7254,2.709e+05,2.709e+05,2.709e+05,2.709e+05,2.709e+05
7255,2.7092e+05,2.7093e+05,2.7092e+05,2.7092e+05,2.7092e+05
7256,2.7096e+05,2.7096e+05,2.7096e+05,2.7096e+05,2.7096e+05
7257,2.71e+05,2.71e+05,2.71e+05,2.71e+05,2.71e+05
7258,2.7109e+05,2.711e+05,2.7109e+05,2.7109e+05,2.7109e+05
7259,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05
7260,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05
7261,2.7119e+05,2.712e+05,2.712e+05,2.7119e+05,2.7119e+05
7262,2.713e+05,2.713e+05,2.713e+05,2.713e+05,2.713e+05
7263,2.7138e+05,2.7139e+05,2.7138e+05,2.7138e+05,2.7138e+05
7264,2.7146e+05,2.7147e+05,2.7146e+05,2.7146e+05,2.7146e+05
7265,2.7152e+05,2.7152e+05,2.7152e+05,2.7152e+05,2.7152e+05
7266,2.7165e+05,2.7166e+05,2.7165e+05,2.7165e+05,2.7165e+05
7267,2.7171e+05,2.7172e+05,2.7171e+05,2.7171e+05,2.7171e+05
7268,2.719e+05,2.7191e+05,2.719e+05,2.719e+05,2.719e+05
7269,2.7192e+05,2.7193e+05,2.7192e+05,2.7192e+05,2.7192e+05
7270,2.7197e+05,2.7197e+05,2.7197e+05,2.7197e+05,2.7197e+05
7271,2.7198e+05,2.7199e+05,2.7198e+05,2.7198e+05,2.7198e+05
7272,2.7199e+05,2.72e+05,2.7199e+05,2.7199e+05,2.7199e+05
7273,2.7216e+05,2.7217e+05,2.7216e+05,2.7216e+05,2.7216e+05
7274,2.7217e+05,2.7218e+05,2.7217e+05,2.7217e+05,2.7217e+05
7275,2.7226e+05,2.7226e+05,2.7226e+05,2.7226e+05,2.7226e+05
7276,2.7232e+05,2.7233e+05,2.7232e+05,2.7232e+05,2.7232e+05
7277,2.724e+05,2.724e+05,2.724e+05,2.724e+05,2.724e+05
7278,2.7247e+05,2.7247e+05,2.7247e+05,2.7247e+05,2.7247e+05
7279,2.7252e+05,2.7252e+05,2.7252e+05,2.7252e+05,2.7252e+05
7280,2.7261e+05,2.7262e+05,2.7261e+05,2.7261e+05,2.7261e+05
7281,2.7273e+05,2.7273e+05,2.7273e+05,2.7273e+05,2.7273e+05
7282,2.7276e+05,2.7276e+05,2.7276e+05,2.7276e+05,2.7276e+05
7283,2.7279e+05,2.7279e+05,2.7279e+05,2.7279e+05,2.7279e+05
7284,2.728e+05,2.7281e+05,2.728e+05,2.728e+05,2.728e+05
7285,2.729e+05,2.729e+05,2.729e+05,2.729e+05,2.729e+05
7286,2.73e+05,2.73e+05,2.73e+05,2.73e+05,2.73e+05
7287,2.7313e+05,2.7314e+05,2.7313e+05,2.7313e+05,2.7313e+05
7288,2.7314e+05,2.7314e+05,2.7314e+05,2.7314e+05,2.7314e+05
7289,2.7319e+05,2.7319e+05,2.7319e+05,2.7319e+05,2.7319e+05
7290,2.7322e+05,2.7323e+05,2.7323e+05,2.7322e+05,2.7322e+05
7291,2.7329e+05,2.733e+05,2.7329e+05,2.7329e+05,2.7329e+05
7292,2.7338e+05,2.7338e+05,2.7338e+05,2.7338e+05,2.7338e+05
7293,2.7347e+05,2.7347e+05,2.7347e+05,2.7347e+05,2.7347e+05
7294,2.7351e+05,2.7352e+05,2.7352e+05,2.7352e+05,2.7351e+05
7295,2.7357e+05,2.7358e+05,2.7357e+05,2.7357e+05,2.7357e+05
7296,2.737e+05,2.737e+05,2.737e+05,2.737e+05,2.737e+05
7297,2.7378e+05,2.7379e+05,2.7378e+05,2.7378e+05,2.7378e+05
7298,2.7381e+05,2.7381e+05,2.7381e+05,2.7381e+05,2.7381e+05
7299,2.7385e+05,2.7385e+05,2.7385e+05,2.7385e+05,2.7385e+05
7300,2.7398e+05,2.7399e+05,2.7398e+05,2.7398e+05,2.7398e+05
7301,2.7401e+05,2.7401e+05,2.7401e+05,2.7401e+05,2.7401e+05
7302,2.7403e+05,2.7404e+05,2.7403e+05,2.7403e+05,2.7403e+05
7303,2.7419e+05,2.7419e+05,2.7419e+05,2.7419e+05,2.7419e+05
7304,2.7425e+05,2.7425e+05,2.7425e+05,2.7425e+05,2.7425e+05
7305,2.743e+05,2.743e+05,2.743e+05,2.743e+05,2.743e+05
7306,2.743e+05,2.7431e+05,2.743e+05,2.743e+05,2.743e+05
7307,2.7435e+05,2.7435e+05,2.7435e+05,2.7435e+05,2.7435e+05
7308,2.7441e+05,2.7441e+05,2.7441e+05,2.7441e+05,2.7441e+05
7309,2.745e+05,2.7451e+05,2.745e+05,2.745e+05,2.745e+05
7310,2.7456e+05,2.7456e+05,2.7456e+05,2.7456e+05,2.7456e+05
7311,2.746e+05,2.7461e+05,2.746e+05,2.746e+05,2.746e+05
7312,2.7464e+05,2.7464e+05,2.7464e+05,2.7464e+05,2.7464e+05
7313,2.7466e+05,2.7466e+05,2.7466e+05,2.7466e+05,2.7466e+05
7314,2.7474e+05,2.7474e+05,2.7474e+05,2.7474e+05,2.7474e+05
7315,2.7483e+05,2.7483e+05,2.7483e+05,2.7483e+05,2.7483e+05
7316,2.7506e+05,2.7506e+05,2.7506e+05,2.7506e+05,2.7506e+05
7317,2.7509e+05,2.751e+05,2.7509e+05,2.7509e+05,2.7509e+05
7318,2.752e+05,2.752e+05,2.752e+05,2.752e+05,2.752e+05
7319,2.7525e+05,2.7525e+05,2.7525e+05,2.7525e+05,2.7525e+05
7320,2.7527e+05,2.7527e+05,2.7527e+05,2.7527e+05,2.7527e+05
7321,2.7536e+05,2.7536e+05,2.7536e+05,2.7536e+05,2.7536e+05
7322,2.7539e+05,2.7539e+05,2.7539e+05,2.7539e+05,2.7539e+05
7323,2.7544e+05,2.7545e+05,2.7544e+05,2.7544e+05,2.7544e+05
7324,2.7552e+05,2.7552e+05,2.7552e+05,2.7552e+05,2.7552e+05
7325,2.7553e+05,2.7554e+05,2.7553e+05,2.7553e+05,2.7553e+05
7326,2.7565e+05,2.7566e+05,2.7565e+05,2.7565e+05,2.7565e+05
7327,2.758e+05,2.758e+05,2.758e+05,2.758e+05,2.758e+05
7328,2.7582e+05,2.7582e+05,2.7582e+05,2.7582e+05,2.7582e+05
7329,2.7585e+05,2.7586e+05,2.7585e+05,2.7585e+05,2.7585e+05
7330,2.7598e+05,2.7598e+05,2.7598e+05,2.7598e+05,2.7598e+05
7331,2.761e+05,2.7611e+05,2.761e+05,2.761e+05,2.761e+05
7332,2.762e+05,2.762e+05,2.762e+05,2.762e+05,2.762e+05
7333,2.7625e+05,2.7626e+05,2.7625e+05,2.7625e+05,2.7625e+05
7334,2.7628e+05,2.7628e+05,2.7628e+05,2.7628e+05,2.7628e+05
7335,2.7631e+05,2.7632e+05,2.7631e+05,2.7631e+05,2.7631e+05
7336,2.7637e+05,2.7638e+05,2.7637e+05,2.7637e+05,2.7637e+05
7337,2.764e+05,2.764e+05,2.764e+05,2.764e+05,2.764e+05
7338,2.7644e+05,2.7644e+05,2.7644e+05,2.7644e+05,2.7644e+05
7339,2.7657e+05,2.7658e+05,2.7657e+05,2.7657e+05,2.7657e+05
7340,2.7663e+05,2.7664e+05,2.7663e+05,2.7663e+05,2.7663e+05
7341,2.7669e+05,2.7669e+05,2.7669e+05,2.7669e+05,2.7669e+05
7342,2.7674e+05,2.7674e+05,2.7674e+05,2.7674e+05,2.7674e+05
7343,2.769e+05,2.7691e+05,2.769e+05,2.769e+05,2.769e+05
7344,2.7695e+05,2.7696e+05,2.7695e+05,2.7696e+05,2.7695e+05
7345,2.7698e+05,2.7698e+05,2.7698e+05,2.7698e+05,2.7698e+05
7346,2.7708e+05,2.7709e+05,2.7708e+05,2.7708e+05,2.7708e+05
7347,2.7716e+05,2.7717e+05,2.7716e+05,2.7716e+05,2.7716e+05
7348,2.7718e+05,2.7719e+05,2.7718e+05,2.7718e+05,2.7718e+05
7349,2.7727e+05,2.7728e+05,2.7727e+05,2.7727e+05,2.7727e+05
7350,2.7732e+05,2.7732e+05,2.7732e+05,2.7732e+05,2.7732e+05
7351,2.774e+05,2.774e+05,2.774e+05,2.774e+05,2.774e+05
7352,2.7743e+05,2.7744e+05,2.7743e+05,2.7743e+05,2.7743e+05
7353,2.7754e+05,2.7755e+05,2.7754e+05,2.7754e+05,2.7754e+05
7354,2.7763e+05,2.7764e+05,2.7763e+05,2.7763e+05,2.7763e+05
7355,2.7767e+05,2.7768e+05,2.7767e+05,2.7767e+05,2.7767e+05
7356,2.7771e+05,2.7772e+05,2.7772e+05,2.7772e+05,2.7771e+05
7357,2.7778e+05,2.7779e+05,2.7778e+05,2.7778e+05,2.7778e+05
7358,2.7786e+05,2.7786e+05,2.7786e+05,2.7786e+05,2.7786e+05
7359,2.7792e+05,2.7793e+05,2.7792e+05,2.7792e+05,2.7792e+05
7360,2.7805e+05,2.7806e+05,2.7805e+05,2.7805e+05,2.7805e+05
7361,2.7814e+05,2.7815e+05,2.7814e+05,2.7814e+05,2.7814e+05
7362,2.7824e+05,2.7825e+05,2.7824e+05,2.7824e+05,2.7824e+05
7363,2.7825e+05,2.7825e+05,2.7825e+05,2.7825e+05,2.7825e+05
7364,2.7829e+05,2.7829e+05,2.7829e+05,2.7829e+05,2.7829e+05
7365,2.7841e+05,2.7841e+05,2.7841e+05,2.7841e+05,2.7841e+05
7366,2.7842e+05,2.7843e+05,2.7843e+05,2.7843e+05,2.7842e+05
7367,2.7848e+05,2.7848e+05,2.7848e+05,2.7848e+05,2.7848e+05
7368,2.7859e+05,2.786e+05,2.7859e+05,2.7859e+05,2.7859e+05
7369,2.7864e+05,2.7864e+05,2.7864e+05,2.7864e+05,2.7864e+05
7370,2.7881e+05,2.7882e+05,2.7881e+05,2.7881e+05,2.7881e+05
7371,2.7884e+05,2.7885e+05,2.7884e+05,2.7884e+05,2.7884e+05
7372,2.789e+05,2.789e+05,2.789e+05,2.789e+05,2.789e+05
7373,2.7896e+05,2.7896e+05,2.7896e+05,2.7896e+05,2.7896e+05
7374,2.7896e+05,2.7897e+05,2.7896e+05,2.7896e+05,2.7896e+05
7375,2.7904e+05,2.7904e+05,2.7904e+05,2.7904e+05,2.7904e+05
7376,2.7915e+05,2.7915e+05,2.7915e+05,2.7915e+05,2.7915e+05
7377,2.7916e+05,2.7916e+05,2.7916e+05,2.7916e+05,2.7916e+05
7378,2.7927e+05,2.7928e+05,2.7927e+05,2.7927e+05,2.7927e+05
7379,2.7933e+05,2.7934e+05,2.7933e+05,2.7933e+05,2.7933e+05
7380,2.7939e+05,2.794e+05,2.7939e+05,2.7939e+05,2.7939e+05
7381,2.7939e+05,2.794e+05,2.7939e+05,2.7939e+05,2.7939e+05
7382,2.7946e+05,2.7946e+05,2.7946e+05,2.7946e+05,2.7946e+05
7383,2.7956e+05,2.7956e+05,2.7956e+05,2.7956e+05,2.7956e+05
7384,2.796e+05,2.7961e+05,2.796e+05,2.796e+05,2.796e+05
7385,2.7966e+05,2.7967e+05,2.7966e+05,2.7966e+05,2.7966e+05
7386,2.7974e+05,2.7975e+05,2.7975e+05,2.7975e+05,2.7974e+05
7387,2.7977e+05,2.7978e+05,2.7977e+05,2.7977e+05,2.7977e+05
7388,2.7982e+05,2.7983e+05,2.7982e+05,2.7982e+05,2.7982e+05
7389,2.7997e+05,2.7998e+05,2.7997e+05,2.7997e+05,2.7997e+05
7390,2.8009e+05,2.801e+05,2.8009e+05,2.8009e+05,2.8009e+05
7391,2.8011e+05,2.8011e+05,2.8011e+05,2.8011e+05,2.8011e+05
7392,2.8012e+05,2.8013e+05,2.8012e+05,2.8012e+05,2.8012e+05
7393,2.8017e+05,2.8017e+05,2.8017e+05,2.8017e+05,2.8017e+05
7394,2.8023e+05,2.8024e+05,2.8024e+05,2.8024e+05,2.8024e+05
7395,2.8033e+05,2.8033e+05,2.8033e+05,2.8033e+05,2.8033e+05
7396,2.8038e+05,2.8039e+05,2.8038e+05,2.8038e+05,2.8038e+05
7397,2.8044e+05,2.8045e+05,2.8044e+05,2.8044e+05,2.8044e+05
7398,2.8058e+05,2.8058e+05,2.8058e+05,2.8058e+05,2.8058e+05
7399,2.8062e+05,2.8062e+05,2.8062e+05,2.8062e+05,2.8062e+05
7400,2.8071e+05,2.8071e+05,2.8071e+05,2.8071e+05,2.8071e+05
7401,2.8074e+05,2.8075e+05,2.8074e+05,2.8074e+05,2.8074e+05
7402,2.8083e+05,2.8083e+05,2.8083e+05,2.8083e+05,2.8083e+05
7403,2.8087e+05,2.8088e+05,2.8088e+05,2.8088e+05,2.8088e+05
7404,2.8097e+05,2.8098e+05,2.8097e+05,2.8097e+05,2.8097e+05
7405,2.8105e+05,2.8105e+05,2.8105e+05,2.8105e+05,2.8105e+05
7406,2.812e+05,2.8121e+05,2.8121e+05,2.8121e+05,2.812e+05
7407,2.8123e+05,2.8123e+05,2.8123e+05,2.8123e+05,2.8123e+05
7408,2.813e+05,2.8131e+05,2.813e+05,2.813e+05,2.813e+05
7409,2.8137e+05,2.8137e+05,2.8137e+05,2.8137e+05,2.8137e+05
7410,2.814e+05,2.8141e+05,2.814e+05,2.814e+05,2.814e+05
7411,2.8145e+05,2.8146e+05,2.8145e+05,2.8145e+05,2.8145e+05
7412,2.8147e+05,2.8148e+05,2.8147e+05,2.8147e+05,2.8147e+05
7413,2.8154e+05,2.8154e+05,2.8154e+05,2.8154e+05,2.8154e+05
7414,2.816e+05,2.8161e+05,2.816e+05,2.816e+05,2.816e+05
7415,2.8168e+05,2.8168e+05,2.8168e+05,2.8168e+05,2.8168e+05
7416,2.8182e+05,2.8183e+05,2.8182e+05,2.8182e+05,2.8182e+05
7417,2.8187e+05,2.8188e+05,2.8187e+05,2.8187e+05,2.8187e+05
7418,2.8192e+05,2.8192e+05,2.8192e+05,2.8192e+05,2.8192e+05
7419,2.8197e+05,2.8197e+05,2.8197e+05,2.8197e+05,2.8197e+05
7420,2.8199e+05,2.82e+05,2.8199e+05,2.8199e+05,2.8199e+05
7421,2.8214e+05,2.8214e+05,2.8214e+05,2.8214e+05,2.8214e+05
7422,2.8219e+05,2.8219e+05,2.8219e+05,2.8219e+05,2.8219e+05
7423,2.8233e+05,2.8234e+05,2.8233e+05,2.8233e+05,2.8233e+05
7424,2.8236e+05,2.8236e+05,2.8236e+05,2.8236e+05,2.8236e+05
7425,2.824e+05,2.8241e+05,2.824e+05,2.824e+05,2.824e+05
7426,2.8248e+05,2.8249e+05,2.8248e+05,2.8248e+05,2.8248e+05
7427,2.8266e+05,2.8266e+05,2.8266e+05,2.8266e+05,2.8266e+05
7428,2.8272e+05,2.8272e+05,2.8272e+05,2.8272e+05,2.8272e+05
7429,2.8275e+05,2.8276e+05,2.8275e+05,2.8275e+05,2.8275e+05
7430,2.8283e+05,2.8283e+05,2.8283e+05,2.8283e+05,2.8283e+05
7431,2.8291e+05,2.8291e+05,2.8291e+05,2.8291e+05,2.8291e+05
7432,2.8297e+05,2.8297e+05,2.8297e+05,2.8297e+05,2.8297e+05
7433,2.8306e+05,2.8307e+05,2.8306e+05,2.8306e+05,2.8306e+05
7434,2.8319e+05,2.832e+05,2.8319e+05,2.8319e+05,2.8319e+05
7435,2.8326e+05,2.8326e+05,2.8326e+05,2.8326e+05,2.8326e+05
7436,2.8336e+05,2.8336e+05,2.8336e+05,2.8336e+05,2.8336e+05
7437,2.8348e+05,2.8348e+05,2.8348e+05,2.8348e+05,2.8348e+05
7438,2.8351e+05,2.8351e+05,2.8351e+05,2.8351e+05,2.8351e+05
7439,2.8357e+05,2.8357e+05,2.8357e+05,2.8357e+05,2.8357e+05
7440,2.8359e+05,2.836e+05,2.8359e+05,2.8359e+05,2.8359e+05
7441,2.8365e+05,2.8366e+05,2.8365e+05,2.8365e+05,2.8365e+05
7442,2.837e+05,2.837e+05,2.837e+05,2.837e+05,2.837e+05
7443,2.8376e+05,2.8377e+05,2.8376e+05,2.8376e+05,2.8376e+05
7444,2.838e+05,2.8381e+05,2.838e+05,2.838e+05,2.838e+05
7445,2.8384e+05,2.8385e+05,2.8384e+05,2.8384e+05,2.8384e+05
7446,2.8394e+05,2.8395e+05,2.8394e+05,2.8394e+05,2.8394e+05
7447,2.8398e+05,2.8398e+05,2.8398e+05,2.8398e+05,2.8398e+05
7448,2.8402e+05,2.8403e+05,2.8402e+05,2.8402e+05,2.8402e+05
7449,2.8406e+05,2.8407e+05,2.8406e+05,2.8406e+05,2.8406e+05
7450,2.8413e+05,2.8413e+05,2.8413e+05,2.8413e+05,2.8413e+05
7451,2.8426e+05,2.8427e+05,2.8426e+05,2.8426e+05,2.8426e+05
7452,2.8429e+05,2.8429e+05,2.8429e+05,2.8429e+05,2.8429e+05
7453,2.8443e+05,2.8444e+05,2.8443e+05,2.8443e+05,2.8443e+05
7454,2.8446e+05,2.8446e+05,2.8446e+05,2.8446e+05,2.8446e+05
7455,2.846e+05,2.846e+05,2.846e+05,2.846e+05,2.846e+05
7456,2.8469e+05,2.847e+05,2.8469e+05,2.8469e+05,2.8469e+05
7457,2.8471e+05,2.8472e+05,2.8471e+05,2.8471e+05,2.8471e+05
7458,2.8485e+05,2.8486e+05,2.8485e+05,2.8485e+05,2.8485e+05
7459,2.8498e+05,2.8499e+05,2.8498e+05,2.8498e+05,2.8498e+05
7460,2.8507e+05,2.8508e+05,2.8507e+05,2.8507e+05,2.8507e+05
7461,2.8514e+05,2.8515e+05,2.8514e+05,2.8514e+05,2.8514e+05
7462,2.8522e+05,2.8523e+05,2.8522e+05,2.8522e+05,2.8522e+05
7463,2.8529e+05,2.853e+05,2.8529e+05,2.8529e+05,2.8529e+05
7464,2.8544e+05,2.8544e+05,2.8544e+05,2.8544e+05,2.8544e+05
7465,2.8546e+05,2.8547e+05,2.8546e+05,2.8546e+05,2.8546e+05
7466,2.8554e+05,2.8554e+05,2.8554e+05,2.8554e+05,2.8554e+05
7467,2.8557e+05,2.8558e+05,2.8557e+05,2.8557e+05,2.8557e+05
7468,2.856e+05,2.856e+05,2.856e+05,2.856e+05,2.856e+05
7469,2.8566e+05,2.8567e+05,2.8567e+05,2.8566e+05,2.8566e+05
7470,2.8567e+05,2.8567e+05,2.8567e+05,2.8567e+05,2.8567e+05
7471,2.857e+05,2.8571e+05,2.857e+05,2.857e+05,2.857e+05
7472,2.8573e+05,2.8573e+05,2.8573e+05,2.8573e+05,2.8573e+05
7473,2.8581e+05,2.8582e+05,2.8581e+05,2.8581e+05,2.8581e+05
7474,2.8593e+05,2.8594e+05,2.8593e+05,2.8593e+05,2.8593e+05
7475,2.8599e+05,2.86e+05,2.8599e+05,2.8599e+05,2.8599e+05
7476,2.8601e+05,2.8602e+05,2.8601e+05,2.8601e+05,2.8601e+05
7477,2.8614e+05,2.8615e+05,2.8614e+05,2.8614e+05,2.8614e+05
7478,2.8623e+05,2.8623e+05,2.8623e+05,2.8623e+05,2.8623e+05
7479,2.8636e+05,2.8637e+05,2.8636e+05,2.8636e+05,2.8636e+05
7480,2.8638e+05,2.8639e+05,2.8638e+05,2.8638e+05,2.8638e+05
7481,2.864e+05,2.8641e+05,2.864e+05,2.864e+05,2.864e+05
7482,2.8655e+05,2.8655e+05,2.8655e+05,2.8655e+05,2.8655e+05
7483,2.8661e+05,2.8661e+05,2.8661e+05,2.8661e+05,2.8661e+05
7484,2.8666e+05,2.8667e+05,2.8666e+05,2.8666e+05,2.8666e+05
7485,2.8681e+05,2.8682e+05,2.8681e+05,2.8681e+05,2.8681e+05
7486,2.8685e+05,2.8685e+05,2.8685e+05,2.8685e+05,2.8685e+05
7487,2.87e+05,2.87e+05,2.87e+05,2.87e+05,2.87e+05
7488,2.871e+05,2.8711e+05,2.871e+05,2.871e+05,2.871e+05
7489,2.8715e+05,2.8716e+05,2.8715e+05,2.8715e+05,2.8715e+05
7490,2.8721e+05,2.8721e+05,2.8721e+05,2.8721e+05,2.8721e+05
7491,2.8731e+05,2.8731e+05,2.8731e+05,2.8731e+05,2.8731e+05
7492,2.8735e+05,2.8736e+05,2.8735e+05,2.8735e+05,2.8735e+05
7493,2.8744e+05,2.8744e+05,2.8744e+05,2.8744e+05,2.8744e+05
7494,2.8745e+05,2.8745e+05,2.8745e+05,2.8745e+05,2.8745e+05
7495,2.8757e+05,2.8757e+05,2.8757e+05,2.8757e+05,2.8757e+05
7496,2.8762e+05,2.8762e+05,2.8762e+05,2.8762e+05,2.8762e+05
7497,2.8767e+05,2.8768e+05,2.8767e+05,2.8767e+05,2.8767e+05
7498,2.8777e+05,2.8778e+05,2.8777e+05,2.8777e+05,2.8777e+05
7499,2.8778e+05,2.8778e+05,2.8778e+05,2.8778e+05,2.8778e+05
7500,2.8785e+05,2.8786e+05,2.8785e+05,2.8785e+05,2.8785e+05
7501,2.8786e+05,2.8787e+05,2.8786e+05,2.8786e+05,2.8786e+05
7502,2.8801e+05,2.8801e+05,2.8801e+05,2.8801e+05,2.8801e+05
7503,2.8804e+05,2.8804e+05,2.8804e+05,2.8804e+05,2.8804e+05
7504,2.8817e+05,2.8818e+05,2.8817e+05,2.8817e+05,2.8817e+05
7505,2.8829e+05,2.8829e+05,2.8829e+05,2.8829e+05,2.8829e+05
7506,2.8832e+05,2.8832e+05,2.8832e+05,2.8832e+05,2.8832e+05
7507,2.8834e+05,2.8835e+05,2.8834e+05,2.8834e+05,2.8834e+05
7508,2.8837e+05,2.8839e+05,2.8837e+05,2.8837e+05,2.8837e+05
7509,2.8841e+05,2.8842e+05,2.8841e+05,2.8841e+05,2.8841e+05
7510,2.8849e+05,2.8849e+05,2.8849e+05,2.8849e+05,2.8849e+05
7511,2.8866e+05,2.8867e+05,2.8866e+05,2.8866e+05,2.8866e+05
7512,2.8875e+05,2.8876e+05,2.8875e+05,2.8875e+05,2.8875e+05
7513,2.8876e+05,2.8876e+05,2.8876e+05,2.8876e+05,2.8876e+05
7514,2.89e+05,2.8901e+05,2.89e+05,2.89e+05,2.89e+05
7515,2.8903e+05,2.8903e+05,2.8903e+05,2.8903e+05,2.8903e+05
7516,2.8907e+05,2.8908e+05,2.8907e+05,2.8907e+05,2.8907e+05
7517,2.8915e+05,2.8915e+05,2.8915e+05,2.8915e+05,2.8915e+05
7518,2.8927e+05,2.8927e+05,2.8927e+05,2.8927e+05,2.8927e+05
7519,2.894e+05,2.894e+05,2.894e+05,2.894e+05,2.894e+05
7520,2.8951e+05,2.8951e+05,2.8951e+05,2.8951e+05,2.8951e+05
7521,2.8951e+05,2.8952e+05,2.8951e+05,2.8951e+05,2.8951e+05
7522,2.8955e+05,2.8956e+05,2.8955e+05,2.8955e+05,2.8955e+05
7523,2.8966e+05,2.8966e+05,2.8966e+05,2.8966e+05,2.8966e+05
7524,2.8972e+05,2.8973e+05,2.8972e+05,2.8972e+05,2.8972e+05
7525,2.8981e+05,2.8982e+05,2.8982e+05,2.8982e+05,2.8981e+05
7526,2.8989e+05,2.8989e+05,2.8989e+05,2.8989e+05,2.8989e+05
7527,2.8996e+05,2.8997e+05,2.8996e+05,2.8996e+05,2.8996e+05
7528,2.9e+05,2.9e+05,2.9e+05,2.9e+05,2.9e+05
7529,2.9004e+05,2.9005e+05,2.9004e+05,2.9004e+05,2.9004e+05
7530,2.9017e+05,2.9018e+05,2.9017e+05,2.9017e+05,2.9017e+05
7531,2.9025e+05,2.9025e+05,2.9025e+05,2.9025e+05,2.9025e+05
7532,2.9031e+05,2.9032e+05,2.9031e+05,2.9031e+05,2.9031e+05
7533,2.9041e+05,2.9041e+05,2.9041e+05,2.9041e+05,2.9041e+05
7534,2.9052e+05,2.9052e+05,2.9052e+05,2.9052e+05,2.9052e+05
7535,2.906e+05,2.906e+05,2.906e+05,2.906e+05,2.906e+05
7536,2.9062e+05,2.9063e+05,2.9062e+05,2.9062e+05,2.9062e+05
7537,2.9071e+05,2.9072e+05,2.9071e+05,2.9071e+05,2.9071e+05
7538,2.9075e+05,2.9076e+05,2.9075e+05,2.9075e+05,2.9075e+05
7539,2.9077e+05,2.9078e+05,2.9077e+05,2.9077e+05,2.9077e+05
7540,2.9081e+05,2.9082e+05,2.9081e+05,2.9081e+05,2.9081e+05
7541,2.9092e+05,2.9093e+05,2.9092e+05,2.9092e+05,2.9092e+05
7542,2.9096e+05,2.9097e+05,2.9096e+05,2.9096e+05,2.9096e+05
7543,2.9105e+05,2.9105e+05,2.9105e+05,2.9105e+05,2.9105e+05
7544,2.9115e+05,2.9116e+05,2.9115e+05,2.9115e+05,2.9115e+05
7545,2.9133e+05,2.9134e+05,2.9133e+05,2.9133e+05,2.9133e+05
7546,2.9139e+05,2.9139e+05,2.9139e+05,2.9139e+05,2.9139e+05
7547,2.9142e+05,2.9142e+05,2.9142e+05,2.9142e+05,2.9142e+05
7548,2.9144e+05,2.9144e+05,2.9144e+05,2.9144e+05,2.9144e+05
7549,2.9157e+05,2.9157e+05,2.9157e+05,2.9157e+05,2.9157e+05
7550,2.9159e+05,2.916e+05,2.9159e+05,2.9159e+05,2.9159e+05
7551,2.9162e+05,2.9163e+05,2.9162e+05,2.9162e+05,2.9162e+05
7552,2.9182e+05,2.9182e+05,2.9182e+05,2.9182e+05,2.9182e+05
7553,2.9187e+05,2.9188e+05,2.9187e+05,2.9187e+05,2.9187e+05
7554,2.9198e+05,2.9198e+05,2.9198e+05,2.9198e+05,2.9198e+05
7555,2.9201e+05,2.9202e+05,2.9201e+05,2.9201e+05,2.9201e+05
7556,2.9205e+05,2.9205e+05,2.9205e+05,2.9205e+05,2.9205e+05
7557,2.9217e+05,2.9218e+05,2.9217e+05,2.9217e+05,2.9217e+05
7558,2.9223e+05,2.9223e+05,2.9223e+05,2.9223e+05,2.9223e+05
7559,2.9229e+05,2.9229e+05,2.9229e+05,2.9229e+05,2.9229e+05
7560,2.924e+05,2.9241e+05,2.924e+05,2.924e+05,2.924e+05
7561,2.9248e+05,2.9249e+05,2.9248e+05,2.9248e+05,2.9248e+05
7562,2.9248e+05,2.9249e+05,2.9248e+05,2.9248e+05,2.9248e+05
7563,2.9264e+05,2.9264e+05,2.9264e+05,2.9264e+05,2.9264e+05
7564,2.9274e+05,2.9274e+05,2.9274e+05,2.9274e+05,2.9274e+05
7565,2.9279e+05,2.928e+05,2.928e+05,2.928e+05,2.928e+05
7566,2.9285e+05,2.9285e+05,2.9285e+05,2.9285e+05,2.9285e+05
7567,2.93e+05,2.93e+05,2.93e+05,2.93e+05,2.93e+05
7568,2.9305e+05,2.9306e+05,2.9305e+05,2.9305e+05,2.9305e+05
7569,2.9313e+05,2.9314e+05,2.9313e+05,2.9313e+05,2.9313e+05
7570,2.9314e+05,2.9314e+05,2.9314e+05,2.9314e+05,2.9314e+05
7571,2.9315e+05,2.9316e+05,2.9315e+05,2.9315e+05,2.9315e+05
7572,2.9333e+05,2.9333e+05,2.9333e+05,2.9333e+05,2.9333e+05
7573,2.9335e+05,2.9335e+05,2.9335e+05,2.9335e+05,2.9335e+05
7574,2.934e+05,2.9341e+05,2.934e+05,2.934e+05,2.934e+05
7575,2.9348e+05,2.9348e+05,2.9348e+05,2.9348e+05,2.9348e+05
7576,2.9353e+05,2.9354e+05,2.9353e+05,2.9353e+05,2.9353e+05
7577,2.9359e+05,2.936e+05,2.9359e+05,2.9359e+05,2.9359e+05
7578,2.9374e+05,2.9374e+05,2.9374e+05,2.9374e+05,2.9374e+05
7579,2.9382e+05,2.9383e+05,2.9382e+05,2.9382e+05,2.9382e+05
7580,2.9394e+05,2.9395e+05,2.9395e+05,2.9395e+05,2.9395e+05
7581,2.9401e+05,2.9402e+05,2.9402e+05,2.9402e+05,2.9401e+05
7582,2.941e+05,2.9411e+05,2.941e+05,2.941e+05,2.941e+05
7583,2.9413e+05,2.9413e+05,2.9413e+05,2.9413e+05,2.9413e+05
7584,2.9414e+05,2.9415e+05,2.9414e+05,2.9414e+05,2.9414e+05
7585,2.9414e+05,2.9415e+05,2.9414e+05,2.9414e+05,2.9414e+05
7586,2.942e+05,2.9421e+05,2.942e+05,2.942e+05,2.942e+05
7587,2.9426e+05,2.9427e+05,2.9426e+05,2.9426e+05,2.9426e+05
7588,2.9449e+05,2.945e+05,2.9449e+05,2.9449e+05,2.9449e+05
7589,2.9454e+05,2.9455e+05,2.9454e+05,2.9454e+05,2.9454e+05
7590,2.9459e+05,2.946e+05,2.9459e+05,2.9459e+05,2.9459e+05
7591,2.9479e+05,2.9479e+05,2.9479e+05,2.9479e+05,2.9479e+05
7592,2.9484e+05,2.9484e+05,2.9484e+05,2.9484e+05,2.9484e+05
7593,2.9497e+05,2.9498e+05,2.9497e+05,2.9497e+05,2.9497e+05
7594,2.9504e+05,2.9504e+05,2.9504e+05,2.9504e+05,2.9504e+05
7595,2.951e+05,2.951e+05,2.951e+05,2.951e+05,2.951e+05
7596,2.9518e+05,2.9518e+05,2.9518e+05,2.9518e+05,2.9518e+05
7597,2.9524e+05,2.9525e+05,2.9525e+05,2.9525e+05,2.9525e+05
7598,2.9534e+05,2.9535e+05,2.9534e+05,2.9534e+05,2.9534e+05
7599,2.9549e+05,2.9549e+05,2.9549e+05,2.9549e+05,2.9549e+05
7600,2.9551e+05,2.9553e+05,2.9551e+05,2.9551e+05,2.9551e+05
7601,2.9554e+05,2.9555e+05,2.9554e+05,2.9554e+05,2.9554e+05
7602,2.956e+05,2.956e+05,2.956e+05,2.956e+05,2.956e+05
7603,2.9566e+05,2.9567e+05,2.9566e+05,2.9566e+05,2.9566e+05
7604,2.9572e+05,2.9572e+05,2.9572e+05,2.9572e+05,2.9572e+05
7605,2.9581e+05,2.9582e+05,2.9581e+05,2.9581e+05,2.9581e+05
7606,2.9585e+05,2.9586e+05,2.9585e+05,2.9585e+05,2.9585e+05
7607,2.9592e+05,2.9592e+05,2.9592e+05,2.9592e+05,2.9592e+05
7608,2.9602e+05,2.9602e+05,2.9602e+05,2.9602e+05,2.9602e+05
7609,2.9614e+05,2.9615e+05,2.9614e+05,2.9614e+05,2.9614e+05
7610,2.9621e+05,2.9621e+05,2.9621e+05,2.9621e+05,2.9621e+05
7611,2.9628e+05,2.9628e+05,2.9628e+05,2.9628e+05,2.9628e+05
7612,2.9633e+05,2.9634e+05,2.9633e+05,2.9633e+05,2.9633e+05
7613,2.9634e+05,2.9634e+05,2.9634e+05,2.9634e+05,2.9634e+05
7614,2.9648e+05,2.9648e+05,2.9648e+05,2.9648e+05,2.9648e+05
7615,2.9651e+05,2.9652e+05,2.9651e+05,2.9651e+05,2.9651e+05
7616,2.9658e+05,2.9659e+05,2.9658e+05,2.9659e+05,2.9658e+05
7617,2.9669e+05,2.9669e+05,2.9669e+05,2.9669e+05,2.9669e+05
7618,2.9677e+05,2.9678e+05,2.9677e+05,2.9677e+05,2.9677e+05
7619,2.9688e+05,2.9689e+05,2.9688e+05,2.9688e+05,2.9688e+05
7620,2.9694e+05,2.9695e+05,2.9695e+05,2.9695e+05,2.9694e+05
7621,2.9708e+05,2.9709e+05,2.9708e+05,2.9708e+05,2.9708e+05
7622,2.9712e+05,2.9712e+05,2.9712e+05,2.9712e+05,2.9712e+05
7623,2.9717e+05,2.9718e+05,2.9717e+05,2.9717e+05,2.9717e+05
7624,2.9725e+05,2.9725e+05,2.9725e+05,2.9725e+05,2.9725e+05
7625,2.9728e+05,2.9729e+05,2.9728e+05,2.9728e+05,2.9728e+05
7626,2.9738e+05,2.9739e+05,2.9738e+05,2.9738e+05,2.9738e+05
7627,2.9742e+05,2.9743e+05,2.9742e+05,2.9742e+05,2.9742e+05
7628,2.9748e+05,2.9748e+05,2.9748e+05,2.9748e+05,2.9748e+05
7629,2.9753e+05,2.9753e+05,2.9753e+05,2.9753e+05,2.9753e+05
7630,2.9766e+05,2.9767e+05,2.9766e+05,2.9766e+05,2.9766e+05
7631,2.9769e+05,2.977e+05,2.9769e+05,2.9769e+05,2.9769e+05
7632,2.9783e+05,2.9783e+05,2.9783e+05,2.9783e+05,2.9783e+05
7633,2.9791e+05,2.9792e+05,2.9791e+05,2.9791e+05,2.9791e+05
7634,2.9799e+05,2.98e+05,2.9799e+05,2.9799e+05,2.9799e+05
7635,2.9814e+05,2.9815e+05,2.9814e+05,2.9814e+05,2.9814e+05
7636,2.9819e+05,2.9819e+05,2.9819e+05,2.9819e+05,2.9819e+05
7637,2.9827e+05,2.9828e+05,2.9827e+05,2.9827e+05,2.9827e+05
7638,2.9832e+05,2.9833e+05,2.9832e+05,2.9832e+05,2.9832e+05
7639,2.9842e+05,2.9843e+05,2.9842e+05,2.9842e+05,2.9842e+05
7640,2.9847e+05,2.9847e+05,2.9847e+05,2.9847e+05,2.9847e+05
7641,2.986e+05,2.9861e+05,2.986e+05,2.986e+05,2.986e+05
7642,2.9863e+05,2.9864e+05,2.9863e+05,2.9863e+05,2.9863e+05
7643,2.9867e+05,2.9867e+05,2.9867e+05,2.9867e+05,2.9867e+05
7644,2.988e+05,2.988e+05,2.988e+05,2.988e+05,2.988e+05
7645,2.9887e+05,2.9887e+05,2.9887e+05,2.9887e+05,2.9887e+05
7646,2.9897e+05,2.9897e+05,2.9897e+05,2.9897e+05,2.9897e+05
7647,2.99e+05,2.9901e+05,2.99e+05,2.99e+05,2.99e+05
7648,2.991e+05,2.991e+05,2.991e+05,2.991e+05,2.991e+05
7649,2.9915e+05,2.9916e+05,2.9915e+05,2.9915e+05,2.9915e+05
7650,2.9923e+05,2.9924e+05,2.9923e+05,2.9923e+05,2.9923e+05
7651,2.9927e+05,2.9928e+05,2.9927e+05,2.9927e+05,2.9927e+05
7652,2.9937e+05,2.9938e+05,2.9938e+05,2.9938e+05,2.9937e+05
7653,2.9942e+05,2.9942e+05,2.9942e+05,2.9942e+05,2.9942e+05
7654,2.9959e+05,2.9959e+05,2.9959e+05,2.9959e+05,2.9959e+05
7655,2.9968e+05,2.9969e+05,2.9968e+05,2.9968e+05,2.9968e+05
7656,2.9978e+05,2.9979e+05,2.9978e+05,2.9978e+05,2.9978e+05
7657,2.999e+05,2.999e+05,2.999e+05,2.999e+05,2.999e+05
7658,2.9995e+05,2.9996e+05,2.9995e+05,2.9995e+05,2.9995e+05
7659,3.0008e+05,3.0009e+05,3.0008e+05,3.0008e+05,3.0008e+05
7660,3.0012e+05,3.0013e+05,3.0012e+05,3.0012e+05,3.0012e+05
7661,3.0027e+05,3.0028e+05,3.0027e+05,3.0027e+05,3.0027e+05
7662,3.0031e+05,3.0032e+05,3.0031e+05,3.0031e+05,3.0031e+05
7663,3.0031e+05,3.0033e+05,3.0031e+05,3.0031e+05,3.0031e+05
7664,3.0037e+05,3.0038e+05,3.0038e+05,3.0038e+05,3.0038e+05
7665,3.0047e+05,3.0047e+05,3.0047e+05,3.0047e+05,3.0047e+05
7666,3.0057e+05,3.0058e+05,3.0057e+05,3.0057e+05,3.0057e+05
7667,3.0064e+05,3.0065e+05,3.0064e+05,3.0064e+05,3.0064e+05
7668,3.0076e+05,3.0077e+05,3.0076e+05,3.0076e+05,3.0076e+05
7669,3.0088e+05,3.0089e+05,3.0088e+05,3.0088e+05,3.0088e+05
7670,3.0094e+05,3.0095e+05,3.0094e+05,3.0094e+05,3.0094e+05
7671,3.0097e+05,3.0097e+05,3.0097e+05,3.0097e+05,3.0097e+05
7672,3.0103e+05,3.0104e+05,3.0103e+05,3.0103e+05,3.0103e+05
7673,3.0107e+05,3.0108e+05,3.0107e+05,3.0107e+05,3.0107e+05
7674,3.0115e+05,3.0116e+05,3.0115e+05,3.0115e+05,3.0115e+05
7675,3.0121e+05,3.0122e+05,3.0121e+05,3.0121e+05,3.0121e+05
7676,3.0124e+05,3.0125e+05,3.0124e+05,3.0124e+05,3.0124e+05
7677,3.0136e+05,3.0137e+05,3.0137e+05,3.0137e+05,3.0136e+05
7678,3.0146e+05,3.0147e+05,3.0146e+05,3.0146e+05,3.0146e+05
7679,3.0154e+05,3.0155e+05,3.0154e+05,3.0154e+05,3.0154e+05
7680,3.0173e+05,3.0174e+05,3.0174e+05,3.0174e+05,3.0174e+05
7681,3.0181e+05,3.0182e+05,3.0181e+05,3.0181e+05,3.0181e+05
7682,3.0192e+05,3.0193e+05,3.0192e+05,3.0192e+05,3.0192e+05
7683,3.0202e+05,3.0202e+05,3.0202e+05,3.0202e+05,3.0202e+05
7684,3.0206e+05,3.0207e+05,3.0206e+05,3.0206e+05,3.0206e+05
7685,3.0224e+05,3.0225e+05,3.0224e+05,3.0224e+05,3.0224e+05
7686,3.0229e+05,3.023e+05,3.0229e+05,3.0229e+05,3.0229e+05
7687,3.0235e+05,3.0235e+05,3.0235e+05,3.0235e+05,3.0235e+05
7688,3.0243e+05,3.0243e+05,3.0243e+05,3.0243e+05,3.0243e+05
7689,3.0251e+05,3.0251e+05,3.0251e+05,3.0251e+05,3.0251e+05
7690,3.0261e+05,3.0261e+05,3.0261e+05,3.0261e+05,3.0261e+05
7691,3.0269e+05,3.0269e+05,3.0269e+05,3.0269e+05,3.0269e+05
7692,3.0272e+05,3.0274e+05,3.0272e+05,3.0272e+05,3.0272e+05
7693,3.0273e+05,3.0274e+05,3.0273e+05,3.0273e+05,3.0273e+05
7694,3.028e+05,3.0281e+05,3.028e+05,3.028e+05,3.028e+05
7695,3.0296e+05,3.0297e+05,3.0296e+05,3.0296e+05,3.0296e+05
7696,3.0297e+05,3.0298e+05,3.0297e+05,3.0297e+05,3.0297e+05
7697,3.0304e+05,3.0305e+05,3.0304e+05,3.0304e+05,3.0304e+05
7698,3.0309e+05,3.031e+05,3.0309e+05,3.0309e+05,3.0309e+05
7699,3.0319e+05,3.0319e+05,3.0319e+05,3.0319e+05,3.0319e+05
7700,3.0323e+05,3.0323e+05,3.0323e+05,3.0323e+05,3.0323e+05
7701,3.034e+05,3.0341e+05,3.0341e+05,3.0341e+05,3.0341e+05
7702,3.0349e+05,3.035e+05,3.0349e+05,3.0349e+05,3.0349e+05
7703,3.0356e+05,3.0357e+05,3.0356e+05,3.0356e+05,3.0356e+05
7704,3.0373e+05,3.0374e+05,3.0374e+05,3.0373e+05,3.0373e+05
7705,3.0381e+05,3.0382e+05,3.0381e+05,3.0381e+05,3.0381e+05
7706,3.0398e+05,3.0398e+05,3.0398e+05,3.0398e+05,3.0398e+05
7707,3.0403e+05,3.0404e+05,3.0403e+05,3.0403e+05,3.0403e+05
7708,3.0409e+05,3.041e+05,3.0409e+05,3.0409e+05,3.0409e+05
7709,3.0415e+05,3.0415e+05,3.0415e+05,3.0415e+05,3.0415e+05
7710,3.0422e+05,3.0422e+05,3.0422e+05,3.0422e+05,3.0422e+05
7711,3.0433e+05,3.0433e+05,3.0433e+05,3.0433e+05,3.0433e+05
7712,3.0441e+05,3.0441e+05,3.0441e+05,3.0441e+05,3.0441e+05
7713,3.0444e+05,3.0444e+05,3.0444e+05,3.0444e+05,3.0444e+05
7714,3.0462e+05,3.0463e+05,3.0462e+05,3.0462e+05,3.0462e+05
7715,3.0468e+05,3.0469e+05,3.0468e+05,3.0468e+05,3.0468e+05
7716,3.047e+05,3.0471e+05,3.047e+05,3.047e+05,3.047e+05
7717,3.0487e+05,3.0487e+05,3.0487e+05,3.0487e+05,3.0487e+05
7718,3.049e+05,3.0491e+05,3.049e+05,3.049e+05,3.049e+05
7719,3.0491e+05,3.0491e+05,3.0491e+05,3.0491e+05,3.0491e+05
7720,3.0492e+05,3.0493e+05,3.0492e+05,3.0492e+05,3.0492e+05
7721,3.0502e+05,3.0503e+05,3.0502e+05,3.0502e+05,3.0502e+05
7722,3.0514e+05,3.0516e+05,3.0514e+05,3.0514e+05,3.0514e+05
7723,3.0516e+05,3.0517e+05,3.0516e+05,3.0516e+05,3.0516e+05
7724,3.0524e+05,3.0525e+05,3.0524e+05,3.0524e+05,3.0524e+05
7725,3.0527e+05,3.0528e+05,3.0527e+05,3.0527e+05,3.0527e+05
7726,3.0541e+05,3.0542e+05,3.0541e+05,3.0541e+05,3.0541e+05
7727,3.0551e+05,3.0551e+05,3.0551e+05,3.0551e+05,3.0551e+05
7728,3.0558e+05,3.0559e+05,3.0558e+05,3.0558e+05,3.0558e+05
7729,3.0574e+05,3.0574e+05,3.0574e+05,3.0574e+05,3.0574e+05
7730,3.0587e+05,3.0588e+05,3.0587e+05,3.0588e+05,3.0587e+05
7731,3.0593e+05,3.0593e+05,3.0593e+05,3.0593e+05,3.0593e+05
7732,3.0604e+05,3.0605e+05,3.0604e+05,3.0605e+05,3.0604e+05
7733,3.0616e+05,3.0616e+05,3.0616e+05,3.0616e+05,3.0616e+05
7734,3.0622e+05,3.0622e+05,3.0622e+05,3.0622e+05,3.0622e+05
7735,3.0626e+05,3.0627e+05,3.0626e+05,3.0626e+05,3.0626e+05
7736,3.063e+05,3.0631e+05,3.063e+05,3.063e+05,3.063e+05
7737,3.0632e+05,3.0633e+05,3.0632e+05,3.0632e+05,3.0632e+05
7738,3.065e+05,3.0651e+05,3.065e+05,3.065e+05,3.065e+05
7739,3.0662e+05,3.0662e+05,3.0662e+05,3.0662e+05,3.0662e+05
7740,3.0671e+05,3.0671e+05,3.0671e+05,3.0671e+05,3.0671e+05
7741,3.0685e+05,3.0685e+05,3.0685e+05,3.0685e+05,3.0685e+05
7742,3.0687e+05,3.0688e+05,3.0687e+05,3.0687e+05,3.0687e+05
7743,3.0688e+05,3.0688e+05,3.0688e+05,3.0688e+05,3.0688e+05
7744,3.0691e+05,3.0692e+05,3.0691e+05,3.0691e+05,3.0691e+05
7745,3.0707e+05,3.0708e+05,3.0707e+05,3.0707e+05,3.0707e+05
7746,3.0708e+05,3.0709e+05,3.0708e+05,3.0708e+05,3.0708e+05
7747,3.0713e+05,3.0713e+05,3.0713e+05,3.0713e+05,3.0713e+05
7748,3.0729e+05,3.0729e+05,3.0729e+05,3.0729e+05,3.0729e+05
7749,3.074e+05,3.0741e+05,3.074e+05,3.074e+05,3.074e+05
7750,3.0745e+05,3.0745e+05,3.0745e+05,3.0745e+05,3.0745e+05
7751,3.0757e+05,3.0759e+05,3.0757e+05,3.0757e+05,3.0757e+05
7752,3.0763e+05,3.0764e+05,3.0763e+05,3.0763e+05,3.0763e+05
7753,3.0767e+05,3.0768e+05,3.0768e+05,3.0768e+05,3.0767e+05
7754,3.0769e+05,3.0769e+05,3.0769e+05,3.0769e+05,3.0769e+05
7755,3.0787e+05,3.0788e+05,3.0787e+05,3.0787e+05,3.0787e+05
7756,3.0797e+05,3.0797e+05,3.0797e+05,3.0797e+05,3.0797e+05
7757,3.0801e+05,3.0802e+05,3.0801e+05,3.0801e+05,3.0801e+05
7758,3.0802e+05,3.0803e+05,3.0802e+05,3.0802e+05,3.0802e+05
7759,3.081e+05,3.081e+05,3.081e+05,3.081e+05,3.081e+05
7760,3.0812e+05,3.0813e+05,3.0813e+05,3.0813e+05,3.0813e+05
7761,3.0838e+05,3.0839e+05,3.0838e+05,3.0838e+05,3.0838e+05
7762,3.085e+05,3.0851e+05,3.085e+05,3.085e+05,3.085e+05
7763,3.0859e+05,3.0859e+05,3.0859e+05,3.0859e+05,3.0859e+05
7764,3.0876e+05,3.0877e+05,3.0877e+05,3.0877e+05,3.0876e+05
7765,3.0882e+05,3.0883e+05,3.0882e+05,3.0882e+05,3.0882e+05
7766,3.0889e+05,3.089e+05,3.0889e+05,3.0889e+05,3.0889e+05
7767,3.0896e+05,3.0897e+05,3.0896e+05,3.0896e+05,3.0896e+05
7768,3.0913e+05,3.0913e+05,3.0913e+05,3.0913e+05,3.0913e+05
7769,3.0913e+05,3.0914e+05,3.0913e+05,3.0913e+05,3.0913e+05
7770,3.0922e+05,3.0923e+05,3.0922e+05,3.0922e+05,3.0922e+05
7771,3.0925e+05,3.0926e+05,3.0925e+05,3.0925e+05,3.0925e+05
7772,3.0932e+05,3.0932e+05,3.0932e+05,3.0932e+05,3.0932e+05
7773,3.0936e+05,3.0937e+05,3.0937e+05,3.0937e+05,3.0937e+05
7774,3.0951e+05,3.0952e+05,3.0951e+05,3.0951e+05,3.0951e+05
7775,3.0958e+05,3.0959e+05,3.0958e+05,3.0958e+05,3.0958e+05
7776,3.0967e+05,3.0968e+05,3.0968e+05,3.0968e+05,3.0967e+05
7777,3.0972e+05,3.0973e+05,3.0972e+05,3.0972e+05,3.0972e+05
7778,3.0978e+05,3.0979e+05,3.0978e+05,3.0978e+05,3.0978e+05
7779,3.099e+05,3.099e+05,3.099e+05,3.099e+05,3.099e+05
7780,3.0992e+05,3.0992e+05,3.0992e+05,3.0992e+05,3.0992e+05
7781,3.1001e+05,3.1002e+05,3.1001e+05,3.1001e+05,3.1001e+05
7782,3.1011e+05,3.1011e+05,3.1011e+05,3.1011e+05,3.1011e+05
7783,3.1023e+05,3.1023e+05,3.1023e+05,3.1023e+05,3.1023e+05
7784,3.1034e+05,3.1035e+05,3.1034e+05,3.1034e+05,3.1034e+05
7785,3.104e+05,3.1041e+05,3.104e+05,3.104e+05,3.104e+05
7786,3.1053e+05,3.1053e+05,3.1053e+05,3.1053e+05,3.1053e+05
7787,3.1054e+05,3.1055e+05,3.1054e+05,3.1054e+05,3.1054e+05
7788,3.1073e+05,3.1074e+05,3.1073e+05,3.1073e+05,3.1073e+05
7789,3.1078e+05,3.1079e+05,3.1078e+05,3.1078e+05,3.1078e+05
7790,3.1079e+05,3.108e+05,3.1079e+05,3.1079e+05,3.1079e+05
7791,3.1091e+05,3.1092e+05,3.1091e+05,3.1091e+05,3.1091e+05
7792,3.1095e+05,3.1096e+05,3.1095e+05,3.1095e+05,3.1095e+05
7793,3.1114e+05,3.1115e+05,3.1114e+05,3.1114e+05,3.1114e+05
7794,3.1129e+05,3.113e+05,3.1129e+05,3.1129e+05,3.1129e+05
7795,3.1132e+05,3.1133e+05,3.1133e+05,3.1133e+05,3.1132e+05
7796,3.1144e+05,3.1145e+05,3.1144e+05,3.1144e+05,3.1144e+05
7797,3.1149e+05,3.115e+05,3.1149e+05,3.1149e+05,3.1149e+05
7798,3.1153e+05,3.1154e+05,3.1153e+05,3.1153e+05,3.1153e+05
7799,3.1172e+05,3.1173e+05,3.1173e+05,3.1173e+05,3.1173e+05
7800,3.1183e+05,3.1184e+05,3.1183e+05,3.1183e+05,3.1183e+05
7801,3.1186e+05,3.1186e+05,3.1186e+05,3.1186e+05,3.1186e+05
7802,3.1186e+05,3.1187e+05,3.1186e+05,3.1186e+05,3.1186e+05
7803,3.1193e+05,3.1193e+05,3.1193e+05,3.1193e+05,3.1193e+05
7804,3.1208e+05,3.1208e+05,3.1208e+05,3.1208e+05,3.1208e+05
7805,3.1223e+05,3.1224e+05,3.1223e+05,3.1223e+05,3.1223e+05
7806,3.1228e+05,3.1229e+05,3.1228e+05,3.1228e+05,3.1228e+05
7807,3.124e+05,3.1241e+05,3.124e+05,3.124e+05,3.124e+05
7808,3.1245e+05,3.1246e+05,3.1245e+05,3.1245e+05,3.1245e+05
7809,3.1246e+05,3.1247e+05,3.1246e+05,3.1246e+05,3.1246e+05
7810,3.1257e+05,3.1257e+05,3.1257e+05,3.1257e+05,3.1257e+05
7811,3.1265e+05,3.1266e+05,3.1265e+05,3.1265e+05,3.1265e+05
7812,3.127e+05,3.127e+05,3.127e+05,3.127e+05,3.127e+05
7813,3.1274e+05,3.1274e+05,3.1274e+05,3.1274e+05,3.1274e+05
7814,3.128e+05,3.1281e+05,3.128e+05,3.128e+05,3.128e+05
7815,3.1291e+05,3.1292e+05,3.1291e+05,3.1291e+05,3.1291e+05
7816,3.1309e+05,3.131e+05,3.1309e+05,3.1309e+05,3.1309e+05
7817,3.1319e+05,3.1319e+05,3.1319e+05,3.1319e+05,3.1319e+05
7818,3.1327e+05,3.1327e+05,3.1327e+05,3.1327e+05,3.1327e+05
7819,3.1335e+05,3.1335e+05,3.1335e+05,3.1335e+05,3.1335e+05
7820,3.1344e+05,3.1344e+05,3.1344e+05,3.1344e+05,3.1344e+05
7821,3.1358e+05,3.1359e+05,3.1358e+05,3.1358e+05,3.1358e+05
7822,3.136e+05,3.136e+05,3.136e+05,3.136e+05,3.136e+05
7823,3.1363e+05,3.1364e+05,3.1363e+05,3.1363e+05,3.1363e+05
7824,3.1378e+05,3.1379e+05,3.1379e+05,3.1379e+05,3.1379e+05
7825,3.1396e+05,3.1397e+05,3.1396e+05,3.1396e+05,3.1396e+05
7826,3.14e+05,3.1401e+05,3.14e+05,3.14e+05,3.14e+05
7827,3.1401e+05,3.1402e+05,3.1401e+05,3.1401e+05,3.1401e+05
7828,3.1415e+05,3.1415e+05,3.1415e+05,3.1415e+05,3.1415e+05
7829,3.1419e+05,3.1419e+05,3.1419e+05,3.1419e+05,3.1419e+05
7830,3.1427e+05,3.1427e+05,3.1427e+05,3.1427e+05,3.1427e+05
7831,3.143e+05,3.143e+05,3.143e+05,3.143e+05,3.143e+05
7832,3.145e+05,3.1451e+05,3.145e+05,3.145e+05,3.145e+05
7833,3.1469e+05,3.147e+05,3.1469e+05,3.1469e+05,3.1469e+05
7834,3.147e+05,3.1471e+05,3.147e+05,3.147e+05,3.147e+05
7835,3.1474e+05,3.1475e+05,3.1474e+05,3.1474e+05,3.1474e+05
7836,3.1484e+05,3.1485e+05,3.1484e+05,3.1484e+05,3.1484e+05
7837,3.149e+05,3.1492e+05,3.149e+05,3.149e+05,3.149e+05
7838,3.1495e+05,3.1496e+05,3.1495e+05,3.1495e+05,3.1495e+05
7839,3.151e+05,3.1511e+05,3.151e+05,3.151e+05,3.151e+05
7840,3.1521e+05,3.1521e+05,3.1521e+05,3.1521e+05,3.1521e+05
7841,3.1532e+05,3.1532e+05,3.1532e+05,3.1532e+05,3.1532e+05
7842,3.154e+05,3.1541e+05,3.154e+05,3.154e+05,3.154e+05
7843,3.1548e+05,3.1548e+05,3.1548e+05,3.1548e+05,3.1548e+05
7844,3.1555e+05,3.1555e+05,3.1555e+05,3.1555e+05,3.1555e+05
7845,3.1571e+05,3.1572e+05,3.1571e+05,3.1571e+05,3.1571e+05
7846,3.1574e+05,3.1575e+05,3.1574e+05,3.1574e+05,3.1574e+05
7847,3.1583e+05,3.1584e+05,3.1583e+05,3.1583e+05,3.1583e+05
7848,3.1585e+05,3.1586e+05,3.1585e+05,3.1585e+05,3.1585e+05
7849,3.1594e+05,3.1595e+05,3.1595e+05,3.1595e+05,3.1594e+05
7850,3.1605e+05,3.1606e+05,3.1605e+05,3.1605e+05,3.1605e+05
7851,3.161e+05,3.1611e+05,3.161e+05,3.161e+05,3.161e+05
7852,3.1619e+05,3.1619e+05,3.1619e+05,3.1619e+05,3.1619e+05
7853,3.1632e+05,3.1633e+05,3.1632e+05,3.1632e+05,3.1632e+05
7854,3.1637e+05,3.1638e+05,3.1637e+05,3.1637e+05,3.1637e+05
7855,3.1643e+05,3.1643e+05,3.1643e+05,3.1643e+05,3.1643e+05
7856,3.1659e+05,3.166e+05,3.1659e+05,3.1659e+05,3.1659e+05
7857,3.1662e+05,3.1662e+05,3.1662e+05,3.1662e+05,3.1662e+05
7858,3.1666e+05,3.1667e+05,3.1666e+05,3.1666e+05,3.1666e+05
7859,3.1679e+05,3.1679e+05,3.1679e+05,3.1679e+05,3.1679e+05
7860,3.1687e+05,3.1687e+05,3.1687e+05,3.1687e+05,3.1687e+05
7861,3.1698e+05,3.1699e+05,3.1698e+05,3.1698e+05,3.1698e+05
7862,3.1711e+05,3.1712e+05,3.1711e+05,3.1711e+05,3.1711e+05
7863,3.1725e+05,3.1725e+05,3.1725e+05,3.1725e+05,3.1725e+05
7864,3.1736e+05,3.1738e+05,3.1736e+05,3.1736e+05,3.1736e+05
7865,3.174e+05,3.1741e+05,3.174e+05,3.174e+05,3.174e+05
7866,3.1745e+05,3.1746e+05,3.1745e+05,3.1745e+05,3.1745e+05
7867,3.1752e+05,3.1753e+05,3.1753e+05,3.1752e+05,3.1752e+05
7868,3.1763e+05,3.1764e+05,3.1763e+05,3.1763e+05,3.1763e+05
7869,3.1784e+05,3.1784e+05,3.1784e+05,3.1784e+05,3.1784e+05
7870,3.1794e+05,3.1795e+05,3.1794e+05,3.1794e+05,3.1794e+05
7871,3.1802e+05,3.1803e+05,3.1802e+05,3.1802e+05,3.1802e+05
7872,3.1804e+05,3.1805e+05,3.1804e+05,3.1804e+05,3.1804e+05
7873,3.1809e+05,3.181e+05,3.1809e+05,3.1809e+05,3.1809e+05
7874,3.1823e+05,3.1824e+05,3.1823e+05,3.1823e+05,3.1823e+05
7875,3.1827e+05,3.1827e+05,3.1827e+05,3.1827e+05,3.1827e+05
7876,3.1833e+05,3.1834e+05,3.1833e+05,3.1834e+05,3.1833e+05
7877,3.185e+05,3.1851e+05,3.185e+05,3.185e+05,3.185e+05
7878,3.1862e+05,3.1863e+05,3.1862e+05,3.1862e+05,3.1862e+05
7879,3.1865e+05,3.1866e+05,3.1865e+05,3.1865e+05,3.1865e+05
7880,3.1874e+05,3.1874e+05,3.1874e+05,3.1874e+05,3.1874e+05
7881,3.188e+05,3.188e+05,3.188e+05,3.188e+05,3.188e+05
7882,3.1887e+05,3.1888e+05,3.1887e+05,3.1887e+05,3.1887e+05
7883,3.189e+05,3.1891e+05,3.189e+05,3.189e+05,3.189e+05
7884,3.1904e+05,3.1904e+05,3.1904e+05,3.1904e+05,3.1904e+05
7885,3.1917e+05,3.1918e+05,3.1917e+05,3.1917e+05,3.1917e+05
7886,3.1928e+05,3.1928e+05,3.1928e+05,3.1928e+05,3.1928e+05
7887,3.1928e+05,3.1928e+05,3.1928e+05,3.1928e+05,3.1928e+05
7888,3.1935e+05,3.1935e+05,3.1935e+05,3.1935e+05,3.1935e+05
7889,3.1942e+05,3.1942e+05,3.1942e+05,3.1942e+05,3.1942e+05
7890,3.196e+05,3.196e+05,3.196e+05,3.196e+05,3.196e+05
7891,3.1969e+05,3.197e+05,3.1969e+05,3.1969e+05,3.1969e+05
7892,3.1977e+05,3.1978e+05,3.1977e+05,3.1977e+05,3.1977e+05
7893,3.1983e+05,3.1985e+05,3.1983e+05,3.1983e+05,3.1983e+05
7894,3.199e+05,3.1991e+05,3.199e+05,3.199e+05,3.199e+05
7895,3.1992e+05,3.1993e+05,3.1992e+05,3.1992e+05,3.1992e+05
7896,3.2018e+05,3.2019e+05,3.2018e+05,3.2018e+05,3.2018e+05
7897,3.2025e+05,3.2026e+05,3.2025e+05,3.2025e+05,3.2025e+05
7898,3.2025e+05,3.2026e+05,3.2025e+05,3.2025e+05,3.2025e+05
7899,3.2032e+05,3.2033e+05,3.2032e+05,3.2032e+05,3.2032e+05
7900,3.2045e+05,3.2045e+05,3.2045e+05,3.2045e+05,3.2045e+05
7901,3.2058e+05,3.2059e+05,3.2058e+05,3.2058e+05,3.2058e+05
7902,3.2059e+05,3.206e+05,3.2059e+05,3.2059e+05,3.2059e+05
7903,3.2063e+05,3.2063e+05,3.2063e+05,3.2063e+05,3.2063e+05
7904,3.2084e+05,3.2085e+05,3.2084e+05,3.2084e+05,3.2084e+05
7905,3.2104e+05,3.2104e+05,3.2104e+05,3.2104e+05,3.2104e+05
7906,3.2111e+05,3.2112e+05,3.2111e+05,3.2111e+05,3.2111e+05
7907,3.2115e+05,3.2115e+05,3.2115e+05,3.2115e+05,3.2115e+05
7908,3.2126e+05,3.2127e+05,3.2126e+05,3.2126e+05,3.2126e+05
7909,3.2144e+05,3.2145e+05,3.2144e+05,3.2144e+05,3.2144e+05
7910,3.216e+05,3.216e+05,3.216e+05,3.216e+05,3.216e+05
7911,3.2164e+05,3.2165e+05,3.2164e+05,3.2164e+05,3.2164e+05
7912,3.2169e+05,3.217e+05,3.217e+05,3.217e+05,3.2169e+05
7913,3.2184e+05,3.2185e+05,3.2184e+05,3.2184e+05,3.2184e+05
7914,3.2193e+05,3.2193e+05,3.2193e+05,3.2193e+05,3.2193e+05
7915,3.2198e+05,3.22e+05,3.2198e+05,3.2198e+05,3.2198e+05
7916,3.2215e+05,3.2216e+05,3.2215e+05,3.2216e+05,3.2215e+05
7917,3.2227e+05,3.2228e+05,3.2227e+05,3.2227e+05,3.2227e+05
7918,3.223e+05,3.2231e+05,3.2231e+05,3.2231e+05,3.2231e+05
7919,3.2231e+05,3.2232e+05,3.2231e+05,3.2231e+05,3.2231e+05
7920,3.2235e+05,3.2235e+05,3.2235e+05,3.2235e+05,3.2235e+05
7921,3.2247e+05,3.2248e+05,3.2247e+05,3.2247e+05,3.2247e+05
7922,3.2254e+05,3.2255e+05,3.2254e+05,3.2254e+05,3.2254e+05
7923,3.2257e+05,3.2258e+05,3.2257e+05,3.2257e+05,3.2257e+05
7924,3.2266e+05,3.2267e+05,3.2266e+05,3.2266e+05,3.2266e+05
7925,3.2273e+05,3.2275e+05,3.2274e+05,3.2273e+05,3.2273e+05
7926,3.228e+05,3.2281e+05,3.228e+05,3.228e+05,3.228e+05
7927,3.2288e+05,3.2289e+05,3.2288e+05,3.2288e+05,3.2288e+05
7928,3.2301e+05,3.2302e+05,3.2301e+05,3.2301e+05,3.2301e+05
7929,3.231e+05,3.2311e+05,3.231e+05,3.231e+05,3.231e+05
7930,3.2345e+05,3.2347e+05,3.2346e+05,3.2346e+05,3.2345e+05
7931,3.2361e+05,3.2362e+05,3.2361e+05,3.2361e+05,3.2361e+05
7932,3.2367e+05,3.2368e+05,3.2367e+05,3.2367e+05,3.2367e+05
7933,3.2373e+05,3.2374e+05,3.2373e+05,3.2373e+05,3.2373e+05
7934,3.2381e+05,3.2382e+05,3.2381e+05,3.2381e+05,3.2381e+05
7935,3.2395e+05,3.2395e+05,3.2395e+05,3.2395e+05,3.2395e+05
7936,3.2415e+05,3.2415e+05,3.2415e+05,3.2415e+05,3.2415e+05
7937,3.2429e+05,3.2429e+05,3.2429e+05,3.2429e+05,3.2429e+05
7938,3.2439e+05,3.244e+05,3.2439e+05,3.2439e+05,3.2439e+05
7939,3.2447e+05,3.2448e+05,3.2447e+05,3.2447e+05,3.2447e+05
7940,3.2451e+05,3.2452e+05,3.2451e+05,3.2451e+05,3.2451e+05
7941,3.2455e+05,3.2456e+05,3.2455e+05,3.2455e+05,3.2455e+05
7942,3.2463e+05,3.2464e+05,3.2463e+05,3.2463e+05,3.2463e+05
7943,3.2469e+05,3.247e+05,3.2469e+05,3.2469e+05,3.2469e+05
7944,3.2478e+05,3.248e+05,3.2479e+05,3.2479e+05,3.2479e+05
7945,3.2479e+05,3.2481e+05,3.2479e+05,3.2479e+05,3.2479e+05
7946,3.248e+05,3.2482e+05,3.248e+05,3.248e+05,3.248e+05
7947,3.2482e+05,3.2483e+05,3.2482e+05,3.2482e+05,3.2482e+05
7948,3.2494e+05,3.2495e+05,3.2494e+05,3.2494e+05,3.2494e+05
7949,3.2513e+05,3.2514e+05,3.2513e+05,3.2513e+05,3.2513e+05
7950,3.253e+05,3.253e+05,3.253e+05,3.253e+05,3.253e+05
7951,3.2543e+05,3.2544e+05,3.2543e+05,3.2543e+05,3.2543e+05
7952,3.2549e+05,3.255e+05,3.2549e+05,3.2549e+05,3.2549e+05
7953,3.2557e+05,3.2558e+05,3.2557e+05,3.2557e+05,3.2557e+05
7954,3.2562e+05,3.2563e+05,3.2562e+05,3.2562e+05,3.2562e+05
7955,3.258e+05,3.2581e+05,3.258e+05,3.258e+05,3.258e+05
7956,3.2585e+05,3.2586e+05,3.2585e+05,3.2585e+05,3.2585e+05
7957,3.2588e+05,3.2589e+05,3.2588e+05,3.2588e+05,3.2588e+05
7958,3.2614e+05,3.2614e+05,3.2614e+05,3.2614e+05,3.2614e+05
7959,3.2621e+05,3.2622e+05,3.2621e+05,3.2621e+05,3.2621e+05
7960,3.2626e+05,3.2627e+05,3.2626e+05,3.2626e+05,3.2626e+05
7961,3.2644e+05,3.2644e+05,3.2644e+05,3.2644e+05,3.2644e+05
7962,3.2649e+05,3.265e+05,3.2649e+05,3.2649e+05,3.2649e+05
7963,3.2669e+05,3.267e+05,3.2669e+05,3.2669e+05,3.2669e+05
7964,3.2675e+05,3.2676e+05,3.2675e+05,3.2675e+05,3.2675e+05
7965,3.2683e+05,3.2684e+05,3.2683e+05,3.2683e+05,3.2683e+05
7966,3.2691e+05,3.2692e+05,3.2691e+05,3.2691e+05,3.2691e+05
7967,3.27e+05,3.27e+05,3.27e+05,3.27e+05,3.27e+05
7968,3.2701e+05,3.2702e+05,3.2701e+05,3.2701e+05,3.2701e+05
7969,3.2709e+05,3.2709e+05,3.2709e+05,3.2709e+05,3.2709e+05
7970,3.2728e+05,3.273e+05,3.2728e+05,3.2728e+05,3.2728e+05
7971,3.2734e+05,3.2735e+05,3.2734e+05,3.2734e+05,3.2734e+05
7972,3.2745e+05,3.2747e+05,3.2746e+05,3.2746e+05,3.2745e+05
7973,3.2753e+05,3.2754e+05,3.2753e+05,3.2753e+05,3.2753e+05
7974,3.2763e+05,3.2764e+05,3.2763e+05,3.2763e+05,3.2763e+05
7975,3.2763e+05,3.2765e+05,3.2763e+05,3.2763e+05,3.2763e+05
7976,3.2796e+05,3.2797e+05,3.2796e+05,3.2796e+05,3.2796e+05
7977,3.2804e+05,3.2805e+05,3.2804e+05,3.2804e+05,3.2804e+05
7978,3.2814e+05,3.2814e+05,3.2814e+05,3.2814e+05,3.2814e+05
7979,3.2844e+05,3.2844e+05,3.2844e+05,3.2844e+05,3.2844e+05
7980,3.2846e+05,3.2847e+05,3.2846e+05,3.2846e+05,3.2846e+05
7981,3.2847e+05,3.2848e+05,3.2847e+05,3.2847e+05,3.2847e+05
7982,3.2851e+05,3.2852e+05,3.2851e+05,3.2851e+05,3.2851e+05
7983,3.2875e+05,3.2876e+05,3.2875e+05,3.2875e+05,3.2875e+05
7984,3.2884e+05,3.2884e+05,3.2883e+05,3.2884e+05,3.2884e+05
7985,3.2884e+05,3.2885e+05,3.2885e+05,3.2885e+05,3.2884e+05
7986,3.2892e+05,3.2892e+05,3.2892e+05,3.2892e+05,3.2892e+05
7987,3.29e+05,3.29e+05,3.29e+05,3.29e+05,3.29e+05
7988,3.2905e+05,3.2905e+05,3.2905e+05,3.2905e+05,3.2905e+05
7989,3.2914e+05,3.2915e+05,3.2914e+05,3.2914e+05,3.2914e+05
7990,3.2924e+05,3.2924e+05,3.2924e+05,3.2924e+05,3.2924e+05
7991,3.2937e+05,3.2938e+05,3.2937e+05,3.2937e+05,3.2937e+05
7992,3.296e+05,3.2961e+05,3.296e+05,3.296e+05,3.296e+05
7993,3.2966e+05,3.2967e+05,3.2966e+05,3.2966e+05,3.2966e+05
7994,3.2978e+05,3.2979e+05,3.2978e+05,3.2978e+05,3.2978e+05
7995,3.2978e+05,3.298e+05,3.2978e+05,3.2978e+05,3.2978e+05
7996,3.2988e+05,3.2989e+05,3.2988e+05,3.2988e+05,3.2988e+05
7997,3.2995e+05,3.2996e+05,3.2995e+05,3.2995e+05,3.2995e+05
7998,3.3015e+05,3.3016e+05,3.3015e+05,3.3015e+05,3.3015e+05
7999,3.3029e+05,3.3029e+05,3.3029e+05,3.3029e+05,3.3029e+05
8000,3.3044e+05,3.3045e+05,3.3044e+05,3.3044e+05,3.3044e+05
8001,3.3047e+05,3.3048e+05,3.3047e+05,3.3047e+05,3.3047e+05
8002,3.3065e+05,3.3066e+05,3.3065e+05,3.3065e+05,3.3065e+05
8003,3.3066e+05,3.3067e+05,3.3066e+05,3.3066e+05,3.3066e+05
8004,3.3073e+05,3.3074e+05,3.3074e+05,3.3074e+05,3.3074e+05
8005,3.3092e+05,3.3093e+05,3.3092e+05,3.3092e+05,3.3092e+05
8006,3.3096e+05,3.3097e+05,3.3096e+05,3.3096e+05,3.3096e+05
8007,3.3108e+05,3.3108e+05,3.3108e+05,3.3108e+05,3.3108e+05
8008,3.3112e+05,3.3113e+05,3.3112e+05,3.3112e+05,3.3112e+05
8009,3.3131e+05,3.3133e+05,3.3131e+05,3.3131e+05,3.3131e+05
8010,3.3137e+05,3.3139e+05,3.3138e+05,3.3138e+05,3.3138e+05
8011,3.3151e+05,3.3152e+05,3.3151e+05,3.3151e+05,3.3151e+05
8012,3.3153e+05,3.3155e+05,3.3154e+05,3.3154e+05,3.3153e+05
8013,3.3168e+05,3.3168e+05,3.3168e+05,3.3168e+05,3.3168e+05
8014,3.3181e+05,3.3181e+05,3.3181e+05,3.3181e+05,3.3181e+05
8015,3.3193e+05,3.3193e+05,3.3193e+05,3.3193e+05,3.3193e+05
8016,3.32e+05,3.3201e+05,3.32e+05,3.32e+05,3.32e+05
8017,3.321e+05,3.3211e+05,3.321e+05,3.321e+05,3.321e+05
8018,3.3227e+05,3.3228e+05,3.3227e+05,3.3227e+05,3.3227e+05
8019,3.3229e+05,3.3231e+05,3.3229e+05,3.3229e+05,3.3229e+05
8020,3.3231e+05,3.3232e+05,3.3231e+05,3.3231e+05,3.3231e+05
8021,3.3246e+05,3.3247e+05,3.3246e+05,3.3246e+05,3.3246e+05
8022,3.3265e+05,3.3265e+05,3.3265e+05,3.3265e+05,3.3265e+05
8023,3.3272e+05,3.3272e+05,3.3272e+05,3.3272e+05,3.3272e+05
8024,3.3273e+05,3.3274e+05,3.3274e+05,3.3274e+05,3.3273e+05
8025,3.3293e+05,3.3294e+05,3.3293e+05,3.3293e+05,3.3293e+05
8026,3.3306e+05,3.3306e+05,3.3306e+05,3.3306e+05,3.3306e+05
8027,3.3307e+05,3.3309e+05,3.3308e+05,3.3308e+05,3.3307e+05
8028,3.3314e+05,3.3316e+05,3.3315e+05,3.3314e+05,3.3314e+05
8029,3.3332e+05,3.3333e+05,3.3332e+05,3.3332e+05,3.3332e+05
8030,3.3344e+05,3.3344e+05,3.3344e+05,3.3344e+05,3.3344e+05
8031,3.3347e+05,3.3348e+05,3.3347e+05,3.3347e+05,3.3347e+05
8032,3.3361e+05,3.3362e+05,3.3361e+05,3.3361e+05,3.3361e+05
8033,3.3371e+05,3.3372e+05,3.3371e+05,3.3371e+05,3.3371e+05
8034,3.3379e+05,3.338e+05,3.3379e+05,3.3379e+05,3.3379e+05
8035,3.3397e+05,3.3398e+05,3.3397e+05,3.3397e+05,3.3397e+05
8036,3.3407e+05,3.3407e+05,3.3407e+05,3.3407e+05,3.3407e+05
8037,3.3418e+05,3.3419e+05,3.3418e+05,3.3418e+05,3.3418e+05
8038,3.3433e+05,3.3434e+05,3.3433e+05,3.3433e+05,3.3433e+05
8039,3.345e+05,3.3451e+05,3.345e+05,3.345e+05,3.345e+05
8040,3.3461e+05,3.3462e+05,3.3461e+05,3.3461e+05,3.3461e+05
8041,3.3475e+05,3.3476e+05,3.3475e+05,3.3475e+05,3.3475e+05
8042,3.348e+05,3.3482e+05,3.348e+05,3.348e+05,3.348e+05
8043,3.3483e+05,3.3484e+05,3.3483e+05,3.3483e+05,3.3483e+05
8044,3.3512e+05,3.3513e+05,3.3512e+05,3.3512e+05,3.3512e+05
8045,3.352e+05,3.3521e+05,3.352e+05,3.352e+05,3.352e+05
8046,3.3539e+05,3.354e+05,3.3539e+05,3.3539e+05,3.3539e+05
8047,3.3544e+05,3.3545e+05,3.3544e+05,3.3544e+05,3.3544e+05
8048,3.3559e+05,3.3559e+05,3.3559e+05,3.3559e+05,3.3559e+05
8049,3.358e+05,3.358e+05,3.358e+05,3.358e+05,3.358e+05
8050,3.3582e+05,3.3582e+05,3.3582e+05,3.3582e+05,3.3582e+05
8051,3.3585e+05,3.3586e+05,3.3585e+05,3.3585e+05,3.3585e+05
8052,3.3597e+05,3.3598e+05,3.3597e+05,3.3597e+05,3.3597e+05
8053,3.3602e+05,3.3603e+05,3.3602e+05,3.3602e+05,3.3602e+05
8054,3.3616e+05,3.3617e+05,3.3616e+05,3.3616e+05,3.3616e+05
8055,3.3617e+05,3.3619e+05,3.3617e+05,3.3617e+05,3.3617e+05
8056,3.3625e+05,3.3626e+05,3.3625e+05,3.3625e+05,3.3625e+05
8057,3.3632e+05,3.3632e+05,3.3632e+05,3.3632e+05,3.3632e+05
8058,3.364e+05,3.3644e+05,3.3641e+05,3.364e+05,3.364e+05
8059,3.3653e+05,3.3655e+05,3.3654e+05,3.3654e+05,3.3654e+05
8060,3.3663e+05,3.3663e+05,3.3663e+05,3.3663e+05,3.3663e+05
8061,3.3665e+05,3.3665e+05,3.3664e+05,3.3665e+05,3.3665e+05
8062,3.3671e+05,3.3672e+05,3.3671e+05,3.3671e+05,3.3671e+05
8063,3.3697e+05,3.3698e+05,3.3697e+05,3.3697e+05,3.3697e+05
8064,3.3701e+05,3.3701e+05,3.3701e+05,3.3701e+05,3.3701e+05
8065,3.372e+05,3.372e+05,3.372e+05,3.372e+05,3.372e+05
8066,3.3728e+05,3.3728e+05,3.3727e+05,3.3728e+05,3.3728e+05
8067,3.3732e+05,3.3734e+05,3.3732e+05,3.3732e+05,3.3732e+05
8068,3.3733e+05,3.3734e+05,3.3733e+05,3.3733e+05,3.3733e+05
8069,3.376e+05,3.3761e+05,3.376e+05,3.376e+05,3.376e+05
8070,3.3775e+05,3.3776e+05,3.3775e+05,3.3775e+05,3.3775e+05
8071,3.378e+05,3.378e+05,3.378e+05,3.378e+05,3.378e+05
8072,3.379e+05,3.3791e+05,3.379e+05,3.379e+05,3.379e+05
8073,3.3807e+05,3.3809e+05,3.3807e+05,3.3807e+05,3.3807e+05
8074,3.3809e+05,3.381e+05,3.3809e+05,3.3809e+05,3.3809e+05
8075,3.3815e+05,3.3816e+05,3.3815e+05,3.3815e+05,3.3815e+05
8076,3.382e+05,3.382e+05,3.382e+05,3.382e+05,3.382e+05
8077,3.3839e+05,3.384e+05,3.3839e+05,3.3839e+05,3.3839e+05
8078,3.3849e+05,3.385e+05,3.3849e+05,3.3849e+05,3.3849e+05
8079,3.3859e+05,3.3859e+05,3.3859e+05,3.3859e+05,3.3859e+05
8080,3.3885e+05,3.3885e+05,3.3885e+05,3.3885e+05,3.3885e+05
8081,3.3894e+05,3.3895e+05,3.3895e+05,3.3895e+05,3.3894e+05
8082,3.3904e+05,3.3905e+05,3.3904e+05,3.3904e+05,3.3904e+05
8083,3.3911e+05,3.3912e+05,3.3911e+05,3.3911e+05,3.3911e+05
8084,3.3919e+05,3.3921e+05,3.3919e+05,3.3919e+05,3.3919e+05
8085,3.3934e+05,3.3936e+05,3.3934e+05,3.3934e+05,3.3934e+05
8086,3.3945e+05,3.3946e+05,3.3945e+05,3.3945e+05,3.3945e+05
8087,3.3966e+05,3.3967e+05,3.3966e+05,3.3966e+05,3.3966e+05
8088,3.3968e+05,3.3969e+05,3.3968e+05,3.3968e+05,3.3968e+05
8089,3.3985e+05,3.3987e+05,3.3985e+05,3.3985e+05,3.3985e+05
8090,3.399e+05,3.399e+05,3.399e+05,3.399e+05,3.399e+05
8091,3.3998e+05,3.3999e+05,3.3998e+05,3.3998e+05,3.3998e+05
8092,3.4004e+05,3.4005e+05,3.4004e+05,3.4004e+05,3.4004e+05
8093,3.4014e+05,3.4015e+05,3.4014e+05,3.4014e+05,3.4014e+05
8094,3.4019e+05,3.4023e+05,3.402e+05,3.402e+05,3.4019e+05
8095,3.4025e+05,3.4026e+05,3.4025e+05,3.4025e+05,3.4025e+05
8096,3.4031e+05,3.4032e+05,3.4031e+05,3.4031e+05,3.4031e+05
8097,3.4032e+05,3.4034e+05,3.4033e+05,3.4033e+05,3.4032e+05
8098,3.4062e+05,3.4063e+05,3.4062e+05,3.4062e+05,3.4062e+05
8099,3.4066e+05,3.4067e+05,3.4066e+05,3.4066e+05,3.4066e+05
8100,3.4077e+05,3.4077e+05,3.4077e+05,3.4077e+05,3.4077e+05
8101,3.4102e+05,3.4103e+05,3.4102e+05,3.4102e+05,3.4102e+05
8102,3.4117e+05,3.4118e+05,3.4117e+05,3.4117e+05,3.4117e+05
8103,3.413e+05,3.413e+05,3.413e+05,3.413e+05,3.413e+05
8104,3.4134e+05,3.4136e+05,3.4134e+05,3.4134e+05,3.4134e+05
8105,3.4153e+05,3.4153e+05,3.4153e+05,3.4153e+05,3.4153e+05
8106,3.4174e+05,3.4175e+05,3.4174e+05,3.4174e+05,3.4174e+05
8107,3.4183e+05,3.4184e+05,3.4183e+05,3.4183e+05,3.4183e+05
8108,3.4191e+05,3.4193e+05,3.4191e+05,3.4191e+05,3.4191e+05
8109,3.4192e+05,3.4194e+05,3.4192e+05,3.4192e+05,3.4192e+05
8110,3.4196e+05,3.4199e+05,3.4197e+05,3.4197e+05,3.4196e+05
8111,3.4209e+05,3.421e+05,3.4209e+05,3.4209e+05,3.4209e+05
8112,3.4228e+05,3.4229e+05,3.4228e+05,3.4228e+05,3.4228e+05
8113,3.4239e+05,3.4241e+05,3.4239e+05,3.4239e+05,3.4239e+05
8114,3.4254e+05,3.4254e+05,3.4253e+05,3.4254e+05,3.4254e+05
8115,3.4256e+05,3.4258e+05,3.4256e+05,3.4256e+05,3.4256e+05
8116,3.4263e+05,3.4264e+05,3.4263e+05,3.4263e+05,3.4263e+05
8117,3.4281e+05,3.4282e+05,3.4281e+05,3.4281e+05,3.4281e+05
8118,3.4287e+05,3.4288e+05,3.4287e+05,3.4287e+05,3.4287e+05
8119,3.4294e+05,3.4295e+05,3.4294e+05,3.4294e+05,3.4294e+05
8120,3.4308e+05,3.4309e+05,3.4308e+05,3.4308e+05,3.4308e+05
8121,3.433e+05,3.4331e+05,3.433e+05,3.433e+05,3.433e+05
8122,3.4347e+05,3.4347e+05,3.4347e+05,3.4347e+05,3.4347e+05
8123,3.4371e+05,3.4372e+05,3.4371e+05,3.4371e+05,3.4371e+05
8124,3.439e+05,3.4391e+05,3.439e+05,3.439e+05,3.439e+05
8125,3.4392e+05,3.4393e+05,3.4392e+05,3.4392e+05,3.4392e+05
8126,3.4404e+05,3.4405e+05,3.4404e+05,3.4404e+05,3.4404e+05
8127,3.4418e+05,3.4419e+05,3.4418e+05,3.4418e+05,3.4418e+05
8128,3.4424e+05,3.4425e+05,3.4424e+05,3.4424e+05,3.4424e+05
8129,3.4434e+05,3.4435e+05,3.4434e+05,3.4434e+05,3.4434e+05
8130,3.4437e+05,3.4439e+05,3.4437e+05,3.4437e+05,3.4437e+05
8131,3.4443e+05,3.4444e+05,3.4443e+05,3.4443e+05,3.4443e+05
8132,3.4474e+05,3.4474e+05,3.4474e+05,3.4474e+05,3.4474e+05
8133,3.4478e+05,3.4479e+05,3.4478e+05,3.4478e+05,3.4478e+05
8134,3.4479e+05,3.4481e+05,3.4479e+05,3.4479e+05,3.4479e+05
8135,3.448e+05,3.4481e+05,3.448e+05,3.448e+05,3.448e+05
8136,3.4493e+05,3.4495e+05,3.4493e+05,3.4493e+05,3.4493e+05
8137,3.4495e+05,3.4496e+05,3.4495e+05,3.4495e+05,3.4495e+05
8138,3.4507e+05,3.451e+05,3.4507e+05,3.4507e+05,3.4507e+05
8139,3.4532e+05,3.4533e+05,3.4532e+05,3.4532e+05,3.4532e+05
8140,3.4535e+05,3.4537e+05,3.4535e+05,3.4535e+05,3.4535e+05
8141,3.4568e+05,3.457e+05,3.4568e+05,3.4568e+05,3.4568e+05
8142,3.4573e+05,3.4573e+05,3.4573e+05,3.4573e+05,3.4573e+05
8143,3.4579e+05,3.458e+05,3.4579e+05,3.4579e+05,3.4579e+05
8144,3.459e+05,3.4592e+05,3.459e+05,3.459e+05,3.459e+05
8145,3.4602e+05,3.4604e+05,3.4602e+05,3.4602e+05,3.4602e+05
8146,3.4611e+05,3.4612e+05,3.4611e+05,3.4611e+05,3.4611e+05
8147,3.4632e+05,3.4633e+05,3.4632e+05,3.4632e+05,3.4632e+05
8148,3.4639e+05,3.464e+05,3.4639e+05,3.4639e+05,3.4639e+05
8149,3.4666e+05,3.4667e+05,3.4666e+05,3.4666e+05,3.4666e+05
8150,3.4691e+05,3.4691e+05,3.4691e+05,3.4691e+05,3.4691e+05
8151,3.4693e+05,3.4694e+05,3.4693e+05,3.4693e+05,3.4693e+05
8152,3.4704e+05,3.4705e+05,3.4704e+05,3.4704e+05,3.4704e+05
8153,3.4716e+05,3.4716e+05,3.4716e+05,3.4716e+05,3.4716e+05
8154,3.473e+05,3.4731e+05,3.473e+05,3.473e+05,3.473e+05
8155,3.4736e+05,3.4737e+05,3.4736e+05,3.4736e+05,3.4736e+05
8156,3.4748e+05,3.4749e+05,3.4748e+05,3.4748e+05,3.4748e+05
8157,3.4748e+05,3.475e+05,3.4748e+05,3.4748e+05,3.4748e+05
8158,3.4758e+05,3.4758e+05,3.4758e+05,3.4758e+05,3.4758e+05
8159,3.476e+05,3.4761e+05,3.476e+05,3.476e+05,3.476e+05
8160,3.4769e+05,3.477e+05,3.4769e+05,3.4769e+05,3.4769e+05
8161,3.4786e+05,3.4787e+05,3.4786e+05,3.4786e+05,3.4786e+05
8162,3.4806e+05,3.4807e+05,3.4806e+05,3.4806e+05,3.4806e+05
8163,3.4811e+05,3.4813e+05,3.4812e+05,3.4811e+05,3.4811e+05
8164,3.4823e+05,3.4824e+05,3.4824e+05,3.4824e+05,3.4823e+05
8165,3.4845e+05,3.4846e+05,3.4845e+05,3.4845e+05,3.4845e+05
8166,3.4857e+05,3.4858e+05,3.4857e+05,3.4857e+05,3.4857e+05
8167,3.4866e+05,3.4867e+05,3.4866e+05,3.4866e+05,3.4866e+05
8168,3.4881e+05,3.4882e+05,3.4881e+05,3.4881e+05,3.4881e+05
8169,3.4895e+05,3.49e+05,3.4896e+05,3.4896e+05,3.4896e+05
8170,3.49e+05,3.4901e+05,3.49e+05,3.49e+05,3.49e+05
8171,3.4912e+05,3.4913e+05,3.4912e+05,3.4912e+05,3.4912e+05
8172,3.4925e+05,3.4926e+05,3.4925e+05,3.4925e+05,3.4925e+05
8173,3.4927e+05,3.4928e+05,3.4927e+05,3.4927e+05,3.4927e+05
8174,3.4938e+05,3.494e+05,3.4938e+05,3.4938e+05,3.4938e+05
8175,3.4974e+05,3.4974e+05,3.4974e+05,3.4974e+05,3.4974e+05
8176,3.4982e+05,3.4982e+05,3.4982e+05,3.4982e+05,3.4982e+05
8177,3.4998e+05,3.4999e+05,3.4998e+05,3.4998e+05,3.4998e+05
8178,3.5004e+05,3.5006e+05,3.5004e+05,3.5004e+05,3.5004e+05
8179,3.503e+05,3.5031e+05,3.503e+05,3.503e+05,3.503e+05
8180,3.504e+05,3.504e+05,3.504e+05,3.504e+05,3.504e+05
8181,3.5049e+05,3.505e+05,3.5049e+05,3.5049e+05,3.5049e+05
8182,3.5057e+05,3.5059e+05,3.5057e+05,3.5057e+05,3.5057e+05
8183,3.5059e+05,3.5061e+05,3.5059e+05,3.5059e+05,3.5059e+05
8184,3.5069e+05,3.507e+05,3.5069e+05,3.5069e+05,3.5069e+05
8185,3.5095e+05,3.5097e+05,3.5096e+05,3.5096e+05,3.5096e+05
8186,3.5107e+05,3.5108e+05,3.5107e+05,3.5107e+05,3.5107e+05
8187,3.5108e+05,3.5109e+05,3.5108e+05,3.5108e+05,3.5108e+05
8188,3.5126e+05,3.5127e+05,3.5126e+05,3.5126e+05,3.5126e+05
8189,3.5149e+05,3.5151e+05,3.5149e+05,3.5149e+05,3.5149e+05
8190,3.5163e+05,3.5164e+05,3.5164e+05,3.5164e+05,3.5164e+05
8191,3.5165e+05,3.5166e+05,3.5166e+05,3.5165e+05,3.5165e+05
8192,3.5175e+05,3.5176e+05,3.5175e+05,3.5175e+05,3.5175e+05
8193,3.521e+05,3.5211e+05,3.521e+05,3.521e+05,3.521e+05
8194,3.5239e+05,3.524e+05,3.5239e+05,3.5239e+05,3.5239e+05
8195,3.5241e+05,3.5242e+05,3.5241e+05,3.5241e+05,3.5241e+05
8196,3.5246e+05,3.5247e+05,3.5246e+05,3.5246e+05,3.5246e+05
8197,3.526e+05,3.5262e+05,3.526e+05,3.526e+05,3.526e+05
8198,3.5268e+05,3.5269e+05,3.5268e+05,3.5268e+05,3.5268e+05
8199,3.5275e+05,3.5275e+05,3.5275e+05,3.5275e+05,3.5275e+05
8200,3.5283e+05,3.5288e+05,3.5285e+05,3.5284e+05,3.5283e+05
8201,3.53e+05,3.5301e+05,3.53e+05,3.53e+05,3.53e+05
8202,3.5331e+05,3.5332e+05,3.5331e+05,3.5331e+05,3.5331e+05
8203,3.5346e+05,3.5347e+05,3.5346e+05,3.5346e+05,3.5346e+05
8204,3.535e+05,3.5352e+05,3.535e+05,3.535e+05,3.535e+05
8205,3.5361e+05,3.5362e+05,3.5361e+05,3.5361e+05,3.5361e+05
8206,3.5368e+05,3.5369e+05,3.5368e+05,3.5368e+05,3.5368e+05
8207,3.5372e+05,3.5373e+05,3.5372e+05,3.5372e+05,3.5372e+05
8208,3.5381e+05,3.5383e+05,3.5381e+05,3.5381e+05,3.5381e+05
8209,3.5388e+05,3.539e+05,3.5388e+05,3.5388e+05,3.5388e+05
8210,3.5394e+05,3.5394e+05,3.5393e+05,3.5394e+05,3.5394e+05
8211,3.5401e+05,3.5402e+05,3.5401e+05,3.5401e+05,3.5401e+05
8212,3.5422e+05,3.5423e+05,3.5422e+05,3.5422e+05,3.5422e+05
8213,3.5439e+05,3.544e+05,3.5439e+05,3.5439e+05,3.5439e+05
8214,3.5461e+05,3.5461e+05,3.5461e+05,3.5461e+05,3.5461e+05
8215,3.5488e+05,3.5489e+05,3.5488e+05,3.5488e+05,3.5488e+05
8216,3.5516e+05,3.5518e+05,3.5516e+05,3.5516e+05,3.5516e+05
8217,3.5517e+05,3.5519e+05,3.5517e+05,3.5517e+05,3.5517e+05
8218,3.5522e+05,3.5523e+05,3.5522e+05,3.5523e+05,3.5522e+05
8219,3.5525e+05,3.5527e+05,3.5525e+05,3.5526e+05,3.5526e+05
8220,3.5535e+05,3.5536e+05,3.5535e+05,3.5535e+05,3.5535e+05
8221,3.5552e+05,3.5553e+05,3.5552e+05,3.5552e+05,3.5552e+05
8222,3.5585e+05,3.5586e+05,3.5585e+05,3.5585e+05,3.5585e+05
8223,3.5593e+05,3.5595e+05,3.5593e+05,3.5593e+05,3.5593e+05
8224,3.5613e+05,3.5615e+05,3.5613e+05,3.5613e+05,3.5613e+05
8225,3.5631e+05,3.5632e+05,3.5631e+05,3.5631e+05,3.5631e+05
8226,3.5642e+05,3.5644e+05,3.5642e+05,3.5642e+05,3.5642e+05
8227,3.5652e+05,3.5653e+05,3.5652e+05,3.5652e+05,3.5652e+05
8228,3.5656e+05,3.5657e+05,3.5656e+05,3.5656e+05,3.5656e+05
8229,3.5665e+05,3.5668e+05,3.5666e+05,3.5666e+05,3.5665e+05
8230,3.5677e+05,3.5678e+05,3.5677e+05,3.5677e+05,3.5677e+05
8231,3.5691e+05,3.5693e+05,3.5691e+05,3.5691e+05,3.5691e+05
8232,3.5701e+05,3.5706e+05,3.5702e+05,3.5702e+05,3.5701e+05
8233,3.5708e+05,3.571e+05,3.5709e+05,3.5709e+05,3.5708e+05
8234,3.5726e+05,3.5728e+05,3.5726e+05,3.5726e+05,3.5726e+05
8235,3.5739e+05,3.5739e+05,3.5739e+05,3.5739e+05,3.5739e+05
8236,3.5741e+05,3.5742e+05,3.574e+05,3.5741e+05,3.5741e+05
8237,3.575e+05,3.5751e+05,3.5749e+05,3.575e+05,3.575e+05
8238,3.5757e+05,3.5758e+05,3.5757e+05,3.5757e+05,3.5757e+05
8239,3.5773e+05,3.5776e+05,3.5773e+05,3.5773e+05,3.5773e+05
8240,3.5778e+05,3.578e+05,3.5779e+05,3.5779e+05,3.5778e+05
8241,3.5782e+05,3.5784e+05,3.5782e+05,3.5782e+05,3.5782e+05
8242,3.5814e+05,3.5815e+05,3.5814e+05,3.5814e+05,3.5814e+05
8243,3.5825e+05,3.5826e+05,3.5825e+05,3.5825e+05,3.5825e+05
8244,3.5826e+05,3.5827e+05,3.5826e+05,3.5826e+05,3.5826e+05
8245,3.583e+05,3.583e+05,3.583e+05,3.583e+05,3.583e+05
8246,3.5831e+05,3.5832e+05,3.5831e+05,3.5831e+05,3.5831e+05
8247,3.5908e+05,3.591e+05,3.5908e+05,3.5908e+05,3.5908e+05
8248,3.592e+05,3.592e+05,3.592e+05,3.592e+05,3.592e+05
8249,3.5926e+05,3.5927e+05,3.5926e+05,3.5926e+05,3.5926e+05
8250,3.5932e+05,3.5933e+05,3.5932e+05,3.5932e+05,3.5932e+05
8251,3.5935e+05,3.5937e+05,3.5935e+05,3.5935e+05,3.5935e+05
8252,3.5955e+05,3.5955e+05,3.5955e+05,3.5955e+05,3.5955e+05
8253,3.5992e+05,3.5992e+05,3.5992e+05,3.5992e+05,3.5992e+05
8254,3.6011e+05,3.6013e+05,3.6012e+05,3.6012e+05,3.6012e+05
8255,3.6024e+05,3.6027e+05,3.6025e+05,3.6025e+05,3.6024e+05
8256,3.6027e+05,3.603e+05,3.6028e+05,3.6028e+05,3.6028e+05
8257,3.6031e+05,3.6033e+05,3.6031e+05,3.6031e+05,3.6031e+05
8258,3.6038e+05,3.6039e+05,3.6039e+05,3.6039e+05,3.6038e+05
8259,3.6043e+05,3.6044e+05,3.6043e+05,3.6043e+05,3.6043e+05
8260,3.6071e+05,3.6072e+05,3.6071e+05,3.6071e+05,3.6071e+05
8261,3.6077e+05,3.6078e+05,3.6077e+05,3.6077e+05,3.6077e+05
8262,3.6091e+05,3.6092e+05,3.6091e+05,3.6091e+05,3.6091e+05
8263,3.611e+05,3.611e+05,3.611e+05,3.611e+05,3.611e+05
8264,3.6139e+05,3.6141e+05,3.614e+05,3.614e+05,3.6139e+05
8265,3.6148e+05,3.6149e+05,3.6148e+05,3.6148e+05,3.6148e+05
8266,3.6154e+05,3.6154e+05,3.6154e+05,3.6154e+05,3.6154e+05
8267,3.6166e+05,3.6168e+05,3.6166e+05,3.6166e+05,3.6166e+05
8268,3.6176e+05,3.6177e+05,3.6176e+05,3.6176e+05,3.6176e+05
8269,3.6182e+05,3.6182e+05,3.6182e+05,3.6182e+05,3.6182e+05
8270,3.6186e+05,3.6189e+05,3.6186e+05,3.6187e+05,3.6187e+05
8271,3.6217e+05,3.6218e+05,3.6217e+05,3.6217e+05,3.6217e+05
8272,3.6228e+05,3.6231e+05,3.6229e+05,3.6228e+05,3.6228e+05
8273,3.6238e+05,3.6239e+05,3.6238e+05,3.6238e+05,3.6238e+05
8274,3.6254e+05,3.6256e+05,3.6255e+05,3.6255e+05,3.6255e+05
8275,3.6257e+05,3.6257e+05,3.6257e+05,3.6257e+05,3.6257e+05
8276,3.6279e+05,3.6279e+05,3.6279e+05,3.6279e+05,3.6279e+05
8277,3.6289e+05,3.6291e+05,3.6289e+05,3.6289e+05,3.6289e+05
8278,3.6331e+05,3.6332e+05,3.6331e+05,3.6331e+05,3.6331e+05
8279,3.6334e+05,3.6335e+05,3.6334e+05,3.6334e+05,3.6334e+05
8280,3.6351e+05,3.6353e+05,3.6352e+05,3.6351e+05,3.6351e+05
8281,3.6355e+05,3.6357e+05,3.6355e+05,3.6355e+05,3.6355e+05
8282,3.637e+05,3.6372e+05,3.637e+05,3.637e+05,3.637e+05
8283,3.6395e+05,3.6397e+05,3.6395e+05,3.6395e+05,3.6395e+05
8284,3.6411e+05,3.6414e+05,3.6412e+05,3.6411e+05,3.6411e+05
8285,3.6421e+05,3.6423e+05,3.642e+05,3.6421e+05,3.6421e+05
8286,3.6438e+05,3.644e+05,3.6437e+05,3.6438e+05,3.6438e+05
8287,3.645e+05,3.645e+05,3.645e+05,3.645e+05,3.645e+05
8288,3.6452e+05,3.6453e+05,3.6452e+05,3.6452e+05,3.6452e+05
8289,3.6467e+05,3.6467e+05,3.6467e+05,3.6467e+05,3.6467e+05
8290,3.6482e+05,3.6483e+05,3.6482e+05,3.6482e+05,3.6482e+05
8291,3.6486e+05,3.6486e+05,3.6486e+05,3.6486e+05,3.6486e+05
8292,3.6499e+05,3.65e+05,3.6499e+05,3.6499e+05,3.6499e+05
8293,3.6506e+05,3.6507e+05,3.6506e+05,3.6506e+05,3.6506e+05
8294,3.6518e+05,3.6518e+05,3.6518e+05,3.6518e+05,3.6518e+05
8295,3.6523e+05,3.6526e+05,3.6523e+05,3.6523e+05,3.6523e+05
8296,3.6546e+05,3.6549e+05,3.6547e+05,3.6547e+05,3.6547e+05
8297,3.6552e+05,3.6552e+05,3.6552e+05,3.6552e+05,3.6552e+05
8298,3.6566e+05,3.6568e+05,3.6566e+05,3.6566e+05,3.6566e+05
8299,3.6579e+05,3.6579e+05,3.6579e+05,3.6579e+05,3.6579e+05
8300,3.6583e+05,3.6584e+05,3.6583e+05,3.6583e+05,3.6583e+05
8301,3.6603e+05,3.6605e+05,3.6603e+05,3.6603e+05,3.6603e+05
8302,3.6605e+05,3.6607e+05,3.6605e+05,3.6605e+05,3.6605e+05
8303,3.6625e+05,3.6627e+05,3.6626e+05,3.6626e+05,3.6625e+05
8304,3.6635e+05,3.6635e+05,3.6635e+05,3.6635e+05,3.6635e+05
8305,3.6663e+05,3.6664e+05,3.6663e+05,3.6663e+05,3.6663e+05
8306,3.6675e+05,3.6676e+05,3.6675e+05,3.6675e+05,3.6675e+05
8307,3.6687e+05,3.6687e+05,3.6687e+05,3.6687e+05,3.6687e+05
8308,3.6691e+05,3.6692e+05,3.6692e+05,3.6692e+05,3.6691e+05
8309,3.6693e+05,3.6695e+05,3.6693e+05,3.6693e+05,3.6693e+05
8310,3.6717e+05,3.6717e+05,3.6717e+05,3.6717e+05,3.6717e+05
8311,3.6725e+05,3.6728e+05,3.6725e+05,3.6725e+05,3.6725e+05
8312,3.6738e+05,3.6738e+05,3.6738e+05,3.6738e+05,3.6738e+05
8313,3.6763e+05,3.6764e+05,3.6763e+05,3.6763e+05,3.6763e+05
8314,3.68e+05,3.6805e+05,3.6801e+05,3.68e+05,3.68e+05
8315,3.6805e+05,3.6807e+05,3.6805e+05,3.6805e+05,3.6805e+05
8316,3.6819e+05,3.6821e+05,3.6819e+05,3.6819e+05,3.6819e+05
8317,3.6821e+05,3.6821e+05,3.6821e+05,3.6821e+05,3.6821e+05
8318,3.6833e+05,3.6834e+05,3.6833e+05,3.6833e+05,3.6833e+05
8319,3.6836e+05,3.6838e+05,3.6836e+05,3.6836e+05,3.6836e+05
8320,3.6874e+05,3.6874e+05,3.6874e+05,3.6874e+05,3.6874e+05
8321,3.6882e+05,3.6885e+05,3.6883e+05,3.6882e+05,3.6882e+05
8322,3.6883e+05,3.6885e+05,3.6883e+05,3.6883e+05,3.6883e+05
8323,3.6904e+05,3.6904e+05,3.6904e+05,3.6904e+05,3.6904e+05
8324,3.6929e+05,3.6929e+05,3.6929e+05,3.6929e+05,3.6929e+05
8325,3.6952e+05,3.6953e+05,3.6952e+05,3.6952e+05,3.6952e+05
8326,3.6958e+05,3.6959e+05,3.6958e+05,3.6958e+05,3.6958e+05
8327,3.6995e+05,3.6995e+05,3.6995e+05,3.6995e+05,3.6995e+05
8328,3.7005e+05,3.7007e+05,3.7005e+05,3.7005e+05,3.7005e+05
8329,3.7039e+05,3.7041e+05,3.7039e+05,3.7039e+05,3.7039e+05
8330,3.7062e+05,3.7063e+05,3.7062e+05,3.7062e+05,3.7062e+05
8331,3.7063e+05,3.7066e+05,3.7063e+05,3.7063e+05,3.7063e+05
8332,3.7073e+05,3.7074e+05,3.7074e+05,3.7074e+05,3.7074e+05
8333,3.7082e+05,3.7082e+05,3.7082e+05,3.7082e+05,3.7082e+05
8334,3.7102e+05,3.7102e+05,3.7102e+05,3.7102e+05,3.7102e+05
8335,3.7115e+05,3.7118e+05,3.7116e+05,3.7115e+05,3.7115e+05
8336,3.7139e+05,3.714e+05,3.7139e+05,3.7139e+05,3.7139e+05
8337,3.7146e+05,3.7147e+05,3.7146e+05,3.7146e+05,3.7146e+05
8338,3.7152e+05,3.7155e+05,3.7153e+05,3.7153e+05,3.7153e+05
8339,3.7176e+05,3.7178e+05,3.7176e+05,3.7176e+05,3.7176e+05
8340,3.7188e+05,3.719e+05,3.7187e+05,3.7188e+05,3.7188e+05
8341,3.719e+05,3.7192e+05,3.719e+05,3.719e+05,3.719e+05
8342,3.7202e+05,3.7203e+05,3.7202e+05,3.7202e+05,3.7202e+05
8343,3.7218e+05,3.7219e+05,3.7218e+05,3.7218e+05,3.7218e+05
8344,3.7231e+05,3.7237e+05,3.7233e+05,3.7232e+05,3.7231e+05
8345,3.7261e+05,3.7261e+05,3.7261e+05,3.7261e+05,3.7261e+05
8346,3.7267e+05,3.7268e+05,3.7267e+05,3.7267e+05,3.7267e+05
8347,3.7268e+05,3.727e+05,3.7268e+05,3.7268e+05,3.7268e+05
8348,3.7289e+05,3.7292e+05,3.7289e+05,3.7289e+05,3.7289e+05
8349,3.7303e+05,3.7306e+05,3.7303e+05,3.7303e+05,3.7303e+05
8350,3.7314e+05,3.7314e+05,3.7314e+05,3.7314e+05,3.7314e+05
8351,3.7321e+05,3.7324e+05,3.7321e+05,3.7321e+05,3.7321e+05
8352,3.7366e+05,3.7366e+05,3.7366e+05,3.7366e+05,3.7366e+05
8353,3.7369e+05,3.737e+05,3.7369e+05,3.7369e+05,3.7369e+05
8354,3.7373e+05,3.7373e+05,3.7373e+05,3.7373e+05,3.7373e+05
8355,3.7374e+05,3.7376e+05,3.7374e+05,3.7374e+05,3.7374e+05
8356,3.7404e+05,3.7406e+05,3.7404e+05,3.7404e+05,3.7404e+05
8357,3.7413e+05,3.7416e+05,3.7413e+05,3.7413e+05,3.7413e+05
8358,3.7473e+05,3.7474e+05,3.7473e+05,3.7473e+05,3.7473e+05
8359,3.7481e+05,3.7482e+05,3.7482e+05,3.7482e+05,3.7481e+05
8360,3.7491e+05,3.7493e+05,3.7491e+05,3.7491e+05,3.7491e+05
8361,3.7493e+05,3.7495e+05,3.7493e+05,3.7493e+05,3.7493e+05
8362,3.7496e+05,3.7496e+05,3.7496e+05,3.7496e+05,3.7496e+05
8363,3.7506e+05,3.7508e+05,3.7506e+05,3.7506e+05,3.7506e+05
8364,3.7515e+05,3.7516e+05,3.7515e+05,3.7515e+05,3.7515e+05
8365,3.7538e+05,3.754e+05,3.7539e+05,3.7539e+05,3.7538e+05
8366,3.755e+05,3.755e+05,3.755e+05,3.755e+05,3.755e+05
8367,3.7573e+05,3.7575e+05,3.7573e+05,3.7573e+05,3.7573e+05
8368,3.7575e+05,3.7576e+05,3.7576e+05,3.7576e+05,3.7575e+05
8369,3.7579e+05,3.7582e+05,3.7579e+05,3.7579e+05,3.7579e+05
8370,3.7616e+05,3.7618e+05,3.7616e+05,3.7616e+05,3.7616e+05
8371,3.765e+05,3.765e+05,3.765e+05,3.765e+05,3.765e+05
8372,3.7657e+05,3.7658e+05,3.7657e+05,3.7657e+05,3.7657e+05
8373,3.7669e+05,3.7676e+05,3.7671e+05,3.7669e+05,3.7669e+05
8374,3.7677e+05,3.768e+05,3.7677e+05,3.7677e+05,3.7677e+05
8375,3.7692e+05,3.7694e+05,3.7692e+05,3.7692e+05,3.7692e+05
8376,3.7711e+05,3.7712e+05,3.7711e+05,3.7711e+05,3.7711e+05
8377,3.7711e+05,3.7713e+05,3.7711e+05,3.7711e+05,3.7711e+05
8378,3.7713e+05,3.7714e+05,3.7713e+05,3.7713e+05,3.7713e+05
8379,3.7727e+05,3.7728e+05,3.7727e+05,3.7727e+05,3.7727e+05
8380,3.7746e+05,3.7747e+05,3.7746e+05,3.7746e+05,3.7746e+05
8381,3.7757e+05,3.7758e+05,3.7757e+05,3.7757e+05,3.7757e+05
8382,3.7758e+05,3.7759e+05,3.7758e+05,3.7758e+05,3.7758e+05
8383,3.7806e+05,3.7808e+05,3.7806e+05,3.7806e+05,3.7806e+05
8384,3.7812e+05,3.7814e+05,3.7813e+05,3.7812e+05,3.7812e+05
8385,3.7837e+05,3.784e+05,3.7837e+05,3.7837e+05,3.7837e+05
8386,3.7852e+05,3.7853e+05,3.7852e+05,3.7852e+05,3.7852e+05
8387,3.7891e+05,3.7893e+05,3.789e+05,3.7891e+05,3.7891e+05
8388,3.7898e+05,3.79e+05,3.7898e+05,3.7898e+05,3.7898e+05
8389,3.7912e+05,3.7914e+05,3.7912e+05,3.7912e+05,3.7912e+05
8390,3.7951e+05,3.7951e+05,3.7951e+05,3.7951e+05,3.7951e+05
8391,3.7965e+05,3.7967e+05,3.7966e+05,3.7965e+05,3.7965e+05
8392,3.7972e+05,3.7972e+05,3.7972e+05,3.7972e+05,3.7972e+05
8393,3.801e+05,3.8013e+05,3.8011e+05,3.8011e+05,3.8011e+05
8394,3.8016e+05,3.8016e+05,3.8016e+05,3.8016e+05,3.8016e+05
8395,3.803e+05,3.8033e+05,3.803e+05,3.803e+05,3.803e+05
8396,3.8038e+05,3.8041e+05,3.8038e+05,3.8038e+05,3.8038e+05
8397,3.8046e+05,3.8049e+05,3.8046e+05,3.8046e+05,3.8046e+05
8398,3.8072e+05,3.8073e+05,3.8072e+05,3.8072e+05,3.8072e+05
8399,3.8094e+05,3.8097e+05,3.8094e+05,3.8094e+05,3.8094e+05
8400,3.8102e+05,3.8103e+05,3.8102e+05,3.8102e+05,3.8102e+05
8401,3.8111e+05,3.8113e+05,3.8112e+05,3.8112e+05,3.8111e+05
8402,3.8116e+05,3.8119e+05,3.8116e+05,3.8116e+05,3.8116e+05
8403,3.8133e+05,3.8133e+05,3.8133e+05,3.8133e+05,3.8133e+05
8404,3.8159e+05,3.8161e+05,3.816e+05,3.816e+05,3.816e+05
8405,3.8162e+05,3.8162e+05,3.8162e+05,3.8162e+05,3.8162e+05
8406,3.8199e+05,3.8204e+05,3.82e+05,3.8199e+05,3.8199e+05
8407,3.8217e+05,3.8219e+05,3.8217e+05,3.8217e+05,3.8217e+05
8408,3.8259e+05,3.8259e+05,3.8259e+05,3.8259e+05,3.8259e+05
8409,3.8261e+05,3.8264e+05,3.8261e+05,3.8261e+05,3.8261e+05
8410,3.8264e+05,3.8266e+05,3.8264e+05,3.8264e+05,3.8264e+05
8411,3.8272e+05,3.8274e+05,3.8271e+05,3.8272e+05,3.8272e+05
8412,3.8288e+05,3.8288e+05,3.8289e+05,3.8289e+05,3.8288e+05
8413,3.8311e+05,3.8311e+05,3.8311e+05,3.8311e+05,3.8311e+05
8414,3.8311e+05,3.8313e+05,3.8311e+05,3.8311e+05,3.8311e+05
8415,3.8313e+05,3.8314e+05,3.8313e+05,3.8313e+05,3.8313e+05
8416,3.8351e+05,3.8354e+05,3.8351e+05,3.8351e+05,3.8351e+05
8417,3.8367e+05,3.8369e+05,3.8368e+05,3.8368e+05,3.8367e+05
8418,3.838e+05,3.838e+05,3.838e+05,3.838e+05,3.838e+05
8419,3.8398e+05,3.8399e+05,3.8398e+05,3.8398e+05,3.8398e+05
8420,3.8402e+05,3.8404e+05,3.8402e+05,3.8402e+05,3.8402e+05
8421,3.8403e+05,3.8405e+05,3.8403e+05,3.8403e+05,3.8403e+05
8422,3.844e+05,3.844e+05,3.844e+05,3.844e+05,3.844e+05
8423,3.8442e+05,3.8442e+05,3.8442e+05,3.8442e+05,3.8442e+05
8424,3.8492e+05,3.8495e+05,3.8492e+05,3.8492e+05,3.8492e+05
8425,3.8501e+05,3.8501e+05,3.8501e+05,3.8501e+05,3.8501e+05
8426,3.8526e+05,3.8529e+05,3.8527e+05,3.8527e+05,3.8527e+05
8427,3.8562e+05,3.8562e+05,3.8562e+05,3.8562e+05,3.8562e+05
8428,3.8569e+05,3.857e+05,3.8569e+05,3.8569e+05,3.8569e+05
8429,3.8593e+05,3.86e+05,3.8595e+05,3.8594e+05,3.8594e+05
8430,3.8601e+05,3.8603e+05,3.8601e+05,3.8601e+05,3.8601e+05
8431,3.8606e+05,3.861e+05,3.8606e+05,3.8606e+05,3.8606e+05
8432,3.8611e+05,3.8614e+05,3.8611e+05,3.8611e+05,3.8611e+05
8433,3.8626e+05,3.8629e+05,3.8626e+05,3.8626e+05,3.8626e+05
8434,3.8636e+05,3.8636e+05,3.8636e+05,3.8636e+05,3.8636e+05
8435,3.8642e+05,3.8645e+05,3.8642e+05,3.8642e+05,3.8642e+05
8436,3.8646e+05,3.8647e+05,3.8646e+05,3.8646e+05,3.8646e+05
8437,3.8661e+05,3.8663e+05,3.8661e+05,3.8661e+05,3.8661e+05
8438,3.8667e+05,3.8667e+05,3.8667e+05,3.8667e+05,3.8667e+05
8439,3.8675e+05,3.8677e+05,3.8675e+05,3.8675e+05,3.8675e+05
8440,3.8684e+05,3.8684e+05,3.8684e+05,3.8684e+05,3.8684e+05
8441,3.8716e+05,3.8718e+05,3.8716e+05,3.8716e+05,3.8716e+05
8442,3.8746e+05,3.8748e+05,3.8746e+05,3.8746e+05,3.8746e+05
8443,3.8758e+05,3.8761e+05,3.8759e+05,3.8758e+05,3.8758e+05
8444,3.8792e+05,3.8795e+05,3.8793e+05,3.8792e+05,3.8792e+05
8445,3.8805e+05,3.8805e+05,3.8805e+05,3.8805e+05,3.8805e+05
8446,3.8828e+05,3.8828e+05,3.8828e+05,3.8828e+05,3.8828e+05
8447,3.8839e+05,3.8841e+05,3.8839e+05,3.8839e+05,3.8839e+05
8448,3.8861e+05,3.8864e+05,3.8861e+05,3.8861e+05,3.8861e+05
8449,3.8886e+05,3.8888e+05,3.8886e+05,3.8886e+05,3.8886e+05
8450,3.8886e+05,3.889e+05,3.8886e+05,3.8886e+05,3.8886e+05
8451,3.8889e+05,3.889e+05,3.8889e+05,3.8889e+05,3.8889e+05
8452,3.8896e+05,3.8897e+05,3.8896e+05,3.8896e+05,3.8896e+05
8453,3.8913e+05,3.8916e+05,3.8913e+05,3.8913e+05,3.8913e+05
8454,3.8943e+05,3.8944e+05,3.8943e+05,3.8943e+05,3.8943e+05
8455,3.8955e+05,3.8958e+05,3.8955e+05,3.8955e+05,3.8955e+05
8456,3.8989e+05,3.8992e+05,3.899e+05,3.899e+05,3.8989e+05
8457,3.8994e+05,3.8994e+05,3.8994e+05,3.8994e+05,3.8994e+05
8458,3.9025e+05,3.9027e+05,3.9026e+05,3.9025e+05,3.9025e+05
8459,3.9027e+05,3.9029e+05,3.9027e+05,3.9027e+05,3.9027e+05
8460,3.9049e+05,3.905e+05,3.9049e+05,3.9049e+05,3.9049e+05
8461,3.9064e+05,3.9068e+05,3.9065e+05,3.9064e+05,3.9064e+05
8462,3.9082e+05,3.9082e+05,3.9082e+05,3.9082e+05,3.9082e+05
8463,3.909e+05,3.9091e+05,3.909e+05,3.909e+05,3.909e+05
8464,3.9115e+05,3.9118e+05,3.9115e+05,3.9115e+05,3.9115e+05
8465,3.9116e+05,3.9119e+05,3.9116e+05,3.9116e+05,3.9116e+05
8466,3.913e+05,3.9134e+05,3.913e+05,3.913e+05,3.913e+05
8467,3.9158e+05,3.916e+05,3.9158e+05,3.9158e+05,3.9158e+05
8468,3.9181e+05,3.9181e+05,3.9181e+05,3.9181e+05,3.9181e+05
8469,3.9194e+05,3.9195e+05,3.9194e+05,3.9194e+05,3.9194e+05
8470,3.9199e+05,3.9199e+05,3.9199e+05,3.9199e+05,3.9199e+05
8471,3.9213e+05,3.9213e+05,3.9213e+05,3.9213e+05,3.9213e+05
8472,3.9215e+05,3.9219e+05,3.9215e+05,3.9215e+05,3.9215e+05
8473,3.926e+05,3.9263e+05,3.9261e+05,3.9261e+05,3.9261e+05
8474,3.9276e+05,3.9277e+05,3.9275e+05,3.9276e+05,3.9276e+05
8475,3.9276e+05,3.9278e+05,3.9276e+05,3.9276e+05,3.9276e+05
8476,3.9303e+05,3.9307e+05,3.9303e+05,3.9304e+05,3.9304e+05
8477,3.933e+05,3.9331e+05,3.933e+05,3.933e+05,3.933e+05
8478,3.9331e+05,3.9333e+05,3.9331e+05,3.9331e+05,3.9331e+05
8479,3.9347e+05,3.9348e+05,3.9347e+05,3.9347e+05,3.9347e+05
8480,3.9366e+05,3.937e+05,3.9366e+05,3.9366e+05,3.9366e+05
8481,3.9388e+05,3.9389e+05,3.9388e+05,3.9388e+05,3.9388e+05
8482,3.9418e+05,3.9419e+05,3.9418e+05,3.9418e+05,3.9418e+05
8483,3.9436e+05,3.9437e+05,3.9436e+05,3.9436e+05,3.9436e+05
8484,3.9451e+05,3.9451e+05,3.9451e+05,3.9451e+05,3.9451e+05
8485,3.9469e+05,3.9473e+05,3.9469e+05,3.9469e+05,3.9469e+05
8486,3.9475e+05,3.9478e+05,3.9475e+05,3.9475e+05,3.9475e+05
8487,3.9497e+05,3.9505e+05,3.9499e+05,3.9498e+05,3.9497e+05
8488,3.9516e+05,3.9517e+05,3.9517e+05,3.9517e+05,3.9516e+05
8489,3.9518e+05,3.9522e+05,3.9519e+05,3.9518e+05,3.9518e+05
8490,3.9533e+05,3.9534e+05,3.9533e+05,3.9533e+05,3.9533e+05
8491,3.9549e+05,3.9549e+05,3.9549e+05,3.9549e+05,3.9549e+05
8492,3.9589e+05,3.9593e+05,3.9589e+05,3.9589e+05,3.9589e+05
8493,3.9596e+05,3.9598e+05,3.9596e+05,3.9596e+05,3.9596e+05
8494,3.9597e+05,3.9599e+05,3.9597e+05,3.9597e+05,3.9597e+05
8495,3.9616e+05,3.962e+05,3.9616e+05,3.9616e+05,3.9616e+05
8496,3.962e+05,3.9623e+05,3.962e+05,3.962e+05,3.962e+05
8497,3.9673e+05,3.9673e+05,3.9673e+05,3.9673e+05,3.9673e+05
8498,3.969e+05,3.9693e+05,3.969e+05,3.969e+05,3.969e+05
8499,3.9707e+05,3.9708e+05,3.9707e+05,3.9707e+05,3.9707e+05
8500,3.9725e+05,3.9726e+05,3.9725e+05,3.9725e+05,3.9725e+05
8501,3.9727e+05,3.9729e+05,3.9727e+05,3.9727e+05,3.9727e+05
8502,3.9738e+05,3.9738e+05,3.9738e+05,3.9738e+05,3.9738e+05
8503,3.9756e+05,3.9759e+05,3.9756e+05,3.9756e+05,3.9756e+05
8504,3.9762e+05,3.9762e+05,3.9762e+05,3.9762e+05,3.9762e+05
8505,3.9774e+05,3.9775e+05,3.9774e+05,3.9774e+05,3.9774e+05
8506,3.9785e+05,3.9787e+05,3.9785e+05,3.9785e+05,3.9785e+05
8507,3.98e+05,3.98e+05,3.98e+05,3.98e+05,3.98e+05
8508,3.9822e+05,3.9826e+05,3.9822e+05,3.9822e+05,3.9822e+05
8509,3.9824e+05,3.9826e+05,3.9825e+05,3.9825e+05,3.9825e+05
8510,3.9835e+05,3.9838e+05,3.9835e+05,3.9835e+05,3.9835e+05
8511,3.9863e+05,3.9863e+05,3.9863e+05,3.9863e+05,3.9863e+05
8512,3.9864e+05,3.9868e+05,3.9864e+05,3.9864e+05,3.9864e+05
8513,3.9906e+05,3.9906e+05,3.9906e+05,3.9906e+05,3.9906e+05
8514,3.9945e+05,3.9947e+05,3.9946e+05,3.9946e+05,3.9945e+05
8515,3.9958e+05,3.996e+05,3.996e+05,3.9959e+05,3.9958e+05
8516,3.9959e+05,3.9966e+05,3.996e+05,3.996e+05,3.9959e+05
8517,3.9965e+05,3.9969e+05,3.9966e+05,3.9966e+05,3.9966e+05
8518,3.9996e+05,3.9999e+05,3.9995e+05,3.9996e+05,3.9996e+05
8519,4.0033e+05,4.0035e+05,4.0033e+05,4.0033e+05,4.0033e+05
8520,4.0034e+05,4.0038e+05,4.0034e+05,4.0034e+05,4.0034e+05
8521,4.0059e+05,4.0059e+05,4.0059e+05,4.0059e+05,4.0059e+05
8522,4.0108e+05,4.0109e+05,4.0108e+05,4.0108e+05,4.0108e+05
8523,4.0109e+05,4.0112e+05,4.0109e+05,4.0109e+05,4.0109e+05
8524,4.0126e+05,4.013e+05,4.0126e+05,4.0126e+05,4.0126e+05
8525,4.0137e+05,4.0138e+05,4.0137e+05,4.0137e+05,4.0137e+05
8526,4.0145e+05,4.0146e+05,4.0145e+05,4.0145e+05,4.0145e+05
8527,4.0169e+05,4.017e+05,4.0169e+05,4.0169e+05,4.0169e+05
8528,4.0175e+05,4.0178e+05,4.0175e+05,4.0175e+05,4.0175e+05
8529,4.0188e+05,4.0188e+05,4.0188e+05,4.0188e+05,4.0188e+05
8530,4.0196e+05,4.02e+05,4.0196e+05,4.0196e+05,4.0196e+05
8531,4.0271e+05,4.0273e+05,4.0271e+05,4.0271e+05,4.0271e+05
8532,4.0273e+05,4.0278e+05,4.0273e+05,4.0274e+05,4.0274e+05
8533,4.0285e+05,4.0286e+05,4.0286e+05,4.0286e+05,4.0285e+05
8534,4.0325e+05,4.0325e+05,4.0325e+05,4.0325e+05,4.0325e+05
8535,4.0336e+05,4.0338e+05,4.0337e+05,4.0337e+05,4.0337e+05
8536,4.0349e+05,4.0353e+05,4.035e+05,4.035e+05,4.0349e+05
8537,4.0351e+05,4.0355e+05,4.0351e+05,4.0351e+05,4.0351e+05
8538,4.0358e+05,4.036e+05,4.0358e+05,4.0358e+05,4.0358e+05
8539,4.0384e+05,4.0384e+05,4.0384e+05,4.0384e+05,4.0384e+05
8540,4.0405e+05,4.0403e+05,4.0405e+05,4.0405e+05,4.0405e+05
8541,4.0431e+05,4.0435e+05,4.0431e+05,4.0431e+05,4.0431e+05
8542,4.0455e+05,4.0457e+05,4.0456e+05,4.0455e+05,4.0455e+05
8543,4.0503e+05,4.0504e+05,4.0503e+05,4.0503e+05,4.0503e+05
8544,4.0509e+05,4.051e+05,4.0509e+05,4.0509e+05,4.0509e+05
8545,4.0514e+05,4.0518e+05,4.0514e+05,4.0515e+05,4.0515e+05
8546,4.0522e+05,4.0526e+05,4.0522e+05,4.0522e+05,4.0522e+05
8547,4.0548e+05,4.0549e+05,4.0548e+05,4.0548e+05,4.0548e+05
8548,4.0559e+05,4.0562e+05,4.0559e+05,4.0559e+05,4.0559e+05
8549,4.0561e+05,4.0562e+05,4.0561e+05,4.0561e+05,4.0561e+05
8550,4.0576e+05,4.0577e+05,4.0576e+05,4.0576e+05,4.0576e+05
8551,4.0585e+05,4.0586e+05,4.0585e+05,4.0585e+05,4.0585e+05
8552,4.0591e+05,4.0595e+05,4.0591e+05,4.0591e+05,4.0591e+05
8553,4.067e+05,4.0673e+05,4.0669e+05,4.067e+05,4.067e+05
8554,4.068e+05,4.0682e+05,4.068e+05,4.068e+05,4.068e+05
8555,4.0682e+05,4.0682e+05,4.0682e+05,4.0682e+05,4.0682e+05
8556,4.0719e+05,4.0724e+05,4.0721e+05,4.072e+05,4.0719e+05
8557,4.0736e+05,4.074e+05,4.0736e+05,4.0736e+05,4.0736e+05
8558,4.074e+05,4.0741e+05,4.074e+05,4.074e+05,4.074e+05
8559,4.0795e+05,4.0798e+05,4.0795e+05,4.0795e+05,4.0795e+05
8560,4.08e+05,4.08e+05,4.08e+05,4.08e+05,4.08e+05
8561,4.0821e+05,4.0825e+05,4.0821e+05,4.0821e+05,4.0821e+05
8562,4.0849e+05,4.0851e+05,4.0849e+05,4.0849e+05,4.0849e+05
8563,4.0859e+05,4.0863e+05,4.0859e+05,4.0859e+05,4.086e+05
8564,4.0884e+05,4.0885e+05,4.0884e+05,4.0884e+05,4.0884e+05
8565,4.0895e+05,4.0895e+05,4.0895e+05,4.0895e+05,4.0895e+05
8566,4.0917e+05,4.0919e+05,4.0918e+05,4.0917e+05,4.0917e+05
8567,4.0922e+05,4.0926e+05,4.0922e+05,4.0922e+05,4.0922e+05
8568,4.0972e+05,4.0972e+05,4.0972e+05,4.0972e+05,4.0972e+05
8569,4.0981e+05,4.0982e+05,4.0981e+05,4.0981e+05,4.0981e+05
8570,4.1015e+05,4.1016e+05,4.1015e+05,4.1015e+05,4.1015e+05
8571,4.1042e+05,4.1046e+05,4.1042e+05,4.1042e+05,4.1042e+05
8572,4.1049e+05,4.1053e+05,4.1049e+05,4.1049e+05,4.1049e+05
8573,4.1072e+05,4.1074e+05,4.1073e+05,4.1072e+05,4.1072e+05
8574,4.1073e+05,4.1075e+05,4.1073e+05,4.1073e+05,4.1073e+05
8575,4.1101e+05,4.1104e+05,4.1102e+05,4.1102e+05,4.1102e+05
8576,4.1147e+05,4.1148e+05,4.1147e+05,4.1147e+05,4.1147e+05
8577,4.1168e+05,4.1173e+05,4.1169e+05,4.1168e+05,4.1168e+05
8578,4.1211e+05,4.1211e+05,4.1211e+05,4.1211e+05,4.1211e+05
8579,4.1224e+05,4.1223e+05,4.1224e+05,4.1224e+05,4.1224e+05
8580,4.1226e+05,4.1231e+05,4.1226e+05,4.1226e+05,4.1226e+05
8581,4.1245e+05,4.1249e+05,4.1245e+05,4.1245e+05,4.1245e+05
8582,4.1252e+05,4.1254e+05,4.1252e+05,4.1252e+05,4.1252e+05
8583,4.1252e+05,4.1255e+05,4.1253e+05,4.1253e+05,4.1253e+05
8584,4.1261e+05,4.1262e+05,4.1261e+05,4.1261e+05,4.1261e+05
8585,4.1287e+05,4.129e+05,4.1287e+05,4.1287e+05,4.1287e+05
8586,4.1298e+05,4.1299e+05,4.1299e+05,4.1299e+05,4.1299e+05
8587,4.131e+05,4.1314e+05,4.131e+05,4.131e+05,4.131e+05
8588,4.1329e+05,4.133e+05,4.1329e+05,4.1329e+05,4.1329e+05
8589,4.1339e+05,4.134e+05,4.1339e+05,4.1339e+05,4.1339e+05
8590,4.1346e+05,4.1349e+05,4.1346e+05,4.1346e+05,4.1346e+05
8591,4.1347e+05,4.1351e+05,4.1347e+05,4.1347e+05,4.1347e+05
8592,4.1384e+05,4.1386e+05,4.1385e+05,4.1385e+05,4.1384e+05
8593,4.1406e+05,4.1406e+05,4.1406e+05,4.1406e+05,4.1406e+05
8594,4.1416e+05,4.1417e+05,4.1417e+05,4.1416e+05,4.1416e+05
8595,4.144e+05,4.1442e+05,4.144e+05,4.144e+05,4.144e+05
8596,4.1442e+05,4.1442e+05,4.1442e+05,4.1442e+05,4.1442e+05
8597,4.1492e+05,4.1496e+05,4.1492e+05,4.1492e+05,4.1492e+05
8598,4.1549e+05,4.1552e+05,4.1549e+05,4.1549e+05,4.1549e+05
8599,4.1568e+05,4.1568e+05,4.1568e+05,4.1568e+05,4.1568e+05
8600,4.1586e+05,4.1589e+05,4.1587e+05,4.1586e+05,4.1586e+05
8601,4.1601e+05,4.1605e+05,4.1601e+05,4.1601e+05,4.1601e+05
8602,4.1603e+05,4.1606e+05,4.1604e+05,4.1604e+05,4.1603e+05
8603,4.162e+05,4.1626e+05,4.1622e+05,4.1621e+05,4.162e+05
8604,4.1631e+05,4.1632e+05,4.1631e+05,4.1631e+05,4.1631e+05
8605,4.1633e+05,4.1635e+05,4.1634e+05,4.1633e+05,4.1633e+05
8606,4.1652e+05,4.1656e+05,4.1653e+05,4.1652e+05,4.1652e+05
8607,4.1653e+05,4.1657e+05,4.1653e+05,4.1653e+05,4.1653e+05
8608,4.1662e+05,4.1667e+05,4.1662e+05,4.1662e+05,4.1662e+05
8609,4.1699e+05,4.1699e+05,4.1699e+05,4.1699e+05,4.1699e+05
8610,4.1749e+05,4.1752e+05,4.1749e+05,4.1749e+05,4.1749e+05
8611,4.1792e+05,4.1794e+05,4.1793e+05,4.1792e+05,4.1792e+05
8612,4.1812e+05,4.1812e+05,4.1812e+05,4.1812e+05,4.1812e+05
8613,4.1855e+05,4.1857e+05,4.1854e+05,4.1855e+05,4.1855e+05
8614,4.1856e+05,4.1857e+05,4.1856e+05,4.1856e+05,4.1856e+05
8615,4.1876e+05,4.1877e+05,4.1876e+05,4.1876e+05,4.1876e+05
8616,4.1877e+05,4.188e+05,4.1877e+05,4.1877e+05,4.1877e+05
8617,4.188e+05,4.188e+05,4.188e+05,4.188e+05,4.188e+05
8618,4.1889e+05,4.1893e+05,4.189e+05,4.189e+05,4.189e+05
8619,4.1928e+05,4.1934e+05,4.1928e+05,4.1928e+05,4.1928e+05
8620,4.1958e+05,4.1963e+05,4.1959e+05,4.1959e+05,4.1958e+05
8621,4.197e+05,4.1972e+05,4.197e+05,4.197e+05,4.197e+05
8622,4.1982e+05,4.1984e+05,4.1983e+05,4.1982e+05,4.1982e+05
8623,4.2019e+05,4.2023e+05,4.202e+05,4.2019e+05,4.2019e+05
8624,4.202e+05,4.2026e+05,4.202e+05,4.2021e+05,4.2021e+05
8625,4.2036e+05,4.204e+05,4.2036e+05,4.2036e+05,4.2036e+05
8626,4.2069e+05,4.207e+05,4.2069e+05,4.2069e+05,4.2069e+05
8627,4.2096e+05,4.2097e+05,4.2096e+05,4.2096e+05,4.2096e+05
8628,4.2111e+05,4.2118e+05,4.2113e+05,4.2112e+05,4.2111e+05
8629,4.2121e+05,4.2121e+05,4.2121e+05,4.2121e+05,4.2121e+05
8630,4.2147e+05,4.215e+05,4.2148e+05,4.2147e+05,4.2147e+05
8631,4.2187e+05,4.2187e+05,4.2187e+05,4.2187e+05,4.2187e+05
8632,4.2189e+05,4.2192e+05,4.2188e+05,4.2189e+05,4.2189e+05
8633,4.219e+05,4.2193e+05,4.2191e+05,4.219e+05,4.219e+05
8634,4.2235e+05,4.2236e+05,4.2235e+05,4.2235e+05,4.2235e+05
8635,4.2264e+05,4.2269e+05,4.2264e+05,4.2264e+05,4.2264e+05
8636,4.2265e+05,4.2269e+05,4.2265e+05,4.2265e+05,4.2265e+05
8637,4.2268e+05,4.227e+05,4.2268e+05,4.2268e+05,4.2268e+05
8638,4.2305e+05,4.2306e+05,4.2305e+05,4.2305e+05,4.2305e+05
8639,4.2335e+05,4.2336e+05,4.2335e+05,4.2335e+05,4.2335e+05
8640,4.2367e+05,4.2367e+05,4.2367e+05,4.2367e+05,4.2367e+05
8641,4.2388e+05,4.2392e+05,4.2388e+05,4.2388e+05,4.2388e+05
8642,4.2403e+05,4.2403e+05,4.2403e+05,4.2403e+05,4.2403e+05
8643,4.242e+05,4.242e+05,4.242e+05,4.242e+05,4.242e+05
8644,4.2465e+05,4.247e+05,4.2465e+05,4.2465e+05,4.2465e+05
8645,4.2468e+05,4.2472e+05,4.2469e+05,4.2468e+05,4.2468e+05
8646,4.2515e+05,4.2521e+05,4.2515e+05,4.2515e+05,4.2515e+05
8647,4.2525e+05,4.2527e+05,4.2525e+05,4.2525e+05,4.2525e+05
8648,4.2545e+05,4.2545e+05,4.2545e+05,4.2545e+05,4.2545e+05
8649,4.2563e+05,4.2563e+05,4.2563e+05,4.2563e+05,4.2563e+05
8650,4.2569e+05,4.2574e+05,4.2569e+05,4.2569e+05,4.2569e+05
8651,4.2578e+05,4.2581e+05,4.2577e+05,4.2578e+05,4.2578e+05
8652,4.2579e+05,4.2581e+05,4.2579e+05,4.2579e+05,4.2579e+05
8653,4.2591e+05,4.2595e+05,4.2591e+05,4.2591e+05,4.2592e+05
8654,4.2605e+05,4.2614e+05,4.2608e+05,4.2606e+05,4.2605e+05
8655,4.2654e+05,4.2656e+05,4.2655e+05,4.2654e+05,4.2654e+05
8656,4.2659e+05,4.266e+05,4.2659e+05,4.2659e+05,4.2659e+05
8657,4.2713e+05,4.2716e+05,4.2713e+05,4.2713e+05,4.2713e+05
8658,4.2749e+05,4.2752e+05,4.2749e+05,4.2749e+05,4.2749e+05
8659,4.2756e+05,4.2755e+05,4.2756e+05,4.2756e+05,4.2756e+05
8660,4.2757e+05,4.276e+05,4.2757e+05,4.2757e+05,4.2757e+05
8661,4.276e+05,4.2761e+05,4.276e+05,4.276e+05,4.276e+05
8662,4.2772e+05,4.2773e+05,4.2772e+05,4.2772e+05,4.2772e+05
8663,4.2812e+05,4.2815e+05,4.2813e+05,4.2813e+05,4.2813e+05
8664,4.2824e+05,4.2829e+05,4.2824e+05,4.2824e+05,4.2824e+05
8665,4.2832e+05,4.2833e+05,4.2832e+05,4.2832e+05,4.2832e+05
8666,4.2866e+05,4.2872e+05,4.2866e+05,4.2866e+05,4.2866e+05
8667,4.2873e+05,4.2878e+05,4.2873e+05,4.2873e+05,4.2873e+05
8668,4.2875e+05,4.2879e+05,4.2876e+05,4.2875e+05,4.2875e+05
8669,4.2927e+05,4.2928e+05,4.2927e+05,4.2927e+05,4.2927e+05
8670,4.2942e+05,4.2943e+05,4.2942e+05,4.2942e+05,4.2942e+05
8671,4.2959e+05,4.296e+05,4.2959e+05,4.2959e+05,4.2959e+05
8672,4.299e+05,4.2991e+05,4.299e+05,4.299e+05,4.299e+05
8673,4.3055e+05,4.3055e+05,4.3055e+05,4.3055e+05,4.3055e+05
8674,4.3067e+05,4.3067e+05,4.3067e+05,4.3067e+05,4.3067e+05
8675,4.3084e+05,4.3085e+05,4.3084e+05,4.3084e+05,4.3084e+05
8676,4.3107e+05,4.3106e+05,4.3107e+05,4.3107e+05,4.3107e+05
8677,4.3128e+05,4.3132e+05,4.3128e+05,4.3128e+05,4.3128e+05
8678,4.315e+05,4.3154e+05,4.3149e+05,4.315e+05,4.315e+05
8679,4.3176e+05,4.3177e+05,4.3176e+05,4.3176e+05,4.3176e+05
8680,4.3176e+05,4.3182e+05,4.3176e+05,4.3176e+05,4.3176e+05
8681,4.3189e+05,4.3191e+05,4.3189e+05,4.3189e+05,4.3189e+05
8682,4.3193e+05,4.3196e+05,4.3192e+05,4.3193e+05,4.3193e+05
8683,4.3243e+05,4.3245e+05,4.3244e+05,4.3243e+05,4.3243e+05
8684,4.325e+05,4.3254e+05,4.3251e+05,4.325e+05,4.325e+05
8685,4.3262e+05,4.3267e+05,4.3262e+05,4.3262e+05,4.3262e+05
8686,4.327e+05,4.3272e+05,4.3271e+05,4.327e+05,4.327e+05
8687,4.3284e+05,4.3285e+05,4.3284e+05,4.3284e+05,4.3284e+05
8688,4.3301e+05,4.3303e+05,4.3301e+05,4.3301e+05,4.3301e+05
8689,4.3336e+05,4.3339e+05,4.3335e+05,4.3336e+05,4.3336e+05
8690,4.3388e+05,4.3393e+05,4.3388e+05,4.3388e+05,4.3388e+05
8691,4.3399e+05,4.3401e+05,4.34e+05,4.3399e+05,4.3399e+05
8692,4.3478e+05,4.3484e+05,4.3478e+05,4.3478e+05,4.3478e+05
8693,4.3499e+05,4.3504e+05,4.3499e+05,4.3499e+05,4.3499e+05
8694,4.351e+05,4.3511e+05,4.351e+05,4.351e+05,4.351e+05
8695,4.3521e+05,4.3522e+05,4.3522e+05,4.3521e+05,4.3521e+05
8696,4.3554e+05,4.3556e+05,4.3555e+05,4.3554e+05,4.3554e+05
8697,4.3567e+05,4.3568e+05,4.3567e+05,4.3567e+05,4.3567e+05
8698,4.363e+05,4.3632e+05,4.3631e+05,4.3631e+05,4.363e+05
8699,4.3642e+05,4.3642e+05,4.3642e+05,4.3642e+05,4.3642e+05
8700,4.3654e+05,4.366e+05,4.3655e+05,4.3654e+05,4.3654e+05
8701,4.3697e+05,4.3698e+05,4.3697e+05,4.3697e+05,4.3697e+05
8702,4.3713e+05,4.3714e+05,4.3713e+05,4.3713e+05,4.3713e+05
8703,4.3716e+05,4.3721e+05,4.3716e+05,4.3716e+05,4.3716e+05
8704,4.3735e+05,4.3734e+05,4.3735e+05,4.3735e+05,4.3735e+05
8705,4.3753e+05,4.3755e+05,4.3753e+05,4.3753e+05,4.3753e+05
8706,4.3779e+05,4.3785e+05,4.3779e+05,4.3779e+05,4.3779e+05
8707,4.3781e+05,4.3785e+05,4.3781e+05,4.3781e+05,4.3781e+05
8708,4.3856e+05,4.3857e+05,4.3856e+05,4.3856e+05,4.3856e+05
8709,4.3872e+05,4.3875e+05,4.3872e+05,4.3872e+05,4.3872e+05
8710,4.3873e+05,4.3876e+05,4.3873e+05,4.3873e+05,4.3873e+05
8711,4.3873e+05,4.3877e+05,4.3873e+05,4.3873e+05,4.3873e+05
8712,4.3882e+05,4.3882e+05,4.3882e+05,4.3882e+05,4.3882e+05
8713,4.3957e+05,4.396e+05,4.3958e+05,4.3958e+05,4.3957e+05
8714,4.397e+05,4.397e+05,4.397e+05,4.397e+05,4.397e+05
8715,4.398e+05,4.3985e+05,4.398e+05,4.398e+05,4.398e+05
8716,4.4071e+05,4.4071e+05,4.4071e+05,4.4071e+05,4.4071e+05
8717,4.4076e+05,4.4076e+05,4.4076e+05,4.4076e+05,4.4076e+05
8718,4.4077e+05,4.4083e+05,4.4078e+05,4.4077e+05,4.4077e+05
8719,4.4084e+05,4.4084e+05,4.4084e+05,4.4084e+05,4.4084e+05
8720,4.4124e+05,4.4132e+05,4.4126e+05,4.4125e+05,4.4124e+05
8721,4.4138e+05,4.4144e+05,4.4138e+05,4.4138e+05,4.4138e+05
8722,4.4143e+05,4.4145e+05,4.4143e+05,4.4143e+05,4.4143e+05
8723,4.4174e+05,4.4179e+05,4.4174e+05,4.4174e+05,4.4174e+05
8724,4.4181e+05,4.4183e+05,4.4181e+05,4.4181e+05,4.4181e+05
8725,4.4207e+05,4.4208e+05,4.4207e+05,4.4207e+05,4.4207e+05
8726,4.4246e+05,4.4251e+05,4.4246e+05,4.4247e+05,4.4247e+05
8727,4.4256e+05,4.4257e+05,4.4256e+05,4.4256e+05,4.4256e+05
8728,4.4263e+05,4.4264e+05,4.4263e+05,4.4263e+05,4.4263e+05
8729,4.4288e+05,4.4293e+05,4.4288e+05,4.4288e+05,4.4288e+05
8730,4.4339e+05,4.434e+05,4.4339e+05,4.4339e+05,4.4339e+05
8731,4.4373e+05,4.438e+05,4.4374e+05,4.4373e+05,4.4373e+05
8732,4.4395e+05,4.4398e+05,4.4396e+05,4.4396e+05,4.4395e+05
8733,4.4406e+05,4.4406e+05,4.4406e+05,4.4406e+05,4.4406e+05
8734,4.4444e+05,4.4448e+05,4.4444e+05,4.4444e+05,4.4444e+05
8735,4.4494e+05,4.4497e+05,4.4495e+05,4.4494e+05,4.4494e+05
8736,4.4565e+05,4.4566e+05,4.4565e+05,4.4565e+05,4.4565e+05
8737,4.4568e+05,4.4569e+05,4.4568e+05,4.4568e+05,4.4568e+05
8738,4.4583e+05,4.4587e+05,4.4583e+05,4.4583e+05,4.4583e+05
8739,4.4607e+05,4.4613e+05,4.4607e+05,4.4607e+05,4.4607e+05
8740,4.4609e+05,4.4616e+05,4.4611e+05,4.4609e+05,4.4609e+05
8741,4.4622e+05,4.4627e+05,4.4622e+05,4.4622e+05,4.4622e+05
8742,4.4641e+05,4.4641e+05,4.4641e+05,4.4641e+05,4.4641e+05
8743,4.465e+05,4.4654e+05,4.4651e+05,4.4651e+05,4.465e+05
8744,4.4666e+05,4.4671e+05,4.4666e+05,4.4666e+05,4.4666e+05
8745,4.4668e+05,4.4672e+05,4.4668e+05,4.4668e+05,4.4668e+05
8746,4.4672e+05,4.4673e+05,4.4672e+05,4.4672e+05,4.4672e+05
8747,4.4678e+05,4.468e+05,4.4678e+05,4.4678e+05,4.4678e+05
8748,4.4702e+05,4.4706e+05,4.4702e+05,4.4702e+05,4.4702e+05
8749,4.4766e+05,4.4768e+05,4.4766e+05,4.4766e+05,4.4766e+05
8750,4.4781e+05,4.4781e+05,4.4781e+05,4.4781e+05,4.4781e+05
8751,4.4802e+05,4.4804e+05,4.4803e+05,4.4803e+05,4.4802e+05
8752,4.486e+05,4.4861e+05,4.486e+05,4.486e+05,4.486e+05
8753,4.4879e+05,4.4882e+05,4.488e+05,4.488e+05,4.4879e+05
8754,4.4941e+05,4.4944e+05,4.4942e+05,4.4941e+05,4.4941e+05
8755,4.4955e+05,4.4962e+05,4.4955e+05,4.4955e+05,4.4955e+05
8756,4.4999e+05,4.5004e+05,4.4999e+05,4.4999e+05,4.4999e+05
8757,4.502e+05,4.502e+05,4.502e+05,4.5021e+05,4.502e+05
8758,4.5025e+05,4.5027e+05,4.5025e+05,4.5025e+05,4.5025e+05
8759,4.5026e+05,4.5031e+05,4.5026e+05,4.5026e+05,4.5026e+05
8760,4.5046e+05,4.505e+05,4.5046e+05,4.5046e+05,4.5046e+05
8761,4.5067e+05,4.5067e+05,4.5067e+05,4.5067e+05,4.5067e+05
8762,4.5085e+05,4.5086e+05,4.5086e+05,4.5086e+05,4.5086e+05
8763,4.5153e+05,4.5164e+05,4.5156e+05,4.5154e+05,4.5154e+05
8764,4.5182e+05,4.5183e+05,4.5182e+05,4.5182e+05,4.5182e+05
8765,4.5186e+05,4.5187e+05,4.5186e+05,4.5186e+05,4.5186e+05
8766,4.5197e+05,4.5201e+05,4.5198e+05,4.5197e+05,4.5197e+05
8767,4.524e+05,4.5247e+05,4.524e+05,4.524e+05,4.524e+05
8768,4.5246e+05,4.525e+05,4.5246e+05,4.5246e+05,4.5246e+05
8769,4.5255e+05,4.5261e+05,4.5255e+05,4.5255e+05,4.5255e+05
8770,4.5261e+05,4.5262e+05,4.5261e+05,4.5261e+05,4.5261e+05
8771,4.535e+05,4.5351e+05,4.535e+05,4.535e+05,4.535e+05
8772,4.5353e+05,4.5356e+05,4.5352e+05,4.5353e+05,4.5353e+05
8773,4.5365e+05,4.5365e+05,4.5365e+05,4.5365e+05,4.5365e+05
8774,4.5376e+05,4.5382e+05,4.5376e+05,4.5376e+05,4.5376e+05
8775,4.5398e+05,4.5401e+05,4.5399e+05,4.5399e+05,4.5398e+05
8776,4.5411e+05,4.5417e+05,4.5411e+05,4.5411e+05,4.5411e+05
8777,4.5433e+05,4.5434e+05,4.5433e+05,4.5433e+05,4.5433e+05
8778,4.5447e+05,4.5449e+05,4.5448e+05,4.5447e+05,4.5447e+05
8779,4.5517e+05,4.5525e+05,4.5517e+05,4.5517e+05,4.5517e+05
8780,4.5527e+05,4.5532e+05,4.5528e+05,4.5528e+05,4.5527e+05
8781,4.5573e+05,4.5573e+05,4.5573e+05,4.5573e+05,4.5573e+05
8782,4.56e+05,4.5601e+05,4.56e+05,4.56e+05,4.56e+05
8783,4.5628e+05,4.5633e+05,4.5628e+05,4.5628e+05,4.5628e+05
8784,4.5651e+05,4.5652e+05,4.5652e+05,4.5652e+05,4.5651e+05
8785,4.5664e+05,4.5677e+05,4.5668e+05,4.5665e+05,4.5665e+05
8786,4.5726e+05,4.5727e+05,4.5726e+05,4.5726e+05,4.5726e+05
8787,4.5755e+05,4.5761e+05,4.5755e+05,4.5755e+05,4.5755e+05
8788,4.5769e+05,4.5773e+05,4.5769e+05,4.5769e+05,4.5769e+05
8789,4.5788e+05,4.5796e+05,4.5788e+05,4.5788e+05,4.5788e+05
8790,4.5809e+05,4.5809e+05,4.5808e+05,4.5809e+05,4.5809e+05
8791,4.5813e+05,4.5813e+05,4.5813e+05,4.5813e+05,4.5813e+05
8792,4.5821e+05,4.5824e+05,4.5822e+05,4.5822e+05,4.5821e+05
8793,4.5853e+05,4.5855e+05,4.5854e+05,4.5854e+05,4.5853e+05
8794,4.5882e+05,4.5885e+05,4.5883e+05,4.5882e+05,4.5882e+05
8795,4.5902e+05,4.5902e+05,4.5902e+05,4.5902e+05,4.5902e+05
8796,4.5937e+05,4.5939e+05,4.5937e+05,4.5937e+05,4.5937e+05
8797,4.594e+05,4.5941e+05,4.594e+05,4.594e+05,4.594e+05
8798,4.5986e+05,4.5991e+05,4.5986e+05,4.5986e+05,4.5986e+05
8799,4.601e+05,4.6016e+05,4.6009e+05,4.601e+05,4.601e+05
8800,4.6018e+05,4.6018e+05,4.6018e+05,4.6018e+05,4.6018e+05
8801,4.6045e+05,4.6053e+05,4.6045e+05,4.6045e+05,4.6045e+05
8802,4.6098e+05,4.6099e+05,4.6099e+05,4.6099e+05,4.6099e+05
8803,4.6135e+05,4.6141e+05,4.6135e+05,4.6136e+05,4.6136e+05
8804,4.6152e+05,4.6159e+05,4.6152e+05,4.6152e+05,4.6152e+05
8805,4.6187e+05,4.6187e+05,4.6187e+05,4.6187e+05,4.6187e+05
8806,4.6195e+05,4.6198e+05,4.6196e+05,4.6195e+05,4.6195e+05
8807,4.6224e+05,4.6227e+05,4.6225e+05,4.6224e+05,4.6224e+05
8808,4.6255e+05,4.6259e+05,4.6255e+05,4.6255e+05,4.6255e+05
8809,4.6268e+05,4.6272e+05,4.6269e+05,4.6269e+05,4.6268e+05
8810,4.6284e+05,4.6295e+05,4.6284e+05,4.6284e+05,4.6284e+05
8811,4.6304e+05,4.6305e+05,4.6304e+05,4.6304e+05,4.6304e+05
8812,4.6309e+05,4.6309e+05,4.6309e+05,4.6309e+05,4.6309e+05
8813,4.6409e+05,4.6411e+05,4.6409e+05,4.6409e+05,4.6409e+05
8814,4.6505e+05,4.651e+05,4.6504e+05,4.6505e+05,4.6505e+05
8815,4.6516e+05,4.6517e+05,4.6516e+05,4.6516e+05,4.6516e+05
8816,4.6517e+05,4.6523e+05,4.6517e+05,4.6517e+05,4.6517e+05
8817,4.6522e+05,4.6531e+05,4.6521e+05,4.6522e+05,4.6522e+05
8818,4.6553e+05,4.6555e+05,4.6554e+05,4.6554e+05,4.6553e+05
8819,4.6559e+05,4.656e+05,4.6559e+05,4.6559e+05,4.6559e+05
8820,4.6572e+05,4.6573e+05,4.6572e+05,4.6572e+05,4.6572e+05
8821,4.6617e+05,4.6618e+05,4.6617e+05,4.6617e+05,4.6617e+05
8822,4.6627e+05,4.6631e+05,4.6628e+05,4.6627e+05,4.6627e+05
8823,4.6661e+05,4.6661e+05,4.6661e+05,4.6661e+05,4.6661e+05
8824,4.6665e+05,4.6675e+05,4.6665e+05,4.6665e+05,4.6665e+05
8825,4.6671e+05,4.6678e+05,4.6672e+05,4.6671e+05,4.6671e+05
8826,4.6679e+05,4.6685e+05,4.6679e+05,4.6679e+05,4.6679e+05
8827,4.6708e+05,4.671e+05,4.6709e+05,4.6708e+05,4.6708e+05
8828,4.6761e+05,4.6762e+05,4.6761e+05,4.6762e+05,4.6761e+05
8829,4.6806e+05,4.6811e+05,4.6805e+05,4.6806e+05,4.6806e+05
8830,4.682e+05,4.6822e+05,4.6821e+05,4.6821e+05,4.682e+05
8831,4.6841e+05,4.6841e+05,4.6841e+05,4.6841e+05,4.6841e+05
8832,4.6874e+05,4.6875e+05,4.6874e+05,4.6874e+05,4.6874e+05
8833,4.6899e+05,4.6905e+05,4.6899e+05,4.6899e+05,4.6899e+05
8834,4.6924e+05,4.6925e+05,4.6924e+05,4.6924e+05,4.6924e+05
8835,4.693e+05,4.6929e+05,4.693e+05,4.693e+05,4.693e+05
8836,4.7017e+05,4.7026e+05,4.7017e+05,4.7018e+05,4.7018e+05
8837,4.7049e+05,4.7051e+05,4.705e+05,4.705e+05,4.7049e+05
8838,4.7065e+05,4.7071e+05,4.7066e+05,4.7065e+05,4.7065e+05
8839,4.7069e+05,4.7078e+05,4.7069e+05,4.7069e+05,4.7069e+05
8840,4.7089e+05,4.7096e+05,4.7091e+05,4.7089e+05,4.7089e+05
8841,4.7121e+05,4.7126e+05,4.7121e+05,4.7121e+05,4.7121e+05
8842,4.7122e+05,4.7127e+05,4.7122e+05,4.7122e+05,4.7122e+05
8843,4.7125e+05,4.7128e+05,4.7125e+05,4.7125e+05,4.7125e+05
8844,4.7134e+05,4.7135e+05,4.7134e+05,4.7134e+05,4.7134e+05
8845,4.7218e+05,4.7219e+05,4.7218e+05,4.7218e+05,4.7218e+05
8846,4.7228e+05,4.723e+05,4.7229e+05,4.7228e+05,4.7228e+05
8847,4.7242e+05,4.7243e+05,4.7242e+05,4.7242e+05,4.7242e+05
8848,4.7283e+05,4.7289e+05,4.7282e+05,4.7283e+05,4.7283e+05
8849,4.7314e+05,4.7314e+05,4.7314e+05,4.7314e+05,4.7314e+05
8850,4.734e+05,4.734e+05,4.734e+05,4.734e+05,4.734e+05
8851,4.737e+05,4.7372e+05,4.737e+05,4.737e+05,4.737e+05
8852,4.7417e+05,4.7419e+05,4.7418e+05,4.7417e+05,4.7417e+05
8853,4.7454e+05,4.7459e+05,4.7454e+05,4.7454e+05,4.7454e+05
8854,4.7524e+05,4.7526e+05,4.7524e+05,4.7524e+05,4.7524e+05
8855,4.7528e+05,4.754e+05,4.7529e+05,4.7528e+05,4.7528e+05
8856,4.757e+05,4.7573e+05,4.7571e+05,4.757e+05,4.757e+05
8857,4.7574e+05,4.7574e+05,4.7574e+05,4.7574e+05,4.7574e+05
8858,4.7581e+05,4.759e+05,4.7584e+05,4.7582e+05,4.7582e+05
8859,4.7602e+05,4.7609e+05,4.7602e+05,4.7602e+05,4.7602e+05
8860,4.7615e+05,4.7623e+05,4.7614e+05,4.7615e+05,4.7615e+05
8861,4.7638e+05,4.7639e+05,4.7639e+05,4.7638e+05,4.7638e+05
8862,4.7667e+05,4.7673e+05,4.7667e+05,4.7667e+05,4.7667e+05
8863,4.7748e+05,4.7756e+05,4.7748e+05,4.7748e+05,4.7748e+05
8864,4.7754e+05,4.7756e+05,4.7754e+05,4.7754e+05,4.7754e+05
8865,4.7764e+05,4.7766e+05,4.7764e+05,4.7764e+05,4.7764e+05
8866,4.7834e+05,4.7837e+05,4.7835e+05,4.7834e+05,4.7834e+05
8867,4.7859e+05,4.786e+05,4.7859e+05,4.7859e+05,4.7859e+05
8868,4.7898e+05,4.7899e+05,4.7898e+05,4.7898e+05,4.7898e+05
8869,4.7907e+05,4.7909e+05,4.7908e+05,4.7908e+05,4.7907e+05
8870,4.7951e+05,4.7953e+05,4.7951e+05,4.7951e+05,4.7951e+05
8871,4.7962e+05,4.7963e+05,4.7962e+05,4.7962e+05,4.7962e+05
8872,4.8001e+05,4.8006e+05,4.8001e+05,4.8001e+05,4.8001e+05
8873,4.8011e+05,4.8014e+05,4.8012e+05,4.8011e+05,4.8011e+05
8874,4.803e+05,4.8035e+05,4.8031e+05,4.803e+05,4.803e+05
8875,4.8032e+05,4.8043e+05,4.8033e+05,4.8032e+05,4.8032e+05
8876,4.8052e+05,4.8059e+05,4.8052e+05,4.8052e+05,4.8052e+05
8877,4.8115e+05,4.8124e+05,4.8118e+05,4.8116e+05,4.8115e+05
8878,4.8231e+05,4.8229e+05,4.8232e+05,4.8232e+05,4.8231e+05
8879,4.8232e+05,4.8233e+05,4.8232e+05,4.8232e+05,4.8232e+05
8880,4.8235e+05,4.8238e+05,4.8236e+05,4.8235e+05,4.8235e+05
8881,4.8288e+05,4.8295e+05,4.8287e+05,4.8288e+05,4.8288e+05
8882,4.8321e+05,4.8324e+05,4.8322e+05,4.8321e+05,4.8321e+05
8883,4.8322e+05,4.8327e+05,4.8322e+05,4.8322e+05,4.8322e+05
8884,4.8354e+05,4.8361e+05,4.8354e+05,4.8354e+05,4.8354e+05
8885,4.8396e+05,4.8398e+05,4.8397e+05,4.8396e+05,4.8396e+05
8886,4.8434e+05,4.8436e+05,4.8435e+05,4.8435e+05,4.8434e+05
8887,4.8438e+05,4.8445e+05,4.8438e+05,4.8439e+05,4.8439e+05
8888,4.848e+05,4.8482e+05,4.848e+05,4.848e+05,4.848e+05
8889,4.8506e+05,4.8509e+05,4.8507e+05,4.8507e+05,4.8507e+05
8890,4.8531e+05,4.8533e+05,4.8531e+05,4.8531e+05,4.8531e+05
8891,4.8549e+05,4.8553e+05,4.855e+05,4.855e+05,4.855e+05
8892,4.8555e+05,4.8568e+05,4.8556e+05,4.8555e+05,4.8555e+05
8893,4.8577e+05,4.8583e+05,4.8577e+05,4.8577e+05,4.8577e+05
8894,4.8592e+05,4.8593e+05,4.8592e+05,4.8592e+05,4.8592e+05
8895,4.8651e+05,4.8651e+05,4.8651e+05,4.8651e+05,4.8651e+05
8896,4.8661e+05,4.8666e+05,4.866e+05,4.8661e+05,4.8661e+05
8897,4.8676e+05,4.8686e+05,4.8679e+05,4.8677e+05,4.8676e+05
8898,4.8714e+05,4.8716e+05,4.8714e+05,4.8714e+05,4.8714e+05
8899,4.8715e+05,4.8722e+05,4.8716e+05,4.8716e+05,4.8715e+05
8900,4.8733e+05,4.8734e+05,4.8733e+05,4.8734e+05,4.8734e+05
8901,4.8786e+05,4.8791e+05,4.8788e+05,4.8787e+05,4.8787e+05
8902,4.8808e+05,4.8812e+05,4.8808e+05,4.8808e+05,4.8808e+05
8903,4.8825e+05,4.8832e+05,4.8825e+05,4.8825e+05,4.8825e+05
8904,4.8939e+05,4.8942e+05,4.8939e+05,4.8939e+05,4.8939e+05
8905,4.8984e+05,4.8986e+05,4.8984e+05,4.8984e+05,4.8984e+05
8906,4.9008e+05,4.901e+05,4.9009e+05,4.9009e+05,4.9009e+05
8907,4.9015e+05,4.9016e+05,4.9015e+05,4.9015e+05,4.9015e+05
8908,4.9025e+05,4.9032e+05,4.9025e+05,4.9025e+05,4.9025e+05
8909,4.9063e+05,4.9066e+05,4.9064e+05,4.9063e+05,4.9063e+05
8910,4.9096e+05,4.9097e+05,4.9096e+05,4.9096e+05,4.9096e+05
8911,4.9097e+05,4.9109e+05,4.9097e+05,4.9097e+05,4.9097e+05
8912,4.9119e+05,4.9124e+05,4.912e+05,4.912e+05,4.912e+05
8913,4.9198e+05,4.9199e+05,4.9198e+05,4.9198e+05,4.9198e+05
8914,4.9213e+05,4.922e+05,4.9213e+05,4.9213e+05,4.9213e+05
8915,4.9215e+05,4.9227e+05,4.9219e+05,4.9217e+05,4.9216e+05
8916,4.9285e+05,4.9286e+05,4.9285e+05,4.9285e+05,4.9285e+05
8917,4.9309e+05,4.9308e+05,4.9309e+05,4.9309e+05,4.9309e+05
8918,4.9319e+05,4.9321e+05,4.932e+05,4.9319e+05,4.9319e+05
8919,4.9381e+05,4.9381e+05,4.9381e+05,4.9381e+05,4.9381e+05
8920,4.9421e+05,4.9426e+05,4.9423e+05,4.9422e+05,4.9421e+05
8921,4.9442e+05,4.945e+05,4.9442e+05,4.9442e+05,4.9442e+05
8922,4.9515e+05,4.9518e+05,4.9515e+05,4.9515e+05,4.9515e+05
8923,4.9541e+05,4.9544e+05,4.9542e+05,4.9542e+05,4.9541e+05
8924,4.9575e+05,4.958e+05,4.9574e+05,4.9575e+05,4.9575e+05
8925,4.9588e+05,4.9598e+05,4.9588e+05,4.9588e+05,4.9588e+05
8926,4.9601e+05,4.9609e+05,4.9601e+05,4.9601e+05,4.9601e+05
8927,4.9613e+05,4.9614e+05,4.9614e+05,4.9613e+05,4.9613e+05
8928,4.9624e+05,4.9628e+05,4.9625e+05,4.9625e+05,4.9624e+05
8929,4.9734e+05,4.9739e+05,4.9734e+05,4.9734e+05,4.9734e+05
8930,4.9745e+05,4.9747e+05,4.9746e+05,4.9745e+05,4.9745e+05
8931,4.9779e+05,4.9792e+05,4.9779e+05,4.9779e+05,4.9779e+05
8932,4.9796e+05,4.9802e+05,4.9798e+05,4.9797e+05,4.9796e+05
8933,4.9822e+05,4.9829e+05,4.9821e+05,4.9822e+05,4.9822e+05
8934,4.9876e+05,4.9878e+05,4.9876e+05,4.9876e+05,4.9876e+05
8935,4.9895e+05,4.9895e+05,4.9895e+05,4.9895e+05,4.9895e+05
8936,4.9929e+05,4.9932e+05,4.993e+05,4.993e+05,4.993e+05
8937,4.9989e+05,4.9993e+05,4.9989e+05,4.9989e+05,4.9989e+05
8938,4.9992e+05,4.9997e+05,4.9992e+05,4.9992e+05,4.9992e+05
8939,5.0007e+05,5.0011e+05,5.0007e+05,5.0007e+05,5.0007e+05
8940,5.0008e+05,5.0017e+05,5.0008e+05,5.0008e+05,5.0008e+05
8941,5.0084e+05,5.0085e+05,5.0084e+05,5.0084e+05,5.0084e+05
8942,5.0117e+05,5.0117e+05,5.0117e+05,5.0117e+05,5.0117e+05
8943,5.0147e+05,5.0147e+05,5.0146e+05,5.0147e+05,5.0147e+05
8944,5.0157e+05,5.0162e+05,5.0158e+05,5.0158e+05,5.0158e+05
8945,5.0204e+05,5.021e+05,5.0206e+05,5.0205e+05,5.0205e+05
8946,5.0254e+05,5.0258e+05,5.0255e+05,5.0255e+05,5.0254e+05
8947,5.0314e+05,5.0316e+05,5.0314e+05,5.0314e+05,5.0314e+05
8948,5.0338e+05,5.0338e+05,5.0338e+05,5.0338e+05,5.0338e+05
8949,5.0351e+05,5.0357e+05,5.0351e+05,5.0351e+05,5.0351e+05
8950,5.0364e+05,5.0378e+05,5.0365e+05,5.0365e+05,5.0365e+05
8951,5.0378e+05,5.0386e+05,5.0378e+05,5.0378e+05,5.0378e+05
8952,5.0393e+05,5.0395e+05,5.0393e+05,5.0393e+05,5.0393e+05
8953,5.0484e+05,5.0487e+05,5.0485e+05,5.0484e+05,5.0484e+05
8954,5.0562e+05,5.0568e+05,5.0562e+05,5.0562e+05,5.0562e+05
8955,5.061e+05,5.0616e+05,5.0612e+05,5.0611e+05,5.0611e+05
8956,5.0617e+05,5.0618e+05,5.0617e+05,5.0617e+05,5.0617e+05
8957,5.0636e+05,5.064e+05,5.0637e+05,5.0636e+05,5.0636e+05
8958,5.067e+05,5.0674e+05,5.0671e+05,5.067e+05,5.067e+05
8959,5.0676e+05,5.0683e+05,5.0675e+05,5.0676e+05,5.0676e+05
8960,5.0713e+05,5.0721e+05,5.0713e+05,5.0713e+05,5.0713e+05
8961,5.0721e+05,5.0722e+05,5.0721e+05,5.0721e+05,5.0721e+05
8962,5.0756e+05,5.0752e+05,5.0756e+05,5.0756e+05,5.0756e+05
8963,5.0766e+05,5.0775e+05,5.0766e+05,5.0767e+05,5.0767e+05
8964,5.0806e+05,5.0807e+05,5.0806e+05,5.0806e+05,5.0806e+05
8965,5.0827e+05,5.0831e+05,5.0828e+05,5.0828e+05,5.0828e+05
8966,5.0888e+05,5.0891e+05,5.0889e+05,5.0888e+05,5.0888e+05
8967,5.0943e+05,5.0955e+05,5.0943e+05,5.0943e+05,5.0943e+05
8968,5.098e+05,5.0987e+05,5.0979e+05,5.098e+05,5.098e+05
8969,5.0994e+05,5.0994e+05,5.0994e+05,5.0994e+05,5.0994e+05
8970,5.1079e+05,5.1081e+05,5.1079e+05,5.1079e+05,5.1079e+05
8971,5.1082e+05,5.1084e+05,5.1082e+05,5.1082e+05,5.1082e+05
8972,5.1092e+05,5.11e+05,5.1095e+05,5.1093e+05,5.1093e+05
8973,5.1144e+05,5.1148e+05,5.1145e+05,5.1144e+05,5.1144e+05
8974,5.1155e+05,5.1164e+05,5.1154e+05,5.1155e+05,5.1155e+05
8975,5.12e+05,5.1204e+05,5.1201e+05,5.1201e+05,5.1201e+05
8976,5.1281e+05,5.1282e+05,5.1281e+05,5.1281e+05,5.1281e+05
8977,5.1281e+05,5.1284e+05,5.1281e+05,5.1281e+05,5.1281e+05
8978,5.1353e+05,5.1362e+05,5.1353e+05,5.1353e+05,5.1353e+05
8979,5.1361e+05,5.1365e+05,5.1361e+05,5.1361e+05,5.1361e+05
8980,5.1463e+05,5.1464e+05,5.1463e+05,5.1463e+05,5.1463e+05
8981,5.1472e+05,5.1473e+05,5.1473e+05,5.1473e+05,5.1473e+05
8982,5.1485e+05,5.1489e+05,5.1486e+05,5.1486e+05,5.1485e+05
8983,5.1534e+05,5.1535e+05,5.1534e+05,5.1534e+05,5.1534e+05
8984,5.1542e+05,5.1552e+05,5.1542e+05,5.1542e+05,5.1542e+05
8985,5.1582e+05,5.1586e+05,5.1583e+05,5.1583e+05,5.1583e+05
8986,5.1583e+05,5.159e+05,5.1583e+05,5.1583e+05,5.1583e+05
8987,5.1626e+05,5.1635e+05,5.1629e+05,5.1627e+05,5.1626e+05
8988,5.1643e+05,5.1647e+05,5.1644e+05,5.1643e+05,5.1643e+05
8989,5.1738e+05,5.1741e+05,5.1739e+05,5.1738e+05,5.1738e+05
8990,5.1769e+05,5.1769e+05,5.1769e+05,5.1769e+05,5.1769e+05
8991,5.1769e+05,5.1772e+05,5.177e+05,5.1769e+05,5.1769e+05
8992,5.1781e+05,5.1784e+05,5.1781e+05,5.1781e+05,5.1781e+05
8993,5.1862e+05,5.1876e+05,5.1862e+05,5.1862e+05,5.1862e+05
8994,5.1881e+05,5.188e+05,5.1881e+05,5.1881e+05,5.1881e+05
8995,5.1911e+05,5.1915e+05,5.1912e+05,5.1911e+05,5.1911e+05
8996,5.1929e+05,5.1939e+05,5.1929e+05,5.1929e+05,5.1929e+05
8997,5.2039e+05,5.2045e+05,5.2038e+05,5.2039e+05,5.2039e+05
8998,5.2072e+05,5.2082e+05,5.2073e+05,5.2073e+05,5.2073e+05
8999,5.2091e+05,5.2095e+05,5.2092e+05,5.2091e+05,5.2091e+05
9000,5.2123e+05,5.2125e+05,5.2124e+05,5.2123e+05,5.2123e+05
9001,5.2167e+05,5.2168e+05,5.2167e+05,5.2167e+05,5.2167e+05
9002,5.2168e+05,5.2172e+05,5.2169e+05,5.2168e+05,5.2168e+05
9003,5.2189e+05,5.2201e+05,5.2193e+05,5.219e+05,5.2189e+05
9004,5.2224e+05,5.2225e+05,5.2224e+05,5.2224e+05,5.2224e+05
9005,5.2267e+05,5.2274e+05,5.2266e+05,5.2267e+05,5.2267e+05
9006,5.2295e+05,5.2298e+05,5.2295e+05,5.2295e+05,5.2295e+05
9007,5.2302e+05,5.2303e+05,5.2302e+05,5.2302e+05,5.2302e+05
9008,5.2314e+05,5.2321e+05,5.2314e+05,5.2315e+05,5.2315e+05
9009,5.2319e+05,5.2324e+05,5.2319e+05,5.2319e+05,5.2319e+05
9010,5.2408e+05,5.241e+05,5.2409e+05,5.2408e+05,5.2408e+05
9011,5.246e+05,5.2464e+05,5.2461e+05,5.246e+05,5.246e+05
9012,5.2555e+05,5.2559e+05,5.2556e+05,5.2555e+05,5.2555e+05
9013,5.2569e+05,5.2571e+05,5.2569e+05,5.2569e+05,5.257e+05
9014,5.2571e+05,5.2577e+05,5.2571e+05,5.2572e+05,5.2571e+05
9015,5.2589e+05,5.2589e+05,5.2589e+05,5.2589e+05,5.2589e+05
9016,5.2624e+05,5.2639e+05,5.2625e+05,5.2624e+05,5.2624e+05
9017,5.2698e+05,5.2708e+05,5.2697e+05,5.2698e+05,5.2698e+05
9018,5.2774e+05,5.2775e+05,5.2774e+05,5.2774e+05,5.2774e+05
9019,5.278e+05,5.2789e+05,5.2783e+05,5.2781e+05,5.2781e+05
9020,5.2801e+05,5.2812e+05,5.2804e+05,5.2802e+05,5.2802e+05
9021,5.2884e+05,5.2887e+05,5.2885e+05,5.2884e+05,5.2884e+05
9022,5.2897e+05,5.2898e+05,5.2897e+05,5.2897e+05,5.2897e+05
9023,5.297e+05,5.2971e+05,5.2971e+05,5.297e+05,5.297e+05
9024,5.3006e+05,5.3007e+05,5.3006e+05,5.3006e+05,5.3006e+05
9025,5.3044e+05,5.3048e+05,5.3045e+05,5.3045e+05,5.3044e+05
9026,5.3079e+05,5.3083e+05,5.3078e+05,5.3079e+05,5.3079e+05
9027,5.3079e+05,5.309e+05,5.308e+05,5.3079e+05,5.3079e+05
9028,5.3087e+05,5.3094e+05,5.3087e+05,5.3087e+05,5.3087e+05
9029,5.3106e+05,5.3108e+05,5.3106e+05,5.3106e+05,5.3106e+05
9030,5.3146e+05,5.315e+05,5.3147e+05,5.3147e+05,5.3147e+05
9031,5.3246e+05,5.326e+05,5.3247e+05,5.3247e+05,5.3247e+05
9032,5.3282e+05,5.3281e+05,5.3282e+05,5.3282e+05,5.3282e+05
9033,5.3307e+05,5.3311e+05,5.3308e+05,5.3307e+05,5.3307e+05
9034,5.3344e+05,5.3351e+05,5.3344e+05,5.3344e+05,5.3344e+05
9035,5.3355e+05,5.3372e+05,5.336e+05,5.3357e+05,5.3356e+05
9036,5.3376e+05,5.3382e+05,5.3377e+05,5.3376e+05,5.3376e+05
9037,5.3392e+05,5.3393e+05,5.3392e+05,5.3392e+05,5.3392e+05
9038,5.3405e+05,5.3417e+05,5.3405e+05,5.3405e+05,5.3405e+05
9039,5.3457e+05,5.3468e+05,5.3456e+05,5.3457e+05,5.3457e+05
9040,5.357e+05,5.3573e+05,5.357e+05,5.357e+05,5.357e+05
9041,5.3593e+05,5.36e+05,5.3592e+05,5.3593e+05,5.3593e+05
9042,5.3636e+05,5.3638e+05,5.3636e+05,5.3636e+05,5.3636e+05
9043,5.3692e+05,5.3699e+05,5.3694e+05,5.3693e+05,5.3693e+05
9044,5.3739e+05,5.3741e+05,5.3739e+05,5.3739e+05,5.3739e+05
9045,5.3777e+05,5.3777e+05,5.3777e+05,5.3777e+05,5.3777e+05
9046,5.3831e+05,5.3834e+05,5.383e+05,5.3831e+05,5.3831e+05
9047,5.3833e+05,5.3843e+05,5.3833e+05,5.3833e+05,5.3833e+05
9048,5.3872e+05,5.3876e+05,5.3873e+05,5.3872e+05,5.3872e+05
9049,5.393e+05,5.3931e+05,5.393e+05,5.393e+05,5.393e+05
9050,5.3939e+05,5.395e+05,5.394e+05,5.3939e+05,5.3939e+05
9051,5.3942e+05,5.3954e+05,5.3942e+05,5.3942e+05,5.3942e+05
9052,5.4034e+05,5.4039e+05,5.4035e+05,5.4034e+05,5.4034e+05
9053,5.406e+05,5.4066e+05,5.4061e+05,5.4061e+05,5.406e+05
9054,5.4108e+05,5.411e+05,5.4109e+05,5.4109e+05,5.4109e+05
9055,5.4128e+05,5.4128e+05,5.4127e+05,5.4128e+05,5.4128e+05
9056,5.42e+05,5.4208e+05,5.4199e+05,5.42e+05,5.42e+05
9057,5.4207e+05,5.4212e+05,5.4207e+05,5.4207e+05,5.4207e+05
9058,5.4284e+05,5.4287e+05,5.4285e+05,5.4285e+05,5.4285e+05
9059,5.4293e+05,5.4293e+05,5.4293e+05,5.4294e+05,5.4293e+05
9060,5.4324e+05,5.4327e+05,5.4325e+05,5.4324e+05,5.4324e+05
9061,5.4415e+05,5.4422e+05,5.4415e+05,5.4415e+05,5.4415e+05
9062,5.4432e+05,5.4441e+05,5.4434e+05,5.4433e+05,5.4433e+05
9063,5.4505e+05,5.4507e+05,5.4506e+05,5.4505e+05,5.4505e+05
9064,5.4561e+05,5.4574e+05,5.456e+05,5.4561e+05,5.4561e+05
9065,5.462e+05,5.4624e+05,5.4621e+05,5.462e+05,5.462e+05
9066,5.4643e+05,5.4659e+05,5.4644e+05,5.4643e+05,5.4643e+05
9067,5.4677e+05,5.4678e+05,5.4677e+05,5.4677e+05,5.4677e+05
9068,5.4718e+05,5.4718e+05,5.4718e+05,5.4718e+05,5.4718e+05
9069,5.4726e+05,5.4727e+05,5.4727e+05,5.4726e+05,5.4726e+05
9070,5.4728e+05,5.4735e+05,5.4727e+05,5.4728e+05,5.4728e+05
9071,5.4783e+05,5.4785e+05,5.4784e+05,5.4783e+05,5.4783e+05
9072,5.4849e+05,5.4856e+05,5.4851e+05,5.4849e+05,5.4849e+05
9073,5.4852e+05,5.4857e+05,5.4853e+05,5.4852e+05,5.4852e+05
9074,5.4895e+05,5.49e+05,5.4897e+05,5.4896e+05,5.4896e+05
9075,5.4913e+05,5.4927e+05,5.4912e+05,5.4913e+05,5.4913e+05
9076,5.4969e+05,5.497e+05,5.4969e+05,5.4969e+05,5.4969e+05
9077,5.5031e+05,5.5046e+05,5.5031e+05,5.5031e+05,5.5031e+05
9078,5.5054e+05,5.5058e+05,5.5055e+05,5.5054e+05,5.5054e+05
9079,5.5254e+05,5.5269e+05,5.5252e+05,5.5254e+05,5.5254e+05
9080,5.5281e+05,5.5286e+05,5.5282e+05,5.5281e+05,5.5281e+05
9081,5.5293e+05,5.5295e+05,5.5293e+05,5.5293e+05,5.5293e+05
9082,5.5329e+05,5.5338e+05,5.5332e+05,5.533e+05,5.533e+05
9083,5.538e+05,5.539e+05,5.538e+05,5.538e+05,5.538e+05
9084,5.5415e+05,5.543e+05,5.5415e+05,5.5415e+05,5.5415e+05
9085,5.5446e+05,5.545e+05,5.5447e+05,5.5447e+05,5.5446e+05
9086,5.5462e+05,5.5464e+05,5.5462e+05,5.5462e+05,5.5462e+05
9087,5.5503e+05,5.5506e+05,5.5504e+05,5.5503e+05,5.5503e+05
9088,5.5544e+05,5.5545e+05,5.5544e+05,5.5544e+05,5.5544e+05
9089,5.5552e+05,5.5553e+05,5.5552e+05,5.5552e+05,5.5552e+05
9090,5.5566e+05,5.5582e+05,5.5564e+05,5.5566e+05,5.5566e+05
9091,5.5663e+05,5.5665e+05,5.5663e+05,5.5663e+05,5.5663e+05
9092,5.5728e+05,5.5724e+05,5.5728e+05,5.5729e+05,5.5728e+05
9093,5.5782e+05,5.5783e+05,5.5782e+05,5.5782e+05,5.5782e+05
9094,5.5815e+05,5.5818e+05,5.5817e+05,5.5816e+05,5.5816e+05
9095,5.5817e+05,5.5826e+05,5.5818e+05,5.5817e+05,5.5817e+05
9096,5.5866e+05,5.5872e+05,5.5868e+05,5.5867e+05,5.5867e+05
9097,5.5888e+05,5.5905e+05,5.5886e+05,5.5888e+05,5.5888e+05
9098,5.5973e+05,5.5975e+05,5.5974e+05,5.5973e+05,5.5973e+05
9099,5.6043e+05,5.6059e+05,5.6042e+05,5.6043e+05,5.6043e+05
9100,5.6045e+05,5.6068e+05,5.6044e+05,5.6045e+05,5.6046e+05
9101,5.6062e+05,5.6071e+05,5.6062e+05,5.6062e+05,5.6062e+05
9102,5.6071e+05,5.6076e+05,5.6072e+05,5.6072e+05,5.6071e+05
9103,5.6109e+05,5.6112e+05,5.611e+05,5.6109e+05,5.6109e+05
9104,5.619e+05,5.6195e+05,5.6191e+05,5.6191e+05,5.619e+05
9105,5.6218e+05,5.6221e+05,5.6219e+05,5.6219e+05,5.6219e+05
9106,5.6374e+05,5.6387e+05,5.6378e+05,5.6375e+05,5.6375e+05
9107,5.6423e+05,5.6432e+05,5.6422e+05,5.6423e+05,5.6423e+05
9108,5.6433e+05,5.6437e+05,5.6434e+05,5.6433e+05,5.6433e+05
9109,5.644e+05,5.6451e+05,5.6438e+05,5.6439e+05,5.644e+05
9110,5.6449e+05,5.6458e+05,5.645e+05,5.6449e+05,5.6449e+05
9111,5.6457e+05,5.646e+05,5.6457e+05,5.6457e+05,5.6457e+05
9112,5.647e+05,5.6473e+05,5.6471e+05,5.6471e+05,5.647e+05
9113,5.6525e+05,5.6541e+05,5.6522e+05,5.6525e+05,5.6525e+05
9114,5.6537e+05,5.6555e+05,5.6537e+05,5.6537e+05,5.6537e+05
9115,5.657e+05,5.6572e+05,5.657e+05,5.657e+05,5.657e+05
9116,5.6617e+05,5.6622e+05,5.6618e+05,5.6618e+05,5.6618e+05
9117,5.6708e+05,5.6709e+05,5.6708e+05,5.6708e+05,5.6708e+05
9118,5.6776e+05,5.6784e+05,5.6775e+05,5.6776e+05,5.6776e+05
9119,5.6867e+05,5.687e+05,5.6868e+05,5.6867e+05,5.6867e+05
9120,5.6878e+05,5.6882e+05,5.6879e+05,5.6879e+05,5.6878e+05
9121,5.6926e+05,5.6929e+05,5.6927e+05,5.6926e+05,5.6926e+05
9122,5.6938e+05,5.6942e+05,5.6939e+05,5.6938e+05,5.6938e+05
9123,5.6982e+05,5.6997e+05,5.6986e+05,5.6983e+05,5.6982e+05
9124,5.7003e+05,5.7023e+05,5.7001e+05,5.7002e+05,5.7003e+05
9125,5.7035e+05,5.7036e+05,5.7035e+05,5.7035e+05,5.7035e+05
9126,5.7063e+05,5.7068e+05,5.7064e+05,5.7064e+05,5.7063e+05
9127,5.7196e+05,5.719e+05,5.7196e+05,5.7196e+05,5.7196e+05
9128,5.7205e+05,5.7207e+05,5.7206e+05,5.7206e+05,5.7205e+05
9129,5.722e+05,5.7235e+05,5.7218e+05,5.722e+05,5.722e+05
9130,5.729e+05,5.7292e+05,5.729e+05,5.729e+05,5.729e+05
9131,5.7352e+05,5.7352e+05,5.7352e+05,5.7352e+05,5.7352e+05
9132,5.7366e+05,5.7369e+05,5.7367e+05,5.7366e+05,5.7366e+05
9133,5.7465e+05,5.7483e+05,5.7466e+05,5.7466e+05,5.7465e+05
9134,5.7489e+05,5.7492e+05,5.749e+05,5.749e+05,5.7489e+05
9135,5.7494e+05,5.7499e+05,5.7495e+05,5.7494e+05,5.7494e+05
9136,5.7506e+05,5.7507e+05,5.7506e+05,5.7506e+05,5.7506e+05
9137,5.7614e+05,5.7624e+05,5.7613e+05,5.7614e+05,5.7614e+05
9138,5.7624e+05,5.764e+05,5.7627e+05,5.7626e+05,5.7625e+05
9139,5.7628e+05,5.7641e+05,5.7629e+05,5.7628e+05,5.7629e+05
9140,5.764e+05,5.7648e+05,5.764e+05,5.764e+05,5.764e+05
9141,5.7675e+05,5.7679e+05,5.7676e+05,5.7676e+05,5.7675e+05
9142,5.7714e+05,5.7718e+05,5.7715e+05,5.7714e+05,5.7714e+05
9143,5.775e+05,5.7754e+05,5.7751e+05,5.775e+05,5.775e+05
9144,5.7816e+05,5.7821e+05,5.7817e+05,5.7816e+05,5.7816e+05
9145,5.7935e+05,5.7939e+05,5.7936e+05,5.7935e+05,5.7935e+05
9146,5.8012e+05,5.8029e+05,5.8012e+05,5.8012e+05,5.8012e+05
9147,5.8016e+05,5.803e+05,5.8014e+05,5.8016e+05,5.8016e+05
9148,5.8037e+05,5.8043e+05,5.8039e+05,5.8038e+05,5.8038e+05
9149,5.8124e+05,5.8125e+05,5.8124e+05,5.8124e+05,5.8124e+05
9150,5.8209e+05,5.8214e+05,5.8211e+05,5.821e+05,5.8209e+05
9151,5.8218e+05,5.8237e+05,5.8224e+05,5.822e+05,5.8219e+05
9152,5.8265e+05,5.8266e+05,5.8265e+05,5.8265e+05,5.8265e+05
9153,5.8294e+05,5.8296e+05,5.8294e+05,5.8294e+05,5.8294e+05
9154,5.83e+05,5.8315e+05,5.8299e+05,5.83e+05,5.83e+05
9155,5.8311e+05,5.8319e+05,5.8312e+05,5.8311e+05,5.8311e+05
9156,5.8416e+05,5.8421e+05,5.8417e+05,5.8417e+05,5.8417e+05
9157,5.8454e+05,5.8457e+05,5.8455e+05,5.8454e+05,5.8454e+05
9158,5.8483e+05,5.8486e+05,5.8484e+05,5.8484e+05,5.8483e+05
9159,5.8511e+05,5.8515e+05,5.8512e+05,5.8511e+05,5.8511e+05
9160,5.8611e+05,5.8613e+05,5.8611e+05,5.8611e+05,5.8611e+05
9161,5.8744e+05,5.8749e+05,5.8745e+05,5.8744e+05,5.8744e+05
9162,5.88e+05,5.881e+05,5.8799e+05,5.88e+05,5.88e+05
9163,5.8817e+05,5.8822e+05,5.8818e+05,5.8817e+05,5.8817e+05
9164,5.8894e+05,5.8906e+05,5.8892e+05,5.8894e+05,5.8894e+05
9165,5.8935e+05,5.8941e+05,5.8937e+05,5.8936e+05,5.8936e+05
9166,5.8958e+05,5.8953e+05,5.8959e+05,5.8958e+05,5.8958e+05
9167,5.9e+05,5.9022e+05,5.9001e+05,5.9e+05,5.9e+05
9168,5.9009e+05,5.9029e+05,5.9008e+05,5.9009e+05,5.901e+05
9169,5.9097e+05,5.9106e+05,5.9096e+05,5.9097e+05,5.9097e+05
9170,5.9112e+05,5.9113e+05,5.9112e+05,5.9112e+05,5.9112e+05
9171,5.9145e+05,5.9151e+05,5.9147e+05,5.9146e+05,5.9146e+05
9172,5.9158e+05,5.9164e+05,5.916e+05,5.9159e+05,5.9159e+05
9173,5.9197e+05,5.9201e+05,5.9198e+05,5.9197e+05,5.9197e+05
9174,5.9248e+05,5.9249e+05,5.9248e+05,5.9248e+05,5.9248e+05
9175,5.9291e+05,5.9295e+05,5.9292e+05,5.9291e+05,5.9291e+05
9176,5.935e+05,5.9353e+05,5.935e+05,5.935e+05,5.935e+05
9177,5.9474e+05,5.9476e+05,5.9475e+05,5.9475e+05,5.9474e+05
9178,5.9538e+05,5.9545e+05,5.9541e+05,5.9539e+05,5.9539e+05
9179,5.9571e+05,5.9584e+05,5.957e+05,5.9571e+05,5.9571e+05
9180,5.962e+05,5.9622e+05,5.962e+05,5.962e+05,5.962e+05
9181,5.9738e+05,5.9744e+05,5.9739e+05,5.9738e+05,5.9738e+05
9182,5.9752e+05,5.9771e+05,5.975e+05,5.9752e+05,5.9752e+05
9183,5.9834e+05,5.984e+05,5.9834e+05,5.9834e+05,5.9834e+05
9184,5.9846e+05,5.9858e+05,5.9844e+05,5.9846e+05,5.9846e+05
9185,5.9923e+05,5.9928e+05,5.9924e+05,5.9924e+05,5.9924e+05
9186,5.9942e+05,5.9949e+05,5.9944e+05,5.9943e+05,5.9943e+05
9187,5.9978e+05,5.9984e+05,5.998e+05,5.9979e+05,5.9978e+05
9188,6.008e+05,6.0081e+05,6.008e+05,6.008e+05,6.008e+05
9189,6.0094e+05,6.0099e+05,6.0095e+05,6.0094e+05,6.0094e+05
9190,6.0215e+05,6.0218e+05,6.0215e+05,6.0215e+05,6.0215e+05
9191,6.0275e+05,6.0297e+05,6.0276e+05,6.0276e+05,6.0276e+05
9192,6.0298e+05,6.03e+05,6.0298e+05,6.0298e+05,6.0298e+05
9193,6.0401e+05,6.041e+05,6.0404e+05,6.0402e+05,6.0401e+05
9194,6.0477e+05,6.0481e+05,6.0478e+05,6.0477e+05,6.0477e+05
9195,6.0503e+05,6.0505e+05,6.0503e+05,6.0503e+05,6.0503e+05
9196,6.0523e+05,6.0542e+05,6.0522e+05,6.0523e+05,6.0524e+05
9197,6.0588e+05,6.0587e+05,6.0589e+05,6.0588e+05,6.0588e+05
9198,6.0597e+05,6.0604e+05,6.0599e+05,6.0598e+05,6.0597e+05
9199,6.0665e+05,6.0667e+05,6.0665e+05,6.0665e+05,6.0665e+05
9200,6.0692e+05,6.0697e+05,6.0693e+05,6.0693e+05,6.0692e+05
9201,6.0869e+05,6.088e+05,6.0867e+05,6.0869e+05,6.0869e+05
9202,6.0899e+05,6.0909e+05,6.0902e+05,6.09e+05,6.0899e+05
9203,6.0906e+05,6.0927e+05,6.0906e+05,6.0906e+05,6.0906e+05
9204,6.0952e+05,6.0965e+05,6.0951e+05,6.0952e+05,6.0952e+05
9205,6.1003e+05,6.1008e+05,6.1004e+05,6.1004e+05,6.1003e+05
9206,6.1092e+05,6.1093e+05,6.1091e+05,6.1092e+05,6.1092e+05
9207,6.1141e+05,6.1142e+05,6.1141e+05,6.1142e+05,6.1141e+05
9208,6.1165e+05,6.1169e+05,6.1165e+05,6.1165e+05,6.1165e+05
9209,6.1226e+05,6.1232e+05,6.1227e+05,6.1227e+05,6.1226e+05
9210,6.1294e+05,6.1295e+05,6.1294e+05,6.1293e+05,6.1294e+05
9211,6.1322e+05,6.1341e+05,6.1321e+05,6.1322e+05,6.1322e+05
9212,6.1386e+05,6.1391e+05,6.1387e+05,6.1386e+05,6.1386e+05
9213,6.1402e+05,6.1408e+05,6.1403e+05,6.1403e+05,6.1402e+05
9214,6.1446e+05,6.1457e+05,6.145e+05,6.1448e+05,6.1447e+05
9215,6.151e+05,6.1515e+05,6.1511e+05,6.151e+05,6.151e+05
9216,6.1551e+05,6.1552e+05,6.1551e+05,6.1551e+05,6.1551e+05
9217,6.1561e+05,6.1562e+05,6.1561e+05,6.1561e+05,6.1561e+05
9218,6.1746e+05,6.1749e+05,6.1747e+05,6.1747e+05,6.1746e+05
9219,6.1886e+05,6.189e+05,6.1887e+05,6.1886e+05,6.1886e+05
9220,6.1962e+05,6.1973e+05,6.196e+05,6.1962e+05,6.1962e+05
9221,6.2017e+05,6.2024e+05,6.2019e+05,6.2018e+05,6.2017e+05
9222,6.2036e+05,6.2046e+05,6.2039e+05,6.2037e+05,6.2036e+05
9223,6.2093e+05,6.21e+05,6.2095e+05,6.2094e+05,6.2094e+05
9224,6.2143e+05,6.2148e+05,6.2143e+05,6.2144e+05,6.2143e+05
9225,6.2144e+05,6.2152e+05,6.2144e+05,6.2144e+05,6.2144e+05
9226,6.2151e+05,6.2164e+05,6.2151e+05,6.2151e+05,6.2151e+05
9227,6.223e+05,6.2258e+05,6.2231e+05,6.2231e+05,6.223e+05
9228,6.2329e+05,6.2338e+05,6.2329e+05,6.2329e+05,6.2329e+05
9229,6.2367e+05,6.2369e+05,6.2367e+05,6.2367e+05,6.2367e+05
9230,6.2374e+05,6.2377e+05,6.2375e+05,6.2374e+05,6.2374e+05
9231,6.2457e+05,6.2463e+05,6.2458e+05,6.2457e+05,6.2457e+05
9232,6.2641e+05,6.2644e+05,6.2642e+05,6.2641e+05,6.2641e+05
9233,6.2643e+05,6.2648e+05,6.2644e+05,6.2644e+05,6.2644e+05
9234,6.2673e+05,6.2688e+05,6.2678e+05,6.2675e+05,6.2674e+05
9235,6.2727e+05,6.2734e+05,6.2728e+05,6.2728e+05,6.2728e+05
9236,6.2757e+05,6.2772e+05,6.2756e+05,6.2757e+05,6.2758e+05
9237,6.2766e+05,6.2773e+05,6.2768e+05,6.2767e+05,6.2767e+05
9238,6.2865e+05,6.2867e+05,6.2865e+05,6.2865e+05,6.2865e+05
9239,6.2989e+05,6.3009e+05,6.2989e+05,6.2989e+05,6.299e+05
9240,6.3047e+05,6.3054e+05,6.3048e+05,6.3048e+05,6.3047e+05
9241,6.3086e+05,6.3091e+05,6.3087e+05,6.3087e+05,6.3087e+05
9242,6.3127e+05,6.3139e+05,6.3125e+05,6.3127e+05,6.3127e+05
9243,6.3201e+05,6.3206e+05,6.3202e+05,6.3201e+05,6.3201e+05
9244,6.3256e+05,6.3257e+05,6.3256e+05,6.3256e+05,6.3256e+05
9245,6.3324e+05,6.3331e+05,6.3325e+05,6.3324e+05,6.3324e+05
9246,6.3342e+05,6.3344e+05,6.3343e+05,6.3342e+05,6.3342e+05
9247,6.3359e+05,6.3366e+05,6.3361e+05,6.336e+05,6.336e+05
9248,6.3363e+05,6.3379e+05,6.3368e+05,6.3365e+05,6.3364e+05
9249,6.338e+05,6.3381e+05,6.3379e+05,6.338e+05,6.338e+05
9250,6.3423e+05,6.3444e+05,6.3421e+05,6.3423e+05,6.3423e+05
9251,6.3517e+05,6.3518e+05,6.3517e+05,6.3517e+05,6.3517e+05
9252,6.3626e+05,6.3633e+05,6.3628e+05,6.3627e+05,6.3626e+05
9253,6.366e+05,6.3665e+05,6.3661e+05,6.366e+05,6.366e+05
9254,6.3745e+05,6.3748e+05,6.3746e+05,6.3745e+05,6.3745e+05
9255,6.3802e+05,6.3808e+05,6.3803e+05,6.3803e+05,6.3802e+05
9256,6.3855e+05,6.3875e+05,6.3855e+05,6.3855e+05,6.3856e+05
9257,6.3983e+05,6.4e+05,6.399e+05,6.3985e+05,6.3984e+05
9258,6.3996e+05,6.4004e+05,6.3997e+05,6.3996e+05,6.3996e+05
9259,6.402e+05,6.4023e+05,6.402e+05,6.402e+05,6.402e+05
9260,6.4056e+05,6.4061e+05,6.4057e+05,6.4056e+05,6.4056e+05
9261,6.4109e+05,6.4138e+05,6.411e+05,6.4109e+05,6.4109e+05
9262,6.4197e+05,6.4203e+05,6.4198e+05,6.4197e+05,6.4197e+05
9263,6.4203e+05,6.4211e+05,6.4204e+05,6.4203e+05,6.4203e+05
9264,6.4356e+05,6.4368e+05,6.4354e+05,6.4356e+05,6.4356e+05
9265,6.4381e+05,6.4382e+05,6.4381e+05,6.4381e+05,6.4381e+05
9266,6.4423e+05,6.4425e+05,6.4423e+05,6.4423e+05,6.4423e+05
9267,6.4436e+05,6.4443e+05,6.4438e+05,6.4437e+05,6.4436e+05
9268,6.4455e+05,6.4462e+05,6.4456e+05,6.4455e+05,6.4455e+05
9269,6.4525e+05,6.454e+05,6.4524e+05,6.4525e+05,6.4525e+05
9270,6.4579e+05,6.4586e+05,6.458e+05,6.4579e+05,6.4579e+05
9271,6.4712e+05,6.472e+05,6.4713e+05,6.4712e+05,6.4712e+05
9272,6.4753e+05,6.4773e+05,6.4753e+05,6.4753e+05,6.4753e+05
9273,6.4775e+05,6.4782e+05,6.4776e+05,6.4775e+05,6.4775e+05
9274,6.4859e+05,6.4862e+05,6.4859e+05,6.4859e+05,6.4859e+05
9275,6.4953e+05,6.4961e+05,6.4955e+05,6.4954e+05,6.4953e+05
9276,6.4997e+05,6.5003e+05,6.4998e+05,6.4998e+05,6.4997e+05
9277,6.504e+05,6.5048e+05,6.5041e+05,6.504e+05,6.504e+05
9278,6.5175e+05,6.5175e+05,6.5174e+05,6.5175e+05,6.5175e+05
9279,6.5214e+05,6.5218e+05,6.5214e+05,6.5214e+05,6.5214e+05
9280,6.5339e+05,6.5338e+05,6.5339e+05,6.534e+05,6.5339e+05
9281,6.537e+05,6.5379e+05,6.5372e+05,6.5371e+05,6.537e+05
9282,6.5494e+05,6.5497e+05,6.5494e+05,6.5494e+05,6.5494e+05
9283,6.5617e+05,6.5619e+05,6.5617e+05,6.5617e+05,6.5617e+05
9284,6.5671e+05,6.5683e+05,6.5669e+05,6.5671e+05,6.5671e+05
9285,6.5672e+05,6.5693e+05,6.5672e+05,6.5672e+05,6.5672e+05
9286,6.5725e+05,6.5734e+05,6.5727e+05,6.5726e+05,6.5725e+05
9287,6.5779e+05,6.5787e+05,6.5781e+05,6.578e+05,6.5779e+05
9288,6.5788e+05,6.5803e+05,6.5786e+05,6.5788e+05,6.5788e+05
9289,6.5896e+05,6.59e+05,6.5896e+05,6.5896e+05,6.5896e+05
9290,6.6022e+05,6.603e+05,6.6023e+05,6.6022e+05,6.6022e+05
9291,6.6037e+05,6.604e+05,6.6038e+05,6.6037e+05,6.6037e+05
9292,6.6121e+05,6.6129e+05,6.6122e+05,6.6121e+05,6.6121e+05
9293,6.6151e+05,6.6162e+05,6.6153e+05,6.6152e+05,6.6151e+05
9294,6.6221e+05,6.6251e+05,6.6223e+05,6.6222e+05,6.6222e+05
9295,6.6375e+05,6.6383e+05,6.6376e+05,6.6375e+05,6.6375e+05
9296,6.6441e+05,6.6446e+05,6.6442e+05,6.6441e+05,6.6441e+05
9297,6.659e+05,6.6603e+05,6.6593e+05,6.6591e+05,6.659e+05
9298,6.6623e+05,6.6631e+05,6.6624e+05,6.6623e+05,6.6623e+05
9299,6.6662e+05,6.6665e+05,6.6662e+05,6.6662e+05,6.6662e+05
9300,6.6675e+05,6.6676e+05,6.6675e+05,6.6675e+05,6.6675e+05
9301,6.6722e+05,6.6746e+05,6.6722e+05,6.6722e+05,6.6723e+05
9302,6.6816e+05,6.6821e+05,6.6817e+05,6.6816e+05,6.6816e+05
9303,6.6841e+05,6.6848e+05,6.6843e+05,6.6842e+05,6.6842e+05
9304,6.6865e+05,6.6868e+05,6.6865e+05,6.6865e+05,6.6865e+05
9305,6.6978e+05,6.6993e+05,6.6976e+05,6.6977e+05,6.6978e+05
9306,6.7079e+05,6.7094e+05,6.7083e+05,6.7081e+05,6.708e+05
9307,6.7177e+05,6.718e+05,6.7178e+05,6.7177e+05,6.7177e+05
9308,6.7244e+05,6.7263e+05,6.7242e+05,6.7243e+05,6.7244e+05
9309,6.7279e+05,6.7272e+05,6.728e+05,6.728e+05,6.7279e+05
9310,6.7469e+05,6.7476e+05,6.7471e+05,6.747e+05,6.7469e+05
9311,6.7606e+05,6.7622e+05,6.761e+05,6.7607e+05,6.7606e+05
9312,6.7701e+05,6.7707e+05,6.7702e+05,6.7702e+05,6.7702e+05
9313,6.7703e+05,6.7708e+05,6.7704e+05,6.7703e+05,6.7703e+05
9314,6.7757e+05,6.7781e+05,6.7757e+05,6.7758e+05,6.7758e+05
9315,6.7855e+05,6.7862e+05,6.7856e+05,6.7855e+05,6.7855e+05
9316,6.7896e+05,6.7899e+05,6.7896e+05,6.7896e+05,6.7896e+05
9317,6.7975e+05,6.7983e+05,6.7976e+05,6.7975e+05,6.7975e+05
9318,6.7987e+05,6.8001e+05,6.7986e+05,6.7987e+05,6.7987e+05
9319,6.8047e+05,6.8048e+05,6.8047e+05,6.8047e+05,6.8047e+05
9320,6.8161e+05,6.8164e+05,6.8161e+05,6.8161e+05,6.8161e+05
9321,6.819e+05,6.8208e+05,6.8195e+05,6.8191e+05,6.819e+05
9322,6.8229e+05,6.8237e+05,6.823e+05,6.8229e+05,6.8229e+05
9323,6.8333e+05,6.8337e+05,6.8334e+05,6.8334e+05,6.8333e+05
9324,6.845e+05,6.8457e+05,6.8451e+05,6.8451e+05,6.845e+05
9325,6.8505e+05,6.8536e+05,6.8506e+05,6.8506e+05,6.8505e+05
9326,6.8552e+05,6.8557e+05,6.8553e+05,6.8553e+05,6.8552e+05
9327,6.869e+05,6.8703e+05,6.8688e+05,6.869e+05,6.869e+05
9328,6.8752e+05,6.876e+05,6.8754e+05,6.8753e+05,6.8753e+05
9329,6.8827e+05,6.8848e+05,6.8833e+05,6.8829e+05,6.8828e+05
9330,6.8946e+05,6.8953e+05,6.8947e+05,6.8946e+05,6.8946e+05
9331,6.8997e+05,6.9001e+05,6.8998e+05,6.8997e+05,6.8997e+05
9332,6.9106e+05,6.9133e+05,6.9105e+05,6.9106e+05,6.9106e+05
9333,6.9184e+05,6.9187e+05,6.9184e+05,6.9184e+05,6.9184e+05
9334,6.9305e+05,6.9307e+05,6.9305e+05,6.9305e+05,6.9305e+05
9335,6.9346e+05,6.9351e+05,6.9347e+05,6.9346e+05,6.9346e+05
9336,6.9371e+05,6.9365e+05,6.9373e+05,6.9372e+05,6.9371e+05
9337,6.9504e+05,6.9507e+05,6.9504e+05,6.9504e+05,6.9504e+05
9338,6.9512e+05,6.9518e+05,6.9514e+05,6.9513e+05,6.9512e+05
9339,6.9514e+05,6.9535e+05,6.9518e+05,6.9514e+05,6.9514e+05
9340,6.9658e+05,6.9665e+05,6.9659e+05,6.9658e+05,6.9658e+05
9341,6.9775e+05,6.9783e+05,6.9777e+05,6.9775e+05,6.9775e+05
9342,6.9863e+05,6.9877e+05,6.9861e+05,6.9863e+05,6.9863e+05
9343,7.0108e+05,7.0113e+05,7.0109e+05,7.0108e+05,7.0108e+05
9344,7.0134e+05,7.0142e+05,7.0135e+05,7.0134e+05,7.0134e+05
9345,7.0251e+05,7.0278e+05,7.0259e+05,7.0254e+05,7.0252e+05
9346,7.032e+05,7.0326e+05,7.0321e+05,7.0321e+05,7.032e+05
9347,7.0326e+05,7.0334e+05,7.0328e+05,7.0327e+05,7.0327e+05
9348,7.0334e+05,7.0362e+05,7.0333e+05,7.0334e+05,7.0334e+05
9349,7.0384e+05,7.0396e+05,7.0382e+05,7.0384e+05,7.0384e+05
9350,7.0461e+05,7.0468e+05,7.0462e+05,7.0461e+05,7.0461e+05
9351,7.0474e+05,7.0476e+05,7.0475e+05,7.0474e+05,7.0474e+05
9352,7.0478e+05,7.0485e+05,7.0479e+05,7.0478e+05,7.0478e+05
9353,7.053e+05,7.0534e+05,7.053e+05,7.053e+05,7.053e+05
9354,7.0672e+05,7.0677e+05,7.0673e+05,7.0672e+05,7.0672e+05
9355,7.0807e+05,7.0813e+05,7.0809e+05,7.0808e+05,7.0807e+05
9356,7.0896e+05,7.0898e+05,7.0896e+05,7.0896e+05,7.0896e+05
9357,7.09e+05,7.093e+05,7.0908e+05,7.0903e+05,7.0901e+05
9358,7.1166e+05,7.1173e+05,7.1167e+05,7.1166e+05,7.1166e+05
9359,7.1417e+05,7.1422e+05,7.1418e+05,7.1417e+05,7.1417e+05
9360,7.1501e+05,7.151e+05,7.1503e+05,7.1501e+05,7.1501e+05
9361,7.1589e+05,7.1604e+05,7.1588e+05,7.1589e+05,7.1589e+05
9362,7.1603e+05,7.162e+05,7.1606e+05,7.1604e+05,7.1603e+05
9363,7.1667e+05,7.1672e+05,7.1667e+05,7.1667e+05,7.1667e+05
9364,7.1682e+05,7.1684e+05,7.1683e+05,7.1682e+05,7.1682e+05
9365,7.1729e+05,7.1736e+05,7.1731e+05,7.173e+05,7.1729e+05
9366,7.1786e+05,7.1794e+05,7.1788e+05,7.1786e+05,7.1786e+05
9367,7.1843e+05,7.1848e+05,7.1844e+05,7.1843e+05,7.1843e+05
9368,7.1921e+05,7.1926e+05,7.1922e+05,7.1921e+05,7.1921e+05
9369,7.1935e+05,7.1939e+05,7.1935e+05,7.1935e+05,7.1935e+05
9370,7.2116e+05,7.2126e+05,7.2118e+05,7.2116e+05,7.2116e+05
9371,7.2161e+05,7.2166e+05,7.2162e+05,7.2162e+05,7.2161e+05
9372,7.2174e+05,7.2188e+05,7.2172e+05,7.2174e+05,7.2174e+05
9373,7.2212e+05,7.2245e+05,7.2212e+05,7.2213e+05,7.2213e+05
9374,7.2333e+05,7.2337e+05,7.2333e+05,7.2333e+05,7.2333e+05
9375,7.2385e+05,7.2391e+05,7.2387e+05,7.2386e+05,7.2385e+05
9376,7.2593e+05,7.2603e+05,7.2595e+05,7.2594e+05,7.2594e+05
9377,7.2677e+05,7.2684e+05,7.2679e+05,7.2678e+05,7.2677e+05
9378,7.296e+05,7.2965e+05,7.2961e+05,7.296e+05,7.296e+05
9379,7.2991e+05,7.2999e+05,7.2993e+05,7.2991e+05,7.2991e+05
9380,7.2998e+05,7.2999e+05,7.2999e+05,7.2998e+05,7.2998e+05
9381,7.3033e+05,7.3043e+05,7.3036e+05,7.3034e+05,7.3034e+05
9382,7.308e+05,7.3087e+05,7.3081e+05,7.308e+05,7.308e+05
9383,7.3338e+05,7.3356e+05,7.3336e+05,7.3338e+05,7.3338e+05
9384,7.3357e+05,7.3369e+05,7.336e+05,7.3358e+05,7.3358e+05
9385,7.3375e+05,7.3383e+05,7.3377e+05,7.3375e+05,7.3375e+05
9386,7.3399e+05,7.3404e+05,7.3399e+05,7.3399e+05,7.3399e+05
9387,7.3529e+05,7.3559e+05,7.3528e+05,7.3529e+05,7.3529e+05
9388,7.3774e+05,7.3783e+05,7.3777e+05,7.3775e+05,7.3774e+05
9389,7.3817e+05,7.3821e+05,7.3817e+05,7.3817e+05,7.3817e+05
9390,7.3932e+05,7.3943e+05,7.3935e+05,7.3932e+05,7.3932e+05
9391,7.4116e+05,7.412e+05,7.4117e+05,7.4116e+05,7.4116e+05
9392,7.4117e+05,7.4122e+05,7.4118e+05,7.4118e+05,7.4117e+05
9393,7.4136e+05,7.4148e+05,7.4138e+05,7.4137e+05,7.4136e+05
9394,7.4214e+05,7.4225e+05,7.4217e+05,7.4215e+05,7.4215e+05
9395,7.4353e+05,7.4364e+05,7.4356e+05,7.4354e+05,7.4354e+05
9396,7.4405e+05,7.4408e+05,7.4406e+05,7.4405e+05,7.4405e+05
9397,7.4462e+05,7.4468e+05,7.4463e+05,7.4462e+05,7.4462e+05
9398,7.4602e+05,7.4617e+05,7.4599e+05,7.4602e+05,7.4602e+05
9399,7.4679e+05,7.4684e+05,7.4679e+05,7.4679e+05,7.4679e+05
9400,7.4698e+05,7.471e+05,7.4702e+05,7.47e+05,7.4699e+05
9401,7.4817e+05,7.4829e+05,7.4818e+05,7.4817e+05,7.4817e+05
9402,7.4924e+05,7.4929e+05,7.4924e+05,7.4924e+05,7.4924e+05
9403,7.5088e+05,7.5101e+05,7.5091e+05,7.5089e+05,7.5089e+05
9404,7.5131e+05,7.517e+05,7.5129e+05,7.5131e+05,7.5131e+05
9405,7.5218e+05,7.5229e+05,7.5221e+05,7.5219e+05,7.5218e+05
9406,7.5241e+05,7.5251e+05,7.5243e+05,7.5242e+05,7.5241e+05
9407,7.5345e+05,7.5349e+05,7.5345e+05,7.5345e+05,7.5345e+05
9408,7.5608e+05,7.5637e+05,7.5607e+05,7.5608e+05,7.5609e+05
9409,7.5626e+05,7.565e+05,7.5629e+05,7.5627e+05,7.5627e+05
9410,7.5803e+05,7.5819e+05,7.5807e+05,7.5804e+05,7.5803e+05
9411,7.5875e+05,7.5882e+05,7.5876e+05,7.5876e+05,7.5876e+05
9412,7.5889e+05,7.5893e+05,7.5889e+05,7.5889e+05,7.5889e+05
9413,7.6187e+05,7.62e+05,7.6189e+05,7.6187e+05,7.6187e+05
9414,7.632e+05,7.6329e+05,7.6321e+05,7.632e+05,7.632e+05
9415,7.6406e+05,7.6427e+05,7.6408e+05,7.6406e+05,7.6406e+05
9416,7.6432e+05,7.645e+05,7.6437e+05,7.6434e+05,7.6433e+05
9417,7.651e+05,7.6515e+05,7.651e+05,7.651e+05,7.651e+05
9418,7.676e+05,7.6779e+05,7.6758e+05,7.676e+05,7.676e+05
9419,7.6767e+05,7.6779e+05,7.677e+05,7.6768e+05,7.6767e+05
9420,7.6908e+05,7.6919e+05,7.6911e+05,7.6909e+05,7.6909e+05
9421,7.6916e+05,7.6921e+05,7.6916e+05,7.6916e+05,7.6916e+05
9422,7.712e+05,7.7133e+05,7.7121e+05,7.712e+05,7.712e+05
9423,7.712e+05,7.714e+05,7.7126e+05,7.7122e+05,7.7121e+05
9424,7.7294e+05,7.7301e+05,7.7295e+05,7.7294e+05,7.7294e+05
9425,7.7351e+05,7.7387e+05,7.735e+05,7.7351e+05,7.7352e+05
9426,7.7379e+05,7.7388e+05,7.7381e+05,7.738e+05,7.7379e+05
9427,7.7435e+05,7.7439e+05,7.7434e+05,7.7435e+05,7.7435e+05
9428,7.7447e+05,7.7451e+05,7.7446e+05,7.7447e+05,7.7447e+05
9429,7.7858e+05,7.788e+05,7.7864e+05,7.786e+05,7.7858e+05
9430,7.7936e+05,7.7944e+05,7.7937e+05,7.7937e+05,7.7936e+05
9431,7.7965e+05,7.7978e+05,7.7968e+05,7.7966e+05,7.7966e+05
9432,7.8158e+05,7.8163e+05,7.8158e+05,7.8158e+05,7.8158e+05
9433,7.8253e+05,7.8276e+05,7.8249e+05,7.8253e+05,7.8253e+05
9434,7.8265e+05,7.8293e+05,7.8268e+05,7.8266e+05,7.8265e+05
9435,7.8364e+05,7.8372e+05,7.8366e+05,7.8365e+05,7.8364e+05
9436,7.8526e+05,7.8532e+05,7.8527e+05,7.8526e+05,7.8526e+05
9437,7.8608e+05,7.8618e+05,7.8611e+05,7.8609e+05,7.8608e+05
9438,7.8655e+05,7.8681e+05,7.8663e+05,7.8658e+05,7.8656e+05
9439,7.875e+05,7.8759e+05,7.8752e+05,7.8751e+05,7.875e+05
9440,7.8818e+05,7.8847e+05,7.8815e+05,7.8818e+05,7.8818e+05
9441,7.8957e+05,7.8982e+05,7.8959e+05,7.8957e+05,7.8957e+05
9442,7.904e+05,7.9053e+05,7.9043e+05,7.9041e+05,7.904e+05
9443,7.9078e+05,7.9083e+05,7.9078e+05,7.9078e+05,7.9078e+05
9444,7.9311e+05,7.9321e+05,7.9313e+05,7.9312e+05,7.9311e+05
9445,7.9327e+05,7.9358e+05,7.9337e+05,7.933e+05,7.9329e+05
9446,7.9497e+05,7.9507e+05,7.9498e+05,7.9497e+05,7.9497e+05
9447,7.9612e+05,7.9648e+05,7.961e+05,7.9612e+05,7.9612e+05
9448,7.9721e+05,7.9726e+05,7.972e+05,7.9721e+05,7.9721e+05
9449,7.9867e+05,7.9873e+05,7.9867e+05,7.9867e+05,7.9867e+05
9450,8.0006e+05,8.0019e+05,8.0009e+05,8.0007e+05,8.0006e+05
9451,8.0139e+05,8.0147e+05,8.014e+05,8.0139e+05,8.0139e+05
9452,8.0188e+05,8.0198e+05,8.019e+05,8.0188e+05,8.0188e+05
9453,8.023e+05,8.0239e+05,8.0232e+05,8.0231e+05,8.0231e+05
9454,8.0231e+05,8.0244e+05,8.0235e+05,8.0233e+05,8.0232e+05
9455,8.0494e+05,8.0506e+05,8.0497e+05,8.0495e+05,8.0495e+05
9456,8.0785e+05,8.079e+05,8.0785e+05,8.0785e+05,8.0785e+05
9457,8.0888e+05,8.0901e+05,8.0891e+05,8.0889e+05,8.0889e+05
9458,8.0981e+05,8.0992e+05,8.0983e+05,8.0982e+05,8.0982e+05
9459,8.1033e+05,8.1045e+05,8.1033e+05,8.1034e+05,8.1033e+05
9460,8.1165e+05,8.1187e+05,8.1162e+05,8.1165e+05,8.1165e+05
9461,8.1603e+05,8.1618e+05,8.1606e+05,8.1604e+05,8.1604e+05
9462,8.1609e+05,8.1626e+05,8.1611e+05,8.161e+05,8.161e+05
9463,8.1626e+05,8.1638e+05,8.1628e+05,8.1627e+05,8.1626e+05
9464,8.1639e+05,8.1645e+05,8.1639e+05,8.1639e+05,8.1639e+05
9465,8.167e+05,8.1681e+05,8.1672e+05,8.1671e+05,8.1671e+05
9466,8.1701e+05,8.1707e+05,8.17e+05,8.1701e+05,8.1701e+05
9467,8.1883e+05,8.1891e+05,8.1884e+05,8.1883e+05,8.1883e+05
9468,8.1935e+05,8.1947e+05,8.1937e+05,8.1936e+05,8.1935e+05
9469,8.1969e+05,8.1983e+05,8.1972e+05,8.197e+05,8.197e+05
9470,8.212e+05,8.213e+05,8.2122e+05,8.2121e+05,8.2121e+05
9471,8.2187e+05,8.2228e+05,8.2185e+05,8.2187e+05,8.2188e+05
9472,8.2269e+05,8.2281e+05,8.2272e+05,8.227e+05,8.227e+05
9473,8.2569e+05,8.2575e+05,8.2569e+05,8.2569e+05,8.2569e+05
9474,8.2597e+05,8.2609e+05,8.2599e+05,8.2598e+05,8.2597e+05
9475,8.2606e+05,8.2621e+05,8.261e+05,8.2608e+05,8.2607e+05
9476,8.2939e+05,8.2952e+05,8.2941e+05,8.294e+05,8.2939e+05
9477,8.3046e+05,8.3055e+05,8.3048e+05,8.3047e+05,8.3047e+05
9478,8.3335e+05,8.335e+05,8.3338e+05,8.3336e+05,8.3335e+05
9479,8.3382e+05,8.3388e+05,8.3382e+05,8.3382e+05,8.3382e+05
9480,8.3468e+05,8.3474e+05,8.3468e+05,8.3468e+05,8.3468e+05
9481,8.3605e+05,8.3614e+05,8.3606e+05,8.3605e+05,8.3605e+05
9482,8.362e+05,8.3636e+05,8.3624e+05,8.3621e+05,8.362e+05
9483,8.376e+05,8.3764e+05,8.3762e+05,8.3762e+05,8.376e+05
9484,8.3776e+05,8.3793e+05,8.378e+05,8.3778e+05,8.3777e+05
9485,8.4258e+05,8.4277e+05,8.4262e+05,8.426e+05,8.4259e+05
9486,8.4302e+05,8.432e+05,8.4305e+05,8.4303e+05,8.4302e+05
9487,8.4399e+05,8.4415e+05,8.4396e+05,8.4399e+05,8.4399e+05
9488,8.4433e+05,8.4441e+05,8.4433e+05,8.4433e+05,8.4433e+05
9489,8.4458e+05,8.4469e+05,8.4461e+05,8.4459e+05,8.4459e+05
9490,8.4499e+05,8.4518e+05,8.4502e+05,8.45e+05,8.4499e+05
9491,8.4777e+05,8.4794e+05,8.4781e+05,8.4778e+05,8.4777e+05
9492,8.4789e+05,8.481e+05,8.4794e+05,8.4791e+05,8.479e+05
9493,8.4949e+05,8.4956e+05,8.495e+05,8.4949e+05,8.4949e+05
9494,8.5221e+05,8.5252e+05,8.5219e+05,8.5221e+05,8.5221e+05
9495,8.5237e+05,8.5264e+05,8.5241e+05,8.5238e+05,8.5237e+05
9496,8.5326e+05,8.5333e+05,8.5327e+05,8.5326e+05,8.5326e+05
9497,8.537e+05,8.5394e+05,8.5376e+05,8.5372e+05,8.5371e+05
9498,8.5391e+05,8.54e+05,8.5392e+05,8.5392e+05,8.5391e+05
9499,8.5845e+05,8.5857e+05,8.5848e+05,8.5846e+05,8.5846e+05
9500,8.6004e+05,8.6031e+05,8.6011e+05,8.6006e+05,8.6005e+05
9501,8.6378e+05,8.6386e+05,8.6378e+05,8.6378e+05,8.6378e+05
9502,8.6625e+05,8.6619e+05,8.6628e+05,8.6626e+05,8.6625e+05
9503,8.6685e+05,8.6691e+05,8.6685e+05,8.6684e+05,8.6685e+05
9504,8.6693e+05,8.6722e+05,8.6701e+05,8.6696e+05,8.6694e+05
9505,8.6741e+05,8.6757e+05,8.6745e+05,8.6743e+05,8.6742e+05
9506,8.6867e+05,8.6884e+05,8.687e+05,8.6868e+05,8.6867e+05
9507,8.706e+05,8.7079e+05,8.7063e+05,8.7061e+05,8.706e+05
9508,8.7111e+05,8.7121e+05,8.7113e+05,8.7112e+05,8.7111e+05
9509,8.7206e+05,8.7217e+05,8.7208e+05,8.7206e+05,8.7206e+05
9510,8.7306e+05,8.7332e+05,8.7309e+05,8.7307e+05,8.7306e+05
9511,8.7329e+05,8.7337e+05,8.7329e+05,8.7329e+05,8.7329e+05
9512,8.7448e+05,8.748e+05,8.7457e+05,8.7451e+05,8.7449e+05
9513,8.8246e+05,8.8275e+05,8.8256e+05,8.8249e+05,8.8248e+05
9514,8.8262e+05,8.8286e+05,8.8267e+05,8.8264e+05,8.8263e+05
9515,8.839e+05,8.8407e+05,8.8386e+05,8.839e+05,8.839e+05
9516,8.8406e+05,8.8414e+05,8.8406e+05,8.8406e+05,8.8406e+05
9517,8.8507e+05,8.8518e+05,8.851e+05,8.8508e+05,8.8507e+05
9518,8.8584e+05,8.8591e+05,8.8584e+05,8.8584e+05,8.8584e+05
9519,8.869e+05,8.8738e+05,8.8687e+05,8.8689e+05,8.869e+05
9520,8.8918e+05,8.8929e+05,8.892e+05,8.8919e+05,8.8919e+05
9521,8.9068e+05,8.9087e+05,8.9072e+05,8.907e+05,8.9069e+05
9522,8.9115e+05,8.9159e+05,8.9127e+05,8.9119e+05,8.9117e+05
9523,8.9339e+05,8.9347e+05,8.9339e+05,8.9339e+05,8.9339e+05
9524,8.9634e+05,8.9652e+05,8.9636e+05,8.9635e+05,8.9635e+05
9525,8.9673e+05,8.969e+05,8.9678e+05,8.9675e+05,8.9674e+05
9526,8.9766e+05,8.9771e+05,8.9769e+05,8.9767e+05,8.9767e+05
9527,8.9773e+05,8.9778e+05,8.9777e+05,8.9774e+05,8.9773e+05
9528,8.9804e+05,8.9855e+05,8.9818e+05,8.9809e+05,8.9806e+05
9529,9.0252e+05,9.0287e+05,9.0257e+05,9.0253e+05,9.0253e+05
9530,9.0518e+05,9.0528e+05,9.0518e+05,9.0518e+05,9.0518e+05
9531,9.0601e+05,9.0608e+05,9.06e+05,9.06e+05,9.0601e+05
9532,9.0726e+05,9.0738e+05,9.0728e+05,9.0726e+05,9.0726e+05
9533,9.0962e+05,9.0975e+05,9.0965e+05,9.0963e+05,9.0963e+05
9534,9.0978e+05,9.0995e+05,9.0983e+05,9.098e+05,9.0979e+05
9535,9.1248e+05,9.1266e+05,9.1253e+05,9.125e+05,9.1249e+05
9536,9.1406e+05,9.1414e+05,9.1407e+05,9.1406e+05,9.1406e+05
9537,9.2078e+05,9.2092e+05,9.2082e+05,9.208e+05,9.2079e+05
9538,9.2195e+05,9.2212e+05,9.22e+05,9.2197e+05,9.2196e+05
9539,9.2301e+05,9.2316e+05,9.2303e+05,9.2302e+05,9.2301e+05
9540,9.2543e+05,9.2557e+05,9.2546e+05,9.2544e+05,9.2544e+05
9541,9.2715e+05,9.2728e+05,9.2715e+05,9.2715e+05,9.2715e+05
9542,9.2724e+05,9.2733e+05,9.2723e+05,9.2724e+05,9.2724e+05
9543,9.3104e+05,9.3118e+05,9.3108e+05,9.3106e+05,9.3105e+05
9544,9.3124e+05,9.3135e+05,9.3129e+05,9.3125e+05,9.3124e+05
9545,9.3274e+05,9.3291e+05,9.328e+05,9.3277e+05,9.3275e+05
9546,9.3318e+05,9.3356e+05,9.3324e+05,9.3319e+05,9.3318e+05
9547,9.3396e+05,9.3416e+05,9.3401e+05,9.3398e+05,9.3397e+05
9548,9.3411e+05,9.3472e+05,9.3405e+05,9.341e+05,9.3412e+05
9549,9.3528e+05,9.3536e+05,9.3529e+05,9.3528e+05,9.3528e+05
9550,9.4014e+05,9.4027e+05,9.4018e+05,9.4015e+05,9.4014e+05
9551,9.4218e+05,9.4234e+05,9.4224e+05,9.4221e+05,9.4219e+05
9552,9.4359e+05,9.4373e+05,9.4361e+05,9.436e+05,9.4359e+05
9553,9.4506e+05,9.4544e+05,9.4501e+05,9.4506e+05,9.4506e+05
9554,9.476e+05,9.4772e+05,9.4763e+05,9.4761e+05,9.476e+05
9555,9.4946e+05,9.496e+05,9.4951e+05,9.4948e+05,9.4947e+05
9556,9.4955e+05,9.4965e+05,9.4954e+05,9.4955e+05,9.4955e+05
9557,9.4999e+05,9.5014e+05,9.4999e+05,9.4999e+05,9.4999e+05
9558,9.5008e+05,9.5022e+05,9.501e+05,9.5009e+05,9.5009e+05
9559,9.5297e+05,9.531e+05,9.5301e+05,9.5299e+05,9.5298e+05
9560,9.5506e+05,9.5531e+05,9.5512e+05,9.5508e+05,9.5507e+05
9561,9.5647e+05,9.5663e+05,9.5652e+05,9.565e+05,9.5648e+05
9562,9.57e+05,9.571e+05,9.5701e+05,9.57e+05,9.57e+05
9563,9.6077e+05,9.6094e+05,9.6083e+05,9.608e+05,9.6078e+05
9564,9.6166e+05,9.6181e+05,9.6169e+05,9.6167e+05,9.6167e+05
9565,9.6469e+05,9.6507e+05,9.6475e+05,9.647e+05,9.6469e+05
9566,9.6562e+05,9.6581e+05,9.6568e+05,9.6564e+05,9.6563e+05
9567,9.6664e+05,9.6689e+05,9.6669e+05,9.6665e+05,9.6665e+05
9568,9.7099e+05,9.7121e+05,9.7106e+05,9.7102e+05,9.71e+05
9569,9.7297e+05,9.7306e+05,9.7295e+05,9.7297e+05,9.7297e+05
9570,9.7369e+05,9.7383e+05,9.7369e+05,9.7369e+05,9.7369e+05
9571,9.7543e+05,9.7569e+05,9.7549e+05,9.7545e+05,9.7544e+05
9572,9.7692e+05,9.7717e+05,9.77e+05,9.7696e+05,9.7694e+05
9573,9.7788e+05,9.7804e+05,9.779e+05,9.7788e+05,9.7788e+05
9574,9.791e+05,9.7923e+05,9.7912e+05,9.7911e+05,9.791e+05
9575,9.7964e+05,9.798e+05,9.7967e+05,9.7965e+05,9.7964e+05
9576,9.8341e+05,9.8368e+05,9.835e+05,9.8344e+05,9.8342e+05
9577,9.905e+05,9.9081e+05,9.906e+05,9.9054e+05,9.9051e+05
9578,9.9228e+05,9.9257e+05,9.9226e+05,9.9228e+05,9.9228e+05
9579,9.9574e+05,9.9599e+05,9.958e+05,9.9576e+05,9.9574e+05
9580,9.9716e+05,9.9734e+05,9.9719e+05,9.9717e+05,9.9716e+05
9581,9.9733e+05,9.9763e+05,9.9741e+05,9.9735e+05,9.9734e+05
9582,9.9754e+05,9.9775e+05,9.9752e+05,9.9754e+05,9.9754e+05
9583,9.982e+05,9.9841e+05,9.9827e+05,9.9824e+05,9.9822e+05
9584,9.9826e+05,9.9853e+05,9.9831e+05,9.9826e+05,9.9826e+05
9585,1.0018e+06,1.0019e+06,1.0018e+06,1.0018e+06,1.0018e+06
9586,1.0035e+06,1.0039e+06,1.0036e+06,1.0035e+06,1.0035e+06
9587,1.0054e+06,1.0056e+06,1.0055e+06,1.0054e+06,1.0054e+06
9588,1.0066e+06,1.0069e+06,1.0067e+06,1.0066e+06,1.0066e+06
9589,1.012e+06,1.0125e+06,1.0119e+06,1.012e+06,1.012e+06
9590,1.0144e+06,1.0146e+06,1.0144e+06,1.0144e+06,1.0144e+06
9591,1.0152e+06,1.0155e+06,1.0153e+06,1.0152e+06,1.0152e+06
9592,1.0153e+06,1.0158e+06,1.0155e+06,1.0154e+06,1.0154e+06
9593,1.0233e+06,1.0234e+06,1.0233e+06,1.0233e+06,1.0233e+06
9594,1.0237e+06,1.0239e+06,1.0237e+06,1.0237e+06,1.0237e+06
9595,1.0248e+06,1.0249e+06,1.0248e+06,1.0248e+06,1.0248e+06
9596,1.0249e+06,1.0254e+06,1.0251e+06,1.025e+06,1.025e+06
9597,1.0308e+06,1.0312e+06,1.0309e+06,1.0308e+06,1.0308e+06
9598,1.0312e+06,1.0314e+06,1.0312e+06,1.0312e+06,1.0312e+06
9599,1.0319e+06,1.0325e+06,1.0321e+06,1.032e+06,1.0319e+06
9600,1.0332e+06,1.0334e+06,1.0332e+06,1.0332e+06,1.0332e+06
9601,1.0341e+06,1.0344e+06,1.0341e+06,1.0341e+06,1.0341e+06
9602,1.0421e+06,1.0425e+06,1.0421e+06,1.0421e+06,1.0421e+06
9603,1.0473e+06,1.0475e+06,1.0473e+06,1.0473e+06,1.0473e+06
9604,1.0481e+06,1.0482e+06,1.0481e+06,1.0481e+06,1.0481e+06
9605,1.05e+06,1.0503e+06,1.05e+06,1.05e+06,1.05e+06
9606,1.0503e+06,1.0504e+06,1.0503e+06,1.0503e+06,1.0503e+06
9607,1.0515e+06,1.0518e+06,1.0516e+06,1.0515e+06,1.0515e+06
9608,1.0611e+06,1.0613e+06,1.0611e+06,1.0611e+06,1.0611e+06
9609,1.0627e+06,1.063e+06,1.0628e+06,1.0627e+06,1.0627e+06
9610,1.0655e+06,1.0661e+06,1.0656e+06,1.0655e+06,1.0655e+06
9611,1.0681e+06,1.0684e+06,1.0681e+06,1.0681e+06,1.0681e+06
9612,1.0715e+06,1.0717e+06,1.0715e+06,1.0715e+06,1.0715e+06
9613,1.0771e+06,1.0774e+06,1.0772e+06,1.0771e+06,1.0771e+06
9614,1.0772e+06,1.0775e+06,1.0773e+06,1.0772e+06,1.0772e+06
9615,1.0785e+06,1.0787e+06,1.0785e+06,1.0785e+06,1.0785e+06
9616,1.0824e+06,1.0827e+06,1.0824e+06,1.0824e+06,1.0824e+06
9617,1.0833e+06,1.0836e+06,1.0834e+06,1.0833e+06,1.0833e+06
9618,1.089e+06,1.0891e+06,1.089e+06,1.089e+06,1.089e+06
9619,1.0907e+06,1.0909e+06,1.0907e+06,1.0907e+06,1.0907e+06
9620,1.0952e+06,1.0953e+06,1.0952e+06,1.0952e+06,1.0952e+06
9621,1.0971e+06,1.0974e+06,1.0972e+06,1.0971e+06,1.0971e+06
9622,1.1007e+06,1.1014e+06,1.1008e+06,1.1007e+06,1.1007e+06
9623,1.1028e+06,1.1031e+06,1.1029e+06,1.1028e+06,1.1028e+06
9624,1.1051e+06,1.1054e+06,1.1051e+06,1.1051e+06,1.1051e+06
9625,1.1081e+06,1.1082e+06,1.1081e+06,1.1081e+06,1.1081e+06
9626,1.1091e+06,1.1094e+06,1.1092e+06,1.1091e+06,1.1091e+06
9627,1.1133e+06,1.1136e+06,1.1134e+06,1.1134e+06,1.1133e+06
9628,1.1166e+06,1.1167e+06,1.1166e+06,1.1166e+06,1.1166e+06
9629,1.1187e+06,1.119e+06,1.1187e+06,1.1187e+06,1.1187e+06
9630,1.1188e+06,1.119e+06,1.1189e+06,1.1188e+06,1.1188e+06
9631,1.1215e+06,1.1217e+06,1.1215e+06,1.1215e+06,1.1215e+06
9632,1.1244e+06,1.1247e+06,1.1244e+06,1.1244e+06,1.1244e+06
9633,1.1256e+06,1.1259e+06,1.1257e+06,1.1256e+06,1.1256e+06
9634,1.1301e+06,1.1304e+06,1.1302e+06,1.1301e+06,1.1301e+06
9635,1.1339e+06,1.1341e+06,1.1339e+06,1.1339e+06,1.1339e+06
9636,1.1355e+06,1.1358e+06,1.1356e+06,1.1355e+06,1.1355e+06
9637,1.1366e+06,1.1373e+06,1.1368e+06,1.1367e+06,1.1366e+06
9638,1.139e+06,1.1391e+06,1.139e+06,1.139e+06,1.139e+06
9639,1.1416e+06,1.1419e+06,1.1417e+06,1.1416e+06,1.1416e+06
9640,1.1425e+06,1.1426e+06,1.1425e+06,1.1425e+06,1.1425e+06
9641,1.1438e+06,1.1441e+06,1.1439e+06,1.1438e+06,1.1438e+06
9642,1.1483e+06,1.1487e+06,1.1484e+06,1.1483e+06,1.1483e+06
9643,1.1557e+06,1.1561e+06,1.1558e+06,1.1557e+06,1.1557e+06
9644,1.1634e+06,1.1637e+06,1.1634e+06,1.1634e+06,1.1634e+06
9645,1.1638e+06,1.1643e+06,1.1639e+06,1.1638e+06,1.1638e+06
9646,1.1659e+06,1.1661e+06,1.1659e+06,1.1659e+06,1.1659e+06
9647,1.1681e+06,1.1685e+06,1.1682e+06,1.1681e+06,1.1681e+06
9648,1.1705e+06,1.1707e+06,1.1705e+06,1.1705e+06,1.1705e+06
9649,1.1713e+06,1.1715e+06,1.1713e+06,1.1713e+06,1.1713e+06
9650,1.1726e+06,1.1731e+06,1.1727e+06,1.1726e+06,1.1726e+06
9651,1.1733e+06,1.1741e+06,1.1735e+06,1.1734e+06,1.1734e+06
9652,1.1821e+06,1.1827e+06,1.1822e+06,1.1821e+06,1.1821e+06
9653,1.1891e+06,1.1892e+06,1.1891e+06,1.1891e+06,1.1891e+06
9654,1.1918e+06,1.1925e+06,1.192e+06,1.1919e+06,1.1918e+06
9655,1.1936e+06,1.194e+06,1.1936e+06,1.1936e+06,1.1936e+06
9656,1.1966e+06,1.1968e+06,1.1966e+06,1.1966e+06,1.1966e+06
9657,1.2028e+06,1.2035e+06,1.203e+06,1.2028e+06,1.2028e+06
9658,1.205e+06,1.2052e+06,1.205e+06,1.205e+06,1.205e+06
9659,1.2097e+06,1.2105e+06,1.2099e+06,1.2097e+06,1.2097e+06
9660,1.2104e+06,1.2113e+06,1.2106e+06,1.2105e+06,1.2105e+06
9661,1.2118e+06,1.212e+06,1.2118e+06,1.2118e+06,1.2118e+06
9662,1.2136e+06,1.2141e+06,1.2137e+06,1.2136e+06,1.2136e+06
9663,1.2218e+06,1.222e+06,1.2218e+06,1.2218e+06,1.2218e+06
9664,1.2244e+06,1.2249e+06,1.2245e+06,1.2244e+06,1.2244e+06
9665,1.234e+06,1.2342e+06,1.234e+06,1.234e+06,1.234e+06
9666,1.2402e+06,1.2404e+06,1.2402e+06,1.2402e+06,1.2402e+06
9667,1.2459e+06,1.2461e+06,1.2459e+06,1.2459e+06,1.2459e+06
9668,1.2481e+06,1.2491e+06,1.2483e+06,1.2481e+06,1.2481e+06
9669,1.2554e+06,1.2556e+06,1.2554e+06,1.2554e+06,1.2554e+06
9670,1.2559e+06,1.2564e+06,1.2559e+06,1.2559e+06,1.2559e+06
9671,1.2609e+06,1.2613e+06,1.2609e+06,1.2609e+06,1.2609e+06
9672,1.2689e+06,1.2691e+06,1.2689e+06,1.2689e+06,1.2689e+06
9673,1.276e+06,1.2761e+06,1.276e+06,1.276e+06,1.276e+06
9674,1.2768e+06,1.277e+06,1.2768e+06,1.2768e+06,1.2768e+06
9675,1.2859e+06,1.2871e+06,1.2861e+06,1.286e+06,1.2859e+06
9676,1.2878e+06,1.2883e+06,1.2879e+06,1.2878e+06,1.2878e+06
9677,1.2904e+06,1.2907e+06,1.2905e+06,1.2904e+06,1.2904e+06
9678,1.2954e+06,1.2956e+06,1.2955e+06,1.2954e+06,1.2954e+06
9679,1.3099e+06,1.3103e+06,1.3099e+06,1.3099e+06,1.3099e+06
9680,1.3103e+06,1.3106e+06,1.3104e+06,1.3104e+06,1.3104e+06
9681,1.3136e+06,1.3138e+06,1.3136e+06,1.3136e+06,1.3136e+06
9682,1.3149e+06,1.3151e+06,1.3149e+06,1.3149e+06,1.3149e+06
9683,1.3201e+06,1.3208e+06,1.3202e+06,1.3201e+06,1.3201e+06
9684,1.3239e+06,1.3251e+06,1.3242e+06,1.324e+06,1.324e+06
9685,1.3284e+06,1.3286e+06,1.3284e+06,1.3284e+06,1.3284e+06
9686,1.3303e+06,1.3305e+06,1.3303e+06,1.3303e+06,1.3303e+06
9687,1.3442e+06,1.3445e+06,1.3443e+06,1.3442e+06,1.3442e+06
9688,1.3451e+06,1.3453e+06,1.3451e+06,1.3451e+06,1.3451e+06
9689,1.3527e+06,1.3535e+06,1.3528e+06,1.3528e+06,1.3527e+06
9690,1.3545e+06,1.3548e+06,1.3545e+06,1.3545e+06,1.3545e+06
9691,1.3571e+06,1.3573e+06,1.3572e+06,1.3572e+06,1.3571e+06
9692,1.3576e+06,1.3578e+06,1.3576e+06,1.3576e+06,1.3576e+06
9693,1.3606e+06,1.361e+06,1.3606e+06,1.3606e+06,1.3606e+06
9694,1.3619e+06,1.3631e+06,1.3622e+06,1.362e+06,1.3619e+06
9695,1.3651e+06,1.3652e+06,1.3651e+06,1.3651e+06,1.3651e+06
9696,1.3689e+06,1.3692e+06,1.369e+06,1.3689e+06,1.3689e+06
9697,1.3752e+06,1.3755e+06,1.3752e+06,1.3752e+06,1.3752e+06
9698,1.3821e+06,1.3824e+06,1.3822e+06,1.3821e+06,1.3821e+06
9699,1.3855e+06,1.3863e+06,1.3856e+06,1.3855e+06,1.3855e+06
9700,1.39e+06,1.3903e+06,1.39e+06,1.39e+06,1.39e+06
9701,1.3956e+06,1.396e+06,1.3957e+06,1.3957e+06,1.3957e+06
9702,1.3986e+06,1.3989e+06,1.3987e+06,1.3986e+06,1.3986e+06
9703,1.3996e+06,1.4009e+06,1.3999e+06,1.3997e+06,1.3997e+06
9704,1.4081e+06,1.4085e+06,1.4082e+06,1.4081e+06,1.4081e+06
9705,1.4129e+06,1.4135e+06,1.413e+06,1.413e+06,1.413e+06
9706,1.4183e+06,1.4188e+06,1.4184e+06,1.4183e+06,1.4183e+06
9707,1.4183e+06,1.4192e+06,1.4185e+06,1.4184e+06,1.4183e+06
9708,1.4296e+06,1.4301e+06,1.4296e+06,1.4296e+06,1.4296e+06
9709,1.4369e+06,1.4384e+06,1.4373e+06,1.437e+06,1.437e+06
9710,1.4383e+06,1.4386e+06,1.4383e+06,1.4383e+06,1.4383e+06
9711,1.4406e+06,1.4412e+06,1.4407e+06,1.4406e+06,1.4406e+06
9712,1.451e+06,1.4519e+06,1.4511e+06,1.451e+06,1.451e+06
9713,1.4537e+06,1.4543e+06,1.4538e+06,1.4537e+06,1.4537e+06
9714,1.4605e+06,1.4612e+06,1.4606e+06,1.4605e+06,1.4605e+06
9715,1.4669e+06,1.4676e+06,1.467e+06,1.4669e+06,1.4669e+06
9716,1.4736e+06,1.4753e+06,1.474e+06,1.4737e+06,1.4736e+06
9717,1.4824e+06,1.4826e+06,1.4824e+06,1.4824e+06,1.4824e+06
9718,1.4834e+06,1.4844e+06,1.4835e+06,1.4834e+06,1.4834e+06
9719,1.5094e+06,1.5111e+06,1.5098e+06,1.5095e+06,1.5094e+06
9720,1.5153e+06,1.5165e+06,1.5155e+06,1.5153e+06,1.5153e+06
9721,1.5224e+06,1.5231e+06,1.5225e+06,1.5224e+06,1.5224e+06
9722,1.5279e+06,1.5282e+06,1.5279e+06,1.5279e+06,1.5279e+06
9723,1.5441e+06,1.5458e+06,1.5445e+06,1.5442e+06,1.5441e+06
9724,1.5465e+06,1.5478e+06,1.5467e+06,1.5465e+06,1.5465e+06
9725,1.5748e+06,1.5753e+06,1.5749e+06,1.5749e+06,1.5748e+06
9726,1.5768e+06,1.5781e+06,1.577e+06,1.5769e+06,1.5768e+06
9727,1.5774e+06,1.5792e+06,1.5778e+06,1.5775e+06,1.5774e+06
9728,1.5793e+06,1.5799e+06,1.5794e+06,1.5793e+06,1.5793e+06
9729,1.606e+06,1.6074e+06,1.6063e+06,1.6061e+06,1.606e+06
9730,1.6091e+06,1.6111e+06,1.6095e+06,1.6092e+06,1.6091e+06
9731,1.6231e+06,1.6236e+06,1.6232e+06,1.6231e+06,1.6231e+06
9732,1.6338e+06,1.6353e+06,1.6341e+06,1.6339e+06,1.6338e+06
9733,1.6375e+06,1.6381e+06,1.6376e+06,1.6375e+06,1.6375e+06
9734,1.6389e+06,1.641e+06,1.6394e+06,1.639e+06,1.6389e+06
9735,1.66e+06,1.6617e+06,1.6603e+06,1.6601e+06,1.66e+06
9736,1.6665e+06,1.6686e+06,1.667e+06,1.6666e+06,1.6665e+06
9737,1.6727e+06,1.6731e+06,1.6727e+06,1.6727e+06,1.6727e+06
9738,1.6842e+06,1.686e+06,1.6846e+06,1.6843e+06,1.6843e+06
9739,1.6915e+06,1.6937e+06,1.6921e+06,1.6917e+06,1.6916e+06
9740,1.6967e+06,1.6975e+06,1.6969e+06,1.6968e+06,1.6968e+06
9741,1.7062e+06,1.708e+06,1.7066e+06,1.7063e+06,1.7062e+06
9742,1.7137e+06,1.7159e+06,1.7142e+06,1.7139e+06,1.7138e+06
9743,1.7234e+06,1.7238e+06,1.7235e+06,1.7235e+06,1.7234e+06
9744,1.7254e+06,1.7272e+06,1.7258e+06,1.7255e+06,1.7254e+06
9745,1.7324e+06,1.7345e+06,1.7329e+06,1.7325e+06,1.7324e+06
9746,1.7407e+06,1.7425e+06,1.7411e+06,1.7408e+06,1.7407e+06
9747,1.746e+06,1.7479e+06,1.7464e+06,1.7462e+06,1.7461e+06
9748,1.7527e+06,1.7547e+06,1.7531e+06,1.7528e+06,1.7527e+06
9749,1.7569e+06,1.7578e+06,1.7571e+06,1.757e+06,1.7569e+06
9750,1.7606e+06,1.7628e+06,1.7611e+06,1.7608e+06,1.7607e+06
9751,1.77e+06,1.7724e+06,1.7705e+06,1.7702e+06,1.77e+06
9752,1.7752e+06,1.7757e+06,1.7753e+06,1.7752e+06,1.7752e+06
9753,1.7804e+06,1.783e+06,1.781e+06,1.7806e+06,1.7805e+06
9754,1.792e+06,1.7949e+06,1.7928e+06,1.7923e+06,1.7921e+06
9755,1.8045e+06,1.8077e+06,1.8053e+06,1.8047e+06,1.8046e+06
9756,1.8178e+06,1.8188e+06,1.818e+06,1.8179e+06,1.8178e+06
9757,1.8184e+06,1.8219e+06,1.8194e+06,1.8187e+06,1.8185e+06
9758,1.8279e+06,1.8285e+06,1.828e+06,1.8279e+06,1.8279e+06
9759,1.8314e+06,1.8355e+06,1.8326e+06,1.8318e+06,1.8316e+06
9760,1.8484e+06,1.8526e+06,1.8496e+06,1.8488e+06,1.8486e+06
9761,1.8553e+06,1.8603e+06,1.8567e+06,1.8557e+06,1.8554e+06
9762,1.8791e+06,1.88e+06,1.8793e+06,1.8792e+06,1.8792e+06
9763,1.8814e+06,1.8821e+06,1.8814e+06,1.8814e+06,1.8814e+06
9764,1.9354e+06,1.936e+06,1.9354e+06,1.9354e+06,1.9354e+06
9765,1.9406e+06,1.9415e+06,1.9408e+06,1.9407e+06,1.9406e+06
9766,1.9897e+06,1.9903e+06,1.9898e+06,1.9897e+06,1.9897e+06
9767,2.0019e+06,2.0029e+06,2.0021e+06,2.002e+06,2.002e+06
9768,2.0441e+06,2.0448e+06,2.0442e+06,2.0441e+06,2.0441e+06
9769,2.0628e+06,2.0639e+06,2.063e+06,2.0629e+06,2.0628e+06
9770,2.0983e+06,2.0992e+06,2.0984e+06,2.0984e+06,2.0983e+06
9771,2.1228e+06,2.124e+06,2.123e+06,2.1228e+06,2.1228e+06
9772,2.152e+06,2.153e+06,2.1522e+06,2.1521e+06,2.1521e+06
9773,2.1815e+06,2.1826e+06,2.1817e+06,2.1815e+06,2.1815e+06
9774,2.2049e+06,2.2058e+06,2.2051e+06,2.205e+06,2.205e+06
9775,2.2385e+06,2.2396e+06,2.2387e+06,2.2386e+06,2.2385e+06
9776,2.2567e+06,2.2575e+06,2.2568e+06,2.2567e+06,2.2567e+06
9777,2.2934e+06,2.2946e+06,2.2937e+06,2.2935e+06,2.2934e+06
9778,2.3068e+06,2.3077e+06,2.307e+06,2.3069e+06,2.3068e+06
9779,2.3458e+06,2.3471e+06,2.346e+06,2.3459e+06,2.3458e+06
9780,2.355e+06,2.356e+06,2.3551e+06,2.355e+06,2.355e+06
9781,2.3951e+06,2.3965e+06,2.3954e+06,2.3952e+06,2.3951e+06
9782,2.4007e+06,2.402e+06,2.4009e+06,2.4008e+06,2.4008e+06
9783,2.4409e+06,2.4423e+06,2.4412e+06,2.441e+06,2.441e+06
9784,2.4437e+06,2.4449e+06,2.4439e+06,2.4437e+06,2.4437e+06
9785,2.4828e+06,2.4841e+06,2.4831e+06,2.4829e+06,2.4828e+06
9786,2.4833e+06,2.4844e+06,2.4835e+06,2.4833e+06,2.4833e+06
9787,2.519e+06,2.52e+06,2.5192e+06,2.519e+06,2.519e+06
9788,2.5201e+06,2.5214e+06,2.5203e+06,2.5202e+06,2.5201e+06
9789,2.5501e+06,2.5512e+06,2.5503e+06,2.5501e+06,2.5501e+06
9790,2.5521e+06,2.5534e+06,2.5523e+06,2.5522e+06,2.5521e+06
9791,2.5751e+06,2.5763e+06,2.5753e+06,2.5752e+06,2.5752e+06
9792,2.5775e+06,2.5788e+06,2.5778e+06,2.5776e+06,2.5776e+06
9793,2.5909e+06,2.592e+06,2.5911e+06,2.5909e+06,2.5909e+06
9794,2.6e+06,2.6014e+06,2.6003e+06,2.6001e+06,2.6001e+06
9795,2.6131e+06,2.6146e+06,2.6134e+06,2.6132e+06,2.6132e+06
9796,2.6281e+06,2.6298e+06,2.6285e+06,2.6283e+06,2.6282e+06
9797,2.6446e+06,2.6465e+06,2.6451e+06,2.6448e+06,2.6447e+06
9798,2.6637e+06,2.6657e+06,2.6642e+06,2.6639e+06,2.6638e+06
9799,2.6819e+06,2.6841e+06,2.6824e+06,2.6821e+06,2.682e+06
9800,2.7061e+06,2.7084e+06,2.7067e+06,2.7063e+06,2.7062e+06
9801,2.7164e+06,2.7193e+06,2.7172e+06,2.7167e+06,2.7165e+06


==> Results/PoissonStatic2D/omega_p3.csv <==
1,46.54,46.54,46.54,46.54,46.54
2,68.765,68.766,68.765,68.765,68.765
3,104.71,104.71,104.71,104.71,104.71
4,152.94,152.94,152.94,152.94,152.94
5,165.52,165.52,165.52,165.52,165.52
6,189.45,189.45,189.45,189.45,189.45
7,212.3,212.3,212.3,212.3,212.3
8,229.79,229.79,229.79,229.79,229.79
9,280.85,280.85,280.85,280.85,280.85
10,286.43,286.43,286.43,286.43,286.43
11,356.3,356.3,356.3,356.3,356.3
12,360.07,360.07,360.07,360.07,360.07
13,363.05,363.05,363.05,363.05,363.05
14,388.23,388.23,388.23,388.23,388.23
15,426.53,426.53,426.53,426.53,426.53
16,442.62,442.62,442.62,442.62,442.62
17,449.43,449.43,449.43,449.43,449.43
18,485.54,485.54,485.54,485.54,485.54
19,539.58,539.58,539.58,539.58,539.58
20,544.87,544.87,544.87,544.87,544.87
21,560.86,560.87,560.86,560.86,560.86
22,638.41,638.41,638.41,638.41,638.41
23,646.38,646.38,646.38,646.38,646.38
24,648.11,648.11,648.11,648.11,648.11
25,655.23,655.23,655.23,655.23,655.23
26,664.39,664.39,664.39,664.39,664.39
27,707.33,707.33,707.33,707.33,707.33
28,749.85,749.85,749.84,749.85,749.85
29,760.82,760.82,760.82,760.82,760.82
30,763.68,763.67,763.68,763.68,763.68
31,780.36,780.37,780.36,780.37,780.36
32,834.77,834.77,834.77,834.77,834.77
33,878.76,878.75,878.75,878.75,878.75
34,889.45,889.45,889.45,889.45,889.45
35,899,899,899,899,899
36,929.48,929.48,929.48,929.48,929.48
37,994.86,994.87,994.86,994.86,994.86
38,1008.6,1008.6,1008.6,1008.6,1008.6
39,1016.3,1016.3,1016.3,1016.3,1016.3
40,1026.9,1026.9,1026.9,1026.9,1026.9
41,1033.4,1033.4,1033.4,1033.4,1033.4
42,1042.5,1042.5,1042.5,1042.5,1042.5
43,1061.2,1061.2,1061.2,1061.2,1061.2
44,1122,1122,1122,1122,1122
45,1150.7,1150.7,1150.7,1150.7,1150.7
46,1157,1157,1157,1157,1157
47,1172.8,1172.8,1172.8,1172.8,1172.8
48,1179.9,1179.9,1179.9,1179.9,1179.9
49,1208,1208,1208,1208,1208
50,1271.3,1271.3,1271.3,1271.3,1271.3
51,1304.8,1304.8,1304.8,1304.8,1304.8
52,1316.3,1316.3,1316.3,1316.3,1316.3
53,1333.6,1333.6,1333.6,1333.6,1333.6
54,1338.6,1338.6,1338.6,1338.6,1338.6
55,1389.7,1389.7,1389.7,1389.7,1389.7
56,1428.6,1428.6,1428.6,1428.6,1428.6
57,1454,1454,1454,1454,1454
58,1456.9,1456.9,1456.9,1456.9,1456.9
59,1475.3,1475.3,1475.3,1475.3,1475.3
60,1487.8,1487.8,1487.8,1487.8,1487.8
61,1499.1,1499.1,1499.1,1499.1,1499.1
62,1507.1,1507.1,1507.1,1507.1,1507.1
63,1523.6,1523.6,1523.6,1523.6,1523.6
64,1552.5,1552.5,1552.5,1552.5,1552.5
65,1626.9,1626.9,1626.9,1626.9,1626.9
66,1630.7,1630.7,1630.7,1630.7,1630.7
67,1641.7,1641.7,1641.7,1641.7,1641.7
68,1659.8,1659.8,1659.8,1659.8,1659.8
69,1672,1672,1672,1672,1672
70,1684.7,1684.7,1684.7,1684.7,1684.7
71,1734.5,1734.5,1734.5,1734.5,1734.5
72,1787.3,1787.3,1787.3,1787.3,1787.3
73,1810.1,1810.1,1810.1,1810.1,1810.1
74,1831,1831,1831,1831,1831
75,1851,1851,1851,1851,1851
76,1860.3,1860.3,1860.3,1860.3,1860.3
77,1875.7,1875.7,1875.7,1875.7,1875.7
78,1935.8,1935.8,1935.8,1935.8,1935.8
79,1942.6,1942.6,1942.6,1942.6,1942.6
80,1965.2,1965.2,1965.2,1965.2,1965.2
81,1994.5,1994.5,1994.5,1994.5,1994.5
82,2006.9,2006.9,2006.9,2006.9,2006.9
83,2013,2013,2013,2013,2013
84,2030.8,2030.8,2030.8,2030.8,2030.8
85,2042.7,2042.7,2042.7,2042.7,2042.7
86,2063.4,2063.4,2063.4,2063.4,2063.4
87,2079.4,2079.4,2079.4,2079.4,2079.4
88,2093.3,2093.3,2093.3,2093.3,2093.3
89,2135.8,2135.8,2135.8,2135.8,2135.8
90,2190.9,2190.9,2190.9,2190.9,2190.9
91,2209.7,2209.7,2209.7,2209.7,2209.7
92,2222.5,2222.5,2222.5,2222.5,2222.5
93,2234.1,2234.1,2234.1,2234.1,2234.1
94,2241.1,2241.1,2241.1,2241.1,2241.1
95,2269.9,2269.9,2269.9,2269.9,2269.9
96,2276.4,2276.4,2276.4,2276.4,2276.4
97,2355.4,2355.4,2355.4,2355.4,2355.4
98,2383.5,2383.5,2383.5,2383.5,2383.5
99,2398.8,2398.8,2398.8,2398.8,2398.8
100,2427.2,2427.2,2427.2,2427.2,2427.2
101,2444.9,2444.9,2444.9,2444.9,2444.9
102,2466.6,2466.6,2466.6,2466.6,2466.6
103,2486,2486,2486,2486,2486
104,2506.2,2506.2,2506.2,2506.2,2506.2
105,2534.5,2534.4,2534.5,2534.5,2534.5
106,2560.9,2560.9,2560.9,2560.9,2560.9
107,2564.9,2564.9,2564.9,2564.9,2564.9
108,2595.1,2595.1,2595.1,2595.1,2595.1
109,2610.5,2610.5,2610.5,2610.5,2610.5
110,2634.4,2634.4,2634.4,2634.4,2634.4
111,2653.3,2653.3,2653.3,2653.3,2653.3
112,2667.3,2667.3,2667.3,2667.3,2667.3
113,2673.4,2673.4,2673.4,2673.4,2673.4
114,2694.3,2694.3,2694.3,2694.3,2694.3
115,2711.7,2711.7,2711.7,2711.7,2711.7
116,2748,2747.9,2748,2748,2748
117,2750,2750,2750,2750,2750
118,2806.2,2806.2,2806.2,2806.2,2806.2
119,2837.5,2837.5,2837.5,2837.5,2837.5
120,2865.8,2865.8,2865.8,2865.8,2865.8
121,2875.6,2875.6,2875.6,2875.6,2875.6
122,2895.1,2895.1,2895.1,2895.1,2895.1
123,2912.3,2912.3,2912.3,2912.3,2912.3
124,2934.9,2934.9,2934.9,2934.9,2934.9
125,2947.7,2947.7,2947.7,2947.7,2947.7
126,2963.9,2963.9,2963.9,2963.9,2963.9
127,3062.1,3062.1,3062.1,3062.1,3062.1
128,3065,3065,3065,3065,3065
129,3078.4,3078.4,3078.4,3078.4,3078.4
130,3106.1,3106.1,3106.1,3106.1,3106.1
131,3112.6,3112.6,3112.6,3112.6,3112.6
132,3154.8,3154.8,3154.8,3154.8,3154.8
133,3174.2,3174.2,3174.2,3174.2,3174.2
134,3196.2,3196.2,3196.2,3196.2,3196.2
135,3206.4,3206.4,3206.4,3206.4,3206.4
136,3229.6,3229.6,3229.6,3229.6,3229.6
137,3235.9,3235.9,3235.9,3235.9,3235.9
138,3274.8,3274.8,3274.8,3274.8,3274.8
139,3277.7,3277.7,3277.7,3277.7,3277.7
140,3305.5,3305.5,3305.5,3305.5,3305.5
141,3318.5,3318.5,3318.5,3318.5,3318.5
142,3349.6,3349.6,3349.6,3349.6,3349.6
143,3360.2,3360.2,3360.2,3360.2,3360.2
144,3380.5,3380.5,3380.5,3380.5,3380.5
145,3413.6,3413.6,3413.6,3413.6,3413.6
146,3420.3,3420.2,3420.3,3420.3,3420.3
147,3433.9,3433.9,3433.9,3433.9,3433.9
148,3452.1,3452.1,3452.1,3452.1,3452.1
149,3489.4,3489.4,3489.4,3489.4,3489.4
150,3510.1,3510,3510.1,3510.1,3510.1
151,3555.7,3555.7,3555.7,3555.7,3555.7
152,3562.7,3562.7,3562.7,3562.7,3562.7
153,3609.5,3609.5,3609.5,3609.5,3609.5
154,3615.6,3615.5,3615.6,3615.6,3615.6
155,3644.7,3644.7,3644.7,3644.7,3644.7
156,3659.5,3659.5,3659.5,3659.5,3659.5
157,3688.9,3688.9,3688.9,3688.9,3688.9
158,3700.9,3700.9,3700.9,3700.9,3700.9
159,3718.2,3718.1,3718.1,3718.2,3718.2
160,3745.9,3745.9,3745.9,3745.9,3745.9
161,3815.8,3815.8,3815.8,3815.8,3815.8
162,3843.8,3843.8,3843.8,3843.8,3843.8
163,3854.6,3854.5,3854.6,3854.6,3854.6
164,3869.2,3869.2,3869.2,3869.2,3869.2
165,3880.6,3880.5,3880.6,3880.6,3880.6
166,3920.3,3920.3,3920.3,3920.3,3920.3
167,3954.8,3954.8,3954.8,3954.8,3954.8
168,3960.5,3960.5,3960.5,3960.5,3960.5
169,3962.2,3962.2,3962.2,3962.2,3962.2
170,3985.1,3985,3985,3985.1,3985.1
171,3993,3993,3993,3993,3993
172,4022.8,4022.8,4022.8,4022.8,4022.8
173,4050.2,4050.1,4050.2,4050.2,4050.2
174,4075.8,4075.8,4075.8,4075.8,4075.8
175,4078.9,4078.9,4078.9,4078.9,4078.9
176,4097.7,4097.7,4097.7,4097.7,4097.7
177,4116.8,4116.8,4116.8,4116.8,4116.8
178,4136.5,4136.5,4136.5,4136.5,4136.5
179,4158.9,4158.9,4158.9,4158.9,4158.9
180,4185.1,4185,4185.1,4185.1,4185.1
181,4219.3,4219.3,4219.3,4219.3,4219.3
182,4243.5,4243.4,4243.5,4243.5,4243.5
183,4256.8,4256.7,4256.8,4256.8,4256.8
184,4269.9,4269.8,4269.9,4269.9,4269.9
185,4278.8,4278.7,4278.8,4278.8,4278.8
186,4314.8,4314.7,4314.8,4314.8,4314.8
187,4349.9,4349.9,4349.9,4349.9,4349.9
188,4380.3,4380.3,4380.3,4380.3,4380.3
189,4391.9,4391.9,4391.9,4391.9,4391.9
190,4416,4416,4416,4416,4416
191,4436.4,4436.3,4436.4,4436.4,4436.4
192,4488.5,4488.5,4488.5,4488.5,4488.5
193,4504.3,4504.2,4504.3,4504.3,4504.3
194,4531.6,4531.6,4531.6,4531.6,4531.6
195,4540.8,4540.8,4540.8,4540.8,4540.8
196,4549.9,4549.9,4549.9,4549.9,4549.9
197,4574.6,4574.6,4574.6,4574.6,4574.6
198,4620.6,4620.6,4620.6,4620.6,4620.6
199,4648.2,4648.2,4648.2,4648.2,4648.2
200,4695.3,4695.3,4695.3,4695.3,4695.3
201,4700.8,4700.8,4700.8,4700.8,4700.8
202,4724.8,4724.8,4724.8,4724.8,4724.8
203,4746,4746,4746,4746,4746
204,4782.5,4782.5,4782.5,4782.5,4782.5
205,4788.6,4788.5,4788.6,4788.6,4788.6
206,4806.9,4806.9,4806.9,4806.9,4806.9
207,4811.8,4811.7,4811.8,4811.8,4811.8
208,4835.6,4835.6,4835.6,4835.6,4835.6
209,4848.1,4848.1,4848.1,4848.1,4848.1
210,4861.6,4861.6,4861.6,4861.6,4861.6
211,4880.5,4880.4,4880.4,4880.4,4880.5
212,4909.8,4909.7,4909.8,4909.8,4909.8
213,4930.5,4930.4,4930.5,4930.5,4930.5
214,4961.8,4961.8,4961.8,4961.8,4961.8
215,4962.1,4962.1,4962.1,4962.1,4962.1
216,4988.3,4988.3,4988.3,4988.3,4988.3
217,4997.8,4997.8,4997.8,4997.8,4997.8
218,5014.5,5014.4,5014.5,5014.5,5014.5
219,5059.7,5059.6,5059.6,5059.7,5059.7
220,5076.1,5076.1,5076.1,5076.1,5076.1
221,5113.7,5113.6,5113.6,5113.7,5113.7
222,5127.6,5127.6,5127.6,5127.6,5127.6
223,5154.9,5154.8,5154.9,5154.9,5154.9
224,5179.3,5179.2,5179.3,5179.3,5179.3
225,5192.4,5192.3,5192.3,5192.4,5192.4
226,5196.5,5196.4,5196.5,5196.5,5196.5
227,5234.8,5234.7,5234.8,5234.8,5234.8
228,5249.8,5249.8,5249.8,5249.8,5249.8
229,5289.1,5289.1,5289.1,5289.1,5289.1
230,5306,5305.9,5306,5306,5306
231,5323.7,5323.6,5323.7,5323.7,5323.7
232,5358.1,5358,5358.1,5358.1,5358.1
233,5395.3,5395.3,5395.3,5395.3,5395.3
234,5433,5432.9,5432.9,5433,5433
235,5458.8,5458.8,5458.8,5458.8,5458.8
236,5471.6,5471.6,5471.6,5471.6,5471.6
237,5484.1,5484.1,5484.1,5484.1,5484.1
238,5491.9,5491.8,5491.9,5491.9,5491.9
239,5520.6,5520.6,5520.6,5520.6,5520.6
240,5562.4,5562.3,5562.4,5562.4,5562.4
241,5583.3,5583.2,5583.3,5583.3,5583.3
242,5609.8,5609.8,5609.8,5609.8,5609.8
243,5628.9,5628.9,5628.9,5628.9,5628.9
244,5682.1,5682,5682.1,5682.1,5682.1
245,5692.6,5692.5,5692.6,5692.6,5692.6
246,5706.3,5706.2,5706.3,5706.3,5706.3
247,5716.4,5716.4,5716.4,5716.4,5716.4
248,5729.6,5729.6,5729.6,5729.6,5729.6
249,5747.7,5747.6,5747.7,5747.7,5747.7
250,5764.4,5764.4,5764.4,5764.4,5764.4
251,5779.4,5779.3,5779.3,5779.4,5779.4
252,5806,5806,5806,5806,5806
253,5822.1,5822,5822.1,5822.1,5822.1
254,5837.7,5837.6,5837.6,5837.7,5837.7
255,5854.8,5854.8,5854.8,5854.8,5854.8
256,5873.7,5873.6,5873.7,5873.7,5873.7
257,5895.7,5895.7,5895.7,5895.7,5895.7
258,5921.1,5921.1,5921.1,5921.1,5921.1
259,5932.1,5932.1,5932.1,5932.1,5932.1
260,5954.6,5954.5,5954.6,5954.6,5954.6
261,5974.5,5974.4,5974.5,5974.5,5974.5
262,6009.8,6009.7,6009.8,6009.8,6009.8
263,6037.2,6037.1,6037.2,6037.2,6037.2
264,6064.2,6064.1,6064.1,6064.2,6064.2
265,6074.6,6074.5,6074.6,6074.6,6074.6
266,6114.2,6114.2,6114.2,6114.2,6114.2
267,6133.9,6133.8,6133.9,6133.9,6133.9
268,6157.8,6157.7,6157.7,6157.8,6157.8
269,6180.7,6180.6,6180.6,6180.7,6180.7
270,6192.6,6192.5,6192.6,6192.6,6192.6
271,6200.1,6200,6200.1,6200.1,6200.1
272,6223.5,6223.4,6223.5,6223.5,6223.5
273,6261.8,6261.8,6261.8,6261.8,6261.8
274,6280.4,6280.3,6280.3,6280.4,6280.4
275,6287.5,6287.4,6287.5,6287.5,6287.5
276,6346.3,6346.3,6346.3,6346.3,6346.3
277,6372.8,6372.7,6372.8,6372.8,6372.8
278,6386,6386,6386,6386,6386
279,6427.4,6427.3,6427.4,6427.4,6427.4
280,6460.8,6460.7,6460.7,6460.8,6460.8
281,6481.6,6481.5,6481.6,6481.6,6481.6
282,6500.9,6500.8,6500.9,6500.9,6500.9
283,6516.5,6516.4,6516.5,6516.5,6516.5
284,6528.9,6528.8,6528.9,6528.9,6528.9
285,6554.8,6554.7,6554.7,6554.8,6554.8
286,6570.4,6570.4,6570.4,6570.4,6570.4
287,6610.3,6610.2,6610.3,6610.3,6610.3
288,6629,6628.9,6629,6629,6629
289,6652.5,6652.4,6652.4,6652.5,6652.5
290,6680.2,6680.2,6680.2,6680.2,6680.2
291,6702.9,6702.8,6702.9,6702.9,6702.9
292,6706.4,6706.3,6706.4,6706.4,6706.4
293,6738.3,6738.3,6738.3,6738.3,6738.3
294,6750.3,6750.3,6750.3,6750.3,6750.3
295,6768.8,6768.7,6768.8,6768.8,6768.8
296,6787.6,6787.6,6787.6,6787.6,6787.6
297,6797.7,6797.6,6797.7,6797.7,6797.7
298,6816.3,6816.2,6816.3,6816.3,6816.3
299,6828.7,6828.7,6828.7,6828.7,6828.7
300,6871.4,6871.3,6871.4,6871.4,6871.4
301,6880.4,6880.4,6880.4,6880.4,6880.4
302,6900.6,6900.6,6900.6,6900.6,6900.6
303,6910.1,6910,6910,6910.1,6910.1
304,6923.9,6923.7,6923.8,6923.9,6923.9
305,6954.1,6954.1,6954.1,6954.1,6954.1
306,6959.8,6959.8,6959.8,6959.8,6959.8
307,6997,6996.9,6997,6997,6997
308,7019,7019,7019,7019,7019
309,7045.3,7045.2,7045.2,7045.3,7045.3
310,7080.7,7080.6,7080.7,7080.7,7080.7
311,7095.1,7095,7095.1,7095.1,7095.1
312,7117.6,7117.5,7117.6,7117.6,7117.6
313,7153.9,7153.8,7153.9,7153.9,7153.9
314,7168.1,7168,7168.1,7168.1,7168.1
315,7208.5,7208.4,7208.5,7208.5,7208.5
316,7228.3,7228.2,7228.3,7228.3,7228.3
317,7243.1,7243,7243,7243.1,7243.1
318,7254.1,7254,7254.1,7254.1,7254.1
319,7282.8,7282.8,7282.8,7282.8,7282.8
320,7287.6,7287.5,7287.6,7287.6,7287.6
321,7297.5,7297.4,7297.5,7297.5,7297.5
322,7352.2,7352.2,7352.2,7352.2,7352.2
323,7359.4,7359.4,7359.4,7359.4,7359.4
324,7393.6,7393.5,7393.6,7393.6,7393.6
325,7436.3,7436.2,7436.3,7436.3,7436.3
326,7462.1,7462,7462.1,7462.1,7462.1
327,7474.3,7474.2,7474.3,7474.3,7474.3
328,7501.7,7501.6,7501.7,7501.7,7501.7
329,7561,7560.9,7561,7561,7561
330,7568.8,7568.7,7568.8,7568.8,7568.8
331,7591.3,7591.2,7591.3,7591.3,7591.3
332,7612,7611.9,7612,7612,7612
333,7634,7633.9,7634,7634,7634
334,7643.5,7643.4,7643.5,7643.5,7643.5
335,7673.5,7673.4,7673.4,7673.5,7673.5
336,7681.8,7681.7,7681.8,7681.8,7681.8
337,7705.6,7705.5,7705.6,7705.6,7705.6
338,7744.6,7744.6,7744.6,7744.6,7744.6
339,7750.8,7750.7,7750.8,7750.8,7750.8
340,7770.6,7770.5,7770.6,7770.6,7770.6
341,7782.6,7782.5,7782.6,7782.6,7782.6
342,7802.2,7802.1,7802.2,7802.2,7802.2
343,7815.2,7815.2,7815.2,7815.2,7815.2
344,7840.2,7840.1,7840.2,7840.2,7840.2
345,7875.8,7875.7,7875.8,7875.8,7875.8
346,7888.3,7888.2,7888.2,7888.3,7888.3
347,7905.4,7905.3,7905.4,7905.4,7905.4
348,7922,7921.9,7922,7922,7922
349,7947.3,7947.2,7947.2,7947.3,7947.3
350,7975.2,7975.1,7975.2,7975.2,7975.2
351,7979.5,7979.4,7979.5,7979.5,7979.5
352,7996.8,7996.7,7996.8,7996.8,7996.8
353,8029,8028.9,8029,8029,8029
354,8039.1,8039,8039.1,8039.1,8039.1
355,8052.7,8052.5,8052.6,8052.6,8052.6
356,8076,8075.9,8076,8076,8076
357,8096.4,8096.3,8096.4,8096.4,8096.4
358,8097.8,8097.8,8097.8,8097.8,8097.8
359,8159,8158.9,8159,8159,8159
360,8167,8166.9,8167,8167,8167
361,8196.7,8196.6,8196.7,8196.7,8196.7
362,8227.5,8227.4,8227.5,8227.5,8227.5
363,8248.6,8248.5,8248.6,8248.6,8248.6
364,8252.3,8252.1,8252.2,8252.3,8252.3
365,8288.4,8288.2,8288.3,8288.4,8288.4
366,8340.3,8340.1,8340.2,8340.3,8340.3
367,8367,8366.9,8367,8367,8367
368,8371.2,8371.1,8371.2,8371.2,8371.2
369,8391.6,8391.4,8391.5,8391.6,8391.6
370,8416.4,8416.3,8416.4,8416.4,8416.4
371,8431.4,8431.2,8431.4,8431.4,8431.4
372,8444.2,8444.1,8444.2,8444.2,8444.2
373,8463.6,8463.5,8463.6,8463.6,8463.6
374,8481.2,8481,8481.2,8481.2,8481.2
375,8521.3,8521.2,8521.3,8521.3,8521.3
376,8534.2,8534.1,8534.2,8534.2,8534.2
377,8585.2,8585,8585.1,8585.1,8585.1
378,8598.3,8598.2,8598.3,8598.3,8598.3
379,8625.9,8625.8,8625.9,8625.9,8625.9
380,8656.6,8656.5,8656.6,8656.6,8656.6
381,8674.4,8674.3,8674.4,8674.4,8674.4
382,8731.7,8731.6,8731.7,8731.7,8731.7
383,8746.5,8746.4,8746.5,8746.5,8746.5
384,8767.8,8767.6,8767.7,8767.8,8767.8
385,8779.2,8779,8779.1,8779.2,8779.2
386,8820.9,8820.8,8820.9,8820.9,8820.9
387,8842.2,8841.9,8842.1,8842.1,8842.1
388,8854.9,8854.7,8854.8,8854.9,8854.9
389,8862.8,8862.6,8862.7,8862.7,8862.7
390,8887.3,8887.2,8887.3,8887.3,8887.3
391,8891.5,8891.4,8891.5,8891.5,8891.5
392,8896,8895.8,8896,8896,8896
393,8918.2,8918.1,8918.2,8918.2,8918.2
394,8948.4,8948.3,8948.4,8948.4,8948.4
395,8967.4,8967.3,8967.4,8967.4,8967.4
396,8984.9,8984.7,8984.8,8984.9,8984.9
397,9000.6,9000.5,9000.6,9000.6,9000.6
398,9013.9,9013.8,9013.9,9013.9,9013.9
399,9027.1,9027,9027.1,9027.1,9027.1
400,9088,9087.9,9088,9088,9088
401,9098.4,9098.3,9098.4,9098.4,9098.4
402,9105.6,9105.5,9105.6,9105.6,9105.6
403,9144.4,9144.3,9144.4,9144.4,9144.4
404,9154.9,9154.7,9154.8,9154.9,9154.9
405,9170.9,9170.7,9170.9,9170.9,9170.9
406,9198.1,9198,9198.1,9198.1,9198.1
407,9216.4,9216.3,9216.4,9216.4,9216.4
408,9235.7,9235.5,9235.6,9235.7,9235.7
409,9255.9,9255.8,9255.9,9255.9,9255.9
410,9261.3,9261.1,9261.3,9261.3,9261.3
411,9287.9,9287.7,9287.8,9287.9,9287.9
412,9318.6,9318.3,9318.5,9318.6,9318.6
413,9331.4,9331.2,9331.3,9331.3,9331.4
414,9336.6,9336.5,9336.6,9336.6,9336.6
415,9370.2,9370.1,9370.2,9370.2,9370.2
416,9406,9405.8,9405.9,9406,9406
417,9452,9451.9,9452,9452,9452
418,9461,9460.8,9460.9,9461,9461
419,9473.5,9473.3,9473.4,9473.5,9473.5
420,9491.8,9491.6,9491.8,9491.8,9491.8
421,9517.3,9517.2,9517.3,9517.3,9517.3
422,9576.5,9576.3,9576.4,9576.5,9576.5
423,9595.3,9595.1,9595.2,9595.3,9595.3
424,9611.4,9611.3,9611.4,9611.4,9611.4
425,9639.2,9639.1,9639.2,9639.2,9639.2
426,9648,9647.9,9648,9648,9648
427,9668.4,9668.2,9668.3,9668.4,9668.4
428,9695.5,9695.3,9695.5,9695.5,9695.5
429,9708.5,9708.3,9708.4,9708.5,9708.5
430,9733.7,9733.5,9733.7,9733.7,9733.7
431,9753.5,9753.2,9753.4,9753.5,9753.5
432,9780.7,9780.6,9780.7,9780.7,9780.7
433,9793.1,9792.9,9793.1,9793.1,9793.1
434,9836.8,9836.6,9836.7,9836.8,9836.8
435,9856,9855.8,9856,9856,9856
436,9868.9,9868.8,9868.9,9868.9,9868.9
437,9921.2,9921,9921.1,9921.2,9921.2
438,9955.2,9955,9955.2,9955.2,9955.2
439,9993.2,9993.1,9993.2,9993.2,9993.2
440,10005,10004,10005,10005,10005
441,10023,10023,10023,10023,10023
442,10046,10046,10046,10046,10046
443,10068,10068,10068,10068,10068
444,10101,10101,10101,10101,10101
445,10115,10115,10115,10115,10115
446,10128,10128,10128,10128,10128
447,10138,10138,10138,10138,10138
448,10148,10148,10148,10148,10148
449,10161,10161,10161,10161,10161
450,10184,10184,10184,10184,10184
451,10188,10188,10188,10188,10188
452,10197,10197,10197,10197,10197
453,10227,10227,10227,10227,10227
454,10249,10249,10249,10249,10249
455,10260,10260,10260,10260,10260
456,10289,10289,10289,10289,10289
457,10296,10296,10296,10296,10296
458,10323,10323,10323,10323,10323
459,10370,10370,10370,10370,10370
460,10386,10386,10386,10386,10386
461,10419,10419,10419,10419,10419
462,10432,10432,10432,10432,10432
463,10451,10451,10451,10451,10451
464,10478,10477,10478,10478,10478
465,10494,10494,10494,10494,10494
466,10515,10515,10515,10515,10515
467,10534,10533,10534,10534,10534
468,10552,10552,10552,10552,10552
469,10567,10567,10567,10567,10567
470,10590,10590,10590,10590,10590
471,10612,10612,10612,10612,10612
472,10643,10643,10643,10643,10643
473,10654,10654,10654,10654,10654
474,10669,10669,10669,10669,10669
475,10676,10676,10676,10676,10676
476,10708,10707,10708,10708,10708
477,10769,10769,10769,10769,10769
478,10796,10796,10796,10796,10796
479,10814,10814,10814,10814,10814
480,10817,10817,10817,10817,10817
481,10842,10842,10842,10842,10842
482,10870,10869,10870,10870,10870
483,10910,10910,10910,10910,10910
484,10930,10930,10930,10930,10930
485,10969,10969,10969,10969,10969
486,10978,10978,10978,10978,10978
487,10999,10998,10999,10999,10999
488,11024,11023,11024,11024,11024
489,11052,11052,11052,11052,11052
490,11060,11059,11060,11060,11060
491,11082,11082,11082,11082,11082
492,11106,11106,11106,11106,11106
493,11119,11118,11118,11119,11119
494,11153,11153,11153,11153,11153
495,11174,11174,11174,11174,11174
496,11204,11204,11204,11204,11204
497,11211,11211,11211,11211,11211
498,11264,11264,11264,11264,11264
499,11309,11308,11309,11309,11309
500,11333,11333,11333,11333,11333
501,11351,11351,11351,11351,11351
502,11376,11376,11376,11376,11376
503,11388,11388,11388,11388,11388
504,11416,11416,11416,11416,11416
505,11422,11421,11422,11422,11422
506,11437,11437,11437,11437,11437
507,11455,11455,11455,11455,11455
508,11469,11468,11469,11469,11469
509,11490,11490,11490,11490,11490
510,11503,11503,11503,11503,11503
511,11525,11525,11525,11525,11525
512,11538,11538,11538,11538,11538
513,11552,11552,11552,11552,11552
514,11567,11567,11567,11567,11567
515,11590,11589,11590,11590,11590
516,11603,11603,11603,11603,11603
517,11622,11621,11621,11621,11622
518,11633,11633,11633,11633,11633
519,11653,11652,11653,11653,11653
520,11673,11673,11673,11673,11673
521,11708,11708,11708,11708,11708
522,11739,11739,11739,11739,11739
523,11759,11759,11759,11759,11759
524,11802,11802,11802,11802,11802
525,11815,11815,11815,11815,11815
526,11825,11824,11824,11824,11824
527,11860,11859,11859,11860,11860
528,11887,11887,11887,11887,11887
529,11905,11905,11905,11905,11905
530,11922,11922,11922,11922,11922
531,11943,11943,11943,11943,11943
532,11955,11954,11954,11955,11955
533,11985,11985,11985,11985,11985
534,12005,12005,12005,12005,12005
535,12020,12020,12020,12020,12020
536,12039,12038,12039,12039,12039
537,12065,12065,12065,12065,12065
538,12074,12073,12074,12074,12074
539,12089,12089,12089,12089,12089
540,12114,12114,12114,12114,12114
541,12155,12155,12155,12155,12155
542,12189,12188,12189,12189,12189
543,12232,12232,12232,12232,12232
544,12253,12253,12253,12253,12253
545,12256,12256,12256,12256,12256
546,12287,12287,12287,12287,12287
547,12312,12312,12312,12312,12312
548,12337,12336,12336,12337,12337
549,12348,12348,12348,12348,12348
550,12395,12395,12395,12395,12395
551,12410,12410,12410,12410,12410
552,12446,12446,12446,12446,12446
553,12466,12465,12466,12466,12466
554,12486,12486,12486,12486,12486
555,12508,12507,12508,12508,12508
556,12509,12509,12509,12509,12509
557,12537,12536,12537,12537,12537
558,12566,12566,12566,12566,12566
559,12598,12598,12598,12598,12598
560,12609,12609,12609,12609,12609
561,12622,12621,12622,12622,12622
562,12651,12651,12651,12651,12651
563,12689,12689,12689,12689,12689
564,12727,12727,12727,12727,12727
565,12763,12762,12762,12762,12762
566,12789,12789,12789,12789,12789
567,12799,12799,12799,12799,12799
568,12815,12815,12815,12815,12815
569,12826,12826,12826,12826,12826
570,12830,12829,12829,12830,12830
571,12847,12846,12847,12847,12847
572,12866,12866,12866,12866,12866
573,12904,12904,12904,12904,12904
574,12906,12906,12906,12906,12906
575,12936,12936,12936,12936,12936
576,12944,12944,12944,12944,12944
577,12959,12958,12958,12959,12959
578,12974,12973,12974,12974,12974
579,13006,13005,13006,13006,13006
580,13012,13012,13012,13012,13012
581,13038,13037,13038,13038,13038
582,13058,13057,13058,13058,13058
583,13073,13073,13073,13073,13073
584,13091,13091,13091,13091,13091
585,13102,13102,13102,13102,13102
586,13120,13120,13120,13120,13120
587,13139,13139,13139,13139,13139
588,13167,13166,13167,13167,13167
589,13201,13201,13201,13201,13201
590,13220,13220,13220,13220,13220
591,13264,13264,13264,13264,13264
592,13269,13269,13269,13269,13269
593,13298,13298,13298,13298,13298
594,13307,13306,13306,13307,13307
595,13369,13368,13369,13369,13369
596,13385,13385,13385,13385,13385
597,13413,13412,13413,13413,13413
598,13424,13423,13424,13424,13424
599,13442,13441,13442,13442,13442
600,13457,13456,13456,13457,13457
601,13467,13466,13466,13467,13467
602,13514,13513,13513,13514,13514
603,13523,13523,13523,13523,13523
604,13531,13530,13531,13531,13531
605,13550,13549,13550,13550,13550
606,13571,13570,13571,13571,13571
607,13585,13585,13585,13585,13585
608,13607,13606,13607,13607,13607
609,13651,13651,13651,13651,13651
610,13662,13662,13662,13662,13662
611,13722,13722,13722,13722,13722
612,13751,13750,13751,13751,13751
613,13772,13771,13772,13772,13772
614,13783,13783,13783,13783,13783
615,13804,13803,13804,13804,13804
616,13820,13819,13820,13820,13820
617,13865,13865,13865,13865,13865
618,13899,13898,13899,13899,13899
619,13922,13922,13922,13922,13922
620,13930,13930,13930,13930,13930
621,13954,13954,13954,13954,13954
622,13980,13980,13980,13980,13980
623,14006,14006,14006,14006,14006
624,14024,14024,14024,14024,14024
625,14048,14047,14048,14048,14048
626,14073,14073,14073,14073,14073
627,14107,14106,14107,14107,14107
628,14109,14108,14109,14109,14109
629,14125,14125,14125,14125,14125
630,14142,14141,14141,14142,14142
631,14178,14178,14178,14178,14178
632,14209,14208,14209,14209,14209
633,14247,14246,14247,14247,14247
634,14260,14260,14260,14260,14260
635,14278,14278,14278,14278,14278
636,14281,14281,14281,14281,14281
637,14290,14290,14290,14290,14290
638,14330,14330,14330,14330,14330
639,14340,14339,14340,14340,14340
640,14362,14362,14362,14362,14362
641,14380,14380,14380,14380,14380
642,14390,14389,14389,14390,14390
643,14420,14419,14420,14420,14420
644,14453,14453,14453,14453,14453
645,14464,14464,14464,14464,14464
646,14477,14477,14477,14477,14477
647,14489,14488,14489,14489,14489
648,14497,14497,14497,14497,14497
649,14531,14531,14531,14531,14531
650,14552,14552,14552,14552,14552
651,14580,14579,14580,14580,14580
652,14587,14587,14587,14587,14587
653,14605,14604,14604,14605,14605
654,14644,14643,14644,14644,14644
655,14644,14643,14644,14644,14644
656,14667,14667,14667,14667,14667
657,14676,14676,14676,14676,14676
658,14691,14691,14691,14691,14691
659,14695,14694,14695,14695,14695
660,14752,14752,14752,14752,14752
661,14796,14795,14795,14795,14796
662,14806,14806,14806,14806,14806
663,14826,14826,14826,14826,14826
664,14850,14850,14850,14850,14850
665,14873,14872,14873,14873,14873
666,14915,14915,14915,14915,14915
667,14948,14947,14947,14947,14948
668,14961,14961,14961,14961,14961
669,14983,14983,14983,14983,14983
670,15017,15016,15017,15017,15017
671,15022,15021,15022,15022,15022
672,15040,15040,15040,15040,15040
673,15074,15074,15074,15074,15074
674,15097,15096,15096,15097,15097
675,15104,15104,15104,15104,15104
676,15130,15129,15129,15130,15130
677,15137,15136,15137,15137,15137
678,15143,15143,15143,15143,15143
679,15172,15172,15172,15172,15172
680,15188,15187,15187,15188,15188
681,15214,15214,15214,15214,15214
682,15259,15258,15259,15259,15259
683,15292,15292,15292,15292,15292
684,15313,15313,15313,15313,15313
685,15353,15353,15353,15353,15353
686,15375,15375,15375,15375,15375
687,15413,15412,15413,15413,15413
688,15427,15427,15427,15427,15427
689,15456,15455,15456,15456,15456
690,15469,15469,15469,15469,15469
691,15481,15481,15481,15481,15481
692,15539,15538,15539,15539,15539
693,15554,15554,15554,15554,15554
694,15558,15557,15558,15558,15558
695,15597,15596,15597,15597,15597
696,15616,15615,15616,15616,15616
697,15629,15629,15629,15629,15629
698,15666,15665,15666,15666,15666
699,15680,15679,15680,15680,15680
700,15705,15704,15705,15705,15705
701,15737,15737,15737,15737,15737
702,15750,15749,15750,15750,15750
703,15765,15764,15765,15765,15765
704,15776,15776,15776,15776,15776
705,15800,15800,15800,15800,15800
706,15815,15815,15815,15815,15815
707,15828,15828,15828,15828,15828
708,15843,15843,15843,15843,15843
709,15869,15869,15869,15869,15869
710,15884,15883,15884,15884,15884
711,15899,15899,15899,15899,15899
712,15929,15928,15928,15928,15929
713,15959,15959,15959,15959,15959
714,15970,15970,15970,15970,15970
715,15998,15997,15998,15998,15998
716,16012,16012,16012,16012,16012
717,16034,16033,16034,16034,16034
718,16060,16059,16059,16059,16059
719,16065,16065,16065,16065,16065
720,16106,16106,16106,16106,16106
721,16122,16121,16122,16122,16122
722,16132,16132,16132,16132,16132
723,16157,16156,16157,16157,16157
724,16174,16173,16174,16174,16174
725,16194,16194,16194,16194,16194
726,16214,16213,16214,16214,16214
727,16227,16227,16227,16227,16227
728,16250,16249,16250,16250,16250
729,16275,16275,16275,16275,16275
730,16292,16291,16292,16292,16292
731,16309,16308,16308,16308,16309
732,16318,16317,16318,16318,16318
733,16350,16350,16350,16350,16350
734,16359,16358,16359,16359,16359
735,16376,16376,16376,16376,16376
736,16436,16436,16436,16436,16436
737,16443,16443,16443,16443,16443
738,16473,16473,16473,16473,16473
739,16511,16510,16510,16511,16511
740,16534,16533,16534,16534,16534
741,16557,16557,16557,16557,16557
742,16579,16579,16579,16579,16579
743,16610,16609,16609,16610,16610
744,16622,16622,16622,16622,16622
745,16654,16654,16654,16654,16654
746,16684,16684,16684,16684,16684
747,16702,16701,16701,16702,16702
748,16732,16731,16731,16732,16732
749,16747,16747,16747,16747,16747
750,16768,16768,16768,16768,16768
751,16783,16783,16783,16783,16783
752,16795,16795,16795,16795,16795
753,16807,16806,16807,16807,16807
754,16821,16820,16821,16821,16821
755,16856,16856,16856,16856,16856
756,16865,16865,16865,16865,16865
757,16884,16882,16883,16884,16884
758,16928,16927,16928,16928,16928
759,16966,16966,16966,16966,16966
760,16991,16990,16991,16991,16991
761,17022,17022,17022,17022,17022
762,17050,17050,17050,17050,17050
763,17091,17090,17090,17091,17091
764,17102,17101,17102,17102,17102
765,17116,17116,17116,17116,17116
766,17150,17150,17150,17150,17150
767,17157,17156,17157,17157,17157
768,17220,17219,17220,17220,17220
769,17224,17223,17224,17224,17224
770,17252,17251,17252,17252,17252
771,17263,17263,17263,17263,17263
772,17312,17311,17311,17311,17311
773,17313,17312,17312,17312,17313
774,17327,17326,17327,17327,17327
775,17361,17361,17361,17361,17361
776,17393,17392,17393,17393,17393
777,17403,17402,17403,17403,17403
778,17419,17419,17419,17419,17419
779,17443,17443,17443,17443,17443
780,17448,17448,17448,17448,17448
781,17458,17457,17457,17458,17458
782,17468,17467,17468,17468,17468
783,17484,17484,17484,17484,17484
784,17496,17495,17496,17496,17496
785,17515,17514,17514,17515,17515
786,17538,17538,17538,17538,17538
787,17558,17558,17558,17558,17558
788,17590,17590,17590,17590,17590
789,17613,17612,17613,17613,17613
790,17621,17621,17621,17621,17621
791,17635,17634,17635,17635,17635
792,17657,17656,17657,17657,17657
793,17693,17693,17693,17693,17693
794,17730,17729,17730,17730,17730
795,17742,17742,17742,17742,17742
796,17754,17753,17754,17754,17754
797,17783,17783,17783,17783,17783
798,17826,17825,17826,17826,17826
799,17850,17849,17850,17850,17850
800,17851,17851,17851,17851,17851
801,17865,17865,17865,17865,17865
802,17891,17890,17891,17891,17891
803,17904,17903,17904,17904,17904
804,17921,17921,17921,17921,17921
805,17946,17945,17946,17946,17946
806,17955,17954,17954,17954,17954
807,17986,17986,17986,17986,17986
808,17997,17996,17996,17997,17997
809,18027,18026,18027,18027,18027
810,18055,18054,18054,18055,18055
811,18065,18063,18064,18064,18064
812,18097,18097,18097,18097,18097
813,18107,18107,18107,18107,18107
814,18121,18120,18121,18121,18121
815,18159,18159,18159,18159,18159
816,18173,18172,18173,18173,18173
817,18201,18201,18201,18201,18201
818,18235,18234,18235,18235,18235
819,18288,18287,18288,18288,18288
820,18295,18294,18295,18295,18295
821,18313,18312,18313,18313,18313
822,18333,18333,18333,18333,18333
823,18374,18373,18374,18374,18374
824,18404,18403,18404,18404,18404
825,18423,18422,18422,18423,18423
826,18440,18439,18439,18440,18440
827,18461,18460,18461,18461,18461
828,18507,18506,18507,18507,18507
829,18519,18518,18519,18519,18519
830,18526,18525,18526,18526,18526
831,18528,18527,18528,18528,18528
832,18557,18556,18556,18556,18557
833,18579,18578,18579,18579,18579
834,18606,18605,18606,18606,18606
835,18612,18611,18612,18612,18612
836,18656,18656,18656,18656,18656
837,18667,18665,18667,18667,18667
838,18688,18688,18688,18688,18688
839,18717,18716,18717,18717,18717
840,18757,18756,18757,18757,18757
841,18790,18790,18790,18790,18790
842,18822,18822,18822,18822,18822
843,18832,18832,18832,18832,18832
844,18861,18861,18861,18861,18861
845,18886,18885,18885,18886,18886
846,18918,18918,18918,18918,18918
847,18943,18942,18942,18942,18943
848,18968,18968,18968,18968,18968
849,18997,18996,18997,18997,18997
850,19035,19034,19035,19035,19035
851,19040,19038,19039,19039,19039
852,19069,19068,19068,19069,19069
853,19080,19079,19079,19080,19080
854,19102,19101,19102,19102,19102
855,19116,19116,19116,19116,19116
856,19136,19134,19135,19136,19136
857,19141,19140,19141,19141,19141
858,19145,19145,19145,19145,19145
859,19186,19186,19186,19186,19186
860,19195,19195,19195,19195,19195
861,19223,19221,19223,19223,19223
862,19237,19236,19237,19237,19237
863,19254,19254,19254,19254,19254
864,19260,19260,19260,19260,19260
865,19286,19284,19285,19285,19286
866,19309,19308,19308,19309,19309
867,19315,19315,19315,19315,19315
868,19322,19322,19322,19322,19322
869,19343,19342,19343,19343,19343
870,19358,19357,19358,19358,19358
871,19377,19376,19377,19377,19377
872,19410,19409,19410,19410,19410
873,19424,19423,19424,19424,19424
874,19447,19446,19446,19447,19447
875,19504,19503,19504,19504,19504
876,19530,19530,19530,19530,19530
877,19533,19532,19532,19532,19533
878,19555,19554,19554,19555,19555
879,19595,19594,19594,19595,19595
880,19617,19616,19617,19617,19617
881,19649,19648,19649,19649,19649
882,19665,19664,19664,19665,19665
883,19680,19680,19680,19680,19680
884,19694,19692,19693,19693,19694
885,19716,19715,19715,19716,19716
886,19731,19730,19731,19731,19731
887,19761,19759,19760,19760,19760
888,19769,19769,19769,19769,19769
889,19794,19793,19794,19794,19794
890,19810,19809,19809,19809,19809
891,19848,19846,19847,19848,19848
892,19855,19854,19855,19855,19855
893,19891,19891,19891,19891,19891
894,19902,19902,19902,19902,19902
895,19914,19913,19914,19914,19914
896,19930,19930,19930,19930,19930
897,19949,19948,19948,19948,19949
898,19989,19988,19989,19989,19989
899,20007,20006,20007,20007,20007
900,20016,20016,20016,20016,20016
901,20045,20044,20045,20045,20045
902,20091,20091,20091,20091,20091
903,20146,20145,20146,20146,20146
904,20169,20168,20169,20169,20169
905,20175,20174,20175,20175,20175
906,20209,20208,20209,20209,20209
907,20213,20212,20213,20213,20213
908,20258,20257,20258,20258,20258
909,20288,20287,20288,20288,20288
910,20299,20298,20299,20299,20299
911,20329,20328,20329,20329,20329
912,20334,20333,20333,20334,20334
913,20384,20383,20384,20384,20384
914,20387,20385,20386,20387,20387
915,20405,20404,20405,20405,20405
916,20418,20418,20418,20418,20418
917,20455,20455,20455,20455,20455
918,20473,20472,20473,20473,20473
919,20486,20485,20486,20486,20486
920,20511,20510,20511,20511,20511
921,20523,20522,20523,20523,20523
922,20552,20550,20551,20552,20552
923,20564,20564,20564,20564,20564
924,20627,20627,20627,20627,20627
925,20634,20633,20634,20634,20634
926,20673,20672,20672,20673,20673
927,20695,20694,20695,20695,20695
928,20715,20714,20715,20715,20715
929,20742,20742,20742,20742,20742
930,20762,20761,20762,20762,20762
931,20829,20828,20829,20829,20829
932,20847,20847,20847,20847,20847
933,20866,20866,20866,20866,20866
934,20892,20890,20891,20891,20891
935,20893,20893,20893,20893,20893
936,20904,20903,20904,20904,20904
937,20918,20918,20918,20918,20918
938,20929,20928,20928,20928,20929
939,20946,20944,20945,20945,20945
940,20964,20963,20964,20964,20964
941,20973,20971,20972,20972,20973
942,20996,20996,20996,20996,20996
943,21012,21011,21012,21012,21012
944,21030,21029,21030,21030,21030
945,21046,21044,21046,21046,21046
946,21097,21096,21097,21097,21097
947,21104,21103,21104,21104,21104
948,21128,21127,21127,21127,21127
949,21136,21134,21136,21136,21136
950,21161,21160,21161,21161,21161
951,21185,21185,21185,21185,21185
952,21200,21197,21199,21199,21200
953,21210,21209,21209,21209,21210
954,21218,21218,21218,21218,21218
955,21227,21226,21227,21227,21227
956,21249,21248,21249,21249,21249
957,21258,21257,21258,21258,21258
958,21302,21301,21302,21302,21302
959,21323,21323,21323,21323,21323
960,21327,21326,21327,21327,21327
961,21337,21337,21337,21337,21337
962,21415,21414,21415,21415,21415
963,21438,21437,21438,21438,21438
964,21464,21464,21464,21464,21464
965,21486,21485,21486,21486,21486
966,21530,21529,21530,21530,21530
967,21543,21542,21543,21543,21543
968,21553,21552,21552,21553,21553
969,21582,21581,21582,21582,21582
970,21600,21599,21599,21600,21600
971,21618,21616,21617,21617,21618
972,21636,21634,21635,21636,21636
973,21674,21673,21674,21674,21674
974,21703,21702,21703,21703,21703
975,21708,21706,21708,21708,21708
976,21738,21737,21738,21738,21738
977,21745,21744,21745,21745,21745
978,21762,21761,21762,21762,21762
979,21779,21778,21778,21779,21779
980,21799,21796,21798,21798,21798
981,21814,21814,21814,21814,21814
982,21835,21834,21835,21835,21835
983,21862,21859,21861,21862,21862
984,21867,21866,21867,21867,21867
985,21890,21889,21889,21890,21890
986,21950,21949,21950,21950,21950
987,21967,21966,21967,21967,21967
988,21971,21971,21971,21971,21971
989,22009,22008,22009,22009,22009
990,22040,22040,22040,22040,22040
991,22096,22095,22096,22096,22096
992,22114,22113,22114,22114,22114
993,22145,22144,22145,22145,22145
994,22167,22166,22167,22167,22167
995,22189,22188,22189,22189,22189
996,22196,22194,22195,22196,22196
997,22234,22232,22234,22234,22234
998,22261,22260,22261,22261,22261
999,22279,22278,22279,22279,22279
1000,22311,22309,22311,22311,22311
1001,22334,22333,22333,22334,22334
1002,22370,22368,22369,22369,22370
1003,22379,22377,22378,22378,22379
1004,22387,22386,22387,22387,22387
1005,22404,22403,22404,22404,22404
1006,22418,22417,22418,22418,22418
1007,22450,22449,22449,22450,22450
1008,22466,22464,22466,22466,22466
1009,22477,22476,22477,22477,22477
1010,22489,22488,22489,22489,22489
1011,22535,22532,22534,22534,22535
1012,22559,22558,22558,22559,22559
1013,22600,22600,22600,22600,22600
1014,22612,22611,22612,22612,22612
1015,22655,22654,22655,22655,22655
1016,22686,22685,22686,22686,22686
1017,22719,22719,22719,22719,22719
1018,22735,22734,22735,22735,22735
1019,22749,22749,22749,22749,22749
1020,22773,22773,22773,22773,22773
1021,22777,22776,22777,22777,22777
1022,22805,22804,22805,22805,22805
1023,22821,22821,22821,22821,22821
1024,22832,22831,22832,22832,22832
1025,22844,22843,22843,22844,22844
1026,22874,22873,22874,22874,22874
1027,22882,22882,22882,22882,22882
1028,22900,22899,22900,22900,22900
1029,22903,22902,22903,22903,22903
1030,22921,22920,22921,22921,22921
1031,22961,22960,22961,22961,22961
1032,22976,22974,22975,22976,22976
1033,23002,23000,23001,23002,23002
1034,23009,23008,23009,23009,23009
1035,23044,23044,23044,23044,23044
1036,23069,23066,23069,23069,23069
1037,23084,23083,23084,23084,23084
1038,23109,23108,23109,23109,23109
1039,23131,23130,23131,23131,23131
1040,23149,23148,23149,23149,23149
1041,23155,23153,23155,23155,23155
1042,23172,23171,23172,23172,23172
1043,23197,23196,23197,23197,23197
1044,23218,23215,23217,23218,23218
1045,23230,23228,23229,23229,23230
1046,23244,23243,23244,23244,23244
1047,23263,23263,23263,23263,23263
1048,23287,23286,23287,23287,23287
1049,23318,23318,23318,23318,23318
1050,23328,23327,23328,23328,23328
1051,23343,23342,23342,23343,23343
1052,23385,23384,23385,23385,23385
1053,23407,23406,23407,23407,23407
1054,23465,23464,23465,23465,23465
1055,23472,23471,23472,23472,23472
1056,23494,23493,23494,23494,23494
1057,23534,23533,23534,23534,23534
1058,23561,23560,23561,23561,23561
1059,23587,23587,23587,23587,23587
1060,23615,23614,23615,23615,23615
1061,23634,23634,23634,23634,23634
1062,23649,23648,23649,23649,23649
1063,23659,23658,23659,23659,23659
1064,23684,23682,23684,23684,23684
1065,23716,23715,23715,23716,23716
1066,23756,23754,23756,23756,23756
1067,23765,23763,23764,23765,23765
1068,23772,23771,23772,23772,23772
1069,23784,23783,23784,23784,23784
1070,23797,23796,23796,23797,23797
1071,23843,23842,23843,23843,23843
1072,23848,23845,23847,23848,23848
1073,23857,23855,23856,23857,23857
1074,23874,23873,23874,23874,23874
1075,23915,23911,23914,23914,23915
1076,23918,23917,23918,23918,23918
1077,23965,23964,23965,23965,23965
1078,23990,23989,23990,23990,23990
1079,24003,24001,24002,24003,24003
1080,24037,24036,24037,24037,24037
1081,24056,24055,24055,24056,24056
1082,24125,24124,24125,24125,24125
1083,24144,24142,24143,24143,24144
1084,24172,24171,24172,24172,24172
1085,24178,24177,24178,24178,24178
1086,24224,24224,24224,24224,24224
1087,24232,24231,24232,24232,24232
1088,24265,24264,24265,24265,24265
1089,24294,24293,24294,24294,24294
1090,24331,24329,24330,24331,24331
1091,24344,24342,24343,24343,24344
1092,24350,24350,24350,24350,24350
1093,24385,24383,24385,24385,24385
1094,24423,24422,24423,24423,24423
1095,24429,24427,24428,24429,24429
1096,24454,24453,24454,24454,24454
1097,24472,24470,24471,24472,24472
1098,24486,24484,24486,24486,24486
1099,24524,24524,24524,24524,24524
1100,24527,24526,24527,24527,24527
1101,24558,24555,24557,24558,24558
1102,24563,24562,24563,24563,24563
1103,24591,24590,24590,24591,24591
1104,24623,24619,24622,24623,24623
1105,24645,24644,24644,24645,24645
1106,24659,24658,24659,24659,24659
1107,24683,24683,24683,24683,24683
1108,24708,24707,24708,24708,24708
1109,24711,24711,24711,24711,24711
1110,24749,24749,24749,24749,24749
1111,24754,24754,24754,24754,24754
1112,24773,24772,24773,24773,24773
1113,24811,24811,24811,24811,24811
1114,24819,24818,24819,24819,24819
1115,24843,24842,24843,24843,24843
1116,24864,24863,24864,24864,24864
1117,24876,24875,24876,24876,24876
1118,24899,24898,24899,24899,24899
1119,24917,24916,24916,24917,24917
1120,24924,24924,24924,24924,24924
1121,24953,24952,24953,24953,24953
1122,24977,24976,24977,24977,24977
1123,25005,25004,25005,25005,25005
1124,25009,25008,25009,25009,25009
1125,25041,25040,25041,25041,25041
1126,25046,25045,25046,25046,25046
1127,25089,25088,25089,25089,25089
1128,25109,25108,25109,25109,25109
1129,25133,25130,25132,25133,25133
1130,25158,25157,25157,25158,25158
1131,25168,25166,25167,25167,25168
1132,25195,25194,25195,25195,25195
1133,25207,25204,25206,25206,25207
1134,25210,25209,25210,25210,25210
1135,25258,25257,25258,25258,25258
1136,25282,25278,25281,25282,25282
1137,25287,25286,25286,25287,25287
1138,25334,25333,25334,25334,25334
1139,25345,25340,25343,25344,25344
1140,25350,25349,25350,25350,25350
1141,25355,25354,25355,25355,25355
1142,25397,25396,25397,25397,25397
1143,25399,25399,25399,25399,25399
1144,25443,25442,25443,25443,25443
1145,25455,25453,25454,25454,25455
1146,25459,25458,25458,25459,25459
1147,25499,25499,25499,25499,25499
1148,25525,25524,25525,25525,25525
1149,25585,25584,25585,25585,25585
1150,25587,25586,25587,25587,25587
1151,25611,25610,25611,25611,25611
1152,25642,25641,25642,25642,25642
1153,25701,25699,25700,25701,25701
1154,25704,25703,25704,25704,25704
1155,25734,25734,25734,25734,25734
1156,25755,25754,25755,25755,25755
1157,25764,25762,25763,25764,25764
1158,25805,25805,25805,25805,25805
1159,25808,25807,25808,25808,25808
1160,25834,25832,25833,25833,25833
1161,25866,25863,25866,25866,25866
1162,25876,25874,25875,25876,25876
1163,25921,25920,25921,25921,25921
1164,25940,25938,25940,25940,25940
1165,25944,25941,25943,25943,25944
1166,25953,25952,25952,25953,25953
1167,26001,26000,26001,26001,26001
1168,26009,26008,26009,26009,26009
1169,26019,26015,26018,26019,26019
1170,26033,26031,26032,26032,26032
1171,26082,26077,26080,26081,26082
1172,26099,26098,26099,26099,26099
1173,26119,26118,26119,26119,26119
1174,26134,26132,26133,26133,26134
1175,26173,26172,26173,26173,26173
1176,26206,26205,26206,26206,26206
1177,26219,26218,26219,26219,26219
1178,26284,26282,26283,26284,26284
1179,26307,26306,26307,26307,26307
1180,26311,26310,26311,26311,26311
1181,26360,26359,26360,26360,26360
1182,26365,26365,26365,26365,26365
1183,26380,26378,26379,26380,26380
1184,26401,26400,26401,26401,26401
1185,26433,26431,26432,26433,26433
1186,26473,26472,26473,26473,26473
1187,26503,26501,26502,26502,26503
1188,26528,26526,26527,26528,26528
1189,26575,26574,26575,26575,26575
1190,26577,26575,26577,26577,26577
1191,26583,26582,26582,26583,26583
1192,26624,26620,26623,26624,26624
1193,26654,26653,26654,26654,26654
1194,26678,26677,26678,26678,26678
1195,26696,26691,26694,26695,26695
1196,26697,26697,26697,26697,26697
1197,26710,26709,26710,26710,26710
1198,26725,26725,26725,26725,26725
1199,26735,26735,26735,26735,26735
1200,26742,26740,26741,26741,26742
1201,26769,26764,26767,26768,26769
1202,26771,26771,26771,26771,26771
1203,26792,26791,26792,26792,26792
1204,26817,26816,26817,26817,26817
1205,26833,26827,26832,26833,26833
1206,26837,26837,26837,26837,26837
1207,26867,26866,26867,26867,26867
1208,26907,26907,26907,26907,26907
1209,26920,26918,26919,26920,26920
1210,26950,26949,26950,26950,26950
1211,26965,26964,26965,26965,26965
1212,26995,26994,26995,26995,26995
1213,27006,27005,27006,27006,27006
1214,27045,27044,27045,27045,27045
1215,27051,27050,27051,27051,27051
1216,27055,27055,27055,27055,27055
1217,27070,27069,27070,27070,27070
1218,27113,27113,27113,27113,27113
1219,27152,27151,27152,27152,27152
1220,27161,27160,27161,27161,27161
1221,27171,27169,27170,27171,27171
1222,27188,27187,27188,27188,27188
1223,27228,27227,27228,27228,27228
1224,27257,27256,27257,27257,27257
1225,27281,27280,27281,27281,27281
1226,27314,27313,27314,27314,27314
1227,27322,27319,27321,27322,27322
1228,27372,27371,27372,27372,27372
1229,27382,27380,27381,27381,27381
1230,27382,27381,27382,27382,27382
1231,27398,27395,27397,27398,27398
1232,27423,27422,27423,27423,27423
1233,27467,27463,27466,27467,27467
1234,27488,27487,27488,27488,27488
1235,27503,27502,27503,27503,27503
1236,27537,27532,27536,27537,27537
1237,27546,27545,27546,27546,27546
1238,27563,27562,27563,27563,27563
1239,27577,27576,27577,27577,27577
1240,27601,27594,27599,27600,27601
1241,27609,27608,27608,27609,27609
1242,27640,27639,27640,27640,27640
1243,27646,27645,27646,27646,27646
1244,27649,27648,27649,27649,27649
1245,27687,27685,27686,27686,27686
1246,27731,27730,27731,27731,27731
1247,27761,27760,27761,27761,27761
1248,27800,27799,27800,27800,27800
1249,27825,27824,27825,27825,27825
1250,27865,27864,27865,27865,27865
1251,27886,27884,27885,27886,27886
1252,27906,27904,27905,27905,27906
1253,27935,27934,27935,27935,27935
1254,27954,27953,27954,27954,27954
1255,27956,27956,27956,27956,27956
1256,27990,27989,27990,27990,27990
1257,28021,28020,28021,28021,28021
1258,28062,28060,28061,28062,28062
1259,28099,28097,28098,28099,28099
1260,28111,28109,28110,28111,28111
1261,28134,28133,28134,28134,28134
1262,28168,28167,28168,28168,28168
1263,28175,28174,28175,28175,28175
1264,28180,28176,28179,28180,28180
1265,28209,28207,28208,28208,28208
1266,28235,28233,28234,28234,28235
1267,28243,28241,28242,28243,28243
1268,28255,28250,28254,28255,28255
1269,28315,28312,28314,28314,28315
1270,28325,28320,28324,28325,28325
1271,28365,28364,28365,28365,28365
1272,28371,28370,28371,28371,28371
1273,28388,28380,28386,28387,28388
1274,28423,28421,28422,28423,28423
1275,28432,28431,28432,28432,28432
1276,28453,28451,28452,28453,28453
1277,28487,28486,28486,28486,28487
1278,28519,28519,28519,28519,28519
1279,28561,28560,28561,28561,28561
1280,28589,28588,28589,28589,28589
1281,28613,28612,28613,28613,28613
1282,28624,28623,28624,28624,28624
1283,28666,28665,28666,28666,28666
1284,28694,28693,28694,28694,28694
1285,28708,28706,28707,28708,28708
1286,28730,28729,28730,28730,28730
1287,28779,28778,28779,28779,28779
1288,28790,28790,28790,28790,28790
1289,28794,28793,28794,28794,28794
1290,28816,28816,28816,28816,28816
1291,28835,28833,28834,28835,28835
1292,28850,28849,28849,28850,28850
1293,28868,28867,28868,28868,28868
1294,28890,28889,28889,28890,28890
1295,28894,28891,28893,28894,28894
1296,28925,28925,28925,28925,28925
1297,28935,28933,28934,28935,28935
1298,28949,28948,28949,28949,28949
1299,28954,28953,28954,28954,28954
1300,28985,28980,28983,28984,28984
1301,29006,29006,29006,29006,29006
1302,29021,29020,29021,29021,29021
1303,29050,29049,29050,29050,29050
1304,29061,29055,29059,29060,29060
1305,29091,29090,29091,29091,29091
1306,29093,29092,29093,29093,29093
1307,29130,29123,29128,29129,29130
1308,29144,29143,29144,29144,29144
1309,29169,29168,29169,29169,29169
1310,29183,29182,29182,29182,29183
1311,29195,29186,29192,29194,29194
1312,29234,29233,29234,29234,29234
1313,29250,29250,29250,29250,29250
1314,29261,29261,29261,29261,29261
1315,29286,29285,29285,29286,29286
1316,29335,29334,29335,29335,29335
1317,29343,29342,29342,29343,29343
1318,29357,29356,29357,29357,29357
1319,29385,29383,29384,29385,29385
1320,29392,29391,29391,29391,29392
1321,29426,29425,29426,29426,29426
1322,29457,29456,29457,29457,29457
1323,29467,29465,29466,29466,29466
1324,29513,29512,29512,29512,29512
1325,29531,29529,29530,29530,29531
1326,29554,29554,29554,29554,29554
1327,29565,29563,29564,29565,29565
1328,29610,29609,29610,29610,29610
1329,29635,29634,29635,29635,29635
1330,29662,29661,29662,29662,29662
1331,29686,29685,29686,29686,29686
1332,29694,29693,29694,29694,29694
1333,29724,29721,29723,29724,29724
1334,29766,29765,29766,29766,29766
1335,29801,29797,29800,29800,29801
1336,29807,29805,29806,29806,29807
1337,29832,29831,29832,29832,29832
1338,29837,29836,29836,29837,29837
1339,29861,29860,29860,29861,29861
1340,29879,29877,29879,29879,29879
1341,29887,29883,29886,29887,29887
1342,29913,29912,29913,29913,29913
1343,29947,29945,29946,29947,29947
1344,29958,29951,29956,29957,29958
1345,29977,29976,29977,29977,29977
1346,30006,30005,30006,30006,30006
1347,30025,30016,30022,30024,30025
1348,30033,30032,30033,30033,30033
1349,30034,30032,30033,30033,30034
1350,30087,30085,30086,30087,30087
1351,30138,30137,30138,30138,30138
1352,30174,30172,30173,30173,30173
1353,30183,30182,30182,30183,30183
1354,30230,30229,30230,30230,30230
1355,30258,30257,30258,30258,30258
1356,30284,30283,30284,30284,30284
1357,30292,30290,30291,30291,30291
1358,30313,30312,30313,30313,30313
1359,30338,30337,30338,30338,30338
1360,30354,30353,30354,30354,30354
1361,30404,30402,30403,30404,30404
1362,30436,30435,30436,30436,30436
1363,30470,30469,30469,30469,30470
1364,30481,30479,30480,30481,30481
1365,30520,30519,30520,30520,30520
1366,30539,30537,30539,30539,30539
1367,30553,30550,30552,30552,30552
1368,30571,30569,30570,30571,30571
1369,30591,30589,30591,30591,30591
1370,30623,30622,30623,30623,30623
1371,30635,30631,30634,30634,30635
1372,30659,30658,30659,30659,30659
1373,30667,30665,30666,30667,30667
1374,30693,30692,30693,30693,30693
1375,30733,30727,30731,30732,30733
1376,30783,30781,30782,30783,30783
1377,30799,30797,30799,30799,30799
1378,30814,30807,30812,30813,30814
1379,30831,30830,30830,30831,30831
1380,30848,30847,30848,30848,30848
1381,30868,30866,30867,30868,30868
1382,30881,30871,30878,30880,30881
1383,30910,30909,30910,30910,30910
1384,30961,30960,30961,30961,30961
1385,30962,30961,30962,30962,30962
1386,30977,30976,30977,30977,30977
1387,30998,30997,30998,30998,30998
1388,31017,31016,31017,31017,31017
1389,31031,31030,31031,31031,31031
1390,31046,31046,31046,31046,31046
1391,31065,31064,31065,31065,31065
1392,31099,31099,31099,31099,31099
1393,31109,31108,31109,31109,31109
1394,31158,31157,31158,31158,31158
1395,31163,31161,31162,31163,31163
1396,31174,31173,31173,31174,31174
1397,31186,31185,31186,31186,31186
1398,31227,31226,31227,31227,31227
1399,31247,31246,31247,31247,31247
1400,31269,31268,31269,31269,31269
1401,31281,31280,31281,31281,31281
1402,31299,31298,31298,31299,31299
1403,31311,31310,31311,31311,31311
1404,31347,31346,31346,31347,31347
1405,31362,31360,31361,31362,31362
1406,31377,31375,31376,31376,31377
1407,31391,31388,31390,31390,31391
1408,31404,31403,31404,31404,31404
1409,31410,31409,31409,31409,31410
1410,31450,31448,31450,31450,31450
1411,31489,31484,31488,31488,31489
1412,31514,31513,31514,31514,31514
1413,31543,31541,31542,31542,31542
1414,31553,31552,31552,31553,31553
1415,31590,31588,31589,31590,31590
1416,31602,31596,31600,31601,31601
1417,31619,31619,31619,31619,31619
1418,31670,31669,31670,31670,31670
1419,31678,31676,31677,31677,31678
1420,31693,31686,31691,31692,31693
1421,31709,31707,31709,31709,31709
1422,31729,31727,31728,31729,31729
1423,31747,31745,31747,31747,31747
1424,31766,31759,31764,31766,31766
1425,31780,31777,31779,31780,31780
1426,31818,31818,31818,31818,31818
1427,31843,31842,31843,31843,31843
1428,31881,31880,31881,31881,31881
1429,31890,31889,31890,31890,31890
1430,31909,31907,31909,31909,31909
1431,31953,31951,31952,31952,31953
1432,31968,31967,31968,31968,31968
1433,31996,31995,31996,31996,31996
1434,32025,32023,32024,32025,32025
1435,32045,32044,32045,32045,32045
1436,32087,32085,32087,32087,32087
1437,32102,32101,32102,32102,32102
1438,32141,32139,32140,32140,32141
1439,32161,32159,32161,32161,32161
1440,32172,32170,32171,32172,32172
1441,32203,32202,32203,32203,32203
1442,32213,32211,32213,32213,32213
1443,32225,32223,32225,32225,32225
1444,32259,32257,32258,32259,32259
1445,32267,32265,32267,32267,32267
1446,32286,32286,32286,32286,32286
1447,32348,32345,32347,32348,32348
1448,32361,32358,32361,32361,32361
1449,32384,32383,32384,32384,32384
1450,32405,32403,32405,32405,32405
1451,32437,32435,32436,32436,32436
1452,32460,32459,32459,32460,32460
1453,32480,32475,32479,32480,32480
1454,32508,32506,32507,32508,32508
1455,32527,32526,32527,32527,32527
1456,32574,32572,32573,32574,32574
1457,32593,32588,32592,32592,32593
1458,32604,32600,32602,32603,32603
1459,32610,32608,32609,32610,32610
1460,32635,32634,32635,32635,32635
1461,32684,32674,32681,32683,32683
1462,32707,32705,32706,32707,32707
1463,32724,32723,32724,32724,32724
1464,32751,32750,32751,32751,32751
1465,32771,32769,32770,32771,32771
1466,32800,32798,32799,32800,32800
1467,32845,32843,32844,32844,32844
1468,32882,32881,32882,32882,32882
1469,32903,32902,32903,32903,32903
1470,32919,32918,32919,32919,32919
1471,32929,32928,32929,32929,32929
1472,32961,32960,32961,32961,32961
1473,32977,32975,32976,32976,32977
1474,33014,33011,33013,33014,33014
1475,33040,33038,33040,33040,33040
1476,33063,33062,33063,33063,33063
1477,33086,33084,33086,33086,33086
1478,33096,33095,33096,33096,33096
1479,33124,33120,33123,33123,33123
1480,33152,33150,33152,33152,33152
1481,33180,33179,33180,33180,33180
1482,33212,33212,33212,33212,33212
1483,33216,33214,33215,33216,33216
1484,33239,33239,33239,33239,33239
1485,33259,33258,33259,33259,33259
1486,33268,33264,33267,33268,33268
1487,33286,33286,33286,33286,33286
1488,33311,33309,33311,33311,33311
1489,33324,33323,33324,33324,33324
1490,33334,33333,33334,33334,33334
1491,33359,33358,33359,33359,33359
1492,33376,33373,33375,33375,33375
1493,33398,33397,33398,33398,33398
1494,33417,33415,33417,33417,33417
1495,33420,33417,33419,33420,33420
1496,33441,33441,33441,33441,33441
1497,33484,33482,33484,33484,33484
1498,33499,33498,33499,33499,33499
1499,33529,33525,33528,33529,33529
1500,33536,33534,33535,33536,33536
1501,33575,33573,33574,33574,33574
1502,33607,33605,33607,33607,33607
1503,33621,33619,33621,33621,33621
1504,33641,33632,33638,33640,33640
1505,33650,33648,33649,33650,33650
1506,33669,33668,33669,33669,33669
1507,33694,33693,33694,33694,33694
1508,33715,33714,33715,33715,33715
1509,33740,33738,33739,33740,33740
1510,33767,33765,33767,33767,33767
1511,33781,33780,33781,33781,33781
1512,33789,33787,33788,33788,33789
1513,33816,33815,33816,33816,33816
1514,33847,33846,33847,33847,33847
1515,33862,33860,33862,33862,33862
1516,33896,33895,33896,33896,33896
1517,33902,33901,33902,33902,33902
1518,33923,33922,33923,33923,33923
1519,33969,33968,33969,33969,33969
1520,33979,33977,33979,33979,33979
1521,33996,33994,33995,33996,33996
1522,34036,34035,34036,34036,34036
1523,34044,34041,34043,34044,34044
1524,34111,34109,34110,34111,34111
1525,34117,34116,34117,34117,34117
1526,34125,34124,34125,34125,34125
1527,34150,34149,34149,34150,34150
1528,34172,34169,34171,34172,34172
1529,34195,34193,34194,34195,34195
1530,34225,34223,34225,34225,34225
1531,34261,34258,34260,34260,34261
1532,34276,34276,34276,34276,34276
1533,34292,34288,34291,34291,34291
1534,34317,34315,34316,34317,34317
1535,34351,34350,34351,34351,34351
1536,34372,34367,34371,34372,34372
1537,34413,34410,34412,34413,34413
1538,34445,34444,34445,34445,34445
1539,34470,34467,34469,34469,34469
1540,34483,34479,34482,34483,34483
1541,34521,34519,34520,34520,34520
1542,34531,34528,34530,34531,34531
1543,34549,34547,34549,34549,34549
1544,34564,34560,34563,34564,34564
1545,34602,34597,34601,34601,34601
1546,34610,34606,34609,34609,34610
1547,34622,34618,34621,34622,34622
1548,34657,34655,34656,34656,34657
1549,34677,34675,34676,34677,34677
1550,34699,34697,34699,34699,34699
1551,34717,34715,34716,34716,34717
1552,34751,34749,34751,34751,34751
1553,34780,34779,34780,34780,34780
1554,34803,34801,34803,34803,34803
1555,34820,34818,34819,34820,34820
1556,34833,34831,34832,34833,34833
1557,34871,34870,34871,34871,34871
1558,34905,34902,34905,34905,34905
1559,34928,34926,34927,34928,34928
1560,34966,34964,34966,34966,34966
1561,35004,35003,35003,35004,35004
1562,35032,35029,35031,35032,35032
1563,35053,35052,35053,35053,35053
1564,35069,35067,35068,35069,35069
1565,35083,35082,35083,35083,35083
1566,35115,35113,35114,35115,35115
1567,35145,35141,35144,35145,35145
1568,35178,35175,35177,35178,35178
1569,35204,35202,35203,35203,35204
1570,35225,35223,35225,35225,35225
1571,35252,35250,35251,35251,35251
1572,35286,35283,35285,35286,35286
1573,35291,35290,35291,35291,35291
1574,35343,35339,35342,35343,35343
1575,35348,35346,35348,35348,35348
1576,35369,35366,35368,35369,35369
1577,35395,35391,35394,35394,35395
1578,35430,35428,35429,35429,35429
1579,35476,35474,35476,35476,35476
1580,35489,35486,35488,35489,35489
1581,35515,35512,35514,35515,35515
1582,35530,35527,35529,35530,35530
1583,35542,35542,35542,35542,35542
1584,35550,35547,35549,35550,35550
1585,35561,35557,35560,35561,35561
1586,35571,35570,35570,35571,35571
1587,35614,35612,35614,35614,35614
1588,35620,35616,35618,35619,35619
1589,35652,35649,35651,35651,35652
1590,35665,35663,35664,35665,35665
1591,35668,35667,35668,35668,35668
1592,35679,35674,35678,35679,35679
1593,35693,35692,35693,35693,35693
1594,35721,35719,35721,35721,35721
1595,35745,35744,35745,35745,35745
1596,35764,35762,35764,35764,35764
1597,35783,35781,35782,35782,35783
1598,35809,35806,35809,35809,35809
1599,35847,35846,35847,35847,35847
1600,35850,35848,35850,35850,35850
1601,35862,35860,35861,35862,35862
1602,35889,35886,35888,35889,35889
1603,35921,35919,35920,35920,35920
1604,35940,35939,35940,35940,35940
1605,35973,35969,35972,35973,35973
1606,35979,35978,35979,35979,35979
1607,36023,36020,36022,36022,36022
1608,36034,36032,36033,36034,36034
1609,36052,36050,36051,36052,36052
1610,36100,36097,36099,36100,36100
1611,36106,36103,36105,36106,36106
1612,36117,36115,36116,36117,36117
1613,36139,36136,36138,36139,36139
1614,36169,36167,36168,36168,36168
1615,36178,36176,36177,36178,36178
1616,36233,36230,36232,36233,36233
1617,36248,36246,36247,36248,36248
1618,36283,36282,36283,36283,36283
1619,36292,36289,36291,36291,36291
1620,36312,36310,36312,36312,36312
1621,36341,36339,36340,36341,36341
1622,36350,36345,36349,36350,36350
1623,36355,36351,36354,36354,36354
1624,36405,36404,36405,36405,36405
1625,36439,36437,36438,36438,36439
1626,36478,36477,36478,36478,36478
1627,36497,36493,36496,36497,36497
1628,36503,36501,36503,36503,36503
1629,36519,36518,36519,36519,36519
1630,36548,36546,36548,36548,36548
1631,36577,36573,36576,36577,36577
1632,36590,36588,36589,36590,36590
1633,36608,36606,36607,36608,36608
1634,36652,36649,36651,36652,36652
1635,36662,36661,36662,36662,36662
1636,36698,36693,36696,36697,36697
1637,36713,36709,36712,36712,36713
1638,36747,36744,36746,36747,36747
1639,36754,36751,36753,36754,36754
1640,36778,36777,36778,36778,36778
1641,36813,36811,36813,36813,36813
1642,36839,36837,36838,36839,36839
1643,36846,36845,36846,36846,36846
1644,36868,36864,36867,36868,36868
1645,36911,36909,36911,36911,36911
1646,36933,36930,36933,36933,36933
1647,36940,36938,36939,36940,36940
1648,36988,36985,36987,36988,36988
1649,37021,37019,37021,37021,37021
1650,37043,37041,37042,37043,37043
1651,37074,37070,37073,37074,37074
1652,37107,37104,37107,37107,37107
1653,37111,37109,37110,37110,37110
1654,37138,37135,37137,37138,37138
1655,37146,37144,37145,37146,37146
1656,37185,37183,37185,37185,37185
1657,37199,37198,37199,37199,37199
1658,37229,37227,37229,37229,37229
1659,37256,37254,37256,37256,37256
1660,37294,37292,37294,37294,37294
1661,37300,37298,37300,37300,37300
1662,37338,37333,37337,37338,37338
1663,37348,37346,37348,37348,37348
1664,37396,37395,37396,37396,37396
1665,37404,37401,37404,37404,37404
1666,37450,37448,37450,37450,37450
1667,37484,37481,37483,37484,37484
1668,37505,37503,37505,37505,37505
1669,37543,37540,37543,37543,37543
1670,37561,37557,37560,37561,37561
1671,37583,37580,37582,37583,37583
1672,37593,37591,37593,37593,37593
1673,37626,37624,37626,37626,37626
1674,37664,37660,37663,37663,37663
1675,37712,37708,37711,37711,37712
1676,37726,37724,37726,37726,37726
1677,37762,37759,37761,37761,37762
1678,37771,37764,37769,37770,37771
1679,37786,37784,37786,37786,37786
1680,37815,37812,37814,37814,37815
1681,37821,37819,37821,37821,37821
1682,37837,37834,37836,37837,37837
1683,37851,37846,37849,37850,37851
1684,37900,37899,37900,37900,37900
1685,37913,37910,37913,37913,37913
1686,37938,37935,37938,37938,37938
1687,37952,37951,37952,37952,37952
1688,37975,37974,37975,37975,37975
1689,37980,37979,37979,37979,37980
1690,38004,38003,38004,38004,38004
1691,38006,38004,38006,38006,38006
1692,38021,38020,38021,38021,38021
1693,38041,38040,38041,38041,38041
1694,38070,38067,38069,38070,38070
1695,38089,38086,38089,38089,38089
1696,38095,38093,38095,38095,38095
1697,38138,38136,38137,38138,38138
1698,38161,38160,38160,38161,38161
1699,38187,38184,38186,38187,38187
1700,38220,38217,38219,38219,38219
1701,38220,38219,38220,38220,38220
1702,38242,38239,38241,38241,38242
1703,38265,38264,38265,38265,38265
1704,38291,38289,38291,38291,38291
1705,38325,38323,38325,38325,38325
1706,38345,38343,38344,38345,38345
1707,38363,38361,38362,38363,38363
1708,38385,38383,38385,38385,38385
1709,38406,38404,38405,38405,38406
1710,38439,38435,38438,38438,38438
1711,38464,38462,38464,38464,38464
1712,38474,38472,38474,38474,38474
1713,38496,38494,38495,38496,38496
1714,38511,38509,38511,38511,38511
1715,38526,38526,38526,38526,38526
1716,38550,38546,38549,38549,38549
1717,38585,38581,38584,38584,38585
1718,38612,38609,38611,38612,38612
1719,38629,38628,38629,38629,38629
1720,38649,38647,38649,38649,38649
1721,38686,38685,38686,38686,38686
1722,38699,38697,38698,38698,38698
1723,38736,38732,38735,38735,38736
1724,38752,38749,38752,38752,38752
1725,38787,38783,38786,38786,38786
1726,38807,38804,38806,38807,38807
1727,38831,38829,38830,38831,38831
1728,38859,38856,38858,38859,38859
1729,38870,38867,38869,38870,38870
1730,38880,38877,38880,38880,38880
1731,38912,38909,38911,38911,38912
1732,38914,38911,38913,38913,38914
1733,38948,38942,38946,38947,38948
1734,38970,38967,38969,38969,38970
1735,38998,38996,38997,38998,38998
1736,39019,39016,39019,39019,39019
1737,39052,39049,39051,39052,39052
1738,39065,39063,39064,39065,39065
1739,39103,39101,39102,39103,39103
1740,39120,39118,39120,39120,39120
1741,39156,39153,39155,39156,39156
1742,39174,39173,39174,39174,39174
1743,39192,39190,39192,39192,39192
1744,39225,39222,39224,39224,39224
1745,39256,39253,39255,39256,39256
1746,39285,39283,39285,39285,39285
1747,39299,39297,39299,39299,39299
1748,39330,39326,39329,39329,39329
1749,39348,39347,39348,39348,39348
1750,39385,39382,39384,39384,39385
1751,39415,39413,39414,39415,39415
1752,39429,39427,39429,39429,39429
1753,39445,39443,39444,39445,39445
1754,39474,39472,39474,39474,39474
1755,39488,39484,39487,39487,39488
1756,39533,39531,39533,39533,39533
1757,39551,39547,39550,39551,39551
1758,39584,39581,39583,39584,39584
1759,39608,39604,39607,39608,39608
1760,39625,39622,39624,39625,39625
1761,39672,39669,39671,39672,39672
1762,39680,39678,39680,39680,39680
1763,39731,39728,39730,39731,39731
1764,39748,39745,39747,39748,39748
1765,39782,39780,39782,39782,39782
1766,39803,39798,39802,39802,39803
1767,39822,39819,39821,39822,39822
1768,39853,39852,39853,39853,39853
1769,39873,39871,39873,39873,39873
1770,39882,39880,39882,39882,39882
1771,39910,39907,39909,39910,39910
1772,39942,39940,39942,39942,39942
1773,39966,39963,39965,39966,39966
1774,39971,39967,39970,39970,39970
1775,40008,40006,40007,40008,40008
1776,40056,40051,40055,40055,40056
1777,40083,40080,40082,40083,40083
1778,40112,40108,40111,40111,40112
1779,40115,40113,40114,40115,40115
1780,40126,40120,40125,40126,40126
1781,40187,40185,40187,40187,40187
1782,40205,40202,40204,40205,40205
1783,40220,40218,40219,40220,40220
1784,40231,40228,40230,40230,40231
1785,40256,40252,40255,40256,40256
1786,40303,40301,40303,40303,40303
1787,40328,40322,40326,40327,40327
1788,40346,40343,40345,40346,40346
1789,40386,40384,40386,40386,40386
1790,40425,40423,40425,40425,40425
1791,40441,40440,40441,40441,40441
1792,40456,40455,40456,40456,40456
1793,40463,40462,40463,40463,40463
1794,40476,40473,40475,40476,40476
1795,40499,40498,40499,40499,40499
1796,40503,40501,40502,40503,40503
1797,40515,40514,40515,40515,40515
1798,40554,40552,40553,40554,40554
1799,40565,40563,40565,40565,40565
1800,40579,40577,40579,40579,40579
1801,40583,40581,40582,40582,40583
1802,40593,40590,40592,40592,40593
1803,40643,40639,40642,40643,40643
1804,40651,40649,40650,40651,40651
1805,40659,40656,40658,40658,40658
1806,40678,40677,40678,40678,40678
1807,40720,40715,40718,40719,40720
1808,40750,40747,40749,40750,40750
1809,40751,40750,40751,40751,40751
1810,40781,40779,40781,40781,40781
1811,40805,40802,40804,40805,40805
1812,40830,40828,40830,40830,40830
1813,40863,40863,40863,40863,40863
1814,40900,40898,40900,40900,40900
1815,40934,40930,40933,40934,40934
1816,40950,40948,40950,40950,40950
1817,40977,40974,40976,40977,40977
1818,41013,41011,41013,41013,41013
1819,41022,41020,41021,41022,41022
1820,41037,41034,41037,41037,41037
1821,41054,41052,41054,41054,41054
1822,41072,41070,41071,41072,41072
1823,41081,41079,41081,41081,41081
1824,41110,41107,41109,41110,41110
1825,41145,41144,41145,41145,41145
1826,41171,41168,41170,41170,41171
1827,41180,41178,41179,41180,41180
1828,41200,41197,41199,41199,41199
1829,41240,41237,41239,41240,41240
1830,41250,41248,41250,41250,41250
1831,41281,41279,41280,41281,41281
1832,41300,41296,41299,41300,41300
1833,41326,41320,41324,41325,41326
1834,41338,41336,41338,41338,41338
1835,41354,41353,41354,41354,41354
1836,41369,41366,41369,41369,41369
1837,41411,41408,41410,41411,41411
1838,41423,41417,41421,41422,41423
1839,41467,41464,41467,41467,41467
1840,41493,41492,41493,41493,41493
1841,41516,41512,41515,41515,41516
1842,41530,41528,41529,41530,41530
1843,41560,41557,41559,41560,41560
1844,41605,41602,41604,41605,41605
1845,41620,41617,41619,41619,41620
1846,41631,41627,41630,41630,41630
1847,41642,41640,41641,41642,41642
1848,41666,41664,41666,41666,41666
1849,41686,41685,41686,41686,41686
1850,41719,41715,41718,41718,41718
1851,41756,41753,41756,41756,41756
1852,41786,41783,41785,41786,41786
1853,41844,41842,41843,41843,41844
1854,41849,41845,41848,41848,41849
1855,41869,41867,41869,41869,41869
1856,41897,41894,41896,41896,41897
1857,41924,41921,41923,41924,41924
1858,41960,41957,41959,41960,41960
1859,41987,41985,41987,41987,41987
1860,42007,42006,42007,42007,42007
1861,42033,42031,42033,42033,42033
1862,42052,42049,42051,42051,42051
1863,42079,42077,42079,42079,42079
1864,42087,42083,42086,42086,42086
1865,42120,42117,42119,42120,42120
1866,42151,42148,42150,42151,42151
1867,42171,42169,42170,42171,42171
1868,42203,42201,42203,42203,42203
1869,42227,42225,42227,42227,42227
1870,42247,42242,42246,42247,42247
1871,42271,42268,42270,42270,42270
1872,42290,42287,42289,42289,42289
1873,42324,42321,42323,42324,42324
1874,42366,42362,42365,42365,42365
1875,42385,42382,42384,42385,42385
1876,42421,42419,42420,42421,42421
1877,42435,42430,42434,42435,42435
1878,42478,42476,42478,42478,42478
1879,42486,42483,42485,42486,42486
1880,42511,42507,42510,42510,42510
1881,42537,42535,42537,42537,42537
1882,42561,42556,42560,42560,42561
1883,42590,42585,42589,42590,42590
1884,42601,42598,42600,42600,42601
1885,42653,42650,42652,42652,42653
1886,42660,42657,42660,42660,42660
1887,42692,42687,42690,42691,42691
1888,42703,42701,42703,42703,42703
1889,42728,42726,42728,42728,42728
1890,42748,42745,42747,42747,42748
1891,42793,42792,42793,42793,42793
1892,42800,42796,42799,42800,42800
1893,42856,42853,42855,42856,42856
1894,42881,42878,42880,42881,42881
1895,42912,42909,42911,42911,42912
1896,42931,42928,42930,42931,42931
1897,42960,42957,42959,42959,42960
1898,42977,42974,42976,42977,42977
1899,43005,43003,43004,43005,43005
1900,43010,43009,43009,43010,43010
1901,43031,43029,43031,43031,43031
1902,43043,43041,43042,43043,43043
1903,43071,43068,43070,43071,43071
1904,43080,43078,43080,43080,43080
1905,43092,43090,43091,43092,43092
1906,43109,43107,43108,43109,43109
1907,43123,43120,43122,43123,43123
1908,43148,43147,43148,43148,43148
1909,43169,43166,43168,43169,43169
1910,43198,43196,43198,43198,43198
1911,43222,43221,43222,43222,43222
1912,43265,43262,43264,43265,43265
1913,43282,43280,43281,43282,43282
1914,43297,43295,43296,43297,43297
1915,43303,43300,43302,43303,43303
1916,43320,43318,43319,43320,43320
1917,43337,43333,43336,43337,43337
1918,43358,43355,43357,43358,43358
1919,43370,43368,43370,43370,43370
1920,43390,43388,43390,43390,43390
1921,43415,43412,43415,43415,43415
1922,43449,43447,43449,43449,43449
1923,43456,43455,43456,43456,43456
1924,43498,43494,43497,43498,43498
1925,43551,43549,43551,43551,43551
1926,43580,43579,43580,43580,43580
1927,43587,43584,43586,43587,43587
1928,43609,43607,43609,43609,43609
1929,43630,43626,43629,43630,43630
1930,43644,43641,43643,43644,43644
1931,43678,43676,43678,43678,43678
1932,43697,43692,43695,43696,43696
1933,43732,43730,43732,43732,43732
1934,43765,43762,43764,43764,43765
1935,43784,43782,43784,43784,43784
1936,43796,43794,43795,43796,43796
1937,43819,43816,43818,43819,43819
1938,43836,43833,43835,43835,43836
1939,43849,43847,43849,43849,43849
1940,43860,43857,43859,43860,43860
1941,43888,43879,43885,43887,43887
1942,43919,43916,43918,43918,43919
1943,43962,43958,43961,43961,43962
1944,43972,43971,43972,43972,43972
1945,43998,43996,43997,43998,43998
1946,44017,44015,44017,44017,44017
1947,44048,44045,44047,44048,44048
1948,44078,44074,44077,44077,44078
1949,44104,44101,44104,44104,44104
1950,44107,44104,44106,44106,44107
1951,44138,44137,44138,44138,44138
1952,44142,44140,44142,44142,44142
1953,44183,44179,44182,44183,44183
1954,44216,44214,44215,44216,44216
1955,44240,44235,44238,44239,44239
1956,44259,44257,44258,44259,44259
1957,44284,44278,44282,44283,44283
1958,44313,44312,44313,44313,44313
1959,44340,44337,44339,44339,44340
1960,44368,44365,44367,44367,44368
1961,44409,44407,44408,44409,44409
1962,44423,44421,44423,44423,44423
1963,44440,44437,44439,44440,44440
1964,44471,44468,44470,44470,44470
1965,44481,44478,44480,44480,44481
1966,44500,44498,44499,44499,44499
1967,44563,44559,44562,44563,44563
1968,44581,44579,44581,44581,44581
1969,44626,44622,44625,44626,44626
1970,44650,44646,44649,44650,44650
1971,44666,44665,44666,44666,44666
1972,44695,44692,44694,44694,44694
1973,44716,44714,44716,44716,44716
1974,44755,44750,44753,44754,44754
1975,44763,44760,44762,44762,44763
1976,44782,44780,44781,44782,44782
1977,44808,44805,44807,44808,44808
1978,44855,44852,44854,44855,44855
1979,44871,44867,44870,44871,44871
1980,44887,44884,44886,44887,44887
1981,44911,44908,44911,44911,44911
1982,44939,44937,44939,44939,44939
1983,44995,44991,44994,44994,44995
1984,45024,45022,45024,45024,45024
1985,45036,45033,45036,45036,45036
1986,45053,45050,45052,45052,45053
1987,45090,45087,45089,45090,45090
1988,45114,45111,45113,45113,45114
1989,45125,45123,45125,45125,45125
1990,45137,45134,45136,45137,45137
1991,45160,45155,45159,45160,45160
1992,45208,45205,45207,45208,45208
1993,45222,45220,45221,45221,45221
1994,45257,45250,45255,45257,45257
1995,45266,45262,45265,45266,45266
1996,45301,45298,45301,45301,45301
1997,45313,45310,45312,45312,45313
1998,45327,45323,45326,45327,45327
1999,45388,45385,45387,45388,45388
2000,45406,45403,45406,45406,45406
2001,45424,45420,45423,45423,45424
2002,45472,45469,45471,45471,45471
2003,45494,45492,45493,45494,45494
2004,45509,45505,45508,45509,45509
2005,45522,45520,45522,45522,45522
2006,45547,45544,45546,45547,45547
2007,45580,45578,45579,45580,45580
2008,45629,45626,45628,45628,45629
2009,45656,45653,45655,45656,45656
2010,45658,45657,45657,45658,45658
2011,45674,45671,45673,45674,45674
2012,45684,45683,45684,45684,45684
2013,45688,45686,45687,45688,45688
2014,45727,45724,45726,45726,45726
2015,45735,45734,45735,45735,45735
2016,45761,45757,45760,45761,45761
2017,45787,45787,45787,45787,45787
2018,45811,45808,45810,45811,45811
2019,45825,45824,45825,45825,45825
2020,45866,45862,45865,45866,45866
2021,45872,45871,45871,45872,45872
2022,45892,45890,45892,45892,45892
2023,45913,45910,45912,45913,45913
2024,45959,45955,45958,45959,45959
2025,45977,45975,45977,45977,45977
2026,45979,45977,45979,45979,45979
2027,46001,45998,46000,46001,46001
2028,46022,46019,46021,46022,46022
2029,46034,46031,46033,46034,46034
2030,46067,46063,46066,46067,46067
2031,46085,46082,46085,46085,46085
2032,46099,46098,46099,46099,46099
2033,46136,46133,46135,46135,46136
2034,46147,46144,46146,46146,46147
2035,46181,46179,46180,46181,46181
2036,46198,46196,46198,46198,46198
2037,46236,46233,46235,46236,46236
2038,46256,46251,46255,46256,46256
2039,46273,46271,46273,46273,46273
2040,46299,46296,46299,46299,46299
2041,46309,46306,46308,46309,46309
2042,46326,46324,46325,46326,46326
2043,46346,46344,46345,46346,46346
2044,46374,46372,46374,46374,46374
2045,46407,46405,46406,46406,46407
2046,46437,46434,46436,46437,46437
2047,46456,46452,46455,46455,46456
2048,46506,46501,46504,46505,46505
2049,46519,46517,46519,46519,46519
2050,46558,46556,46558,46558,46558
2051,46577,46571,46575,46576,46577
2052,46595,46591,46594,46595,46595
2053,46603,46600,46602,46602,46603
2054,46634,46631,46634,46634,46634
2055,46644,46641,46643,46644,46644
2056,46673,46670,46672,46673,46673
2057,46684,46682,46684,46684,46684
2058,46692,46688,46691,46692,46692
2059,46724,46721,46723,46724,46724
2060,46746,46743,46745,46745,46746
2061,46784,46781,46783,46784,46784
2062,46808,46806,46807,46808,46808
2063,46825,46822,46824,46825,46825
2064,46890,46888,46890,46890,46890
2065,46905,46901,46904,46905,46905
2066,46920,46918,46920,46920,46920
2067,46937,46933,46936,46937,46937
2068,46970,46968,46969,46970,46970
2069,46992,46991,46992,46992,46992
2070,47013,47009,47012,47012,47013
2071,47036,47033,47036,47036,47036
2072,47045,47042,47044,47045,47045
2073,47126,47124,47126,47126,47126
2074,47141,47138,47140,47141,47141
2075,47182,47179,47181,47182,47182
2076,47205,47202,47204,47204,47205
2077,47223,47218,47221,47222,47222
2078,47258,47254,47257,47258,47258
2079,47275,47271,47274,47274,47274
2080,47294,47292,47294,47294,47294
2081,47332,47329,47331,47332,47332
2082,47346,47344,47346,47346,47346
2083,47361,47358,47360,47360,47360
2084,47372,47369,47371,47371,47372
2085,47413,47410,47412,47413,47413
2086,47426,47424,47425,47426,47426
2087,47478,47475,47477,47478,47478
2088,47512,47509,47511,47512,47512
2089,47518,47514,47517,47517,47518
2090,47533,47532,47533,47533,47533
2091,47565,47562,47564,47565,47565
2092,47615,47612,47614,47615,47615
2093,47643,47640,47642,47642,47643
2094,47663,47661,47663,47663,47663
2095,47691,47688,47690,47691,47691
2096,47704,47702,47703,47703,47703
2097,47724,47721,47723,47723,47723
2098,47740,47737,47740,47740,47740
2099,47765,47762,47764,47765,47765
2100,47785,47783,47784,47785,47785
2101,47819,47815,47818,47818,47818
2102,47870,47866,47869,47870,47870
2103,47915,47912,47914,47915,47915
2104,47919,47916,47919,47919,47919
2105,47942,47939,47942,47942,47942
2106,47977,47974,47976,47977,47977
2107,47995,47990,47994,47995,47995
2108,48016,48009,48014,48016,48016
2109,48047,48045,48047,48047,48047
2110,48070,48067,48070,48070,48070
2111,48098,48094,48097,48098,48098
2112,48114,48111,48113,48114,48114
2113,48146,48143,48145,48145,48145
2114,48166,48162,48165,48166,48166
2115,48183,48179,48182,48183,48183
2116,48209,48205,48208,48208,48209
2117,48258,48255,48257,48258,48258
2118,48287,48284,48287,48287,48287
2119,48314,48311,48313,48314,48314
2120,48329,48327,48328,48329,48329
2121,48383,48383,48383,48383,48383
2122,48393,48391,48393,48393,48393
2123,48400,48398,48400,48400,48400
2124,48413,48411,48413,48413,48413
2125,48423,48418,48422,48423,48423
2126,48437,48435,48436,48437,48437
2127,48459,48459,48459,48459,48459
2128,48483,48479,48482,48483,48483
2129,48497,48496,48497,48497,48497
2130,48520,48517,48519,48520,48520
2131,48536,48534,48535,48536,48536
2132,48562,48559,48561,48562,48562
2133,48592,48589,48591,48592,48592
2134,48597,48596,48597,48597,48597
2135,48635,48633,48634,48635,48635
2136,48668,48664,48667,48667,48667
2137,48688,48685,48687,48687,48688
2138,48701,48699,48700,48701,48701
2139,48714,48713,48714,48714,48714
2140,48727,48722,48726,48726,48727
2141,48762,48761,48762,48762,48762
2142,48778,48776,48778,48778,48778
2143,48811,48808,48810,48811,48811
2144,48820,48818,48820,48820,48820
2145,48843,48840,48842,48843,48843
2146,48859,48857,48858,48859,48859
2147,48920,48917,48919,48920,48920
2148,48931,48929,48930,48930,48931
2149,48950,48947,48949,48950,48950
2150,48966,48964,48966,48966,48966
2151,49009,49004,49007,49008,49008
2152,49015,49012,49014,49015,49015
2153,49034,49031,49033,49033,49034
2154,49074,49071,49073,49074,49074
2155,49092,49091,49092,49092,49092
2156,49102,49097,49100,49101,49101
2157,49112,49110,49112,49112,49112
2158,49130,49126,49128,49129,49129
2159,49157,49154,49156,49157,49157
2160,49185,49182,49184,49185,49185
2161,49218,49216,49217,49218,49218
2162,49256,49253,49255,49256,49256
2163,49259,49256,49258,49259,49259
2164,49293,49289,49292,49292,49292
2165,49325,49322,49324,49325,49325
2166,49341,49340,49341,49341,49341
2167,49378,49376,49378,49378,49378
2168,49402,49398,49401,49402,49402
2169,49428,49425,49427,49428,49428
2170,49470,49467,49469,49470,49470
2171,49484,49477,49482,49483,49484
2172,49501,49497,49500,49501,49501
2173,49508,49505,49507,49508,49508
2174,49568,49565,49567,49568,49568
2175,49604,49600,49603,49603,49604
2176,49615,49613,49615,49615,49615
2177,49629,49625,49628,49628,49628
2178,49634,49632,49634,49634,49634
2179,49669,49666,49668,49669,49669
2180,49693,49690,49693,49693,49693
2181,49716,49712,49715,49715,49715
2182,49722,49720,49721,49721,49722
2183,49768,49764,49767,49768,49768
2184,49781,49779,49781,49781,49781
2185,49825,49821,49824,49824,49825
2186,49854,49851,49853,49854,49854
2187,49885,49882,49884,49885,49885
2188,49904,49899,49903,49904,49904
2189,49936,49933,49935,49936,49936
2190,49951,49948,49950,49950,49951
2191,49967,49964,49966,49967,49967
2192,49985,49982,49984,49984,49985
2193,50009,50007,50009,50009,50009
2194,50043,50039,50042,50042,50043
2195,50065,50063,50065,50065,50065
2196,50114,50110,50113,50114,50114
2197,50146,50143,50145,50145,50145
2198,50174,50173,50174,50174,50174
2199,50205,50204,50205,50205,50205
2200,50233,50231,50233,50233,50233
2201,50266,50263,50265,50265,50265
2202,50289,50284,50287,50288,50288
2203,50326,50323,50326,50326,50326
2204,50338,50334,50337,50337,50337
2205,50361,50358,50360,50361,50361
2206,50367,50364,50367,50367,50367
2207,50388,50384,50387,50387,50388
2208,50423,50420,50422,50422,50423
2209,50453,50451,50452,50453,50453
2210,50475,50473,50475,50475,50475
2211,50493,50491,50493,50493,50493
2212,50537,50535,50537,50537,50537
2213,50549,50544,50548,50549,50549
2214,50579,50575,50578,50579,50579
2215,50623,50619,50622,50622,50622
2216,50632,50630,50632,50632,50632
2217,50676,50673,50675,50675,50676
2218,50715,50712,50714,50715,50715
2219,50734,50733,50734,50734,50734
2220,50753,50751,50753,50753,50753
2221,50762,50760,50761,50762,50762
2222,50805,50803,50805,50805,50805
2223,50818,50814,50817,50818,50818
2224,50845,50842,50844,50845,50845
2225,50876,50873,50875,50876,50876
2226,50907,50905,50907,50907,50907
2227,50949,50940,50947,50948,50948
2228,50956,50952,50955,50955,50956
2229,50970,50968,50970,50970,50970
2230,51042,51038,51041,51042,51042
2231,51053,51049,51052,51053,51053
2232,51082,51075,51080,51081,51081
2233,51088,51084,51087,51088,51088
2234,51110,51108,51110,51110,51110
2235,51146,51143,51145,51145,51146
2236,51168,51165,51167,51168,51168
2237,51186,51182,51185,51185,51186
2238,51193,51192,51192,51193,51193
2239,51209,51205,51208,51209,51209
2240,51215,51214,51215,51215,51215
2241,51243,51240,51242,51243,51243
2242,51256,51254,51255,51256,51256
2243,51262,51262,51262,51262,51262
2244,51301,51299,51300,51301,51301
2245,51317,51315,51316,51317,51317
2246,51341,51339,51340,51341,51341
2247,51368,51365,51367,51368,51368
2248,51382,51380,51382,51382,51382
2249,51393,51390,51392,51393,51393
2250,51417,51415,51417,51417,51417
2251,51473,51470,51472,51472,51472
2252,51478,51476,51477,51478,51478
2253,51491,51488,51490,51491,51491
2254,51525,51524,51525,51525,51525
2255,51545,51542,51544,51545,51545
2256,51581,51578,51581,51581,51581
2257,51598,51596,51598,51598,51598
2258,51626,51624,51625,51625,51625
2259,51647,51642,51646,51647,51647
2260,51667,51665,51667,51667,51667
2261,51692,51690,51691,51691,51692
2262,51700,51696,51699,51699,51700
2263,51740,51739,51740,51740,51740
2264,51767,51764,51767,51767,51767
2265,51776,51773,51776,51776,51776
2266,51800,51795,51799,51799,51800
2267,51812,51809,51811,51811,51812
2268,51849,51845,51848,51849,51849
2269,51860,51858,51860,51860,51860
2270,51897,51894,51896,51897,51897
2271,51940,51939,51939,51940,51940
2272,51954,51951,51954,51954,51954
2273,51975,51972,51974,51974,51975
2274,51985,51983,51985,51985,51985
2275,52035,52031,52034,52034,52035
2276,52055,52053,52054,52055,52055
2277,52060,52058,52059,52060,52060
2278,52083,52080,52082,52083,52083
2279,52105,52103,52104,52105,52105
2280,52115,52111,52114,52115,52115
2281,52153,52150,52152,52152,52153
2282,52170,52168,52170,52170,52170
2283,52180,52176,52179,52180,52180
2284,52195,52191,52194,52195,52195
2285,52239,52235,52238,52239,52239
2286,52264,52261,52263,52264,52264
2287,52291,52290,52291,52291,52291
2288,52310,52308,52310,52310,52310
2289,52383,52380,52382,52383,52383
2290,52405,52402,52404,52404,52404
2291,52417,52413,52416,52417,52417
2292,52430,52427,52429,52430,52430
2293,52449,52444,52448,52449,52449
2294,52492,52487,52491,52492,52492
2295,52516,52513,52515,52516,52516
2296,52544,52541,52543,52544,52544
2297,52551,52547,52550,52551,52551
2298,52585,52581,52584,52585,52585
2299,52634,52631,52633,52634,52634
2300,52663,52661,52662,52663,52663
2301,52672,52668,52671,52672,52672
2302,52679,52674,52677,52678,52678
2303,52707,52705,52706,52707,52707
2304,52721,52718,52721,52721,52721
2305,52750,52747,52749,52750,52750
2306,52765,52762,52764,52765,52765
2307,52812,52809,52811,52812,52812
2308,52825,52823,52825,52825,52825
2309,52860,52857,52859,52860,52860
2310,52910,52906,52909,52910,52910
2311,52921,52918,52920,52921,52921
2312,52953,52950,52952,52952,52952
2313,52974,52972,52974,52974,52974
2314,53011,53007,53010,53011,53011
2315,53024,53022,53024,53024,53024
2316,53052,53049,53051,53052,53052
2317,53079,53075,53078,53079,53079
2318,53103,53099,53102,53103,53103
2319,53106,53100,53104,53106,53106
2320,53141,53137,53140,53140,53141
2321,53158,53155,53157,53158,53158
2322,53192,53188,53191,53191,53192
2323,53240,53237,53239,53240,53240
2324,53281,53280,53281,53281,53281
2325,53300,53297,53299,53300,53300
2326,53314,53312,53313,53314,53314
2327,53376,53371,53375,53376,53376
2328,53385,53383,53384,53385,53385
2329,53403,53400,53402,53403,53403
2330,53431,53429,53431,53431,53431
2331,53446,53444,53446,53446,53446
2332,53465,53462,53464,53465,53465
2333,53483,53480,53482,53483,53483
2334,53512,53509,53511,53512,53512
2335,53537,53534,53537,53537,53537
2336,53575,53572,53574,53575,53575
2337,53585,53581,53584,53584,53585
2338,53615,53612,53615,53615,53615
2339,53653,53648,53652,53652,53653
2340,53693,53691,53693,53693,53693
2341,53727,53721,53725,53726,53726
2342,53748,53746,53747,53748,53748
2343,53790,53788,53789,53790,53790
2344,53810,53808,53809,53810,53810
2345,53834,53829,53832,53833,53833
2346,53859,53856,53858,53859,53859
2347,53871,53868,53870,53871,53871
2348,53902,53899,53901,53901,53902
2349,53924,53922,53924,53924,53924
2350,53948,53946,53947,53948,53948
2351,53961,53957,53960,53961,53961
2352,54010,54007,54009,54010,54010
2353,54031,54028,54031,54031,54031
2354,54071,54066,54070,54071,54071
2355,54078,54077,54078,54078,54078
2356,54091,54084,54089,54090,54091
2357,54103,54102,54102,54102,54103
2358,54121,54118,54120,54121,54121
2359,54137,54135,54137,54137,54137
2360,54154,54152,54153,54154,54154
2361,54172,54170,54171,54172,54172
2362,54180,54177,54179,54180,54180
2363,54212,54210,54212,54212,54212
2364,54222,54219,54221,54222,54222
2365,54262,54260,54262,54262,54262
2366,54272,54270,54272,54272,54272
2367,54282,54280,54282,54282,54282
2368,54310,54307,54309,54310,54310
2369,54323,54322,54323,54323,54323
2370,54359,54356,54358,54359,54359
2371,54368,54366,54368,54368,54368
2372,54392,54390,54392,54392,54392
2373,54419,54415,54418,54419,54419
2374,54437,54434,54436,54437,54437
2375,54464,54461,54463,54464,54464
2376,54468,54464,54467,54468,54468
2377,54479,54474,54478,54479,54479
2378,54511,54510,54510,54511,54511
2379,54550,54548,54549,54550,54550
2380,54571,54566,54569,54570,54570
2381,54592,54590,54592,54592,54592
2382,54630,54626,54629,54629,54630
2383,54633,54631,54633,54633,54633
2384,54692,54690,54692,54692,54692
2385,54713,54710,54712,54712,54712
2386,54735,54733,54734,54735,54735
2387,54783,54779,54782,54783,54783
2388,54792,54791,54791,54792,54792
2389,54806,54803,54805,54806,54806
2390,54825,54822,54824,54825,54825
2391,54855,54853,54855,54855,54855
2392,54861,54859,54861,54861,54861
2393,54894,54892,54894,54894,54894
2394,54924,54921,54923,54924,54924
2395,54941,54938,54940,54941,54941
2396,54975,54972,54974,54975,54975
2397,54987,54984,54986,54986,54987
2398,55006,55003,55006,55006,55006
2399,55052,55048,55051,55051,55052
2400,55068,55064,55067,55067,55067
2401,55086,55083,55085,55086,55086
2402,55101,55097,55100,55100,55101
2403,55130,55126,55129,55130,55130
2404,55146,55143,55145,55146,55146
2405,55165,55163,55164,55165,55165
2406,55187,55183,55186,55187,55187
2407,55225,55222,55224,55225,55225
2408,55258,55255,55257,55258,55258
2409,55283,55279,55282,55282,55283
2410,55300,55297,55299,55299,55299
2411,55320,55318,55320,55320,55320
2412,55347,55343,55346,55347,55347
2413,55374,55373,55374,55374,55374
2414,55387,55384,55386,55387,55387
2415,55422,55419,55422,55422,55422
2416,55444,55441,55444,55444,55444
2417,55475,55471,55474,55475,55475
2418,55513,55509,55512,55513,55513
2419,55575,55571,55574,55575,55575
2420,55578,55576,55578,55578,55578
2421,55607,55604,55606,55607,55607
2422,55609,55604,55607,55608,55608
2423,55636,55632,55635,55636,55636
2424,55645,55642,55644,55644,55644
2425,55680,55678,55679,55680,55680
2426,55703,55700,55702,55702,55703
2427,55729,55723,55727,55728,55729
2428,55753,55752,55753,55753,55753
2429,55786,55784,55785,55786,55786
2430,55825,55823,55825,55825,55825
2431,55858,55854,55857,55858,55858
2432,55878,55872,55876,55877,55877
2433,55910,55907,55910,55910,55910
2434,55925,55921,55924,55924,55925
2435,55949,55946,55948,55949,55949
2436,55960,55957,55959,55960,55960
2437,55983,55981,55982,55983,55983
2438,55989,55987,55989,55989,55989
2439,56025,56020,56023,56024,56025
2440,56061,56058,56060,56061,56061
2441,56090,56088,56090,56090,56090
2442,56121,56117,56120,56120,56120
2443,56160,56158,56160,56160,56160
2444,56169,56166,56168,56169,56169
2445,56194,56192,56193,56194,56194
2446,56241,56237,56240,56241,56241
2447,56261,56258,56261,56261,56261
2448,56283,56279,56282,56283,56283
2449,56296,56293,56295,56296,56296
2450,56345,56341,56344,56344,56345
2451,56368,56365,56367,56368,56368
2452,56426,56421,56425,56426,56426
2453,56433,56431,56432,56432,56433
2454,56461,56457,56460,56460,56461
2455,56492,56490,56491,56491,56492
2456,56502,56499,56501,56502,56502
2457,56525,56523,56525,56525,56525
2458,56543,56539,56542,56543,56543
2459,56571,56568,56570,56571,56571
2460,56613,56611,56612,56612,56613
2461,56627,56625,56627,56627,56627
2462,56657,56653,56656,56657,56657
2463,56665,56662,56664,56664,56664
2464,56691,56688,56690,56691,56691
2465,56728,56723,56726,56727,56727
2466,56761,56758,56760,56761,56761
2467,56765,56763,56764,56765,56765
2468,56798,56795,56797,56797,56798
2469,56871,56866,56870,56871,56871
2470,56879,56875,56878,56879,56879
2471,56910,56908,56909,56910,56910
2472,56925,56923,56924,56925,56925
2473,56963,56959,56962,56963,56963
2474,56988,56986,56988,56988,56988
2475,57000,56998,57000,57000,57000
2476,57038,57033,57037,57038,57038
2477,57046,57046,57046,57046,57046
2478,57065,57063,57064,57065,57065
2479,57069,57069,57069,57069,57069
2480,57109,57108,57109,57109,57109
2481,57125,57121,57124,57125,57125
2482,57132,57130,57131,57132,57132
2483,57151,57148,57150,57151,57151
2484,57157,57154,57156,57157,57157
2485,57182,57181,57182,57182,57182
2486,57188,57184,57187,57188,57188
2487,57235,57233,57234,57235,57235
2488,57255,57254,57255,57255,57255
2489,57287,57283,57286,57287,57287
2490,57302,57296,57301,57302,57302
2491,57333,57331,57333,57333,57333
2492,57352,57348,57351,57352,57352
2493,57370,57366,57369,57369,57370
2494,57384,57382,57383,57384,57384
2495,57399,57395,57398,57399,57399
2496,57415,57411,57414,57414,57414
2497,57446,57443,57445,57446,57446
2498,57452,57448,57451,57451,57451
2499,57464,57462,57463,57464,57464
2500,57479,57477,57478,57479,57479
2501,57505,57503,57504,57504,57505
2502,57527,57525,57526,57527,57527
2503,57561,57558,57560,57561,57561
2504,57596,57594,57595,57596,57596
2505,57617,57616,57617,57617,57617
2506,57649,57646,57648,57648,57649
2507,57673,57670,57672,57673,57673
2508,57684,57682,57684,57684,57684
2509,57721,57719,57721,57721,57721
2510,57739,57734,57738,57739,57739
2511,57759,57758,57758,57759,57759
2512,57787,57784,57786,57786,57787
2513,57815,57812,57814,57814,57815
2514,57847,57842,57846,57847,57847
2515,57855,57851,57854,57855,57855
2516,57884,57882,57883,57884,57884
2517,57927,57923,57926,57927,57927
2518,57948,57946,57948,57948,57948
2519,57978,57974,57977,57978,57978
2520,58001,57999,58001,58001,58001
2521,58052,58048,58051,58052,58052
2522,58083,58079,58082,58083,58083
2523,58093,58090,58092,58093,58093
2524,58095,58093,58095,58095,58095
2525,58109,58107,58108,58109,58109
2526,58152,58151,58152,58152,58152
2527,58188,58184,58187,58187,58188
2528,58208,58206,58208,58208,58208
2529,58212,58209,58211,58212,58212
2530,58241,58239,58240,58241,58241
2531,58261,58258,58260,58261,58261
2532,58288,58286,58288,58288,58288
2533,58309,58307,58308,58309,58309
2534,58325,58321,58324,58325,58325
2535,58344,58342,58344,58344,58344
2536,58375,58373,58375,58375,58375
2537,58427,58425,58427,58427,58427
2538,58438,58434,58437,58438,58438
2539,58451,58447,58450,58451,58451
2540,58469,58464,58468,58469,58469
2541,58478,58476,58477,58478,58478
2542,58531,58528,58530,58531,58531
2543,58568,58564,58567,58567,58568
2544,58597,58595,58597,58597,58597
2545,58614,58609,58613,58613,58614
2546,58623,58619,58622,58623,58623
2547,58634,58631,58633,58634,58634
2548,58666,58662,58665,58666,58666
2549,58704,58701,58703,58703,58704
2550,58729,58726,58728,58728,58729
2551,58753,58751,58753,58753,58753
2552,58785,58781,58784,58785,58785
2553,58820,58816,58819,58820,58820
2554,58846,58844,58845,58845,58846
2555,58864,58861,58863,58864,58864
2556,58898,58895,58897,58898,58898
2557,58932,58928,58931,58932,58932
2558,58973,58971,58973,58973,58973
2559,58979,58977,58978,58979,58979
2560,58990,58987,58989,58990,58990
2561,59026,59023,59025,59025,59026
2562,59061,59057,59060,59060,59061
2563,59077,59073,59076,59077,59077
2564,59127,59124,59126,59127,59127
2565,59160,59157,59159,59160,59160
2566,59197,59194,59196,59197,59197
2567,59212,59208,59211,59212,59212
2568,59220,59218,59219,59220,59220
2569,59249,59244,59247,59248,59249
2570,59288,59283,59286,59287,59288
2571,59297,59292,59295,59296,59297
2572,59315,59310,59313,59314,59314
2573,59343,59340,59342,59343,59343
2574,59353,59350,59352,59352,59352
2575,59385,59381,59384,59385,59385
2576,59429,59425,59428,59428,59428
2577,59440,59438,59439,59440,59440
2578,59456,59453,59455,59456,59456
2579,59509,59506,59508,59509,59509
2580,59540,59537,59539,59539,59540
2581,59569,59565,59568,59569,59569
2582,59596,59593,59595,59596,59596
2583,59607,59604,59606,59607,59607
2584,59653,59650,59652,59652,59652
2585,59703,59699,59702,59703,59703
2586,59735,59733,59735,59735,59735
2587,59746,59743,59745,59746,59746
2588,59764,59762,59764,59764,59764
2589,59777,59775,59777,59777,59777
2590,59812,59809,59811,59812,59812
2591,59835,59831,59834,59835,59835
2592,59859,59856,59859,59859,59859
2593,59898,59894,59897,59898,59898
2594,59913,59909,59912,59912,59913
2595,59940,59936,59939,59940,59940
2596,59991,59987,59990,59991,59991
2597,60012,60009,60011,60012,60012
2598,60036,60034,60036,60036,60036
2599,60046,60041,60044,60045,60046
2600,60062,60059,60061,60062,60062
2601,60092,60090,60091,60092,60092
2602,60096,60095,60096,60096,60096
2603,60118,60117,60118,60118,60118
2604,60147,60145,60146,60147,60147
2605,60164,60164,60164,60164,60164
2606,60182,60179,60181,60182,60182
2607,60205,60204,60205,60205,60205
2608,60225,60222,60224,60224,60225
2609,60235,60234,60235,60235,60235
2610,60248,60245,60247,60248,60248
2611,60256,60253,60255,60255,60256
2612,60287,60285,60286,60287,60287
2613,60296,60291,60295,60295,60296
2614,60323,60322,60323,60323,60323
2615,60349,60344,60348,60349,60349
2616,60371,60370,60371,60371,60371
2617,60415,60414,60415,60415,60415
2618,60437,60433,60436,60437,60437
2619,60459,60457,60459,60459,60459
2620,60464,60460,60463,60464,60464
2621,60510,60508,60509,60510,60510
2622,60521,60518,60520,60520,60521
2623,60554,60552,60554,60554,60554
2624,60566,60562,60565,60566,60566
2625,60601,60599,60601,60601,60601
2626,60632,60628,60631,60632,60632
2627,60636,60633,60636,60636,60636
2628,60661,60658,60660,60661,60661
2629,60684,60680,60683,60683,60684
2630,60710,60707,60709,60710,60710
2631,60731,60728,60730,60731,60731
2632,60747,60744,60746,60746,60747
2633,60754,60750,60753,60754,60754
2634,60778,60776,60777,60778,60778
2635,60805,60801,60804,60804,60805
2636,60835,60833,60834,60835,60835
2637,60851,60847,60850,60850,60851
2638,60905,60902,60904,60905,60905
2639,60920,60916,60919,60919,60919
2640,60929,60926,60928,60928,60929
2641,60972,60968,60971,60971,60972
2642,60988,60987,60988,60988,60988
2643,60997,60995,60997,60997,60997
2644,61060,61057,61060,61060,61060
2645,61065,61062,61064,61065,61065
2646,61082,61079,61081,61081,61082
2647,61122,61120,61121,61121,61122
2648,61146,61143,61145,61146,61146
2649,61174,61170,61173,61173,61174
2650,61212,61210,61211,61211,61212
2651,61225,61222,61224,61224,61225
2652,61269,61262,61268,61269,61269
2653,61285,61282,61284,61285,61285
2654,61304,61303,61304,61304,61304
2655,61334,61331,61333,61333,61333
2656,61372,61365,61370,61371,61372
2657,61390,61388,61390,61390,61390
2658,61395,61390,61394,61395,61395
2659,61427,61424,61427,61427,61427
2660,61488,61486,61488,61488,61488
2661,61498,61497,61498,61498,61498
2662,61519,61517,61519,61519,61519
2663,61543,61539,61542,61543,61543
2664,61584,61580,61583,61584,61584
2665,61603,61600,61602,61603,61603
2666,61610,61608,61610,61610,61610
2667,61641,61639,61641,61641,61641
2668,61668,61666,61668,61668,61668
2669,61676,61674,61676,61676,61676
2670,61723,61719,61722,61723,61723
2671,61741,61739,61740,61741,61741
2672,61760,61756,61759,61760,61760
2673,61779,61776,61778,61778,61778
2674,61794,61790,61793,61794,61794
2675,61832,61829,61831,61832,61832
2676,61882,61877,61881,61882,61882
2677,61901,61897,61900,61901,61901
2678,61910,61906,61909,61909,61909
2679,61955,61952,61954,61955,61955
2680,61970,61966,61969,61970,61970
2681,61992,61988,61991,61992,61992
2682,62051,62048,62050,62051,62051
2683,62053,62049,62052,62053,62053
2684,62054,62051,62053,62054,62054
2685,62113,62111,62113,62113,62113
2686,62144,62139,62143,62143,62143
2687,62165,62162,62164,62165,62165
2688,62204,62201,62203,62204,62204
2689,62247,62243,62246,62246,62246
2690,62249,62245,62248,62249,62249
2691,62315,62314,62315,62315,62315
2692,62333,62330,62333,62333,62333
2693,62355,62353,62354,62355,62355
2694,62384,62380,62383,62383,62384
2695,62399,62395,62398,62398,62399
2696,62415,62412,62414,62415,62415
2697,62440,62436,62439,62439,62440
2698,62465,62462,62464,62464,62465
2699,62509,62506,62508,62509,62509
2700,62534,62533,62534,62534,62534
2701,62545,62543,62544,62545,62545
2702,62576,62573,62575,62576,62576
2703,62609,62607,62609,62609,62609
2704,62625,62622,62624,62625,62625
2705,62647,62642,62646,62647,62647
2706,62669,62667,62669,62669,62669
2707,62694,62691,62693,62693,62694
2708,62728,62719,62726,62727,62728
2709,62757,62753,62756,62756,62756
2710,62768,62764,62767,62768,62768
2711,62804,62800,62803,62803,62804
2712,62838,62835,62838,62838,62838
2713,62864,62860,62863,62863,62864
2714,62883,62881,62883,62883,62883
2715,62905,62901,62904,62905,62905
2716,62922,62920,62921,62922,62922
2717,62953,62950,62952,62953,62953
2718,62995,62993,62994,62995,62995
2719,63033,63029,63032,63033,63033
2720,63084,63081,63083,63084,63084
2721,63095,63091,63094,63095,63095
2722,63132,63131,63132,63132,63132
2723,63164,63159,63163,63164,63164
2724,63168,63165,63167,63168,63168
2725,63200,63196,63199,63200,63200
2726,63222,63222,63222,63222,63222
2727,63239,63238,63239,63239,63239
2728,63255,63253,63254,63255,63255
2729,63270,63268,63270,63270,63270
2730,63288,63288,63288,63288,63288
2731,63308,63306,63308,63308,63308
2732,63321,63317,63320,63321,63321
2733,63350,63348,63350,63350,63350
2734,63357,63351,63355,63356,63357
2735,63362,63359,63361,63361,63361
2736,63391,63389,63391,63391,63391
2737,63418,63414,63417,63417,63417
2738,63420,63419,63420,63420,63420
2739,63450,63449,63450,63450,63450
2740,63476,63473,63475,63476,63476
2741,63491,63488,63490,63491,63491
2742,63520,63514,63518,63519,63519
2743,63541,63540,63541,63541,63541
2744,63561,63557,63560,63561,63561
2745,63585,63583,63585,63585,63585
2746,63612,63610,63612,63612,63612
2747,63652,63650,63652,63652,63652
2748,63666,63664,63666,63666,63666
2749,63682,63679,63681,63682,63682
2750,63698,63696,63697,63698,63698
2751,63753,63748,63752,63753,63753
2752,63769,63765,63768,63769,63769
2753,63785,63783,63785,63785,63785
2754,63792,63790,63791,63792,63792
2755,63823,63821,63822,63823,63823
2756,63834,63831,63834,63834,63834
2757,63875,63870,63874,63875,63875
2758,63907,63904,63906,63907,63907
2759,63936,63934,63936,63936,63936
2760,63957,63954,63956,63956,63957
2761,63962,63961,63962,63962,63962
2762,63995,63993,63995,63995,63995
2763,64023,64021,64023,64023,64023
2764,64051,64048,64050,64051,64051
2765,64088,64084,64087,64088,64088
2766,64101,64099,64100,64100,64100
2767,64111,64108,64110,64111,64111
2768,64130,64129,64130,64130,64130
2769,64160,64155,64159,64160,64160
2770,64214,64211,64213,64214,64214
2771,64249,64245,64248,64249,64249
2772,64259,64255,64258,64259,64259
2773,64282,64279,64281,64282,64282
2774,64291,64289,64290,64291,64291
2775,64297,64295,64296,64297,64297
2776,64355,64352,64354,64355,64355
2777,64375,64370,64374,64375,64375
2778,64385,64381,64384,64385,64385
2779,64405,64402,64404,64405,64405
2780,64464,64462,64464,64464,64464
2781,64477,64475,64477,64477,64477
2782,64508,64505,64507,64508,64508
2783,64548,64546,64547,64548,64548
2784,64552,64550,64551,64552,64552
2785,64571,64570,64571,64571,64571
2786,64600,64596,64599,64600,64600
2787,64642,64638,64641,64641,64641
2788,64663,64658,64661,64662,64662
2789,64674,64671,64673,64673,64674
2790,64720,64717,64719,64720,64720
2791,64745,64742,64744,64745,64745
2792,64779,64776,64778,64779,64779
2793,64799,64798,64799,64799,64799
2794,64830,64826,64829,64830,64830
2795,64842,64837,64841,64842,64842
2796,64880,64873,64878,64879,64879
2797,64895,64892,64894,64895,64895
2798,64913,64911,64913,64913,64913
2799,64975,64972,64974,64975,64975
2800,65006,65004,65006,65006,65006
2801,65028,65024,65027,65028,65028
2802,65045,65041,65044,65044,65044
2803,65066,65062,65065,65065,65065
2804,65099,65094,65097,65098,65098
2805,65120,65117,65119,65119,65120
2806,65142,65139,65141,65141,65141
2807,65161,65159,65160,65161,65161
2808,65175,65171,65174,65174,65175
2809,65203,65198,65202,65203,65203
2810,65222,65219,65221,65222,65222
2811,65237,65235,65236,65237,65237
2812,65298,65295,65297,65298,65298
2813,65341,65339,65341,65341,65341
2814,65371,65364,65369,65371,65371
2815,65384,65382,65384,65384,65384
2816,65419,65415,65418,65418,65419
2817,65441,65437,65440,65441,65441
2818,65456,65454,65455,65456,65456
2819,65468,65465,65467,65467,65468
2820,65513,65509,65512,65513,65513
2821,65532,65529,65531,65531,65532
2822,65574,65571,65573,65574,65574
2823,65582,65579,65581,65582,65582
2824,65652,65650,65652,65652,65652
2825,65662,65657,65660,65661,65661
2826,65693,65689,65692,65693,65693
2827,65753,65748,65752,65753,65753
2828,65757,65754,65756,65756,65757
2829,65776,65772,65775,65776,65776
2830,65807,65804,65806,65807,65807
2831,65847,65843,65846,65847,65847
2832,65871,65868,65870,65871,65871
2833,65885,65881,65884,65884,65885
2834,65903,65900,65902,65903,65903
2835,65957,65953,65956,65957,65957
2836,65992,65989,65991,65991,65992
2837,66010,66007,66009,66009,66009
2838,66031,66028,66030,66030,66031
2839,66056,66054,66056,66056,66056
2840,66070,66067,66069,66070,66070
2841,66127,66125,66127,66127,66127
2842,66146,66142,66145,66146,66146
2843,66206,66202,66205,66206,66206
2844,66218,66216,66218,66218,66218
2845,66223,66218,66222,66223,66223
2846,66242,66240,66242,66242,66242
2847,66273,66270,66272,66273,66273
2848,66288,66283,66287,66288,66288
2849,66307,66304,66306,66307,66307
2850,66359,66354,66357,66358,66359
2851,66382,66377,66381,66382,66382
2852,66427,66423,66426,66427,66427
2853,66434,66433,66434,66434,66434
2854,66453,66453,66453,66453,66453
2855,66467,66465,66466,66467,66467
2856,66480,66475,66479,66480,66480
2857,66490,66487,66489,66490,66490
2858,66503,66502,66503,66503,66503
2859,66522,66519,66521,66522,66522
2860,66557,66555,66556,66557,66557
2861,66561,66560,66561,66561,66561
2862,66588,66587,66588,66588,66588
2863,66614,66609,66613,66614,66614
2864,66636,66635,66636,66636,66636
2865,66655,66652,66654,66654,66654
2866,66659,66657,66658,66659,66659
2867,66712,66709,66711,66712,66712
2868,66743,66739,66742,66742,66743
2869,66754,66752,66753,66754,66754
2870,66787,66785,66786,66787,66787
2871,66817,66813,66816,66817,66817
2872,66832,66829,66831,66832,66832
2873,66863,66857,66861,66862,66863
2874,66867,66863,66866,66867,66867
2875,66877,66874,66876,66877,66877
2876,66903,66900,66902,66903,66903
2877,66931,66927,66930,66930,66931
2878,66981,66979,66981,66981,66981
2879,67008,67005,67007,67007,67007
2880,67017,67014,67016,67016,67017
2881,67033,67030,67032,67033,67033
2882,67075,67072,67074,67075,67075
2883,67112,67108,67110,67111,67111
2884,67114,67111,67113,67114,67114
2885,67128,67123,67127,67127,67128
2886,67169,67166,67168,67169,67169
2887,67204,67202,67203,67204,67204
2888,67222,67220,67222,67222,67222
2889,67231,67227,67230,67230,67231
2890,67263,67261,67263,67263,67263
2891,67305,67303,67304,67305,67305
2892,67315,67311,67314,67315,67315
2893,67354,67353,67353,67354,67354
2894,67390,67386,67389,67390,67390
2895,67402,67397,67400,67401,67402
2896,67422,67420,67422,67422,67422
2897,67431,67427,67430,67431,67431
2898,67462,67459,67461,67462,67462
2899,67510,67508,67510,67510,67510
2900,67536,67531,67535,67536,67536
2901,67541,67538,67540,67541,67541
2902,67568,67564,67567,67567,67568
2903,67606,67603,67605,67606,67606
2904,67618,67616,67617,67618,67618
2905,67659,67657,67659,67659,67659
2906,67672,67669,67671,67671,67672
2907,67707,67705,67706,67707,67707
2908,67744,67741,67743,67744,67744
2909,67762,67760,67762,67762,67762
2910,67789,67785,67788,67788,67788
2911,67803,67801,67802,67803,67803
2912,67844,67840,67843,67844,67844
2913,67879,67877,67879,67879,67879
2914,67899,67895,67898,67898,67899
2915,67948,67943,67946,67947,67947
2916,67984,67981,67983,67984,67984
2917,67988,67982,67987,67988,67988
2918,68019,68016,68018,68019,68019
2919,68039,68035,68038,68039,68039
2920,68057,68054,68056,68056,68057
2921,68087,68080,68085,68086,68087
2922,68103,68100,68102,68103,68103
2923,68151,68148,68150,68150,68151
2924,68204,68201,68203,68203,68204
2925,68225,68223,68224,68225,68225
2926,68229,68228,68229,68229,68229
2927,68256,68251,68254,68255,68255
2928,68266,68262,68265,68266,68266
2929,68309,68306,68308,68309,68309
2930,68366,68363,68365,68365,68366
2931,68374,68371,68373,68374,68374
2932,68418,68414,68417,68418,68418
2933,68433,68427,68431,68432,68433
2934,68482,68480,68482,68482,68482
2935,68506,68502,68505,68506,68506
2936,68530,68527,68530,68530,68530
2937,68536,68534,68536,68536,68536
2938,68572,68568,68571,68572,68572
2939,68578,68576,68577,68578,68578
2940,68603,68600,68602,68602,68602
2941,68636,68634,68636,68636,68636
2942,68646,68644,68645,68646,68646
2943,68698,68696,68697,68698,68698
2944,68714,68704,68711,68713,68713
2945,68723,68719,68722,68723,68723
2946,68769,68766,68768,68769,68769
2947,68792,68790,68791,68791,68791
2948,68820,68817,68819,68820,68820
2949,68862,68856,68861,68862,68862
2950,68872,68870,68872,68872,68872
2951,68899,68896,68898,68899,68899
2952,68917,68914,68916,68917,68917
2953,68995,68989,68994,68995,68995
2954,69028,69023,69026,69027,69028
2955,69066,69062,69065,69066,69066
2956,69077,69075,69077,69077,69077
2957,69095,69091,69094,69095,69095
2958,69126,69124,69126,69126,69126
2959,69173,69168,69172,69173,69173
2960,69199,69197,69198,69199,69199
2961,69208,69205,69208,69208,69208
2962,69282,69279,69281,69281,69282
2963,69308,69304,69307,69308,69308
2964,69319,69314,69318,69318,69319
2965,69338,69334,69336,69337,69337
2966,69366,69364,69365,69366,69366
2967,69415,69413,69414,69415,69415
2968,69426,69421,69425,69426,69426
2969,69472,69469,69471,69472,69472
2970,69514,69509,69513,69514,69514
2971,69536,69532,69535,69536,69536
2972,69543,69540,69542,69542,69542
2973,69579,69577,69578,69579,69579
2974,69598,69595,69597,69597,69598
2975,69614,69612,69614,69614,69614
2976,69639,69636,69638,69639,69639
2977,69664,69661,69664,69664,69664
2978,69690,69687,69689,69690,69690
2979,69724,69724,69724,69724,69724
2980,69737,69733,69736,69736,69737
2981,69745,69745,69745,69745,69745
2982,69765,69760,69764,69764,69765
2983,69787,69786,69787,69787,69787
2984,69808,69805,69807,69808,69808
2985,69828,69824,69827,69828,69828
2986,69840,69837,69839,69840,69840
2987,69855,69855,69855,69855,69855
2988,69907,69905,69906,69907,69907
2989,69931,69930,69931,69931,69931
2990,69946,69944,69946,69946,69946
2991,69952,69949,69951,69951,69952
2992,69978,69973,69977,69978,69978
2993,69992,69990,69991,69992,69992
2994,70036,70034,70036,70036,70036
2995,70056,70054,70055,70056,70056
2996,70070,70066,70069,70070,70070
2997,70089,70085,70088,70088,70089
2998,70131,70129,70131,70131,70131
2999,70148,70146,70148,70148,70148
3000,70182,70178,70181,70182,70182
3001,70223,70217,70221,70222,70223
3002,70244,70240,70243,70244,70244
3003,70255,70252,70254,70255,70255
3004,70282,70279,70281,70282,70282
3005,70304,70301,70303,70303,70304
3006,70313,70309,70312,70313,70313
3007,70387,70382,70386,70387,70387
3008,70420,70417,70419,70420,70420
3009,70427,70423,70426,70426,70427
3010,70450,70447,70449,70450,70450
3011,70473,70468,70472,70472,70472
3012,70481,70479,70480,70481,70481
3013,70494,70490,70493,70494,70494
3014,70527,70525,70526,70527,70527
3015,70557,70551,70556,70557,70557
3016,70593,70592,70593,70593,70593
3017,70619,70616,70618,70619,70619
3018,70642,70637,70641,70642,70642
3019,70652,70649,70651,70652,70652
3020,70689,70686,70688,70689,70689
3021,70712,70711,70712,70712,70712
3022,70732,70731,70732,70732,70732
3023,70755,70751,70754,70755,70755
3024,70779,70777,70779,70779,70779
3025,70810,70808,70810,70810,70810
3026,70846,70842,70845,70845,70846
3027,70900,70898,70899,70900,70900
3028,70905,70903,70904,70905,70905
3029,70918,70914,70917,70918,70918
3030,70961,70959,70960,70961,70961
3031,70977,70973,70976,70977,70977
3032,70991,70989,70990,70991,70991
3033,71025,71021,71023,71024,71024
3034,71033,71031,71033,71033,71033
3035,71090,71084,71088,71089,71089
3036,71116,71110,71114,71115,71116
3037,71139,71136,71138,71139,71139
3038,71183,71179,71182,71182,71182
3039,71198,71195,71197,71198,71198
3040,71226,71224,71225,71226,71226
3041,71262,71260,71262,71262,71262
3042,71282,71279,71281,71282,71282
3043,71315,71313,71315,71315,71315
3044,71332,71327,71330,71331,71331
3045,71362,71359,71361,71362,71362
3046,71419,71417,71418,71419,71419
3047,71463,71462,71463,71463,71463
3048,71473,71467,71471,71472,71473
3049,71502,71500,71502,71502,71502
3050,71534,71530,71533,71534,71534
3051,71566,71562,71565,71566,71566
3052,71603,71600,71602,71603,71603
3053,71633,71629,71632,71633,71633
3054,71663,71658,71662,71662,71663
3055,71690,71686,71689,71690,71690
3056,71704,71700,71703,71704,71704
3057,71724,71720,71723,71724,71724
3058,71763,71757,71761,71762,71762
3059,71774,71770,71773,71774,71774
3060,71797,71795,71796,71796,71796
3061,71831,71828,71830,71830,71831
3062,71854,71850,71853,71853,71854
3063,71861,71858,71860,71861,71861
3064,71905,71900,71904,71904,71905
3065,71953,71948,71951,71952,71952
3066,71991,71987,71990,71991,71991
3067,72021,72018,72020,72021,72021
3068,72053,72051,72053,72053,72053
3069,72062,72059,72062,72062,72062
3070,72092,72089,72091,72092,72092
3071,72098,72094,72097,72098,72098
3072,72141,72138,72140,72141,72141
3073,72167,72163,72165,72166,72166
3074,72177,72172,72176,72177,72177
3075,72227,72222,72225,72226,72226
3076,72262,72258,72261,72262,72262
3077,72301,72298,72300,72300,72300
3078,72331,72326,72329,72330,72331
3079,72378,72375,72377,72378,72378
3080,72400,72399,72400,72400,72400
3081,72425,72420,72424,72425,72425
3082,72441,72436,72440,72441,72441
3083,72474,72466,72472,72473,72474
3084,72505,72501,72504,72504,72505
3085,72536,72531,72535,72536,72536
3086,72566,72565,72566,72566,72566
3087,72581,72577,72580,72580,72581
3088,72639,72637,72639,72639,72639
3089,72697,72693,72696,72696,72697
3090,72704,72701,72703,72704,72704
3091,72718,72716,72717,72718,72718
3092,72749,72745,72748,72748,72749
3093,72776,72774,72776,72776,72776
3094,72804,72800,72803,72804,72804
3095,72837,72835,72836,72837,72837
3096,72865,72858,72863,72864,72864
3097,72879,72873,72878,72879,72879
3098,72903,72901,72903,72903,72903
3099,72962,72957,72960,72961,72961
3100,72984,72982,72984,72984,72984
3101,73033,73031,73033,73033,73033
3102,73066,73064,73065,73066,73066
3103,73095,73091,73094,73094,73095
3104,73097,73096,73097,73097,73097
3105,73107,73103,73106,73107,73107
3106,73115,73115,73115,73115,73115
3107,73126,73124,73126,73126,73126
3108,73153,73152,73152,73153,73153
3109,73163,73161,73162,73163,73163
3110,73181,73179,73180,73180,73181
3111,73218,73216,73217,73218,73218
3112,73239,73236,73238,73239,73239
3113,73261,73259,73260,73261,73261
3114,73278,73274,73277,73278,73278
3115,73304,73300,73303,73303,73304
3116,73326,73324,73325,73325,73326
3117,73334,73332,73333,73334,73334
3118,73376,73370,73374,73375,73376
3119,73414,73414,73414,73414,73414
3120,73431,73427,73430,73431,73431
3121,73458,73455,73457,73458,73458
3122,73484,73481,73483,73484,73484
3123,73500,73498,73500,73500,73500
3124,73530,73528,73529,73529,73529
3125,73554,73550,73553,73554,73554
3126,73582,73577,73580,73581,73581
3127,73599,73595,73597,73598,73598
3128,73617,73615,73617,73617,73617
3129,73640,73636,73639,73639,73640
3130,73676,73675,73676,73676,73676
3131,73723,73719,73722,73723,73723
3132,73733,73730,73732,73733,73733
3133,73778,73776,73777,73778,73778
3134,73806,73804,73805,73806,73806
3135,73825,73823,73824,73824,73825
3136,73833,73831,73832,73832,73833
3137,73887,73885,73886,73887,73887
3138,73912,73908,73911,73912,73912
3139,73934,73931,73933,73934,73934
3140,73974,73970,73972,73973,73973
3141,73993,73990,73992,73992,73993
3142,74039,74036,74038,74039,74039
3143,74055,74048,74053,74054,74054
3144,74078,74072,74076,74077,74078
3145,74079,74075,74078,74079,74079
3146,74114,74110,74113,74114,74114
3147,74139,74134,74137,74138,74139
3148,74153,74151,74153,74153,74153
3149,74192,74190,74191,74192,74192
3150,74199,74196,74198,74198,74199
3151,74257,74251,74255,74256,74257
3152,74266,74262,74265,74266,74266
3153,74271,74266,74269,74271,74271
3154,74328,74326,74327,74327,74328
3155,74355,74350,74354,74355,74355
3156,74384,74380,74383,74383,74383
3157,74423,74421,74422,74423,74423
3158,74451,74448,74450,74451,74451
3159,74483,74481,74482,74483,74483
3160,74500,74496,74499,74500,74500
3161,74540,74536,74539,74540,74540
3162,74561,74557,74560,74561,74561
3163,74570,74566,74569,74570,74570
3164,74607,74604,74606,74606,74607
3165,74659,74656,74658,74659,74659
3166,74661,74658,74660,74661,74661
3167,74704,74700,74703,74704,74704
3168,74720,74715,74719,74720,74720
3169,74751,74748,74750,74750,74751
3170,74769,74765,74768,74769,74769
3171,74811,74809,74810,74811,74811
3172,74836,74832,74835,74836,74836
3173,74854,74851,74853,74854,74854
3174,74893,74890,74892,74893,74893
3175,74905,74901,74904,74904,74905
3176,74992,74989,74991,74992,74992
3177,75001,74997,75000,75001,75001
3178,75019,75016,75018,75019,75019
3179,75045,75041,75044,75045,75045
3180,75087,75084,75086,75087,75087
3181,75118,75116,75118,75118,75118
3182,75150,75149,75150,75150,75150
3183,75179,75177,75179,75179,75179
3184,75183,75180,75182,75183,75183
3185,75206,75202,75205,75205,75206
3186,75256,75253,75255,75256,75256
3187,75309,75307,75308,75309,75309
3188,75353,75349,75352,75353,75353
3189,75375,75371,75374,75374,75375
3190,75390,75386,75389,75389,75390
3191,75418,75416,75417,75418,75418
3192,75425,75422,75424,75425,75425
3193,75465,75460,75463,75464,75465
3194,75494,75491,75493,75494,75494
3195,75518,75513,75517,75518,75518
3196,75547,75543,75546,75547,75547
3197,75566,75559,75564,75565,75566
3198,75616,75613,75615,75616,75616
3199,75657,75654,75656,75657,75657
3200,75689,75685,75688,75689,75689
3201,75711,75706,75710,75711,75711
3202,75731,75728,75730,75731,75731
3203,75779,75775,75778,75778,75778
3204,75817,75813,75816,75817,75817
3205,75833,75830,75832,75833,75833
3206,75875,75872,75874,75875,75875
3207,75887,75880,75885,75886,75887
3208,75902,75896,75900,75902,75902
3209,75921,75918,75920,75921,75921
3210,75957,75953,75956,75956,75956
3211,76032,76027,76031,76032,76032
3212,76047,76043,76046,76047,76047
3213,76100,76099,76100,76100,76100
3214,76113,76108,76112,76113,76113
3215,76138,76134,76137,76138,76138
3216,76166,76163,76165,76166,76166
3217,76226,76221,76224,76225,76226
3218,76236,76232,76235,76236,76236
3219,76310,76306,76308,76309,76309
3220,76319,76314,76318,76319,76319
3221,76354,76349,76353,76354,76354
3222,76371,76367,76370,76371,76371
3223,76397,76393,76396,76397,76397
3224,76418,76416,76417,76418,76418
3225,76451,76448,76450,76451,76451
3226,76461,76458,76460,76461,76461
3227,76531,76527,76530,76530,76531
3228,76547,76544,76546,76547,76547
3229,76556,76555,76556,76556,76556
3230,76571,76571,76571,76571,76571
3231,76577,76573,76576,76577,76577
3232,76615,76613,76615,76615,76615
3233,76619,76619,76619,76619,76619
3234,76642,76637,76641,76642,76642
3235,76651,76647,76650,76650,76650
3236,76679,76678,76679,76679,76679
3237,76705,76700,76704,76705,76705
3238,76738,76734,76737,76737,76738
3239,76756,76755,76756,76756,76756
3240,76761,76760,76761,76761,76761
3241,76797,76794,76796,76797,76797
3242,76839,76837,76838,76838,76839
3243,76850,76845,76848,76849,76849
3244,76861,76858,76860,76861,76861
3245,76872,76869,76871,76871,76872
3246,76916,76913,76915,76916,76916
3247,76927,76925,76926,76927,76927
3248,76966,76963,76965,76966,76966
3249,77001,76998,77001,77001,77001
3250,77052,77048,77051,77051,77052
3251,77070,77066,77069,77070,77070
3252,77078,77074,77077,77077,77078
3253,77112,77110,77111,77112,77112
3254,77143,77141,77142,77143,77143
3255,77160,77157,77159,77160,77160
3256,77200,77196,77199,77200,77200
3257,77208,77205,77207,77208,77208
3258,77264,77262,77263,77264,77264
3259,77276,77273,77275,77276,77276
3260,77304,77301,77304,77304,77304
3261,77320,77316,77319,77320,77320
3262,77348,77344,77346,77347,77347
3263,77392,77389,77391,77392,77392
3264,77410,77406,77409,77410,77410
3265,77435,77432,77434,77435,77435
3266,77452,77449,77451,77451,77452
3267,77484,77482,77484,77484,77484
3268,77525,77523,77525,77525,77525
3269,77553,77550,77552,77553,77553
3270,77561,77558,77560,77561,77561
3271,77597,77593,77596,77597,77597
3272,77620,77619,77620,77620,77620
3273,77656,77653,77655,77656,77656
3274,77686,77681,77685,77686,77686
3275,77712,77708,77711,77711,77712
3276,77746,77741,77744,77745,77745
3277,77779,77775,77777,77778,77778
3278,77807,77804,77806,77806,77806
3279,77824,77821,77823,77824,77824
3280,77841,77839,77841,77841,77841
3281,77888,77883,77886,77887,77888
3282,77906,77903,77905,77906,77906
3283,77951,77947,77950,77951,77951
3284,77992,77990,77991,77992,77992
3285,78024,78016,78022,78024,78024
3286,78061,78056,78060,78061,78061
3287,78083,78080,78082,78083,78083
3288,78120,78117,78119,78120,78120
3289,78133,78129,78132,78133,78133
3290,78145,78139,78143,78144,78145
3291,78190,78187,78189,78189,78189
3292,78211,78208,78210,78211,78211
3293,78253,78249,78252,78252,78253
3294,78299,78294,78298,78299,78299
3295,78312,78306,78310,78311,78312
3296,78337,78333,78336,78336,78337
3297,78379,78375,78378,78378,78379
3298,78407,78404,78406,78406,78406
3299,78424,78420,78423,78423,78424
3300,78439,78435,78438,78439,78439
3301,78471,78469,78471,78471,78471
3302,78534,78530,78533,78534,78534
3303,78548,78544,78547,78548,78548
3304,78589,78586,78588,78589,78589
3305,78610,78608,78610,78610,78610
3306,78635,78631,78634,78635,78635
3307,78639,78634,78637,78638,78638
3308,78699,78694,78697,78698,78698
3309,78711,78708,78710,78711,78711
3310,78731,78728,78730,78731,78731
3311,78755,78752,78754,78755,78755
3312,78766,78764,78765,78766,78766
3313,78810,78805,78809,78810,78810
3314,78877,78875,78876,78877,78877
3315,78940,78936,78939,78940,78940
3316,78957,78954,78956,78957,78957
3317,78983,78980,78982,78983,78983
3318,79012,79006,79010,79011,79012
3319,79064,79061,79063,79063,79064
3320,79081,79079,79081,79081,79081
3321,79117,79112,79115,79116,79116
3322,79149,79145,79148,79149,79149
3323,79166,79163,79165,79166,79166
3324,79202,79198,79201,79202,79202
3325,79239,79236,79238,79238,79238
3326,79262,79261,79262,79262,79262
3327,79303,79300,79302,79303,79303
3328,79328,79324,79327,79328,79328
3329,79350,79347,79349,79350,79350
3330,79387,79383,79386,79386,79387
3331,79398,79391,79396,79397,79398
3332,79439,79436,79438,79439,79439
3333,79455,79449,79453,79454,79454
3334,79508,79504,79507,79508,79508
3335,79520,79518,79519,79520,79520
3336,79567,79565,79567,79567,79567
3337,79574,79570,79573,79574,79574
3338,79618,79615,79617,79618,79618
3339,79622,79618,79621,79621,79621
3340,79673,79669,79672,79673,79673
3341,79690,79687,79689,79690,79690
3342,79786,79783,79785,79786,79786
3343,79813,79807,79811,79813,79813
3344,79836,79833,79835,79836,79836
3345,79850,79844,79848,79849,79849
3346,79907,79903,79906,79907,79907
3347,79938,79931,79936,79937,79938
3348,79939,79935,79938,79938,79939
3349,80002,79998,80001,80002,80002
3350,80041,80035,80039,80041,80041
3351,80061,80057,80060,80060,80061
3352,80093,80093,80093,80093,80093
3353,80111,80111,80111,80111,80111
3354,80134,80130,80133,80133,80134
3355,80154,80153,80154,80154,80154
3356,80173,80170,80172,80172,80173
3357,80178,80175,80177,80178,80178
3358,80204,80199,80202,80203,80203
3359,80212,80205,80210,80211,80211
3360,80229,80227,80228,80228,80228
3361,80244,80241,80243,80244,80244
3362,80272,80269,80271,80271,80272
3363,80291,80287,80290,80290,80291
3364,80312,80310,80312,80312,80312
3365,80326,80324,80325,80326,80326
3366,80348,80344,80347,80347,80348
3367,80391,80389,80390,80391,80391
3368,80417,80413,80416,80417,80417
3369,80421,80419,80420,80421,80421
3370,80488,80485,80487,80488,80488
3371,80512,80510,80511,80512,80512
3372,80547,80543,80545,80546,80546
3373,80575,80571,80574,80575,80575
3374,80586,80583,80585,80586,80586
3375,80616,80612,80615,80616,80616
3376,80627,80622,80625,80626,80626
3377,80635,80630,80634,80635,80635
3378,80656,80654,80656,80656,80656
3379,80711,80708,80710,80711,80711
3380,80731,80727,80730,80731,80731
3381,80754,80750,80753,80754,80754
3382,80811,80809,80810,80811,80811
3383,80837,80834,80836,80837,80837
3384,80841,80836,80840,80841,80841
3385,80887,80885,80886,80887,80887
3386,80933,80932,80933,80933,80933
3387,80960,80957,80959,80960,80960
3388,80975,80971,80974,80975,80975
3389,81006,81004,81006,81006,81006
3390,81028,81026,81028,81028,81028
3391,81060,81055,81058,81059,81059
3392,81104,81100,81103,81104,81104
3393,81108,81104,81107,81108,81108
3394,81178,81172,81177,81178,81178
3395,81189,81185,81188,81189,81189
3396,81203,81202,81203,81203,81203
3397,81228,81225,81228,81228,81228
3398,81270,81266,81269,81269,81270
3399,81301,81296,81300,81301,81301
3400,81321,81317,81320,81320,81321
3401,81343,81341,81342,81343,81343
3402,81364,81361,81363,81364,81364
3403,81422,81418,81421,81421,81422
3404,81450,81445,81448,81449,81450
3405,81461,81459,81461,81461,81461
3406,81496,81492,81495,81496,81496
3407,81516,81513,81515,81516,81516
3408,81539,81535,81538,81539,81539
3409,81593,81589,81591,81592,81593
3410,81616,81612,81615,81615,81616
3411,81634,81633,81634,81634,81634
3412,81674,81670,81673,81674,81674
3413,81703,81700,81702,81703,81703
3414,81743,81740,81742,81743,81743
3415,81747,81745,81746,81747,81747
3416,81796,81791,81795,81796,81796
3417,81853,81851,81853,81853,81853
3418,81875,81872,81874,81875,81875
3419,81881,81879,81880,81880,81881
3420,81926,81921,81925,81925,81926
3421,81963,81959,81962,81962,81962
3422,81984,81981,81983,81984,81984
3423,82014,82010,82013,82014,82014
3424,82055,82050,82053,82054,82054
3425,82087,82078,82085,82086,82087
3426,82106,82101,82104,82106,82106
3427,82131,82126,82130,82131,82131
3428,82176,82174,82176,82176,82176
3429,82222,82219,82221,82222,82222
3430,82255,82250,82253,82254,82255
3431,82267,82264,82266,82267,82267
3432,82276,82272,82275,82276,82276
3433,82349,82343,82347,82348,82348
3434,82364,82357,82362,82364,82364
3435,82388,82384,82387,82387,82388
3436,82414,82410,82413,82413,82414
3437,82466,82462,82465,82466,82466
3438,82498,82495,82497,82498,82498
3439,82522,82519,82521,82521,82521
3440,82558,82553,82556,82558,82558
3441,82561,82555,82559,82561,82561
3442,82604,82597,82602,82604,82604
3443,82629,82624,82627,82628,82629
3444,82655,82650,82654,82655,82655
3445,82730,82728,82730,82730,82730
3446,82785,82781,82784,82785,82785
3447,82797,82794,82796,82797,82797
3448,82829,82827,82829,82829,82829
3449,82861,82857,82860,82861,82861
3450,82886,82882,82885,82885,82886
3451,82915,82912,82914,82915,82915
3452,82923,82919,82922,82923,82923
3453,82972,82969,82971,82972,82972
3454,82996,82991,82994,82995,82995
3455,83009,83006,83008,83009,83009
3456,83062,83057,83061,83062,83062
3457,83092,83089,83091,83092,83092
3458,83153,83149,83152,83152,83152
3459,83166,83163,83165,83166,83166
3460,83186,83182,83184,83185,83185
3461,83232,83229,83231,83231,83232
3462,83249,83245,83247,83248,83248
3463,83297,83294,83296,83297,83297
3464,83344,83341,83343,83344,83344
3465,83352,83349,83351,83352,83352
3466,83384,83378,83382,83383,83383
3467,83422,83420,83422,83422,83422
3468,83475,83472,83474,83475,83475
3469,83533,83530,83532,83532,83532
3470,83541,83537,83540,83541,83541
3471,83569,83566,83568,83568,83569
3472,83593,83588,83592,83593,83593
3473,83629,83624,83628,83628,83629
3474,83669,83664,83667,83668,83668
3475,83679,83677,83678,83679,83679
3476,83716,83715,83716,83716,83716
3477,83726,83723,83725,83726,83726
3478,83736,83736,83736,83736,83736
3479,83758,83754,83757,83758,83758
3480,83787,83787,83787,83787,83787
3481,83802,83797,83800,83801,83801
3482,83847,83845,83847,83847,83847
3483,83860,83855,83858,83859,83860
3484,83868,83863,83866,83867,83867
3485,83926,83921,83925,83926,83926
3486,83932,83927,83930,83932,83932
3487,83951,83948,83950,83951,83951
3488,83980,83978,83980,83980,83980
3489,84015,84014,84014,84014,84014
3490,84044,84038,84042,84043,84043
3491,84090,84086,84089,84089,84090
3492,84112,84108,84111,84112,84112
3493,84134,84131,84133,84134,84134
3494,84143,84142,84143,84143,84143
3495,84158,84154,84157,84158,84158
3496,84168,84166,84168,84168,84168
3497,84190,84187,84189,84189,84190
3498,84219,84214,84217,84218,84218
3499,84256,84251,84254,84255,84255
3500,84276,84274,84275,84276,84276
3501,84311,84305,84309,84310,84311
3502,84323,84321,84323,84323,84323
3503,84351,84346,84350,84351,84351
3504,84417,84415,84416,84417,84417
3505,84448,84444,84447,84448,84448
3506,84457,84454,84456,84457,84457
3507,84472,84469,84471,84472,84472
3508,84497,84493,84496,84497,84497
3509,84544,84540,84543,84543,84544
3510,84576,84572,84575,84576,84576
3511,84594,84589,84592,84593,84593
3512,84614,84611,84614,84614,84614
3513,84649,84647,84648,84648,84649
3514,84691,84686,84690,84691,84691
3515,84707,84704,84706,84707,84707
3516,84721,84718,84720,84721,84721
3517,84739,84730,84736,84738,84739
3518,84828,84823,84827,84828,84828
3519,84838,84835,84837,84837,84838
3520,84878,84873,84876,84877,84878
3521,84931,84927,84930,84930,84931
3522,84959,84954,84957,84958,84958
3523,84982,84977,84981,84982,84982
3524,85014,85012,85014,85014,85014
3525,85045,85041,85044,85045,85045
3526,85077,85073,85076,85077,85077
3527,85093,85091,85092,85093,85093
3528,85152,85147,85150,85151,85152
3529,85188,85186,85187,85188,85188
3530,85209,85206,85208,85209,85209
3531,85232,85229,85231,85232,85232
3532,85255,85253,85254,85255,85255
3533,85287,85283,85286,85287,85287
3534,85332,85327,85331,85332,85332
3535,85358,85354,85357,85358,85358
3536,85386,85380,85384,85385,85385
3537,85398,85395,85397,85398,85398
3538,85430,85425,85428,85429,85429
3539,85438,85434,85437,85438,85438
3540,85507,85504,85507,85507,85507
3541,85525,85523,85524,85525,85525
3542,85550,85546,85549,85549,85550
3543,85551,85547,85549,85550,85551
3544,85596,85593,85595,85596,85596
3545,85609,85605,85608,85608,85609
3546,85632,85626,85630,85632,85632
3547,85725,85721,85724,85725,85725
3548,85739,85735,85738,85739,85739
3549,85770,85767,85769,85770,85770
3550,85803,85799,85802,85802,85802
3551,85834,85830,85833,85833,85833
3552,85900,85897,85899,85900,85900
3553,85930,85927,85929,85930,85930
3554,85976,85972,85975,85976,85976
3555,85981,85978,85980,85981,85981
3556,86003,86001,86003,86003,86003
3557,86100,86098,86099,86100,86100
3558,86109,86106,86108,86109,86109
3559,86119,86113,86117,86119,86119
3560,86151,86145,86149,86150,86151
3561,86176,86171,86175,86176,86176
3562,86222,86217,86220,86221,86222
3563,86257,86253,86256,86256,86257
3564,86277,86273,86276,86277,86277
3565,86339,86335,86338,86339,86339
3566,86355,86348,86353,86354,86355
3567,86388,86384,86387,86388,86388
3568,86423,86418,86422,86423,86423
3569,86455,86450,86453,86454,86455
3570,86458,86455,86457,86458,86458
3571,86499,86493,86497,86498,86498
3572,86530,86526,86529,86530,86530
3573,86572,86566,86570,86571,86571
3574,86591,86583,86588,86590,86590
3575,86639,86635,86638,86638,86639
3576,86678,86672,86676,86677,86678
3577,86722,86717,86720,86721,86722
3578,86740,86734,86739,86740,86740
3579,86756,86752,86755,86756,86756
3580,86803,86798,86802,86803,86803
3581,86830,86826,86829,86830,86830
3582,86857,86854,86856,86857,86857
3583,86877,86874,86876,86877,86877
3584,86906,86901,86904,86906,86906
3585,86941,86937,86940,86941,86941
3586,86969,86964,86967,86968,86969
3587,86983,86981,86983,86983,86983
3588,87062,87056,87060,87061,87061
3589,87100,87096,87099,87100,87100
3590,87140,87134,87138,87139,87139
3591,87146,87141,87145,87146,87146
3592,87198,87196,87197,87198,87198
3593,87261,87257,87260,87260,87261
3594,87278,87270,87276,87278,87278
3595,87302,87298,87300,87301,87301
3596,87343,87340,87342,87342,87342
3597,87402,87399,87401,87402,87402
3598,87420,87418,87419,87420,87420
3599,87425,87424,87425,87425,87425
3600,87438,87433,87436,87437,87438
3601,87447,87446,87447,87447,87447
3602,87492,87491,87492,87492,87492
3603,87502,87499,87501,87502,87502
3604,87518,87513,87516,87517,87518
3605,87552,87549,87551,87552,87552
3606,87554,87553,87554,87554,87554
3607,87615,87613,87614,87615,87615
3608,87625,87624,87625,87625,87625
3609,87649,87647,87648,87649,87649
3610,87664,87662,87663,87664,87664
3611,87687,87684,87686,87687,87687
3612,87707,87702,87706,87707,87707
3613,87745,87744,87744,87744,87745
3614,87781,87779,87781,87781,87781
3615,87830,87826,87829,87830,87830
3616,87847,87844,87846,87847,87847
3617,87856,87854,87855,87856,87856
3618,87896,87894,87896,87896,87896
3619,87956,87951,87955,87955,87956
3620,87977,87973,87976,87977,87977
3621,88006,88004,88005,88006,88006
3622,88030,88025,88028,88029,88030
3623,88067,88064,88066,88067,88067
3624,88106,88104,88105,88105,88106
3625,88129,88125,88128,88128,88129
3626,88141,88136,88140,88141,88141
3627,88172,88166,88170,88171,88171
3628,88205,88201,88203,88204,88204
3629,88215,88211,88214,88215,88215
3630,88240,88237,88239,88240,88240
3631,88289,88286,88288,88289,88289
3632,88293,88288,88292,88293,88293
3633,88333,88328,88332,88333,88333
3634,88348,88343,88347,88348,88348
3635,88365,88362,88364,88365,88365
3636,88412,88408,88411,88412,88412
3637,88437,88429,88435,88437,88437
3638,88490,88486,88489,88490,88490
3639,88499,88497,88498,88499,88499
3640,88528,88526,88528,88528,88528
3641,88570,88565,88569,88570,88570
3642,88599,88594,88598,88599,88599
3643,88606,88601,88605,88606,88606
3644,88637,88632,88636,88637,88637
3645,88675,88670,88673,88674,88675
3646,88717,88714,88716,88717,88717
3647,88755,88750,88753,88754,88754
3648,88776,88771,88775,88776,88776
3649,88826,88816,88823,88825,88825
3650,88848,88845,88847,88848,88848
3651,88886,88878,88883,88885,88885
3652,88895,88891,88894,88894,88895
3653,88951,88947,88950,88950,88951
3654,88979,88975,88978,88979,88979
3655,89024,89015,89021,89023,89023
3656,89025,89021,89023,89024,89024
3657,89056,89053,89055,89056,89056
3658,89081,89078,89080,89081,89081
3659,89154,89151,89153,89154,89154
3660,89166,89160,89165,89166,89166
3661,89193,89189,89192,89193,89193
3662,89214,89213,89213,89214,89214
3663,89263,89260,89262,89263,89263
3664,89270,89266,89269,89270,89270
3665,89292,89289,89291,89292,89292
3666,89352,89348,89351,89352,89352
3667,89368,89366,89368,89368,89368
3668,89413,89410,89412,89412,89412
3669,89488,89484,89487,89487,89487
3670,89500,89495,89499,89500,89500
3671,89531,89526,89529,89530,89530
3672,89573,89569,89571,89572,89572
3673,89599,89593,89597,89598,89599
3674,89623,89618,89622,89623,89623
3675,89645,89640,89643,89644,89645
3676,89699,89695,89698,89699,89699
3677,89715,89712,89714,89715,89715
3678,89756,89751,89754,89755,89755
3679,89791,89787,89790,89791,89791
3680,89803,89798,89801,89802,89802
3681,89822,89818,89820,89821,89821
3682,89882,89876,89881,89882,89882
3683,89930,89927,89929,89930,89930
3684,89975,89973,89974,89975,89975
3685,89996,89993,89995,89996,89996
3686,90028,90025,90027,90028,90028
3687,90062,90060,90061,90062,90062
3688,90107,90104,90106,90107,90107
3689,90156,90151,90154,90155,90155
3690,90174,90170,90173,90174,90174
3691,90212,90209,90211,90212,90212
3692,90276,90271,90275,90275,90276
3693,90297,90295,90297,90297,90297
3694,90337,90332,90336,90337,90337
3695,90392,90388,90391,90391,90392
3696,90431,90428,90430,90430,90431
3697,90438,90435,90437,90438,90438
3698,90494,90490,90493,90494,90494
3699,90514,90509,90512,90513,90514
3700,90566,90560,90564,90565,90566
3701,90587,90581,90585,90586,90587
3702,90617,90611,90616,90617,90617
3703,90636,90633,90635,90636,90636
3704,90691,90689,90691,90691,90691
3705,90708,90704,90707,90708,90708
3706,90735,90732,90734,90735,90735
3707,90800,90796,90799,90799,90799
3708,90803,90799,90802,90803,90803
3709,90837,90831,90836,90837,90837
3710,90852,90846,90849,90851,90851
3711,90892,90880,90888,90890,90891
3712,90944,90935,90941,90943,90943
3713,90976,90971,90974,90975,90976
3714,90996,90987,90994,90995,90996
3715,91020,91016,91019,91020,91020
3716,91058,91053,91057,91058,91058
3717,91089,91086,91088,91089,91089
3718,91145,91141,91143,91144,91145
3719,91157,91148,91154,91156,91157
3720,91187,91184,91186,91187,91187
3721,91216,91211,91215,91216,91216
3722,91219,91217,91218,91218,91218
3723,91239,91233,91237,91238,91239
3724,91245,91245,91245,91245,91245
3725,91293,91292,91293,91293,91293
3726,91322,91318,91321,91322,91322
3727,91341,91335,91339,91340,91340
3728,91354,91353,91353,91354,91354
3729,91381,91378,91380,91381,91381
3730,91411,91408,91410,91411,91411
3731,91443,91442,91442,91443,91443
3732,91471,91466,91469,91470,91471
3733,91503,91496,91501,91502,91503
3734,91527,91523,91526,91526,91527
3735,91537,91533,91536,91537,91537
3736,91577,91574,91576,91577,91577
3737,91600,91596,91599,91599,91599
3738,91631,91628,91630,91631,91631
3739,91634,91632,91633,91634,91634
3740,91659,91658,91659,91659,91659
3741,91699,91696,91698,91699,91699
3742,91745,91741,91744,91745,91745
3743,91785,91781,91784,91784,91785
3744,91807,91804,91806,91807,91807
3745,91819,91817,91819,91819,91819
3746,91859,91857,91859,91859,91859
3747,91891,91885,91889,91890,91890
3748,91930,91927,91929,91930,91930
3749,91957,91954,91956,91957,91957
3750,92007,92004,92006,92007,92007
3751,92027,92025,92026,92027,92027
3752,92061,92057,92060,92061,92061
3753,92103,92101,92102,92103,92103
3754,92114,92112,92113,92114,92114
3755,92131,92129,92130,92131,92131
3756,92172,92166,92170,92171,92172
3757,92205,92200,92204,92205,92205
3758,92249,92247,92249,92249,92249
3759,92290,92288,92290,92290,92290
3760,92312,92310,92312,92312,92312
3761,92343,92340,92342,92343,92343
3762,92374,92368,92373,92374,92374
3763,92416,92413,92415,92416,92416
3764,92433,92425,92431,92432,92433
3765,92454,92452,92454,92454,92454
3766,92510,92507,92509,92509,92510
3767,92544,92538,92542,92543,92544
3768,92590,92587,92589,92590,92590
3769,92595,92590,92593,92594,92594
3770,92620,92618,92619,92620,92620
3771,92654,92650,92653,92654,92654
3772,92690,92680,92687,92689,92690
3773,92737,92733,92736,92737,92737
3774,92753,92748,92751,92752,92753
3775,92802,92797,92801,92802,92802
3776,92831,92830,92831,92831,92831
3777,92849,92844,92848,92849,92849
3778,92872,92869,92871,92872,92872
3779,92915,92911,92914,92915,92915
3780,92970,92965,92968,92970,92970
3781,93024,93016,93022,93023,93024
3782,93045,93038,93042,93044,93044
3783,93050,93048,93050,93050,93050
3784,93088,93081,93086,93087,93088
3785,93116,93107,93114,93115,93116
3786,93155,93151,93154,93155,93155
3787,93194,93189,93192,93194,93194
3788,93247,93242,93246,93247,93247
3789,93267,93260,93265,93266,93266
3790,93290,93285,93289,93290,93290
3791,93313,93307,93311,93312,93313
3792,93385,93381,93384,93385,93385
3793,93412,93408,93411,93411,93412
3794,93436,93434,93435,93436,93436
3795,93451,93446,93450,93451,93451
3796,93463,93457,93462,93463,93463
3797,93531,93527,93530,93531,93531
3798,93573,93569,93572,93573,93573
3799,93624,93620,93623,93624,93624
3800,93634,93629,93632,93633,93634
3801,93665,93661,93664,93664,93665
3802,93671,93666,93669,93670,93671
3803,93719,93716,93718,93719,93719
3804,93797,93793,93796,93797,93797
3805,93805,93798,93803,93805,93805
3806,93830,93826,93829,93829,93830
3807,93856,93854,93855,93856,93856
3808,93906,93901,93904,93905,93906
3809,93927,93921,93925,93926,93927
3810,93978,93971,93976,93978,93978
3811,93988,93984,93987,93988,93988
3812,94016,94010,94014,94016,94016
3813,94050,94047,94050,94050,94050
3814,94076,94072,94075,94076,94076
3815,94117,94112,94116,94117,94117
3816,94159,94152,94157,94158,94159
3817,94247,94245,94247,94247,94247
3818,94262,94260,94261,94262,94262
3819,94287,94281,94285,94286,94287
3820,94314,94312,94313,94314,94314
3821,94382,94377,94381,94382,94382
3822,94399,94393,94397,94399,94399
3823,94427,94421,94425,94426,94427
3824,94482,94478,94480,94481,94481
3825,94533,94528,94532,94533,94533
3826,94547,94545,94547,94547,94547
3827,94585,94582,94584,94585,94585
3828,94611,94607,94610,94611,94611
3829,94668,94666,94667,94668,94668
3830,94672,94668,94670,94671,94671
3831,94719,94715,94718,94719,94719
3832,94768,94764,94767,94768,94768
3833,94774,94772,94774,94774,94774
3834,94868,94863,94867,94868,94868
3835,94882,94879,94881,94882,94882
3836,94903,94898,94902,94903,94903
3837,94943,94938,94942,94943,94943
3838,95005,95001,95004,95005,95005
3839,95050,95046,95049,95050,95050
3840,95073,95067,95071,95072,95073
3841,95076,95071,95074,95075,95076
3842,95093,95092,95093,95093,95093
3843,95120,95120,95120,95120,95120
3844,95148,95146,95148,95148,95148
3845,95174,95162,95170,95173,95173
3846,95180,95179,95180,95180,95180
3847,95213,95210,95212,95213,95213
3848,95240,95239,95240,95240,95240
3849,95264,95262,95263,95264,95264
3850,95294,95290,95293,95294,95294
3851,95323,95319,95322,95323,95323
3852,95324,95321,95323,95324,95324
3853,95354,95351,95353,95354,95354
3854,95400,95391,95398,95400,95400
3855,95404,95399,95402,95403,95404
3856,95420,95414,95418,95419,95419
3857,95438,95427,95435,95437,95437
3858,95450,95442,95447,95449,95450
3859,95528,95526,95528,95528,95528
3860,95542,95535,95540,95541,95542
3861,95591,95589,95591,95591,95591
3862,95635,95631,95634,95635,95635
3863,95643,95639,95642,95643,95643
3864,95677,95669,95675,95677,95677
3865,95695,95689,95693,95694,95695
3866,95722,95717,95721,95722,95722
3867,95816,95813,95815,95816,95816
3868,95821,95817,95820,95821,95821
3869,95838,95835,95837,95838,95838
3870,95852,95850,95851,95852,95852
3871,95898,95895,95897,95898,95898
3872,95929,95926,95928,95929,95929
3873,95965,95961,95964,95965,95965
3874,95991,95988,95990,95991,95991
3875,96047,96041,96045,96046,96047
3876,96072,96068,96071,96072,96072
3877,96106,96102,96105,96105,96106
3878,96115,96111,96114,96115,96115
3879,96145,96140,96143,96144,96145
3880,96181,96178,96180,96181,96181
3881,96216,96213,96215,96216,96216
3882,96219,96217,96219,96219,96219
3883,96252,96249,96251,96252,96252
3884,96266,96262,96265,96266,96266
3885,96311,96306,96309,96310,96311
3886,96361,96356,96359,96360,96360
3887,96377,96373,96376,96377,96377
3888,96415,96413,96415,96415,96415
3889,96421,96415,96419,96420,96420
3890,96492,96489,96491,96492,96492
3891,96523,96518,96522,96523,96523
3892,96576,96574,96576,96576,96576
3893,96586,96583,96585,96586,96586
3894,96655,96648,96653,96654,96655
3895,96679,96676,96678,96679,96679
3896,96705,96699,96703,96704,96704
3897,96741,96737,96740,96741,96741
3898,96780,96775,96779,96780,96780
3899,96823,96819,96822,96823,96823
3900,96851,96847,96850,96850,96851
3901,96881,96878,96880,96881,96881
3902,96902,96899,96901,96902,96902
3903,96974,96970,96973,96974,96974
3904,96999,96994,96997,96998,96998
3905,97047,97040,97045,97046,97047
3906,97061,97055,97059,97061,97061
3907,97074,97070,97073,97074,97074
3908,97093,97088,97092,97093,97093
3909,97147,97139,97144,97146,97147
3910,97201,97195,97199,97200,97201
3911,97219,97217,97219,97219,97219
3912,97263,97257,97261,97263,97263
3913,97298,97293,97296,97297,97298
3914,97317,97314,97316,97317,97317
3915,97364,97358,97362,97364,97364
3916,97399,97387,97395,97398,97398
3917,97417,97404,97413,97415,97416
3918,97451,97447,97449,97450,97450
3919,97497,97494,97496,97497,97497
3920,97544,97541,97543,97544,97544
3921,97588,97584,97587,97588,97588
3922,97620,97616,97619,97619,97619
3923,97631,97621,97628,97630,97630
3924,97684,97680,97683,97684,97684
3925,97705,97702,97704,97705,97705
3926,97727,97722,97726,97727,97727
3927,97758,97753,97757,97758,97758
3928,97801,97793,97799,97800,97801
3929,97815,97810,97814,97815,97815
3930,97855,97853,97855,97855,97855
3931,97893,97884,97890,97892,97892
3932,97942,97938,97941,97942,97942
3933,98021,98017,98020,98021,98021
3934,98037,98032,98036,98037,98037
3935,98076,98070,98074,98076,98076
3936,98101,98099,98100,98100,98101
3937,98138,98135,98137,98137,98138
3938,98186,98181,98184,98185,98186
3939,98232,98227,98230,98231,98232
3940,98260,98254,98258,98260,98260
3941,98322,98314,98319,98321,98322
3942,98360,98355,98358,98359,98360
3943,98388,98383,98387,98388,98388
3944,98409,98405,98408,98409,98409
3945,98479,98476,98478,98479,98479
3946,98506,98502,98505,98506,98506
3947,98515,98511,98514,98515,98515
3948,98528,98520,98525,98527,98527
3949,98609,98604,98608,98609,98609
3950,98634,98630,98633,98634,98634
3951,98661,98658,98660,98661,98661
3952,98723,98719,98722,98723,98723
3953,98751,98745,98749,98750,98751
3954,98767,98762,98765,98767,98767
3955,98784,98777,98782,98784,98784
3956,98831,98825,98830,98831,98831
3957,98907,98904,98906,98907,98907
3958,98945,98942,98944,98945,98945
3959,98959,98956,98958,98959,98959
3960,99021,99016,99020,99021,99021
3961,99061,99061,99061,99061,99061
3962,99079,99076,99078,99079,99079
3963,99093,99089,99092,99093,99093
3964,99106,99103,99105,99106,99106
3965,99123,99120,99122,99123,99123
3966,99157,99156,99156,99157,99157
3967,99191,99186,99189,99190,99191
3968,99199,99197,99199,99199,99199
3969,99205,99201,99204,99205,99205
3970,99242,99239,99241,99241,99241
3971,99288,99285,99287,99287,99288
3972,99292,99289,99291,99292,99292
3973,99317,99313,99316,99316,99317
3974,99348,99344,99347,99348,99348
3975,99398,99397,99397,99398,99398
3976,99407,99402,99405,99407,99407
3977,99442,99435,99440,99441,99441
3978,99475,99471,99474,99475,99475
3979,99497,99493,99496,99497,99497
3980,99513,99510,99512,99512,99512
3981,99546,99540,99545,99546,99546
3982,99563,99561,99562,99563,99563
3983,99602,99592,99599,99601,99601
3984,99654,99649,99652,99653,99653
3985,99684,99678,99682,99683,99684
3986,99713,99708,99711,99712,99713
3987,99719,99711,99716,99718,99718
3988,99741,99736,99740,99741,99741
3989,99799,99791,99796,99798,99798
3990,99817,99815,99816,99817,99817
3991,99875,99869,99873,99874,99875
3992,99897,99890,99895,99896,99897
3993,99945,99942,99944,99945,99945
3994,99960,99954,99958,99959,99960
3995,99991,99981,99988,99990,99991
3996,1.0003e+05,1.0003e+05,1.0003e+05,1.0003e+05,1.0003e+05
3997,1.0008e+05,1.0008e+05,1.0008e+05,1.0008e+05,1.0008e+05
3998,1.001e+05,1.001e+05,1.001e+05,1.001e+05,1.001e+05
3999,1.0014e+05,1.0014e+05,1.0014e+05,1.0014e+05,1.0014e+05
4000,1.0018e+05,1.0018e+05,1.0018e+05,1.0018e+05,1.0018e+05
4001,1.0019e+05,1.0018e+05,1.0019e+05,1.0019e+05,1.0019e+05
4002,1.002e+05,1.002e+05,1.002e+05,1.002e+05,1.002e+05
4003,1.0025e+05,1.0024e+05,1.0025e+05,1.0025e+05,1.0025e+05
4004,1.0026e+05,1.0026e+05,1.0026e+05,1.0026e+05,1.0026e+05
4005,1.0034e+05,1.0034e+05,1.0034e+05,1.0034e+05,1.0034e+05
4006,1.0035e+05,1.0035e+05,1.0035e+05,1.0035e+05,1.0035e+05
4007,1.0038e+05,1.0037e+05,1.0038e+05,1.0038e+05,1.0038e+05
4008,1.004e+05,1.0039e+05,1.004e+05,1.004e+05,1.004e+05
4009,1.0043e+05,1.0042e+05,1.0043e+05,1.0043e+05,1.0043e+05
4010,1.0044e+05,1.0043e+05,1.0044e+05,1.0044e+05,1.0044e+05
4011,1.005e+05,1.0049e+05,1.0049e+05,1.005e+05,1.005e+05
4012,1.0056e+05,1.0055e+05,1.0056e+05,1.0056e+05,1.0056e+05
4013,1.0057e+05,1.0057e+05,1.0057e+05,1.0057e+05,1.0057e+05
4014,1.006e+05,1.0059e+05,1.006e+05,1.006e+05,1.006e+05
4015,1.0063e+05,1.0062e+05,1.0063e+05,1.0063e+05,1.0063e+05
4016,1.0066e+05,1.0065e+05,1.0066e+05,1.0066e+05,1.0066e+05
4017,1.0068e+05,1.0068e+05,1.0068e+05,1.0068e+05,1.0068e+05
4018,1.0075e+05,1.0074e+05,1.0074e+05,1.0075e+05,1.0075e+05
4019,1.0078e+05,1.0078e+05,1.0078e+05,1.0078e+05,1.0078e+05
4020,1.0081e+05,1.008e+05,1.008e+05,1.0081e+05,1.0081e+05
4021,1.0082e+05,1.0082e+05,1.0082e+05,1.0082e+05,1.0082e+05
4022,1.0091e+05,1.0091e+05,1.0091e+05,1.0091e+05,1.0091e+05
4023,1.0092e+05,1.0092e+05,1.0092e+05,1.0092e+05,1.0092e+05
4024,1.0096e+05,1.0095e+05,1.0096e+05,1.0096e+05,1.0096e+05
4025,1.0101e+05,1.0101e+05,1.0101e+05,1.0101e+05,1.0101e+05
4026,1.0104e+05,1.0104e+05,1.0104e+05,1.0104e+05,1.0104e+05
4027,1.011e+05,1.0109e+05,1.011e+05,1.011e+05,1.011e+05
4028,1.0114e+05,1.0113e+05,1.0114e+05,1.0114e+05,1.0114e+05
4029,1.0116e+05,1.0116e+05,1.0116e+05,1.0116e+05,1.0116e+05
4030,1.0119e+05,1.0119e+05,1.0119e+05,1.0119e+05,1.0119e+05
4031,1.0126e+05,1.0126e+05,1.0126e+05,1.0126e+05,1.0126e+05
4032,1.0131e+05,1.013e+05,1.0131e+05,1.0131e+05,1.0131e+05
4033,1.0135e+05,1.0134e+05,1.0135e+05,1.0135e+05,1.0135e+05
4034,1.0138e+05,1.0137e+05,1.0138e+05,1.0138e+05,1.0138e+05
4035,1.0143e+05,1.0142e+05,1.0143e+05,1.0143e+05,1.0143e+05
4036,1.0144e+05,1.0144e+05,1.0144e+05,1.0144e+05,1.0144e+05
4037,1.0149e+05,1.0149e+05,1.0149e+05,1.0149e+05,1.0149e+05
4038,1.0153e+05,1.0152e+05,1.0152e+05,1.0153e+05,1.0153e+05
4039,1.0154e+05,1.0153e+05,1.0153e+05,1.0154e+05,1.0154e+05
4040,1.0159e+05,1.0158e+05,1.0159e+05,1.0159e+05,1.0159e+05
4041,1.0162e+05,1.0162e+05,1.0162e+05,1.0162e+05,1.0162e+05
4042,1.0164e+05,1.0164e+05,1.0164e+05,1.0164e+05,1.0164e+05
4043,1.0169e+05,1.0169e+05,1.0169e+05,1.0169e+05,1.0169e+05
4044,1.0175e+05,1.0174e+05,1.0175e+05,1.0175e+05,1.0175e+05
4045,1.0177e+05,1.0177e+05,1.0177e+05,1.0177e+05,1.0177e+05
4046,1.018e+05,1.0179e+05,1.018e+05,1.018e+05,1.018e+05
4047,1.0182e+05,1.0181e+05,1.0182e+05,1.0182e+05,1.0182e+05
4048,1.0186e+05,1.0185e+05,1.0185e+05,1.0186e+05,1.0186e+05
4049,1.0189e+05,1.0188e+05,1.0189e+05,1.0189e+05,1.0189e+05
4050,1.0192e+05,1.0191e+05,1.0192e+05,1.0192e+05,1.0192e+05
4051,1.0199e+05,1.0198e+05,1.0199e+05,1.0199e+05,1.0199e+05
4052,1.02e+05,1.0199e+05,1.02e+05,1.02e+05,1.02e+05
4053,1.0203e+05,1.0202e+05,1.0203e+05,1.0203e+05,1.0203e+05
4054,1.0209e+05,1.0209e+05,1.0209e+05,1.0209e+05,1.0209e+05
4055,1.0211e+05,1.021e+05,1.0211e+05,1.0211e+05,1.0211e+05
4056,1.0215e+05,1.0214e+05,1.0215e+05,1.0215e+05,1.0215e+05
4057,1.0216e+05,1.0216e+05,1.0216e+05,1.0216e+05,1.0216e+05
4058,1.0218e+05,1.0217e+05,1.0218e+05,1.0218e+05,1.0218e+05
4059,1.0224e+05,1.0223e+05,1.0224e+05,1.0224e+05,1.0224e+05
4060,1.0228e+05,1.0227e+05,1.0228e+05,1.0228e+05,1.0228e+05
4061,1.0232e+05,1.0232e+05,1.0232e+05,1.0232e+05,1.0232e+05
4062,1.0233e+05,1.0233e+05,1.0233e+05,1.0233e+05,1.0233e+05
4063,1.0236e+05,1.0235e+05,1.0236e+05,1.0236e+05,1.0236e+05
4064,1.0239e+05,1.0238e+05,1.0239e+05,1.0239e+05,1.0239e+05
4065,1.0247e+05,1.0246e+05,1.0246e+05,1.0246e+05,1.0246e+05
4066,1.025e+05,1.0249e+05,1.025e+05,1.025e+05,1.025e+05
4067,1.0253e+05,1.0253e+05,1.0253e+05,1.0253e+05,1.0253e+05
4068,1.0256e+05,1.0256e+05,1.0256e+05,1.0256e+05,1.0256e+05
4069,1.0257e+05,1.0257e+05,1.0257e+05,1.0257e+05,1.0257e+05
4070,1.0263e+05,1.0263e+05,1.0263e+05,1.0263e+05,1.0263e+05
4071,1.0269e+05,1.0268e+05,1.0269e+05,1.0269e+05,1.0269e+05
4072,1.0272e+05,1.0272e+05,1.0272e+05,1.0272e+05,1.0272e+05
4073,1.0276e+05,1.0275e+05,1.0276e+05,1.0276e+05,1.0276e+05
4074,1.0283e+05,1.0282e+05,1.0283e+05,1.0283e+05,1.0283e+05
4075,1.0288e+05,1.0288e+05,1.0288e+05,1.0288e+05,1.0288e+05
4076,1.029e+05,1.029e+05,1.029e+05,1.029e+05,1.029e+05
4077,1.0292e+05,1.0291e+05,1.0292e+05,1.0292e+05,1.0292e+05
4078,1.0294e+05,1.0294e+05,1.0294e+05,1.0294e+05,1.0294e+05
4079,1.0299e+05,1.0298e+05,1.0299e+05,1.0299e+05,1.0299e+05
4080,1.0302e+05,1.0301e+05,1.0301e+05,1.0302e+05,1.0302e+05
4081,1.0305e+05,1.0304e+05,1.0305e+05,1.0305e+05,1.0305e+05
4082,1.0311e+05,1.031e+05,1.0311e+05,1.0311e+05,1.0311e+05
4083,1.0312e+05,1.0312e+05,1.0312e+05,1.0312e+05,1.0312e+05
4084,1.0314e+05,1.0314e+05,1.0314e+05,1.0314e+05,1.0314e+05
4085,1.0317e+05,1.0316e+05,1.0317e+05,1.0317e+05,1.0317e+05
4086,1.0317e+05,1.0317e+05,1.0317e+05,1.0317e+05,1.0317e+05
4087,1.0322e+05,1.0321e+05,1.0321e+05,1.0322e+05,1.0322e+05
4088,1.0324e+05,1.0324e+05,1.0324e+05,1.0324e+05,1.0324e+05
4089,1.0326e+05,1.0326e+05,1.0326e+05,1.0326e+05,1.0326e+05
4090,1.0328e+05,1.0328e+05,1.0328e+05,1.0328e+05,1.0328e+05
4091,1.0329e+05,1.0329e+05,1.0329e+05,1.0329e+05,1.0329e+05
4092,1.0334e+05,1.0334e+05,1.0334e+05,1.0334e+05,1.0334e+05
4093,1.0337e+05,1.0337e+05,1.0337e+05,1.0337e+05,1.0337e+05
4094,1.0339e+05,1.0338e+05,1.0339e+05,1.0339e+05,1.0339e+05
4095,1.0342e+05,1.0341e+05,1.0341e+05,1.0342e+05,1.0342e+05
4096,1.0342e+05,1.0342e+05,1.0342e+05,1.0342e+05,1.0342e+05
4097,1.0347e+05,1.0347e+05,1.0347e+05,1.0347e+05,1.0347e+05
4098,1.0347e+05,1.0347e+05,1.0347e+05,1.0347e+05,1.0347e+05
4099,1.0351e+05,1.0351e+05,1.0351e+05,1.0351e+05,1.0351e+05
4100,1.0354e+05,1.0354e+05,1.0354e+05,1.0354e+05,1.0354e+05
4101,1.0358e+05,1.0358e+05,1.0358e+05,1.0358e+05,1.0358e+05
4102,1.0358e+05,1.0358e+05,1.0358e+05,1.0358e+05,1.0358e+05
4103,1.0359e+05,1.0359e+05,1.0359e+05,1.0359e+05,1.0359e+05
4104,1.0362e+05,1.0361e+05,1.0361e+05,1.0362e+05,1.0362e+05
4105,1.0367e+05,1.0367e+05,1.0367e+05,1.0367e+05,1.0367e+05
4106,1.037e+05,1.037e+05,1.037e+05,1.037e+05,1.037e+05
4107,1.0376e+05,1.0375e+05,1.0375e+05,1.0376e+05,1.0376e+05
4108,1.0378e+05,1.0378e+05,1.0378e+05,1.0378e+05,1.0378e+05
4109,1.0386e+05,1.0386e+05,1.0386e+05,1.0386e+05,1.0386e+05
4110,1.0387e+05,1.0386e+05,1.0387e+05,1.0387e+05,1.0387e+05
4111,1.0388e+05,1.0388e+05,1.0388e+05,1.0388e+05,1.0388e+05
4112,1.0392e+05,1.0391e+05,1.0392e+05,1.0392e+05,1.0392e+05
4113,1.0396e+05,1.0395e+05,1.0395e+05,1.0396e+05,1.0396e+05
4114,1.0399e+05,1.0399e+05,1.0399e+05,1.0399e+05,1.0399e+05
4115,1.0405e+05,1.0404e+05,1.0404e+05,1.0405e+05,1.0405e+05
4116,1.0407e+05,1.0406e+05,1.0406e+05,1.0407e+05,1.0407e+05
4117,1.0408e+05,1.0408e+05,1.0408e+05,1.0408e+05,1.0408e+05
4118,1.0412e+05,1.0412e+05,1.0412e+05,1.0412e+05,1.0412e+05
4119,1.0415e+05,1.0414e+05,1.0415e+05,1.0415e+05,1.0415e+05
4120,1.042e+05,1.0419e+05,1.042e+05,1.042e+05,1.042e+05
4121,1.0421e+05,1.0421e+05,1.0421e+05,1.0421e+05,1.0421e+05
4122,1.0428e+05,1.0427e+05,1.0428e+05,1.0428e+05,1.0428e+05
4123,1.043e+05,1.043e+05,1.043e+05,1.043e+05,1.043e+05
4124,1.0431e+05,1.043e+05,1.0431e+05,1.0431e+05,1.0431e+05
4125,1.0439e+05,1.0439e+05,1.0439e+05,1.0439e+05,1.0439e+05
4126,1.0442e+05,1.0441e+05,1.0442e+05,1.0442e+05,1.0442e+05
4127,1.0443e+05,1.0443e+05,1.0443e+05,1.0443e+05,1.0443e+05
4128,1.0446e+05,1.0445e+05,1.0446e+05,1.0446e+05,1.0446e+05
4129,1.0449e+05,1.0448e+05,1.0448e+05,1.0449e+05,1.0449e+05
4130,1.0452e+05,1.0451e+05,1.0451e+05,1.0452e+05,1.0452e+05
4131,1.0457e+05,1.0456e+05,1.0456e+05,1.0457e+05,1.0457e+05
4132,1.0459e+05,1.0459e+05,1.0459e+05,1.0459e+05,1.0459e+05
4133,1.0461e+05,1.0461e+05,1.0461e+05,1.0461e+05,1.0461e+05
4134,1.047e+05,1.0469e+05,1.0469e+05,1.047e+05,1.047e+05
4135,1.0472e+05,1.0471e+05,1.0472e+05,1.0472e+05,1.0472e+05
4136,1.0476e+05,1.0475e+05,1.0476e+05,1.0476e+05,1.0476e+05
4137,1.0478e+05,1.0477e+05,1.0477e+05,1.0478e+05,1.0478e+05
4138,1.0483e+05,1.0482e+05,1.0483e+05,1.0483e+05,1.0483e+05
4139,1.0486e+05,1.0486e+05,1.0486e+05,1.0486e+05,1.0486e+05
4140,1.049e+05,1.0489e+05,1.049e+05,1.049e+05,1.049e+05
4141,1.0491e+05,1.0491e+05,1.0491e+05,1.0491e+05,1.0491e+05
4142,1.0494e+05,1.0493e+05,1.0494e+05,1.0494e+05,1.0494e+05
4143,1.0497e+05,1.0496e+05,1.0496e+05,1.0497e+05,1.0497e+05
4144,1.0499e+05,1.0499e+05,1.0499e+05,1.0499e+05,1.0499e+05
4145,1.0505e+05,1.0504e+05,1.0504e+05,1.0505e+05,1.0505e+05
4146,1.0506e+05,1.0506e+05,1.0506e+05,1.0506e+05,1.0506e+05
4147,1.051e+05,1.051e+05,1.051e+05,1.051e+05,1.051e+05
4148,1.0512e+05,1.0512e+05,1.0512e+05,1.0512e+05,1.0512e+05
4149,1.0516e+05,1.0516e+05,1.0516e+05,1.0516e+05,1.0516e+05
4150,1.0518e+05,1.0518e+05,1.0518e+05,1.0518e+05,1.0518e+05
4151,1.0521e+05,1.0521e+05,1.0521e+05,1.0521e+05,1.0521e+05
4152,1.0523e+05,1.0522e+05,1.0522e+05,1.0523e+05,1.0523e+05
4153,1.053e+05,1.0529e+05,1.053e+05,1.053e+05,1.053e+05
4154,1.0533e+05,1.0533e+05,1.0533e+05,1.0533e+05,1.0533e+05
4155,1.0534e+05,1.0533e+05,1.0534e+05,1.0534e+05,1.0534e+05
4156,1.0538e+05,1.0538e+05,1.0538e+05,1.0538e+05,1.0538e+05
4157,1.0547e+05,1.0547e+05,1.0547e+05,1.0547e+05,1.0547e+05
4158,1.0548e+05,1.0548e+05,1.0548e+05,1.0548e+05,1.0548e+05
4159,1.0554e+05,1.0553e+05,1.0554e+05,1.0554e+05,1.0554e+05
4160,1.0558e+05,1.0558e+05,1.0558e+05,1.0558e+05,1.0558e+05
4161,1.0565e+05,1.0564e+05,1.0564e+05,1.0564e+05,1.0565e+05
4162,1.0565e+05,1.0565e+05,1.0565e+05,1.0565e+05,1.0565e+05
4163,1.057e+05,1.057e+05,1.057e+05,1.057e+05,1.057e+05
4164,1.0573e+05,1.0572e+05,1.0573e+05,1.0573e+05,1.0573e+05
4165,1.0578e+05,1.0578e+05,1.0578e+05,1.0578e+05,1.0578e+05
4166,1.0581e+05,1.058e+05,1.058e+05,1.0581e+05,1.0581e+05
4167,1.0583e+05,1.0583e+05,1.0583e+05,1.0583e+05,1.0583e+05
4168,1.0584e+05,1.0584e+05,1.0584e+05,1.0584e+05,1.0584e+05
4169,1.059e+05,1.059e+05,1.059e+05,1.059e+05,1.059e+05
4170,1.0593e+05,1.0593e+05,1.0593e+05,1.0593e+05,1.0593e+05
4171,1.0598e+05,1.0597e+05,1.0597e+05,1.0598e+05,1.0598e+05
4172,1.0604e+05,1.0604e+05,1.0604e+05,1.0604e+05,1.0604e+05
4173,1.0606e+05,1.0606e+05,1.0606e+05,1.0606e+05,1.0606e+05
4174,1.0611e+05,1.0611e+05,1.0611e+05,1.0611e+05,1.0611e+05
4175,1.0616e+05,1.0615e+05,1.0615e+05,1.0615e+05,1.0616e+05
4176,1.0619e+05,1.0618e+05,1.0619e+05,1.0619e+05,1.0619e+05
4177,1.0621e+05,1.062e+05,1.0621e+05,1.0621e+05,1.0621e+05
4178,1.0623e+05,1.0622e+05,1.0623e+05,1.0623e+05,1.0623e+05
4179,1.0624e+05,1.0624e+05,1.0624e+05,1.0624e+05,1.0624e+05
4180,1.0625e+05,1.0625e+05,1.0625e+05,1.0625e+05,1.0625e+05
4181,1.0634e+05,1.0633e+05,1.0634e+05,1.0634e+05,1.0634e+05
4182,1.0637e+05,1.0636e+05,1.0637e+05,1.0637e+05,1.0637e+05
4183,1.0641e+05,1.064e+05,1.064e+05,1.0641e+05,1.0641e+05
4184,1.0645e+05,1.0644e+05,1.0645e+05,1.0645e+05,1.0645e+05
4185,1.065e+05,1.0649e+05,1.065e+05,1.065e+05,1.065e+05
4186,1.0655e+05,1.0654e+05,1.0655e+05,1.0655e+05,1.0655e+05
4187,1.0656e+05,1.0655e+05,1.0656e+05,1.0656e+05,1.0656e+05
4188,1.0661e+05,1.0661e+05,1.0661e+05,1.0661e+05,1.0661e+05
4189,1.0663e+05,1.0663e+05,1.0663e+05,1.0663e+05,1.0663e+05
4190,1.0667e+05,1.0667e+05,1.0667e+05,1.0667e+05,1.0667e+05
4191,1.0669e+05,1.0668e+05,1.0668e+05,1.0669e+05,1.0669e+05
4192,1.0674e+05,1.0673e+05,1.0674e+05,1.0674e+05,1.0674e+05
4193,1.0677e+05,1.0676e+05,1.0677e+05,1.0677e+05,1.0677e+05
4194,1.0681e+05,1.068e+05,1.0681e+05,1.0681e+05,1.0681e+05
4195,1.0685e+05,1.0685e+05,1.0685e+05,1.0685e+05,1.0685e+05
4196,1.069e+05,1.069e+05,1.069e+05,1.069e+05,1.069e+05
4197,1.0692e+05,1.0691e+05,1.0692e+05,1.0692e+05,1.0692e+05
4198,1.0699e+05,1.0698e+05,1.0699e+05,1.0699e+05,1.0699e+05
4199,1.0702e+05,1.0701e+05,1.0702e+05,1.0702e+05,1.0702e+05
4200,1.0708e+05,1.0708e+05,1.0708e+05,1.0708e+05,1.0708e+05
4201,1.071e+05,1.0709e+05,1.071e+05,1.071e+05,1.071e+05
4202,1.0715e+05,1.0714e+05,1.0715e+05,1.0715e+05,1.0715e+05
4203,1.0721e+05,1.072e+05,1.0721e+05,1.0721e+05,1.0721e+05
4204,1.0725e+05,1.0724e+05,1.0724e+05,1.0725e+05,1.0725e+05
4205,1.0727e+05,1.0727e+05,1.0727e+05,1.0727e+05,1.0727e+05
4206,1.073e+05,1.0729e+05,1.073e+05,1.073e+05,1.073e+05
4207,1.073e+05,1.073e+05,1.073e+05,1.073e+05,1.073e+05
4208,1.0736e+05,1.0736e+05,1.0736e+05,1.0736e+05,1.0736e+05
4209,1.074e+05,1.0739e+05,1.0739e+05,1.074e+05,1.074e+05
4210,1.074e+05,1.074e+05,1.074e+05,1.074e+05,1.074e+05
4211,1.0745e+05,1.0744e+05,1.0745e+05,1.0745e+05,1.0745e+05
4212,1.0746e+05,1.0746e+05,1.0746e+05,1.0746e+05,1.0746e+05
4213,1.0749e+05,1.0748e+05,1.0749e+05,1.0749e+05,1.0749e+05
4214,1.0751e+05,1.075e+05,1.0751e+05,1.0751e+05,1.0751e+05
4215,1.0754e+05,1.0753e+05,1.0753e+05,1.0753e+05,1.0754e+05
4216,1.0755e+05,1.0754e+05,1.0755e+05,1.0755e+05,1.0755e+05
4217,1.0756e+05,1.0756e+05,1.0756e+05,1.0756e+05,1.0756e+05
4218,1.0759e+05,1.0758e+05,1.0758e+05,1.0759e+05,1.0759e+05
4219,1.0762e+05,1.0761e+05,1.0762e+05,1.0762e+05,1.0762e+05
4220,1.077e+05,1.077e+05,1.077e+05,1.077e+05,1.077e+05
4221,1.0771e+05,1.0771e+05,1.0771e+05,1.0771e+05,1.0771e+05
4222,1.0772e+05,1.0772e+05,1.0772e+05,1.0772e+05,1.0772e+05
4223,1.0774e+05,1.0773e+05,1.0774e+05,1.0774e+05,1.0774e+05
4224,1.0775e+05,1.0775e+05,1.0775e+05,1.0775e+05,1.0775e+05
4225,1.0776e+05,1.0776e+05,1.0776e+05,1.0776e+05,1.0776e+05
4226,1.0781e+05,1.078e+05,1.0781e+05,1.0781e+05,1.0781e+05
4227,1.0786e+05,1.0785e+05,1.0785e+05,1.0786e+05,1.0786e+05
4228,1.0791e+05,1.079e+05,1.0791e+05,1.0791e+05,1.0791e+05
4229,1.0793e+05,1.0793e+05,1.0793e+05,1.0793e+05,1.0793e+05
4230,1.0796e+05,1.0795e+05,1.0795e+05,1.0795e+05,1.0795e+05
4231,1.0799e+05,1.0798e+05,1.0798e+05,1.0798e+05,1.0799e+05
4232,1.0802e+05,1.0801e+05,1.0802e+05,1.0802e+05,1.0802e+05
4233,1.0803e+05,1.0803e+05,1.0803e+05,1.0803e+05,1.0803e+05
4234,1.0806e+05,1.0806e+05,1.0806e+05,1.0806e+05,1.0806e+05
4235,1.0808e+05,1.0807e+05,1.0808e+05,1.0808e+05,1.0808e+05
4236,1.0811e+05,1.0811e+05,1.0811e+05,1.0811e+05,1.0811e+05
4237,1.0812e+05,1.0811e+05,1.0811e+05,1.0811e+05,1.0811e+05
4238,1.0819e+05,1.0818e+05,1.0818e+05,1.0819e+05,1.0819e+05
4239,1.0821e+05,1.0821e+05,1.0821e+05,1.0821e+05,1.0821e+05
4240,1.0823e+05,1.0823e+05,1.0823e+05,1.0823e+05,1.0823e+05
4241,1.0827e+05,1.0827e+05,1.0827e+05,1.0827e+05,1.0827e+05
4242,1.0831e+05,1.083e+05,1.0831e+05,1.0831e+05,1.0831e+05
4243,1.0833e+05,1.0833e+05,1.0833e+05,1.0833e+05,1.0833e+05
4244,1.0838e+05,1.0838e+05,1.0838e+05,1.0838e+05,1.0838e+05
4245,1.0844e+05,1.0843e+05,1.0843e+05,1.0844e+05,1.0844e+05
4246,1.0845e+05,1.0845e+05,1.0845e+05,1.0845e+05,1.0845e+05
4247,1.085e+05,1.0849e+05,1.085e+05,1.085e+05,1.085e+05
4248,1.0854e+05,1.0854e+05,1.0854e+05,1.0854e+05,1.0854e+05
4249,1.0858e+05,1.0857e+05,1.0857e+05,1.0858e+05,1.0858e+05
4250,1.0862e+05,1.0861e+05,1.0861e+05,1.0861e+05,1.0862e+05
4251,1.0865e+05,1.0865e+05,1.0865e+05,1.0865e+05,1.0865e+05
4252,1.0868e+05,1.0868e+05,1.0868e+05,1.0868e+05,1.0868e+05
4253,1.0872e+05,1.0872e+05,1.0872e+05,1.0872e+05,1.0872e+05
4254,1.0875e+05,1.0874e+05,1.0875e+05,1.0875e+05,1.0875e+05
4255,1.088e+05,1.0878e+05,1.0879e+05,1.088e+05,1.088e+05
4256,1.0883e+05,1.0882e+05,1.0882e+05,1.0883e+05,1.0883e+05
4257,1.0886e+05,1.0885e+05,1.0885e+05,1.0885e+05,1.0886e+05
4258,1.0887e+05,1.0886e+05,1.0887e+05,1.0887e+05,1.0887e+05
4259,1.0888e+05,1.0888e+05,1.0888e+05,1.0888e+05,1.0888e+05
4260,1.0892e+05,1.0891e+05,1.0892e+05,1.0892e+05,1.0892e+05
4261,1.0897e+05,1.0896e+05,1.0897e+05,1.0897e+05,1.0897e+05
4262,1.0903e+05,1.0903e+05,1.0903e+05,1.0903e+05,1.0903e+05
4263,1.0909e+05,1.0908e+05,1.0909e+05,1.0909e+05,1.0909e+05
4264,1.091e+05,1.0909e+05,1.091e+05,1.091e+05,1.091e+05
4265,1.0914e+05,1.0914e+05,1.0914e+05,1.0914e+05,1.0914e+05
4266,1.0915e+05,1.0915e+05,1.0915e+05,1.0915e+05,1.0915e+05
4267,1.0919e+05,1.0918e+05,1.0919e+05,1.0919e+05,1.0919e+05
4268,1.0923e+05,1.0922e+05,1.0923e+05,1.0923e+05,1.0923e+05
4269,1.0927e+05,1.0927e+05,1.0927e+05,1.0927e+05,1.0927e+05
4270,1.0932e+05,1.0932e+05,1.0932e+05,1.0932e+05,1.0932e+05
4271,1.0939e+05,1.0938e+05,1.0939e+05,1.0939e+05,1.0939e+05
4272,1.0941e+05,1.0941e+05,1.0941e+05,1.0941e+05,1.0941e+05
4273,1.0947e+05,1.0946e+05,1.0947e+05,1.0947e+05,1.0947e+05
4274,1.095e+05,1.0949e+05,1.0949e+05,1.0949e+05,1.0949e+05
4275,1.0954e+05,1.0954e+05,1.0954e+05,1.0954e+05,1.0954e+05
4276,1.0955e+05,1.0955e+05,1.0955e+05,1.0955e+05,1.0955e+05
4277,1.0958e+05,1.0958e+05,1.0958e+05,1.0958e+05,1.0958e+05
4278,1.0961e+05,1.0961e+05,1.0961e+05,1.0961e+05,1.0961e+05
4279,1.0965e+05,1.0964e+05,1.0965e+05,1.0965e+05,1.0965e+05
4280,1.0969e+05,1.0968e+05,1.0968e+05,1.0969e+05,1.0969e+05
4281,1.0974e+05,1.0974e+05,1.0974e+05,1.0974e+05,1.0974e+05
4282,1.0979e+05,1.0979e+05,1.0979e+05,1.0979e+05,1.0979e+05
4283,1.0983e+05,1.0983e+05,1.0983e+05,1.0983e+05,1.0983e+05
4284,1.0985e+05,1.0985e+05,1.0985e+05,1.0985e+05,1.0985e+05
4285,1.0988e+05,1.0988e+05,1.0988e+05,1.0988e+05,1.0988e+05
4286,1.0991e+05,1.099e+05,1.0991e+05,1.0991e+05,1.0991e+05
4287,1.0995e+05,1.0994e+05,1.0995e+05,1.0995e+05,1.0995e+05
4288,1.1e+05,1.0999e+05,1.1e+05,1.1e+05,1.1e+05
4289,1.1002e+05,1.1001e+05,1.1002e+05,1.1002e+05,1.1002e+05
4290,1.1007e+05,1.1007e+05,1.1007e+05,1.1007e+05,1.1007e+05
4291,1.1011e+05,1.1011e+05,1.1011e+05,1.1011e+05,1.1011e+05
4292,1.1019e+05,1.1018e+05,1.1019e+05,1.1019e+05,1.1019e+05
4293,1.1021e+05,1.102e+05,1.1021e+05,1.1021e+05,1.1021e+05
4294,1.1023e+05,1.1022e+05,1.1023e+05,1.1023e+05,1.1023e+05
4295,1.1031e+05,1.1031e+05,1.1031e+05,1.1031e+05,1.1031e+05
4296,1.1033e+05,1.1033e+05,1.1033e+05,1.1033e+05,1.1033e+05
4297,1.1039e+05,1.1039e+05,1.1039e+05,1.1039e+05,1.1039e+05
4298,1.1041e+05,1.1041e+05,1.1041e+05,1.1041e+05,1.1041e+05
4299,1.1041e+05,1.1041e+05,1.1041e+05,1.1041e+05,1.1041e+05
4300,1.1042e+05,1.1042e+05,1.1042e+05,1.1042e+05,1.1042e+05
4301,1.1045e+05,1.1044e+05,1.1045e+05,1.1045e+05,1.1045e+05
4302,1.105e+05,1.1049e+05,1.105e+05,1.105e+05,1.105e+05
4303,1.1056e+05,1.1056e+05,1.1056e+05,1.1056e+05,1.1056e+05
4304,1.106e+05,1.1059e+05,1.1059e+05,1.106e+05,1.106e+05
4305,1.1062e+05,1.1061e+05,1.1061e+05,1.1062e+05,1.1062e+05
4306,1.1068e+05,1.1067e+05,1.1068e+05,1.1068e+05,1.1068e+05
4307,1.1073e+05,1.1073e+05,1.1073e+05,1.1073e+05,1.1073e+05
4308,1.1077e+05,1.1076e+05,1.1077e+05,1.1077e+05,1.1077e+05
4309,1.1078e+05,1.1077e+05,1.1078e+05,1.1078e+05,1.1078e+05
4310,1.1085e+05,1.1083e+05,1.1084e+05,1.1085e+05,1.1085e+05
4311,1.1086e+05,1.1085e+05,1.1086e+05,1.1086e+05,1.1086e+05
4312,1.1087e+05,1.1086e+05,1.1087e+05,1.1087e+05,1.1087e+05
4313,1.1093e+05,1.1092e+05,1.1093e+05,1.1093e+05,1.1093e+05
4314,1.1097e+05,1.1096e+05,1.1097e+05,1.1097e+05,1.1097e+05
4315,1.1101e+05,1.11e+05,1.1101e+05,1.1101e+05,1.1101e+05
4316,1.1104e+05,1.1104e+05,1.1104e+05,1.1104e+05,1.1104e+05
4317,1.1107e+05,1.1106e+05,1.1106e+05,1.1107e+05,1.1107e+05
4318,1.1114e+05,1.1113e+05,1.1114e+05,1.1114e+05,1.1114e+05
4319,1.1119e+05,1.1118e+05,1.1118e+05,1.1119e+05,1.1119e+05
4320,1.1124e+05,1.1123e+05,1.1124e+05,1.1124e+05,1.1124e+05
4321,1.1127e+05,1.1126e+05,1.1126e+05,1.1126e+05,1.1126e+05
4322,1.1132e+05,1.1131e+05,1.1131e+05,1.1132e+05,1.1132e+05
4323,1.1136e+05,1.1135e+05,1.1136e+05,1.1136e+05,1.1136e+05
4324,1.1138e+05,1.1137e+05,1.1138e+05,1.1138e+05,1.1138e+05
4325,1.1141e+05,1.114e+05,1.1141e+05,1.1141e+05,1.1141e+05
4326,1.1146e+05,1.1146e+05,1.1146e+05,1.1146e+05,1.1146e+05
4327,1.1148e+05,1.1148e+05,1.1148e+05,1.1148e+05,1.1148e+05
4328,1.1149e+05,1.1148e+05,1.1148e+05,1.1149e+05,1.1149e+05
4329,1.1151e+05,1.1151e+05,1.1151e+05,1.1151e+05,1.1151e+05
4330,1.1153e+05,1.1153e+05,1.1153e+05,1.1153e+05,1.1153e+05
4331,1.1156e+05,1.1156e+05,1.1156e+05,1.1156e+05,1.1156e+05
4332,1.116e+05,1.1159e+05,1.116e+05,1.116e+05,1.116e+05
4333,1.1164e+05,1.1163e+05,1.1164e+05,1.1164e+05,1.1164e+05
4334,1.1166e+05,1.1166e+05,1.1166e+05,1.1166e+05,1.1166e+05
4335,1.1169e+05,1.1168e+05,1.1169e+05,1.1169e+05,1.1169e+05
4336,1.1171e+05,1.1171e+05,1.1171e+05,1.1171e+05,1.1171e+05
4337,1.1173e+05,1.1173e+05,1.1173e+05,1.1173e+05,1.1173e+05
4338,1.1178e+05,1.1178e+05,1.1178e+05,1.1178e+05,1.1178e+05
4339,1.118e+05,1.1179e+05,1.118e+05,1.118e+05,1.118e+05
4340,1.1184e+05,1.1183e+05,1.1183e+05,1.1183e+05,1.1183e+05
4341,1.1186e+05,1.1185e+05,1.1186e+05,1.1186e+05,1.1186e+05
4342,1.1187e+05,1.1187e+05,1.1187e+05,1.1187e+05,1.1187e+05
4343,1.1191e+05,1.1191e+05,1.1191e+05,1.1191e+05,1.1191e+05
4344,1.1195e+05,1.1194e+05,1.1194e+05,1.1194e+05,1.1195e+05
4345,1.12e+05,1.12e+05,1.12e+05,1.12e+05,1.12e+05
4346,1.1201e+05,1.12e+05,1.12e+05,1.1201e+05,1.1201e+05
4347,1.1206e+05,1.1205e+05,1.1206e+05,1.1206e+05,1.1206e+05
4348,1.1209e+05,1.1208e+05,1.1209e+05,1.1209e+05,1.1209e+05
4349,1.1213e+05,1.1212e+05,1.1213e+05,1.1213e+05,1.1213e+05
4350,1.1217e+05,1.1217e+05,1.1217e+05,1.1217e+05,1.1217e+05
4351,1.1218e+05,1.1217e+05,1.1218e+05,1.1218e+05,1.1218e+05
4352,1.1222e+05,1.1221e+05,1.1222e+05,1.1222e+05,1.1222e+05
4353,1.1227e+05,1.1227e+05,1.1227e+05,1.1227e+05,1.1227e+05
4354,1.1233e+05,1.1233e+05,1.1233e+05,1.1233e+05,1.1233e+05
4355,1.1234e+05,1.1234e+05,1.1234e+05,1.1234e+05,1.1234e+05
4356,1.1237e+05,1.1236e+05,1.1237e+05,1.1237e+05,1.1237e+05
4357,1.1238e+05,1.1238e+05,1.1238e+05,1.1238e+05,1.1238e+05
4358,1.1242e+05,1.1242e+05,1.1242e+05,1.1242e+05,1.1242e+05
4359,1.1248e+05,1.1248e+05,1.1248e+05,1.1248e+05,1.1248e+05
4360,1.1248e+05,1.1248e+05,1.1248e+05,1.1248e+05,1.1248e+05
4361,1.1252e+05,1.1252e+05,1.1252e+05,1.1252e+05,1.1252e+05
4362,1.1256e+05,1.1256e+05,1.1256e+05,1.1256e+05,1.1256e+05
4363,1.1262e+05,1.1262e+05,1.1262e+05,1.1262e+05,1.1262e+05
4364,1.1266e+05,1.1266e+05,1.1266e+05,1.1266e+05,1.1266e+05
4365,1.1267e+05,1.1267e+05,1.1267e+05,1.1267e+05,1.1267e+05
4366,1.127e+05,1.1269e+05,1.127e+05,1.127e+05,1.127e+05
4367,1.1274e+05,1.1273e+05,1.1274e+05,1.1274e+05,1.1274e+05
4368,1.1275e+05,1.1275e+05,1.1275e+05,1.1275e+05,1.1275e+05
4369,1.1278e+05,1.1277e+05,1.1277e+05,1.1277e+05,1.1278e+05
4370,1.1283e+05,1.1282e+05,1.1282e+05,1.1283e+05,1.1283e+05
4371,1.1286e+05,1.1286e+05,1.1286e+05,1.1286e+05,1.1286e+05
4372,1.1289e+05,1.1289e+05,1.1289e+05,1.1289e+05,1.1289e+05
4373,1.1291e+05,1.1291e+05,1.1291e+05,1.1291e+05,1.1291e+05
4374,1.1295e+05,1.1294e+05,1.1295e+05,1.1295e+05,1.1295e+05
4375,1.1297e+05,1.1297e+05,1.1297e+05,1.1297e+05,1.1297e+05
4376,1.1302e+05,1.1302e+05,1.1302e+05,1.1302e+05,1.1302e+05
4377,1.1309e+05,1.1308e+05,1.1308e+05,1.1309e+05,1.1309e+05
4378,1.1311e+05,1.1311e+05,1.1311e+05,1.1311e+05,1.1311e+05
4379,1.1311e+05,1.1311e+05,1.1311e+05,1.1311e+05,1.1311e+05
4380,1.1313e+05,1.1313e+05,1.1313e+05,1.1313e+05,1.1313e+05
4381,1.1317e+05,1.1317e+05,1.1317e+05,1.1317e+05,1.1317e+05
4382,1.1319e+05,1.1319e+05,1.1319e+05,1.1319e+05,1.1319e+05
4383,1.1328e+05,1.1327e+05,1.1328e+05,1.1328e+05,1.1328e+05
4384,1.1333e+05,1.1332e+05,1.1332e+05,1.1332e+05,1.1332e+05
4385,1.1337e+05,1.1337e+05,1.1337e+05,1.1337e+05,1.1337e+05
4386,1.1338e+05,1.1338e+05,1.1338e+05,1.1338e+05,1.1338e+05
4387,1.134e+05,1.134e+05,1.134e+05,1.134e+05,1.134e+05
4388,1.1343e+05,1.1342e+05,1.1343e+05,1.1343e+05,1.1343e+05
4389,1.1347e+05,1.1347e+05,1.1347e+05,1.1347e+05,1.1347e+05
4390,1.1351e+05,1.135e+05,1.1351e+05,1.1351e+05,1.1351e+05
4391,1.1357e+05,1.1357e+05,1.1357e+05,1.1357e+05,1.1357e+05
4392,1.1362e+05,1.1361e+05,1.1362e+05,1.1362e+05,1.1362e+05
4393,1.1363e+05,1.1362e+05,1.1363e+05,1.1363e+05,1.1363e+05
4394,1.1368e+05,1.1367e+05,1.1368e+05,1.1368e+05,1.1368e+05
4395,1.1371e+05,1.137e+05,1.1371e+05,1.1371e+05,1.1371e+05
4396,1.1374e+05,1.1373e+05,1.1373e+05,1.1374e+05,1.1374e+05
4397,1.138e+05,1.1379e+05,1.1379e+05,1.138e+05,1.138e+05
4398,1.1381e+05,1.138e+05,1.1381e+05,1.1381e+05,1.1381e+05
4399,1.1387e+05,1.1386e+05,1.1387e+05,1.1387e+05,1.1387e+05
4400,1.1391e+05,1.1391e+05,1.1391e+05,1.1391e+05,1.1391e+05
4401,1.1394e+05,1.1394e+05,1.1394e+05,1.1394e+05,1.1394e+05
4402,1.1396e+05,1.1395e+05,1.1395e+05,1.1395e+05,1.1396e+05
4403,1.1405e+05,1.1404e+05,1.1405e+05,1.1405e+05,1.1405e+05
4404,1.1411e+05,1.141e+05,1.1411e+05,1.1411e+05,1.1411e+05
4405,1.1414e+05,1.1413e+05,1.1414e+05,1.1414e+05,1.1414e+05
4406,1.1415e+05,1.1414e+05,1.1415e+05,1.1415e+05,1.1415e+05
4407,1.1419e+05,1.1419e+05,1.1419e+05,1.1419e+05,1.1419e+05
4408,1.1422e+05,1.1421e+05,1.1422e+05,1.1422e+05,1.1422e+05
4409,1.1424e+05,1.1423e+05,1.1424e+05,1.1424e+05,1.1424e+05
4410,1.1426e+05,1.1426e+05,1.1426e+05,1.1426e+05,1.1426e+05
4411,1.1437e+05,1.1437e+05,1.1437e+05,1.1437e+05,1.1437e+05
4412,1.1442e+05,1.1441e+05,1.1441e+05,1.1441e+05,1.1441e+05
4413,1.1445e+05,1.1444e+05,1.1445e+05,1.1445e+05,1.1445e+05
4414,1.1447e+05,1.1446e+05,1.1447e+05,1.1447e+05,1.1447e+05
4415,1.1449e+05,1.1449e+05,1.1449e+05,1.1449e+05,1.1449e+05
4416,1.1455e+05,1.1454e+05,1.1455e+05,1.1455e+05,1.1455e+05
4417,1.1456e+05,1.1455e+05,1.1455e+05,1.1456e+05,1.1456e+05
4418,1.1464e+05,1.1464e+05,1.1464e+05,1.1464e+05,1.1464e+05
4419,1.147e+05,1.147e+05,1.147e+05,1.147e+05,1.147e+05
4420,1.1474e+05,1.1473e+05,1.1474e+05,1.1474e+05,1.1474e+05
4421,1.1479e+05,1.1479e+05,1.1479e+05,1.1479e+05,1.1479e+05
4422,1.1482e+05,1.1482e+05,1.1482e+05,1.1482e+05,1.1482e+05
4423,1.1484e+05,1.1483e+05,1.1484e+05,1.1484e+05,1.1484e+05
4424,1.149e+05,1.149e+05,1.149e+05,1.149e+05,1.149e+05
4425,1.1495e+05,1.1494e+05,1.1494e+05,1.1495e+05,1.1495e+05
4426,1.1496e+05,1.1495e+05,1.1496e+05,1.1496e+05,1.1496e+05
4427,1.1499e+05,1.1499e+05,1.1499e+05,1.1499e+05,1.1499e+05
4428,1.1503e+05,1.1502e+05,1.1503e+05,1.1503e+05,1.1503e+05
4429,1.1504e+05,1.1504e+05,1.1504e+05,1.1504e+05,1.1504e+05
4430,1.1511e+05,1.1511e+05,1.1511e+05,1.1511e+05,1.1511e+05
4431,1.1512e+05,1.1512e+05,1.1512e+05,1.1512e+05,1.1512e+05
4432,1.1518e+05,1.1517e+05,1.1518e+05,1.1518e+05,1.1518e+05
4433,1.1519e+05,1.1518e+05,1.1518e+05,1.1518e+05,1.1518e+05
4434,1.1525e+05,1.1524e+05,1.1525e+05,1.1525e+05,1.1525e+05
4435,1.1527e+05,1.1526e+05,1.1526e+05,1.1527e+05,1.1527e+05
4436,1.1529e+05,1.1528e+05,1.1528e+05,1.1529e+05,1.1529e+05
4437,1.154e+05,1.154e+05,1.154e+05,1.154e+05,1.154e+05
4438,1.1544e+05,1.1543e+05,1.1543e+05,1.1544e+05,1.1544e+05
4439,1.1546e+05,1.1546e+05,1.1546e+05,1.1546e+05,1.1546e+05
4440,1.1553e+05,1.1552e+05,1.1553e+05,1.1553e+05,1.1553e+05
4441,1.1557e+05,1.1556e+05,1.1557e+05,1.1557e+05,1.1557e+05
4442,1.1559e+05,1.1558e+05,1.1559e+05,1.1559e+05,1.1559e+05
4443,1.1561e+05,1.1561e+05,1.1561e+05,1.1561e+05,1.1561e+05
4444,1.1569e+05,1.1568e+05,1.1568e+05,1.1569e+05,1.1569e+05
4445,1.1572e+05,1.1571e+05,1.1572e+05,1.1572e+05,1.1572e+05
4446,1.1575e+05,1.1575e+05,1.1575e+05,1.1575e+05,1.1575e+05
4447,1.1581e+05,1.1581e+05,1.1581e+05,1.1581e+05,1.1581e+05
4448,1.1583e+05,1.1583e+05,1.1583e+05,1.1583e+05,1.1583e+05
4449,1.1585e+05,1.1585e+05,1.1585e+05,1.1585e+05,1.1585e+05
4450,1.1587e+05,1.1587e+05,1.1587e+05,1.1587e+05,1.1587e+05
4451,1.1589e+05,1.1589e+05,1.1589e+05,1.1589e+05,1.1589e+05
4452,1.1591e+05,1.1591e+05,1.1591e+05,1.1591e+05,1.1591e+05
4453,1.1594e+05,1.1594e+05,1.1594e+05,1.1594e+05,1.1594e+05
4454,1.1598e+05,1.1597e+05,1.1598e+05,1.1598e+05,1.1598e+05
4455,1.16e+05,1.16e+05,1.16e+05,1.16e+05,1.16e+05
4456,1.1602e+05,1.1602e+05,1.1602e+05,1.1602e+05,1.1602e+05
4457,1.1605e+05,1.1605e+05,1.1605e+05,1.1605e+05,1.1605e+05
4458,1.1608e+05,1.1608e+05,1.1608e+05,1.1608e+05,1.1608e+05
4459,1.1611e+05,1.1611e+05,1.1611e+05,1.1611e+05,1.1611e+05
4460,1.1614e+05,1.1613e+05,1.1613e+05,1.1613e+05,1.1613e+05
4461,1.1616e+05,1.1616e+05,1.1616e+05,1.1616e+05,1.1616e+05
4462,1.1617e+05,1.1616e+05,1.1617e+05,1.1617e+05,1.1617e+05
4463,1.1618e+05,1.1618e+05,1.1618e+05,1.1618e+05,1.1618e+05
4464,1.1624e+05,1.1624e+05,1.1624e+05,1.1624e+05,1.1624e+05
4465,1.1626e+05,1.1626e+05,1.1626e+05,1.1626e+05,1.1626e+05
4466,1.1631e+05,1.163e+05,1.163e+05,1.1631e+05,1.1631e+05
4467,1.1632e+05,1.1632e+05,1.1632e+05,1.1632e+05,1.1632e+05
4468,1.1635e+05,1.1634e+05,1.1635e+05,1.1635e+05,1.1635e+05
4469,1.1637e+05,1.1637e+05,1.1637e+05,1.1637e+05,1.1637e+05
4470,1.1642e+05,1.1641e+05,1.1642e+05,1.1642e+05,1.1642e+05
4471,1.1648e+05,1.1647e+05,1.1648e+05,1.1648e+05,1.1648e+05
4472,1.1651e+05,1.165e+05,1.1651e+05,1.1651e+05,1.1651e+05
4473,1.1652e+05,1.1652e+05,1.1652e+05,1.1652e+05,1.1652e+05
4474,1.1655e+05,1.1655e+05,1.1655e+05,1.1655e+05,1.1655e+05
4475,1.1658e+05,1.1658e+05,1.1658e+05,1.1658e+05,1.1658e+05
4476,1.1662e+05,1.1661e+05,1.1662e+05,1.1662e+05,1.1662e+05
4477,1.1665e+05,1.1664e+05,1.1665e+05,1.1665e+05,1.1665e+05
4478,1.1667e+05,1.1666e+05,1.1666e+05,1.1667e+05,1.1667e+05
4479,1.1674e+05,1.1673e+05,1.1674e+05,1.1674e+05,1.1674e+05
4480,1.1675e+05,1.1675e+05,1.1675e+05,1.1675e+05,1.1675e+05
4481,1.1682e+05,1.1681e+05,1.1682e+05,1.1682e+05,1.1682e+05
4482,1.1683e+05,1.1683e+05,1.1683e+05,1.1683e+05,1.1683e+05
4483,1.1691e+05,1.169e+05,1.1691e+05,1.1691e+05,1.1691e+05
4484,1.1696e+05,1.1696e+05,1.1696e+05,1.1696e+05,1.1696e+05
4485,1.1699e+05,1.1698e+05,1.1699e+05,1.1699e+05,1.1699e+05
4486,1.1702e+05,1.1702e+05,1.1702e+05,1.1702e+05,1.1702e+05
4487,1.1706e+05,1.1705e+05,1.1705e+05,1.1706e+05,1.1706e+05
4488,1.1709e+05,1.1709e+05,1.1709e+05,1.1709e+05,1.1709e+05
4489,1.171e+05,1.171e+05,1.171e+05,1.171e+05,1.171e+05
4490,1.1713e+05,1.1713e+05,1.1713e+05,1.1713e+05,1.1713e+05
4491,1.1719e+05,1.1719e+05,1.1719e+05,1.1719e+05,1.1719e+05
4492,1.1721e+05,1.172e+05,1.1721e+05,1.1721e+05,1.1721e+05
4493,1.1725e+05,1.1724e+05,1.1725e+05,1.1725e+05,1.1725e+05
4494,1.1728e+05,1.1728e+05,1.1728e+05,1.1728e+05,1.1728e+05
4495,1.1735e+05,1.1735e+05,1.1735e+05,1.1735e+05,1.1735e+05
4496,1.1735e+05,1.1735e+05,1.1735e+05,1.1735e+05,1.1735e+05
4497,1.1741e+05,1.1741e+05,1.1741e+05,1.1741e+05,1.1741e+05
4498,1.1746e+05,1.1746e+05,1.1746e+05,1.1746e+05,1.1746e+05
4499,1.175e+05,1.175e+05,1.175e+05,1.175e+05,1.175e+05
4500,1.1752e+05,1.1751e+05,1.1752e+05,1.1752e+05,1.1752e+05
4501,1.1755e+05,1.1754e+05,1.1754e+05,1.1755e+05,1.1755e+05
4502,1.1757e+05,1.1756e+05,1.1756e+05,1.1757e+05,1.1757e+05
4503,1.1757e+05,1.1757e+05,1.1757e+05,1.1757e+05,1.1757e+05
4504,1.1763e+05,1.1762e+05,1.1762e+05,1.1763e+05,1.1763e+05
4505,1.177e+05,1.177e+05,1.177e+05,1.177e+05,1.177e+05
4506,1.1773e+05,1.1773e+05,1.1773e+05,1.1773e+05,1.1773e+05
4507,1.1779e+05,1.1778e+05,1.1779e+05,1.1779e+05,1.1779e+05
4508,1.1783e+05,1.1783e+05,1.1783e+05,1.1783e+05,1.1783e+05
4509,1.1785e+05,1.1784e+05,1.1785e+05,1.1785e+05,1.1785e+05
4510,1.1789e+05,1.1788e+05,1.1789e+05,1.1789e+05,1.1789e+05
4511,1.1793e+05,1.1793e+05,1.1793e+05,1.1793e+05,1.1793e+05
4512,1.1797e+05,1.1796e+05,1.1797e+05,1.1797e+05,1.1797e+05
4513,1.18e+05,1.1799e+05,1.1799e+05,1.18e+05,1.18e+05
4514,1.1807e+05,1.1806e+05,1.1807e+05,1.1807e+05,1.1807e+05
4515,1.1812e+05,1.1811e+05,1.1811e+05,1.1812e+05,1.1812e+05
4516,1.1813e+05,1.1812e+05,1.1813e+05,1.1813e+05,1.1813e+05
4517,1.1817e+05,1.1816e+05,1.1817e+05,1.1817e+05,1.1817e+05
4518,1.182e+05,1.182e+05,1.182e+05,1.182e+05,1.182e+05
4519,1.1825e+05,1.1824e+05,1.1825e+05,1.1825e+05,1.1825e+05
4520,1.1832e+05,1.1831e+05,1.1832e+05,1.1832e+05,1.1832e+05
4521,1.1836e+05,1.1834e+05,1.1835e+05,1.1835e+05,1.1835e+05
4522,1.1837e+05,1.1837e+05,1.1837e+05,1.1837e+05,1.1837e+05
4523,1.1842e+05,1.1841e+05,1.1842e+05,1.1842e+05,1.1842e+05
4524,1.1842e+05,1.1842e+05,1.1842e+05,1.1842e+05,1.1842e+05
4525,1.1847e+05,1.1846e+05,1.1847e+05,1.1847e+05,1.1847e+05
4526,1.185e+05,1.1849e+05,1.185e+05,1.185e+05,1.185e+05
4527,1.1855e+05,1.1855e+05,1.1855e+05,1.1855e+05,1.1855e+05
4528,1.1859e+05,1.1858e+05,1.1859e+05,1.1859e+05,1.1859e+05
4529,1.1861e+05,1.1861e+05,1.1861e+05,1.1861e+05,1.1861e+05
4530,1.1863e+05,1.1863e+05,1.1863e+05,1.1863e+05,1.1863e+05
4531,1.1866e+05,1.1865e+05,1.1866e+05,1.1866e+05,1.1866e+05
4532,1.1869e+05,1.1868e+05,1.1868e+05,1.1869e+05,1.1869e+05
4533,1.1875e+05,1.1874e+05,1.1874e+05,1.1875e+05,1.1875e+05
4534,1.188e+05,1.188e+05,1.188e+05,1.188e+05,1.188e+05
4535,1.1883e+05,1.1881e+05,1.1882e+05,1.1883e+05,1.1883e+05
4536,1.1888e+05,1.1888e+05,1.1888e+05,1.1888e+05,1.1888e+05
4537,1.1892e+05,1.1892e+05,1.1892e+05,1.1892e+05,1.1892e+05
4538,1.1897e+05,1.1896e+05,1.1897e+05,1.1897e+05,1.1897e+05
4539,1.19e+05,1.19e+05,1.19e+05,1.19e+05,1.19e+05
4540,1.1903e+05,1.1903e+05,1.1903e+05,1.1903e+05,1.1903e+05
4541,1.1908e+05,1.1907e+05,1.1908e+05,1.1908e+05,1.1908e+05
4542,1.1918e+05,1.1917e+05,1.1917e+05,1.1917e+05,1.1918e+05
4543,1.1918e+05,1.1918e+05,1.1918e+05,1.1918e+05,1.1918e+05
4544,1.1925e+05,1.1924e+05,1.1924e+05,1.1925e+05,1.1925e+05
4545,1.1926e+05,1.1926e+05,1.1926e+05,1.1926e+05,1.1926e+05
4546,1.193e+05,1.1929e+05,1.193e+05,1.193e+05,1.193e+05
4547,1.1936e+05,1.1936e+05,1.1936e+05,1.1936e+05,1.1936e+05
4548,1.194e+05,1.1939e+05,1.194e+05,1.194e+05,1.194e+05
4549,1.1945e+05,1.1945e+05,1.1945e+05,1.1945e+05,1.1945e+05
4550,1.195e+05,1.1949e+05,1.1949e+05,1.1949e+05,1.195e+05
4551,1.1951e+05,1.1951e+05,1.1951e+05,1.1951e+05,1.1951e+05
4552,1.1955e+05,1.1954e+05,1.1955e+05,1.1955e+05,1.1955e+05
4553,1.1961e+05,1.1961e+05,1.1961e+05,1.1961e+05,1.1961e+05
4554,1.1964e+05,1.1964e+05,1.1964e+05,1.1964e+05,1.1964e+05
4555,1.197e+05,1.1969e+05,1.1969e+05,1.197e+05,1.197e+05
4556,1.1973e+05,1.1972e+05,1.1972e+05,1.1973e+05,1.1973e+05
4557,1.1974e+05,1.1974e+05,1.1974e+05,1.1974e+05,1.1974e+05
4558,1.1979e+05,1.1978e+05,1.1979e+05,1.1979e+05,1.1979e+05
4559,1.1981e+05,1.1981e+05,1.1981e+05,1.1981e+05,1.1981e+05
4560,1.1989e+05,1.1988e+05,1.1989e+05,1.1989e+05,1.1989e+05
4561,1.1992e+05,1.1992e+05,1.1992e+05,1.1992e+05,1.1992e+05
4562,1.1992e+05,1.1992e+05,1.1992e+05,1.1992e+05,1.1992e+05
4563,1.1998e+05,1.1998e+05,1.1998e+05,1.1998e+05,1.1998e+05
4564,1.2001e+05,1.2e+05,1.2001e+05,1.2001e+05,1.2001e+05
4565,1.2004e+05,1.2003e+05,1.2003e+05,1.2004e+05,1.2004e+05
4566,1.2009e+05,1.2009e+05,1.2009e+05,1.2009e+05,1.2009e+05
4567,1.2013e+05,1.2013e+05,1.2013e+05,1.2013e+05,1.2013e+05
4568,1.202e+05,1.202e+05,1.202e+05,1.202e+05,1.202e+05
4569,1.2022e+05,1.2022e+05,1.2022e+05,1.2022e+05,1.2022e+05
4570,1.2025e+05,1.2024e+05,1.2025e+05,1.2025e+05,1.2025e+05
4571,1.2029e+05,1.2029e+05,1.2029e+05,1.2029e+05,1.2029e+05
4572,1.2031e+05,1.2031e+05,1.2031e+05,1.2031e+05,1.2031e+05
4573,1.2033e+05,1.2033e+05,1.2033e+05,1.2033e+05,1.2033e+05
4574,1.2041e+05,1.204e+05,1.2041e+05,1.2041e+05,1.2041e+05
4575,1.2043e+05,1.2043e+05,1.2043e+05,1.2043e+05,1.2043e+05
4576,1.2045e+05,1.2045e+05,1.2045e+05,1.2045e+05,1.2045e+05
4577,1.2048e+05,1.2048e+05,1.2048e+05,1.2048e+05,1.2048e+05
4578,1.2054e+05,1.2053e+05,1.2054e+05,1.2054e+05,1.2054e+05
4579,1.2055e+05,1.2055e+05,1.2055e+05,1.2055e+05,1.2055e+05
4580,1.2055e+05,1.2055e+05,1.2055e+05,1.2055e+05,1.2055e+05
4581,1.2059e+05,1.2059e+05,1.2059e+05,1.2059e+05,1.2059e+05
4582,1.2062e+05,1.2062e+05,1.2062e+05,1.2062e+05,1.2062e+05
4583,1.2065e+05,1.2064e+05,1.2064e+05,1.2065e+05,1.2065e+05
4584,1.2071e+05,1.2071e+05,1.2071e+05,1.2071e+05,1.2071e+05
4585,1.2072e+05,1.2072e+05,1.2072e+05,1.2072e+05,1.2072e+05
4586,1.2078e+05,1.2078e+05,1.2078e+05,1.2078e+05,1.2078e+05
4587,1.208e+05,1.208e+05,1.208e+05,1.208e+05,1.208e+05
4588,1.2083e+05,1.2082e+05,1.2083e+05,1.2083e+05,1.2083e+05
4589,1.2086e+05,1.2085e+05,1.2086e+05,1.2086e+05,1.2086e+05
4590,1.209e+05,1.2089e+05,1.2089e+05,1.209e+05,1.209e+05
4591,1.2095e+05,1.2095e+05,1.2095e+05,1.2095e+05,1.2095e+05
4592,1.2097e+05,1.2096e+05,1.2096e+05,1.2097e+05,1.2097e+05
4593,1.2098e+05,1.2098e+05,1.2098e+05,1.2098e+05,1.2098e+05
4594,1.2104e+05,1.2104e+05,1.2104e+05,1.2104e+05,1.2104e+05
4595,1.2107e+05,1.2107e+05,1.2107e+05,1.2107e+05,1.2107e+05
4596,1.2112e+05,1.2112e+05,1.2112e+05,1.2112e+05,1.2112e+05
4597,1.2117e+05,1.2117e+05,1.2117e+05,1.2117e+05,1.2117e+05
4598,1.212e+05,1.2119e+05,1.212e+05,1.212e+05,1.212e+05
4599,1.2122e+05,1.2121e+05,1.2121e+05,1.2122e+05,1.2122e+05
4600,1.2124e+05,1.2123e+05,1.2124e+05,1.2124e+05,1.2124e+05
4601,1.2126e+05,1.2126e+05,1.2126e+05,1.2126e+05,1.2126e+05
4602,1.2131e+05,1.213e+05,1.2131e+05,1.2131e+05,1.2131e+05
4603,1.2137e+05,1.2136e+05,1.2136e+05,1.2136e+05,1.2137e+05
4604,1.2141e+05,1.214e+05,1.214e+05,1.2141e+05,1.2141e+05
4605,1.2142e+05,1.2142e+05,1.2142e+05,1.2142e+05,1.2142e+05
4606,1.2145e+05,1.2144e+05,1.2144e+05,1.2145e+05,1.2145e+05
4607,1.2146e+05,1.2146e+05,1.2146e+05,1.2146e+05,1.2146e+05
4608,1.2147e+05,1.2147e+05,1.2147e+05,1.2147e+05,1.2147e+05
4609,1.2153e+05,1.2153e+05,1.2153e+05,1.2153e+05,1.2153e+05
4610,1.2155e+05,1.2154e+05,1.2155e+05,1.2155e+05,1.2155e+05
4611,1.2162e+05,1.216e+05,1.2162e+05,1.2162e+05,1.2162e+05
4612,1.2162e+05,1.2162e+05,1.2162e+05,1.2162e+05,1.2162e+05
4613,1.2167e+05,1.2165e+05,1.2166e+05,1.2167e+05,1.2167e+05
4614,1.2169e+05,1.2169e+05,1.2169e+05,1.2169e+05,1.2169e+05
4615,1.2176e+05,1.2176e+05,1.2176e+05,1.2176e+05,1.2176e+05
4616,1.218e+05,1.2179e+05,1.218e+05,1.218e+05,1.218e+05
4617,1.2182e+05,1.2181e+05,1.2182e+05,1.2182e+05,1.2182e+05
4618,1.2184e+05,1.2183e+05,1.2184e+05,1.2184e+05,1.2184e+05
4619,1.219e+05,1.219e+05,1.219e+05,1.219e+05,1.219e+05
4620,1.2191e+05,1.2191e+05,1.2191e+05,1.2191e+05,1.2191e+05
4621,1.2194e+05,1.2193e+05,1.2194e+05,1.2194e+05,1.2194e+05
4622,1.22e+05,1.22e+05,1.22e+05,1.22e+05,1.22e+05
4623,1.2207e+05,1.2206e+05,1.2206e+05,1.2207e+05,1.2207e+05
4624,1.2212e+05,1.2212e+05,1.2212e+05,1.2212e+05,1.2212e+05
4625,1.2218e+05,1.2217e+05,1.2218e+05,1.2218e+05,1.2218e+05
4626,1.2218e+05,1.2218e+05,1.2218e+05,1.2218e+05,1.2218e+05
4627,1.2224e+05,1.2223e+05,1.2224e+05,1.2224e+05,1.2224e+05
4628,1.2226e+05,1.2225e+05,1.2225e+05,1.2226e+05,1.2226e+05
4629,1.2232e+05,1.2232e+05,1.2232e+05,1.2232e+05,1.2232e+05
4630,1.2234e+05,1.2234e+05,1.2234e+05,1.2234e+05,1.2234e+05
4631,1.2236e+05,1.2236e+05,1.2236e+05,1.2236e+05,1.2236e+05
4632,1.2243e+05,1.2242e+05,1.2242e+05,1.2243e+05,1.2243e+05
4633,1.2246e+05,1.2246e+05,1.2246e+05,1.2246e+05,1.2246e+05
4634,1.2247e+05,1.2247e+05,1.2247e+05,1.2247e+05,1.2247e+05
4635,1.225e+05,1.2249e+05,1.225e+05,1.225e+05,1.225e+05
4636,1.2252e+05,1.2251e+05,1.2252e+05,1.2252e+05,1.2252e+05
4637,1.2257e+05,1.2257e+05,1.2257e+05,1.2257e+05,1.2257e+05
4638,1.226e+05,1.226e+05,1.226e+05,1.226e+05,1.226e+05
4639,1.2264e+05,1.2264e+05,1.2264e+05,1.2264e+05,1.2264e+05
4640,1.2269e+05,1.2268e+05,1.2269e+05,1.2269e+05,1.2269e+05
4641,1.2274e+05,1.2273e+05,1.2274e+05,1.2274e+05,1.2274e+05
4642,1.2278e+05,1.2277e+05,1.2277e+05,1.2278e+05,1.2278e+05
4643,1.2286e+05,1.2286e+05,1.2286e+05,1.2286e+05,1.2286e+05
4644,1.229e+05,1.229e+05,1.229e+05,1.229e+05,1.229e+05
4645,1.2292e+05,1.2292e+05,1.2292e+05,1.2292e+05,1.2292e+05
4646,1.2297e+05,1.2297e+05,1.2297e+05,1.2297e+05,1.2297e+05
4647,1.2301e+05,1.23e+05,1.2301e+05,1.2301e+05,1.2301e+05
4648,1.2307e+05,1.2307e+05,1.2307e+05,1.2307e+05,1.2307e+05
4649,1.2308e+05,1.2308e+05,1.2308e+05,1.2308e+05,1.2308e+05
4650,1.2311e+05,1.2311e+05,1.2311e+05,1.2311e+05,1.2311e+05
4651,1.2317e+05,1.2316e+05,1.2317e+05,1.2317e+05,1.2317e+05
4652,1.2322e+05,1.2322e+05,1.2322e+05,1.2322e+05,1.2322e+05
4653,1.2328e+05,1.2328e+05,1.2328e+05,1.2328e+05,1.2328e+05
4654,1.2329e+05,1.2329e+05,1.2329e+05,1.2329e+05,1.2329e+05
4655,1.2332e+05,1.2331e+05,1.2331e+05,1.2332e+05,1.2332e+05
4656,1.2333e+05,1.2333e+05,1.2333e+05,1.2333e+05,1.2333e+05
4657,1.2342e+05,1.2342e+05,1.2342e+05,1.2342e+05,1.2342e+05
4658,1.2345e+05,1.2345e+05,1.2345e+05,1.2345e+05,1.2345e+05
4659,1.2352e+05,1.2351e+05,1.2352e+05,1.2352e+05,1.2352e+05
4660,1.2354e+05,1.2353e+05,1.2354e+05,1.2354e+05,1.2354e+05
4661,1.2359e+05,1.2358e+05,1.2359e+05,1.2359e+05,1.2359e+05
4662,1.2366e+05,1.2366e+05,1.2366e+05,1.2366e+05,1.2366e+05
4663,1.2368e+05,1.2367e+05,1.2368e+05,1.2368e+05,1.2368e+05
4664,1.237e+05,1.237e+05,1.237e+05,1.237e+05,1.237e+05
4665,1.238e+05,1.238e+05,1.238e+05,1.238e+05,1.238e+05
4666,1.2382e+05,1.2381e+05,1.2381e+05,1.2382e+05,1.2382e+05
4667,1.2389e+05,1.2388e+05,1.2389e+05,1.2389e+05,1.2389e+05
4668,1.2391e+05,1.239e+05,1.2391e+05,1.2391e+05,1.2391e+05
4669,1.2393e+05,1.2393e+05,1.2393e+05,1.2393e+05,1.2393e+05
4670,1.2401e+05,1.2401e+05,1.2401e+05,1.2401e+05,1.2401e+05
4671,1.2404e+05,1.2404e+05,1.2404e+05,1.2404e+05,1.2404e+05
4672,1.2411e+05,1.241e+05,1.2411e+05,1.2411e+05,1.2411e+05
4673,1.2416e+05,1.2416e+05,1.2416e+05,1.2416e+05,1.2416e+05
4674,1.242e+05,1.2419e+05,1.2419e+05,1.242e+05,1.242e+05
4675,1.2422e+05,1.2422e+05,1.2422e+05,1.2422e+05,1.2422e+05
4676,1.2428e+05,1.2428e+05,1.2428e+05,1.2428e+05,1.2428e+05
4677,1.243e+05,1.243e+05,1.243e+05,1.243e+05,1.243e+05
4678,1.2433e+05,1.2433e+05,1.2433e+05,1.2433e+05,1.2433e+05
4679,1.2435e+05,1.2434e+05,1.2435e+05,1.2435e+05,1.2435e+05
4680,1.2437e+05,1.2436e+05,1.2437e+05,1.2437e+05,1.2437e+05
4681,1.2443e+05,1.2443e+05,1.2443e+05,1.2443e+05,1.2443e+05
4682,1.2453e+05,1.2453e+05,1.2453e+05,1.2453e+05,1.2453e+05
4683,1.2457e+05,1.2457e+05,1.2457e+05,1.2457e+05,1.2457e+05
4684,1.246e+05,1.2459e+05,1.2459e+05,1.2459e+05,1.246e+05
4685,1.2464e+05,1.2463e+05,1.2464e+05,1.2464e+05,1.2464e+05
4686,1.2468e+05,1.2467e+05,1.2468e+05,1.2468e+05,1.2468e+05
4687,1.2473e+05,1.2473e+05,1.2473e+05,1.2473e+05,1.2473e+05
4688,1.2477e+05,1.2476e+05,1.2476e+05,1.2477e+05,1.2477e+05
4689,1.248e+05,1.248e+05,1.248e+05,1.248e+05,1.248e+05
4690,1.2481e+05,1.2481e+05,1.2481e+05,1.2481e+05,1.2481e+05
4691,1.2483e+05,1.2482e+05,1.2483e+05,1.2483e+05,1.2483e+05
4692,1.2484e+05,1.2484e+05,1.2484e+05,1.2484e+05,1.2484e+05
4693,1.2488e+05,1.2487e+05,1.2487e+05,1.2487e+05,1.2488e+05
4694,1.2492e+05,1.2491e+05,1.2492e+05,1.2492e+05,1.2492e+05
4695,1.2495e+05,1.2494e+05,1.2495e+05,1.2495e+05,1.2495e+05
4696,1.2498e+05,1.2495e+05,1.2497e+05,1.2497e+05,1.2497e+05
4697,1.2498e+05,1.2498e+05,1.2498e+05,1.2498e+05,1.2498e+05
4698,1.25e+05,1.25e+05,1.25e+05,1.25e+05,1.25e+05
4699,1.2502e+05,1.2502e+05,1.2502e+05,1.2502e+05,1.2502e+05
4700,1.2504e+05,1.2504e+05,1.2504e+05,1.2504e+05,1.2504e+05
4701,1.2508e+05,1.2507e+05,1.2507e+05,1.2508e+05,1.2508e+05
4702,1.2513e+05,1.2513e+05,1.2513e+05,1.2513e+05,1.2513e+05
4703,1.2515e+05,1.2515e+05,1.2515e+05,1.2515e+05,1.2515e+05
4704,1.252e+05,1.252e+05,1.252e+05,1.252e+05,1.252e+05
4705,1.2523e+05,1.2522e+05,1.2522e+05,1.2523e+05,1.2523e+05
4706,1.2526e+05,1.2526e+05,1.2526e+05,1.2526e+05,1.2526e+05
4707,1.2528e+05,1.2528e+05,1.2528e+05,1.2528e+05,1.2528e+05
4708,1.2532e+05,1.2532e+05,1.2532e+05,1.2532e+05,1.2532e+05
4709,1.2537e+05,1.2537e+05,1.2537e+05,1.2537e+05,1.2537e+05
4710,1.254e+05,1.2539e+05,1.254e+05,1.254e+05,1.254e+05
4711,1.2542e+05,1.2541e+05,1.2542e+05,1.2542e+05,1.2542e+05
4712,1.2545e+05,1.2544e+05,1.2545e+05,1.2545e+05,1.2545e+05
4713,1.2545e+05,1.2545e+05,1.2545e+05,1.2545e+05,1.2545e+05
4714,1.2553e+05,1.2553e+05,1.2553e+05,1.2553e+05,1.2553e+05
4715,1.2556e+05,1.2555e+05,1.2556e+05,1.2556e+05,1.2556e+05
4716,1.2561e+05,1.2561e+05,1.2561e+05,1.2561e+05,1.2561e+05
4717,1.2565e+05,1.2565e+05,1.2565e+05,1.2565e+05,1.2565e+05
4718,1.2568e+05,1.2567e+05,1.2568e+05,1.2568e+05,1.2568e+05
4719,1.257e+05,1.257e+05,1.257e+05,1.257e+05,1.257e+05
4720,1.2577e+05,1.2576e+05,1.2576e+05,1.2577e+05,1.2577e+05
4721,1.2582e+05,1.2582e+05,1.2582e+05,1.2582e+05,1.2582e+05
4722,1.2586e+05,1.2585e+05,1.2585e+05,1.2585e+05,1.2585e+05
4723,1.2588e+05,1.2588e+05,1.2588e+05,1.2588e+05,1.2588e+05
4724,1.2592e+05,1.2591e+05,1.2592e+05,1.2592e+05,1.2592e+05
4725,1.2597e+05,1.2596e+05,1.2597e+05,1.2597e+05,1.2597e+05
4726,1.26e+05,1.26e+05,1.26e+05,1.26e+05,1.26e+05
4727,1.2603e+05,1.2603e+05,1.2603e+05,1.2603e+05,1.2603e+05
4728,1.2606e+05,1.2605e+05,1.2606e+05,1.2606e+05,1.2606e+05
4729,1.2612e+05,1.2612e+05,1.2612e+05,1.2612e+05,1.2612e+05
4730,1.2617e+05,1.2616e+05,1.2616e+05,1.2616e+05,1.2617e+05
4731,1.262e+05,1.262e+05,1.262e+05,1.262e+05,1.262e+05
4732,1.2621e+05,1.262e+05,1.2621e+05,1.2621e+05,1.2621e+05
4733,1.2624e+05,1.2624e+05,1.2624e+05,1.2624e+05,1.2624e+05
4734,1.2626e+05,1.2626e+05,1.2626e+05,1.2626e+05,1.2626e+05
4735,1.2631e+05,1.263e+05,1.2631e+05,1.2631e+05,1.2631e+05
4736,1.2635e+05,1.2634e+05,1.2635e+05,1.2635e+05,1.2635e+05
4737,1.2642e+05,1.2641e+05,1.2641e+05,1.2641e+05,1.2641e+05
4738,1.2644e+05,1.2644e+05,1.2644e+05,1.2644e+05,1.2644e+05
4739,1.2647e+05,1.2647e+05,1.2647e+05,1.2647e+05,1.2647e+05
4740,1.265e+05,1.2649e+05,1.265e+05,1.265e+05,1.265e+05
4741,1.2652e+05,1.2652e+05,1.2652e+05,1.2652e+05,1.2652e+05
4742,1.2661e+05,1.2661e+05,1.2661e+05,1.2661e+05,1.2661e+05
4743,1.2665e+05,1.2665e+05,1.2665e+05,1.2665e+05,1.2665e+05
4744,1.2667e+05,1.2667e+05,1.2667e+05,1.2667e+05,1.2667e+05
4745,1.2674e+05,1.2674e+05,1.2674e+05,1.2674e+05,1.2674e+05
4746,1.2677e+05,1.2676e+05,1.2676e+05,1.2676e+05,1.2677e+05
4747,1.268e+05,1.2679e+05,1.268e+05,1.268e+05,1.268e+05
4748,1.2683e+05,1.2683e+05,1.2683e+05,1.2683e+05,1.2683e+05
4749,1.269e+05,1.269e+05,1.269e+05,1.269e+05,1.269e+05
4750,1.2696e+05,1.2695e+05,1.2696e+05,1.2696e+05,1.2696e+05
4751,1.2699e+05,1.2699e+05,1.2699e+05,1.2699e+05,1.2699e+05
4752,1.2702e+05,1.2702e+05,1.2702e+05,1.2702e+05,1.2702e+05
4753,1.2703e+05,1.2703e+05,1.2703e+05,1.2703e+05,1.2703e+05
4754,1.2709e+05,1.2709e+05,1.2709e+05,1.2709e+05,1.2709e+05
4755,1.2718e+05,1.2718e+05,1.2718e+05,1.2718e+05,1.2718e+05
4756,1.272e+05,1.272e+05,1.272e+05,1.272e+05,1.272e+05
4757,1.2724e+05,1.2723e+05,1.2724e+05,1.2724e+05,1.2724e+05
4758,1.2725e+05,1.2725e+05,1.2725e+05,1.2725e+05,1.2725e+05
4759,1.2729e+05,1.2729e+05,1.2729e+05,1.2729e+05,1.2729e+05
4760,1.2734e+05,1.2733e+05,1.2734e+05,1.2734e+05,1.2734e+05
4761,1.2735e+05,1.2735e+05,1.2735e+05,1.2735e+05,1.2735e+05
4762,1.2739e+05,1.2739e+05,1.2739e+05,1.2739e+05,1.2739e+05
4763,1.2745e+05,1.2744e+05,1.2745e+05,1.2745e+05,1.2745e+05
4764,1.2748e+05,1.2748e+05,1.2748e+05,1.2748e+05,1.2748e+05
4765,1.275e+05,1.275e+05,1.275e+05,1.275e+05,1.275e+05
4766,1.2756e+05,1.2755e+05,1.2755e+05,1.2755e+05,1.2755e+05
4767,1.2759e+05,1.2759e+05,1.2759e+05,1.2759e+05,1.2759e+05
4768,1.2766e+05,1.2765e+05,1.2766e+05,1.2766e+05,1.2766e+05
4769,1.2767e+05,1.2767e+05,1.2767e+05,1.2767e+05,1.2767e+05
4770,1.2772e+05,1.2771e+05,1.2772e+05,1.2772e+05,1.2772e+05
4771,1.2777e+05,1.2777e+05,1.2777e+05,1.2777e+05,1.2777e+05
4772,1.2778e+05,1.2778e+05,1.2778e+05,1.2778e+05,1.2778e+05
4773,1.2783e+05,1.2783e+05,1.2783e+05,1.2783e+05,1.2783e+05
4774,1.2788e+05,1.2788e+05,1.2788e+05,1.2788e+05,1.2788e+05
4775,1.2794e+05,1.2793e+05,1.2794e+05,1.2794e+05,1.2794e+05
4776,1.2797e+05,1.2797e+05,1.2797e+05,1.2797e+05,1.2797e+05
4777,1.2801e+05,1.28e+05,1.28e+05,1.2801e+05,1.2801e+05
4778,1.281e+05,1.2809e+05,1.2809e+05,1.281e+05,1.281e+05
4779,1.2813e+05,1.2812e+05,1.2813e+05,1.2813e+05,1.2813e+05
4780,1.2815e+05,1.2814e+05,1.2815e+05,1.2815e+05,1.2815e+05
4781,1.2822e+05,1.2822e+05,1.2822e+05,1.2822e+05,1.2822e+05
4782,1.2828e+05,1.2827e+05,1.2827e+05,1.2828e+05,1.2828e+05
4783,1.2832e+05,1.2831e+05,1.2832e+05,1.2832e+05,1.2832e+05
4784,1.2835e+05,1.2834e+05,1.2835e+05,1.2835e+05,1.2835e+05
4785,1.2838e+05,1.2836e+05,1.2838e+05,1.2838e+05,1.2838e+05
4786,1.2842e+05,1.2841e+05,1.2842e+05,1.2842e+05,1.2842e+05
4787,1.2845e+05,1.2844e+05,1.2845e+05,1.2845e+05,1.2845e+05
4788,1.2851e+05,1.2851e+05,1.2851e+05,1.2851e+05,1.2851e+05
4789,1.2853e+05,1.2853e+05,1.2853e+05,1.2853e+05,1.2853e+05
4790,1.286e+05,1.286e+05,1.286e+05,1.286e+05,1.286e+05
4791,1.2864e+05,1.2864e+05,1.2864e+05,1.2864e+05,1.2864e+05
4792,1.2868e+05,1.2868e+05,1.2868e+05,1.2868e+05,1.2868e+05
4793,1.2871e+05,1.2871e+05,1.2871e+05,1.2871e+05,1.2871e+05
4794,1.2874e+05,1.2874e+05,1.2874e+05,1.2874e+05,1.2874e+05
4795,1.288e+05,1.2879e+05,1.288e+05,1.288e+05,1.288e+05
4796,1.2881e+05,1.288e+05,1.2881e+05,1.2881e+05,1.2881e+05
4797,1.2885e+05,1.2884e+05,1.2885e+05,1.2885e+05,1.2885e+05
4798,1.2892e+05,1.2891e+05,1.2892e+05,1.2892e+05,1.2892e+05
4799,1.2894e+05,1.2893e+05,1.2893e+05,1.2894e+05,1.2894e+05
4800,1.2902e+05,1.2902e+05,1.2902e+05,1.2902e+05,1.2902e+05
4801,1.2905e+05,1.2905e+05,1.2905e+05,1.2905e+05,1.2905e+05
4802,1.291e+05,1.291e+05,1.291e+05,1.291e+05,1.291e+05
4803,1.2914e+05,1.2913e+05,1.2914e+05,1.2914e+05,1.2914e+05
4804,1.2919e+05,1.2919e+05,1.2919e+05,1.2919e+05,1.2919e+05
4805,1.2923e+05,1.2923e+05,1.2923e+05,1.2923e+05,1.2923e+05
4806,1.2932e+05,1.2932e+05,1.2932e+05,1.2932e+05,1.2932e+05
4807,1.2937e+05,1.2937e+05,1.2937e+05,1.2937e+05,1.2937e+05
4808,1.2939e+05,1.2939e+05,1.2939e+05,1.2939e+05,1.2939e+05
4809,1.2942e+05,1.2941e+05,1.2941e+05,1.2941e+05,1.2942e+05
4810,1.2946e+05,1.2946e+05,1.2946e+05,1.2946e+05,1.2946e+05
4811,1.2951e+05,1.295e+05,1.295e+05,1.295e+05,1.2951e+05
4812,1.2951e+05,1.2951e+05,1.2951e+05,1.2951e+05,1.2951e+05
4813,1.2952e+05,1.2951e+05,1.2952e+05,1.2952e+05,1.2952e+05
4814,1.2959e+05,1.2959e+05,1.2959e+05,1.2959e+05,1.2959e+05
4815,1.2962e+05,1.2962e+05,1.2962e+05,1.2962e+05,1.2962e+05
4816,1.2965e+05,1.2965e+05,1.2965e+05,1.2965e+05,1.2965e+05
4817,1.2972e+05,1.2971e+05,1.2972e+05,1.2972e+05,1.2972e+05
4818,1.2976e+05,1.2976e+05,1.2976e+05,1.2976e+05,1.2976e+05
4819,1.2979e+05,1.2979e+05,1.2979e+05,1.2979e+05,1.2979e+05
4820,1.2979e+05,1.2979e+05,1.2979e+05,1.2979e+05,1.2979e+05
4821,1.2982e+05,1.2982e+05,1.2982e+05,1.2982e+05,1.2982e+05
4822,1.2984e+05,1.2983e+05,1.2984e+05,1.2984e+05,1.2984e+05
4823,1.2987e+05,1.2987e+05,1.2987e+05,1.2987e+05,1.2987e+05
4824,1.299e+05,1.299e+05,1.299e+05,1.299e+05,1.299e+05
4825,1.2992e+05,1.2992e+05,1.2992e+05,1.2992e+05,1.2992e+05
4826,1.2996e+05,1.2996e+05,1.2996e+05,1.2996e+05,1.2996e+05
4827,1.2998e+05,1.2998e+05,1.2998e+05,1.2998e+05,1.2998e+05
4828,1.3e+05,1.3e+05,1.3e+05,1.3e+05,1.3e+05
4829,1.3005e+05,1.3004e+05,1.3004e+05,1.3005e+05,1.3005e+05
4830,1.3007e+05,1.3007e+05,1.3007e+05,1.3007e+05,1.3007e+05
4831,1.301e+05,1.301e+05,1.301e+05,1.301e+05,1.301e+05
4832,1.3013e+05,1.3012e+05,1.3013e+05,1.3013e+05,1.3013e+05
4833,1.3014e+05,1.3014e+05,1.3014e+05,1.3014e+05,1.3014e+05
4834,1.3018e+05,1.3018e+05,1.3018e+05,1.3018e+05,1.3018e+05
4835,1.302e+05,1.302e+05,1.302e+05,1.302e+05,1.302e+05
4836,1.3023e+05,1.3022e+05,1.3023e+05,1.3023e+05,1.3023e+05
4837,1.3032e+05,1.3031e+05,1.3031e+05,1.3032e+05,1.3032e+05
4838,1.3033e+05,1.3033e+05,1.3033e+05,1.3033e+05,1.3033e+05
4839,1.3039e+05,1.3038e+05,1.3039e+05,1.3039e+05,1.3039e+05
4840,1.3043e+05,1.3042e+05,1.3043e+05,1.3043e+05,1.3043e+05
4841,1.3046e+05,1.3045e+05,1.3045e+05,1.3046e+05,1.3046e+05
4842,1.3049e+05,1.3049e+05,1.3049e+05,1.3049e+05,1.3049e+05
4843,1.3054e+05,1.3054e+05,1.3054e+05,1.3054e+05,1.3054e+05
4844,1.3056e+05,1.3056e+05,1.3056e+05,1.3056e+05,1.3056e+05
4845,1.3063e+05,1.3062e+05,1.3063e+05,1.3063e+05,1.3063e+05
4846,1.3066e+05,1.3065e+05,1.3066e+05,1.3066e+05,1.3066e+05
4847,1.3069e+05,1.3069e+05,1.3069e+05,1.3069e+05,1.3069e+05
4848,1.3072e+05,1.3072e+05,1.3072e+05,1.3072e+05,1.3072e+05
4849,1.3077e+05,1.3076e+05,1.3076e+05,1.3077e+05,1.3077e+05
4850,1.3081e+05,1.308e+05,1.3081e+05,1.3081e+05,1.3081e+05
4851,1.3087e+05,1.3086e+05,1.3087e+05,1.3087e+05,1.3087e+05
4852,1.309e+05,1.309e+05,1.309e+05,1.309e+05,1.309e+05
4853,1.3093e+05,1.3092e+05,1.3093e+05,1.3093e+05,1.3093e+05
4854,1.31e+05,1.31e+05,1.31e+05,1.31e+05,1.31e+05
4855,1.3102e+05,1.3102e+05,1.3102e+05,1.3102e+05,1.3102e+05
4856,1.3107e+05,1.3107e+05,1.3107e+05,1.3107e+05,1.3107e+05
4857,1.3111e+05,1.311e+05,1.311e+05,1.311e+05,1.3111e+05
4858,1.3117e+05,1.3116e+05,1.3117e+05,1.3117e+05,1.3117e+05
4859,1.3118e+05,1.3118e+05,1.3118e+05,1.3118e+05,1.3118e+05
4860,1.3121e+05,1.312e+05,1.3121e+05,1.3121e+05,1.3121e+05
4861,1.3127e+05,1.3126e+05,1.3127e+05,1.3127e+05,1.3127e+05
4862,1.3131e+05,1.313e+05,1.3131e+05,1.3131e+05,1.3131e+05
4863,1.3136e+05,1.3136e+05,1.3136e+05,1.3136e+05,1.3136e+05
4864,1.3141e+05,1.3141e+05,1.3141e+05,1.3141e+05,1.3141e+05
4865,1.3143e+05,1.3142e+05,1.3142e+05,1.3143e+05,1.3143e+05
4866,1.3147e+05,1.3147e+05,1.3147e+05,1.3147e+05,1.3147e+05
4867,1.3151e+05,1.3151e+05,1.3151e+05,1.3151e+05,1.3151e+05
4868,1.3153e+05,1.3153e+05,1.3153e+05,1.3153e+05,1.3153e+05
4869,1.3158e+05,1.3158e+05,1.3158e+05,1.3158e+05,1.3158e+05
4870,1.3165e+05,1.3164e+05,1.3165e+05,1.3165e+05,1.3165e+05
4871,1.3169e+05,1.3169e+05,1.3169e+05,1.3169e+05,1.3169e+05
4872,1.3172e+05,1.3172e+05,1.3172e+05,1.3172e+05,1.3172e+05
4873,1.3177e+05,1.3176e+05,1.3177e+05,1.3177e+05,1.3177e+05
4874,1.3181e+05,1.318e+05,1.3181e+05,1.3181e+05,1.3181e+05
4875,1.3183e+05,1.3181e+05,1.3182e+05,1.3182e+05,1.3183e+05
4876,1.3186e+05,1.3185e+05,1.3185e+05,1.3185e+05,1.3186e+05
4877,1.3191e+05,1.319e+05,1.319e+05,1.3191e+05,1.3191e+05
4878,1.3199e+05,1.3199e+05,1.3199e+05,1.3199e+05,1.3199e+05
4879,1.3201e+05,1.32e+05,1.3201e+05,1.3201e+05,1.3201e+05
4880,1.3202e+05,1.3201e+05,1.3202e+05,1.3202e+05,1.3202e+05
4881,1.3208e+05,1.3206e+05,1.3207e+05,1.3208e+05,1.3208e+05
4882,1.3211e+05,1.3211e+05,1.3211e+05,1.3211e+05,1.3211e+05
4883,1.3215e+05,1.3215e+05,1.3215e+05,1.3215e+05,1.3215e+05
4884,1.3224e+05,1.3224e+05,1.3224e+05,1.3224e+05,1.3224e+05
4885,1.3226e+05,1.3225e+05,1.3226e+05,1.3226e+05,1.3226e+05
4886,1.3229e+05,1.3228e+05,1.3228e+05,1.3229e+05,1.3229e+05
4887,1.3233e+05,1.3232e+05,1.3233e+05,1.3233e+05,1.3233e+05
4888,1.3234e+05,1.3233e+05,1.3234e+05,1.3234e+05,1.3234e+05
4889,1.3241e+05,1.3241e+05,1.3241e+05,1.3241e+05,1.3241e+05
4890,1.3247e+05,1.3247e+05,1.3247e+05,1.3247e+05,1.3247e+05
4891,1.325e+05,1.325e+05,1.325e+05,1.325e+05,1.325e+05
4892,1.3255e+05,1.3254e+05,1.3255e+05,1.3255e+05,1.3255e+05
4893,1.326e+05,1.3259e+05,1.3259e+05,1.326e+05,1.326e+05
4894,1.3262e+05,1.3262e+05,1.3262e+05,1.3262e+05,1.3262e+05
4895,1.3263e+05,1.3263e+05,1.3263e+05,1.3263e+05,1.3263e+05
4896,1.3272e+05,1.3272e+05,1.3272e+05,1.3272e+05,1.3272e+05
4897,1.3274e+05,1.3273e+05,1.3273e+05,1.3274e+05,1.3274e+05
4898,1.3279e+05,1.3278e+05,1.3279e+05,1.3279e+05,1.3279e+05
4899,1.3283e+05,1.3283e+05,1.3283e+05,1.3283e+05,1.3283e+05
4900,1.3286e+05,1.3285e+05,1.3286e+05,1.3286e+05,1.3286e+05
4901,1.3293e+05,1.3293e+05,1.3293e+05,1.3293e+05,1.3293e+05
4902,1.3296e+05,1.3296e+05,1.3296e+05,1.3296e+05,1.3296e+05
4903,1.3301e+05,1.3301e+05,1.3301e+05,1.3301e+05,1.3301e+05
4904,1.3309e+05,1.3309e+05,1.3309e+05,1.3309e+05,1.3309e+05
4905,1.3312e+05,1.3312e+05,1.3312e+05,1.3312e+05,1.3312e+05
4906,1.3317e+05,1.3316e+05,1.3317e+05,1.3317e+05,1.3317e+05
4907,1.332e+05,1.332e+05,1.332e+05,1.332e+05,1.332e+05
4908,1.3324e+05,1.3323e+05,1.3323e+05,1.3324e+05,1.3324e+05
4909,1.3329e+05,1.3328e+05,1.3329e+05,1.3329e+05,1.3329e+05
4910,1.3331e+05,1.333e+05,1.3331e+05,1.3331e+05,1.3331e+05
4911,1.3338e+05,1.3337e+05,1.3337e+05,1.3338e+05,1.3338e+05
4912,1.3345e+05,1.3344e+05,1.3344e+05,1.3345e+05,1.3345e+05
4913,1.3349e+05,1.3348e+05,1.3349e+05,1.3349e+05,1.3349e+05
4914,1.3353e+05,1.3353e+05,1.3353e+05,1.3353e+05,1.3353e+05
4915,1.3357e+05,1.3356e+05,1.3357e+05,1.3357e+05,1.3357e+05
4916,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05,1.3363e+05
4917,1.3365e+05,1.3364e+05,1.3365e+05,1.3365e+05,1.3365e+05
4918,1.3369e+05,1.3368e+05,1.3369e+05,1.3369e+05,1.3369e+05
4919,1.3372e+05,1.3371e+05,1.3372e+05,1.3372e+05,1.3372e+05
4920,1.3378e+05,1.3377e+05,1.3378e+05,1.3378e+05,1.3378e+05
4921,1.3385e+05,1.3384e+05,1.3385e+05,1.3385e+05,1.3385e+05
4922,1.3388e+05,1.3387e+05,1.3388e+05,1.3388e+05,1.3388e+05
4923,1.3394e+05,1.3393e+05,1.3394e+05,1.3394e+05,1.3394e+05
4924,1.3399e+05,1.3398e+05,1.3398e+05,1.3399e+05,1.3399e+05
4925,1.3402e+05,1.3402e+05,1.3402e+05,1.3402e+05,1.3402e+05
4926,1.3408e+05,1.3407e+05,1.3407e+05,1.3408e+05,1.3408e+05
4927,1.3411e+05,1.341e+05,1.3411e+05,1.3411e+05,1.3411e+05
4928,1.3413e+05,1.3413e+05,1.3413e+05,1.3413e+05,1.3413e+05
4929,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05,1.3416e+05
4930,1.3419e+05,1.3419e+05,1.3419e+05,1.3419e+05,1.3419e+05
4931,1.3422e+05,1.3422e+05,1.3422e+05,1.3422e+05,1.3422e+05
4932,1.3426e+05,1.3426e+05,1.3426e+05,1.3426e+05,1.3426e+05
4933,1.3428e+05,1.3428e+05,1.3428e+05,1.3428e+05,1.3428e+05
4934,1.3434e+05,1.3434e+05,1.3434e+05,1.3434e+05,1.3434e+05
4935,1.344e+05,1.344e+05,1.344e+05,1.344e+05,1.344e+05
4936,1.3442e+05,1.3442e+05,1.3442e+05,1.3442e+05,1.3442e+05
4937,1.3444e+05,1.3444e+05,1.3444e+05,1.3444e+05,1.3444e+05
4938,1.3449e+05,1.3449e+05,1.3449e+05,1.3449e+05,1.3449e+05
4939,1.3449e+05,1.3449e+05,1.3449e+05,1.3449e+05,1.3449e+05
4940,1.3457e+05,1.3457e+05,1.3457e+05,1.3457e+05,1.3457e+05
4941,1.346e+05,1.346e+05,1.346e+05,1.346e+05,1.346e+05
4942,1.3462e+05,1.3462e+05,1.3462e+05,1.3462e+05,1.3462e+05
4943,1.3466e+05,1.3466e+05,1.3466e+05,1.3466e+05,1.3466e+05
4944,1.3471e+05,1.3471e+05,1.3471e+05,1.3471e+05,1.3471e+05
4945,1.3476e+05,1.3475e+05,1.3475e+05,1.3475e+05,1.3476e+05
4946,1.3478e+05,1.3478e+05,1.3478e+05,1.3478e+05,1.3478e+05
4947,1.3484e+05,1.3483e+05,1.3484e+05,1.3484e+05,1.3484e+05
4948,1.3485e+05,1.3485e+05,1.3485e+05,1.3485e+05,1.3485e+05
4949,1.349e+05,1.349e+05,1.349e+05,1.349e+05,1.349e+05
4950,1.3493e+05,1.3492e+05,1.3493e+05,1.3493e+05,1.3493e+05
4951,1.3495e+05,1.3495e+05,1.3495e+05,1.3495e+05,1.3495e+05
4952,1.3498e+05,1.3498e+05,1.3498e+05,1.3498e+05,1.3498e+05
4953,1.3499e+05,1.3499e+05,1.3499e+05,1.3499e+05,1.3499e+05
4954,1.3507e+05,1.3506e+05,1.3506e+05,1.3507e+05,1.3507e+05
4955,1.3508e+05,1.3508e+05,1.3508e+05,1.3508e+05,1.3508e+05
4956,1.351e+05,1.3509e+05,1.3509e+05,1.351e+05,1.351e+05
4957,1.3512e+05,1.3511e+05,1.3512e+05,1.3512e+05,1.3512e+05
4958,1.3515e+05,1.3515e+05,1.3515e+05,1.3515e+05,1.3515e+05
4959,1.3522e+05,1.3521e+05,1.3521e+05,1.3521e+05,1.3521e+05
4960,1.3523e+05,1.3523e+05,1.3523e+05,1.3523e+05,1.3523e+05
4961,1.3529e+05,1.3528e+05,1.3528e+05,1.3529e+05,1.3529e+05
4962,1.353e+05,1.3529e+05,1.353e+05,1.353e+05,1.353e+05
4963,1.3536e+05,1.3536e+05,1.3536e+05,1.3536e+05,1.3536e+05
4964,1.3539e+05,1.3537e+05,1.3539e+05,1.3539e+05,1.3539e+05
4965,1.3542e+05,1.3542e+05,1.3542e+05,1.3542e+05,1.3542e+05
4966,1.3546e+05,1.3545e+05,1.3546e+05,1.3546e+05,1.3546e+05
4967,1.355e+05,1.3549e+05,1.355e+05,1.355e+05,1.355e+05
4968,1.3555e+05,1.3554e+05,1.3554e+05,1.3555e+05,1.3555e+05
4969,1.3555e+05,1.3555e+05,1.3555e+05,1.3555e+05,1.3555e+05
4970,1.356e+05,1.3559e+05,1.3559e+05,1.3559e+05,1.356e+05
4971,1.3566e+05,1.3566e+05,1.3566e+05,1.3566e+05,1.3566e+05
4972,1.3568e+05,1.3568e+05,1.3568e+05,1.3568e+05,1.3568e+05
4973,1.3571e+05,1.357e+05,1.3571e+05,1.3571e+05,1.3571e+05
4974,1.3576e+05,1.3576e+05,1.3576e+05,1.3576e+05,1.3576e+05
4975,1.358e+05,1.358e+05,1.358e+05,1.358e+05,1.358e+05
4976,1.3584e+05,1.3584e+05,1.3584e+05,1.3584e+05,1.3584e+05
4977,1.3592e+05,1.3592e+05,1.3592e+05,1.3592e+05,1.3592e+05
4978,1.3597e+05,1.3596e+05,1.3597e+05,1.3597e+05,1.3597e+05
4979,1.3598e+05,1.3597e+05,1.3597e+05,1.3598e+05,1.3598e+05
4980,1.3604e+05,1.3604e+05,1.3604e+05,1.3604e+05,1.3604e+05
4981,1.3607e+05,1.3606e+05,1.3606e+05,1.3607e+05,1.3607e+05
4982,1.3612e+05,1.3611e+05,1.3611e+05,1.3612e+05,1.3612e+05
4983,1.3613e+05,1.3613e+05,1.3613e+05,1.3613e+05,1.3613e+05
4984,1.362e+05,1.362e+05,1.362e+05,1.362e+05,1.362e+05
4985,1.3622e+05,1.3622e+05,1.3622e+05,1.3622e+05,1.3622e+05
4986,1.3627e+05,1.3626e+05,1.3627e+05,1.3627e+05,1.3627e+05
4987,1.363e+05,1.3629e+05,1.363e+05,1.363e+05,1.363e+05
4988,1.3639e+05,1.3638e+05,1.3638e+05,1.3639e+05,1.3639e+05
4989,1.364e+05,1.3639e+05,1.364e+05,1.364e+05,1.364e+05
4990,1.3643e+05,1.3643e+05,1.3643e+05,1.3643e+05,1.3643e+05
4991,1.365e+05,1.365e+05,1.365e+05,1.365e+05,1.365e+05
4992,1.3654e+05,1.3654e+05,1.3654e+05,1.3654e+05,1.3654e+05
4993,1.3657e+05,1.3657e+05,1.3657e+05,1.3657e+05,1.3657e+05
4994,1.3662e+05,1.3661e+05,1.3661e+05,1.3662e+05,1.3662e+05
4995,1.3669e+05,1.3669e+05,1.3669e+05,1.3669e+05,1.3669e+05
4996,1.3672e+05,1.3672e+05,1.3672e+05,1.3672e+05,1.3672e+05
4997,1.3675e+05,1.3675e+05,1.3675e+05,1.3675e+05,1.3675e+05
4998,1.368e+05,1.3679e+05,1.3679e+05,1.3679e+05,1.3679e+05
4999,1.3685e+05,1.3684e+05,1.3685e+05,1.3685e+05,1.3685e+05
5000,1.3687e+05,1.3687e+05,1.3687e+05,1.3687e+05,1.3687e+05
5001,1.3689e+05,1.3689e+05,1.3689e+05,1.3689e+05,1.3689e+05
5002,1.3697e+05,1.3697e+05,1.3697e+05,1.3697e+05,1.3697e+05
5003,1.37e+05,1.37e+05,1.37e+05,1.37e+05,1.37e+05
5004,1.3705e+05,1.3704e+05,1.3705e+05,1.3705e+05,1.3705e+05
5005,1.3711e+05,1.3711e+05,1.3711e+05,1.3711e+05,1.3711e+05
5006,1.3713e+05,1.3713e+05,1.3713e+05,1.3713e+05,1.3713e+05
5007,1.3723e+05,1.3723e+05,1.3723e+05,1.3723e+05,1.3723e+05
5008,1.3726e+05,1.3725e+05,1.3726e+05,1.3726e+05,1.3726e+05
5009,1.3727e+05,1.3727e+05,1.3727e+05,1.3727e+05,1.3727e+05
5010,1.3736e+05,1.3735e+05,1.3735e+05,1.3736e+05,1.3736e+05
5011,1.3736e+05,1.3736e+05,1.3736e+05,1.3736e+05,1.3736e+05
5012,1.3741e+05,1.374e+05,1.3741e+05,1.3741e+05,1.3741e+05
5013,1.3746e+05,1.3745e+05,1.3745e+05,1.3746e+05,1.3746e+05
5014,1.375e+05,1.375e+05,1.375e+05,1.375e+05,1.375e+05
5015,1.3757e+05,1.3756e+05,1.3756e+05,1.3757e+05,1.3757e+05
5016,1.376e+05,1.3759e+05,1.376e+05,1.376e+05,1.376e+05
5017,1.3768e+05,1.3768e+05,1.3768e+05,1.3768e+05,1.3768e+05
5018,1.3772e+05,1.3772e+05,1.3772e+05,1.3772e+05,1.3772e+05
5019,1.3776e+05,1.3776e+05,1.3776e+05,1.3776e+05,1.3776e+05
5020,1.3781e+05,1.3781e+05,1.3781e+05,1.3781e+05,1.3781e+05
5021,1.3786e+05,1.3786e+05,1.3786e+05,1.3786e+05,1.3786e+05
5022,1.3786e+05,1.3786e+05,1.3786e+05,1.3786e+05,1.3786e+05
5023,1.379e+05,1.379e+05,1.379e+05,1.379e+05,1.379e+05
5024,1.3795e+05,1.3794e+05,1.3795e+05,1.3795e+05,1.3795e+05
5025,1.3796e+05,1.3795e+05,1.3795e+05,1.3796e+05,1.3796e+05
5026,1.3798e+05,1.3797e+05,1.3797e+05,1.3798e+05,1.3798e+05
5027,1.3805e+05,1.3805e+05,1.3805e+05,1.3805e+05,1.3805e+05
5028,1.3812e+05,1.3812e+05,1.3812e+05,1.3812e+05,1.3812e+05
5029,1.382e+05,1.382e+05,1.382e+05,1.382e+05,1.382e+05
5030,1.3825e+05,1.3824e+05,1.3825e+05,1.3825e+05,1.3825e+05
5031,1.3829e+05,1.3829e+05,1.3829e+05,1.3829e+05,1.3829e+05
5032,1.3834e+05,1.3833e+05,1.3834e+05,1.3834e+05,1.3834e+05
5033,1.3836e+05,1.3836e+05,1.3836e+05,1.3836e+05,1.3836e+05
5034,1.3842e+05,1.3842e+05,1.3842e+05,1.3842e+05,1.3842e+05
5035,1.3843e+05,1.3842e+05,1.3843e+05,1.3843e+05,1.3843e+05
5036,1.3851e+05,1.3851e+05,1.3851e+05,1.3851e+05,1.3851e+05
5037,1.3857e+05,1.3857e+05,1.3857e+05,1.3857e+05,1.3857e+05
5038,1.3862e+05,1.3861e+05,1.3862e+05,1.3862e+05,1.3862e+05
5039,1.3866e+05,1.3866e+05,1.3866e+05,1.3866e+05,1.3866e+05
5040,1.387e+05,1.387e+05,1.387e+05,1.387e+05,1.387e+05
5041,1.388e+05,1.388e+05,1.388e+05,1.388e+05,1.388e+05
5042,1.3886e+05,1.3886e+05,1.3886e+05,1.3886e+05,1.3886e+05
5043,1.3888e+05,1.3887e+05,1.3888e+05,1.3888e+05,1.3888e+05
5044,1.3893e+05,1.3892e+05,1.3892e+05,1.3892e+05,1.3892e+05
5045,1.3894e+05,1.3893e+05,1.3893e+05,1.3893e+05,1.3894e+05
5046,1.3898e+05,1.3898e+05,1.3898e+05,1.3898e+05,1.3898e+05
5047,1.39e+05,1.3899e+05,1.39e+05,1.39e+05,1.39e+05
5048,1.3902e+05,1.3901e+05,1.3902e+05,1.3902e+05,1.3902e+05
5049,1.3906e+05,1.3904e+05,1.3906e+05,1.3906e+05,1.3906e+05
5050,1.3907e+05,1.3907e+05,1.3907e+05,1.3907e+05,1.3907e+05
5051,1.3914e+05,1.3913e+05,1.3913e+05,1.3914e+05,1.3914e+05
5052,1.3914e+05,1.3914e+05,1.3914e+05,1.3914e+05,1.3914e+05
5053,1.3919e+05,1.3919e+05,1.3919e+05,1.3919e+05,1.3919e+05
5054,1.3928e+05,1.3927e+05,1.3928e+05,1.3928e+05,1.3928e+05
5055,1.3928e+05,1.3928e+05,1.3928e+05,1.3928e+05,1.3928e+05
5056,1.393e+05,1.3929e+05,1.393e+05,1.393e+05,1.393e+05
5057,1.3934e+05,1.3933e+05,1.3934e+05,1.3934e+05,1.3934e+05
5058,1.3939e+05,1.3938e+05,1.3939e+05,1.3939e+05,1.3939e+05
5059,1.3943e+05,1.3943e+05,1.3943e+05,1.3943e+05,1.3943e+05
5060,1.3945e+05,1.3945e+05,1.3945e+05,1.3945e+05,1.3945e+05
5061,1.3947e+05,1.3947e+05,1.3947e+05,1.3947e+05,1.3947e+05
5062,1.3951e+05,1.3951e+05,1.3951e+05,1.3951e+05,1.3951e+05
5063,1.3956e+05,1.3955e+05,1.3956e+05,1.3956e+05,1.3956e+05
5064,1.3956e+05,1.3956e+05,1.3956e+05,1.3956e+05,1.3956e+05
5065,1.3961e+05,1.396e+05,1.396e+05,1.396e+05,1.3961e+05
5066,1.3969e+05,1.3969e+05,1.3969e+05,1.3969e+05,1.3969e+05
5067,1.397e+05,1.397e+05,1.397e+05,1.397e+05,1.397e+05
5068,1.3975e+05,1.3975e+05,1.3975e+05,1.3975e+05,1.3975e+05
5069,1.3976e+05,1.3976e+05,1.3976e+05,1.3976e+05,1.3976e+05
5070,1.398e+05,1.398e+05,1.398e+05,1.398e+05,1.398e+05
5071,1.3983e+05,1.3982e+05,1.3983e+05,1.3983e+05,1.3983e+05
5072,1.3985e+05,1.3984e+05,1.3985e+05,1.3985e+05,1.3985e+05
5073,1.3989e+05,1.3988e+05,1.3988e+05,1.3989e+05,1.3989e+05
5074,1.3995e+05,1.3994e+05,1.3994e+05,1.3995e+05,1.3995e+05
5075,1.4001e+05,1.4001e+05,1.4001e+05,1.4001e+05,1.4001e+05
5076,1.4005e+05,1.4004e+05,1.4004e+05,1.4005e+05,1.4005e+05
5077,1.4007e+05,1.4006e+05,1.4007e+05,1.4007e+05,1.4007e+05
5078,1.4016e+05,1.4015e+05,1.4015e+05,1.4016e+05,1.4016e+05
5079,1.4016e+05,1.4016e+05,1.4016e+05,1.4016e+05,1.4016e+05
5080,1.4018e+05,1.4017e+05,1.4017e+05,1.4018e+05,1.4018e+05
5081,1.4022e+05,1.4022e+05,1.4022e+05,1.4022e+05,1.4022e+05
5082,1.4025e+05,1.4025e+05,1.4025e+05,1.4025e+05,1.4025e+05
5083,1.4031e+05,1.4031e+05,1.4031e+05,1.4031e+05,1.4031e+05
5084,1.4032e+05,1.4032e+05,1.4032e+05,1.4032e+05,1.4032e+05
5085,1.4034e+05,1.4034e+05,1.4034e+05,1.4034e+05,1.4034e+05
5086,1.4037e+05,1.4037e+05,1.4037e+05,1.4037e+05,1.4037e+05
5087,1.4042e+05,1.4042e+05,1.4042e+05,1.4042e+05,1.4042e+05
5088,1.4047e+05,1.4047e+05,1.4047e+05,1.4047e+05,1.4047e+05
5089,1.4054e+05,1.4053e+05,1.4053e+05,1.4054e+05,1.4054e+05
5090,1.4058e+05,1.4058e+05,1.4058e+05,1.4058e+05,1.4058e+05
5091,1.406e+05,1.4059e+05,1.4059e+05,1.4059e+05,1.4059e+05
5092,1.4067e+05,1.4067e+05,1.4067e+05,1.4067e+05,1.4067e+05
5093,1.4069e+05,1.4069e+05,1.4069e+05,1.4069e+05,1.4069e+05
5094,1.4072e+05,1.4072e+05,1.4072e+05,1.4072e+05,1.4072e+05
5095,1.408e+05,1.4079e+05,1.408e+05,1.408e+05,1.408e+05
5096,1.4082e+05,1.4082e+05,1.4082e+05,1.4082e+05,1.4082e+05
5097,1.4086e+05,1.4086e+05,1.4086e+05,1.4086e+05,1.4086e+05
5098,1.4092e+05,1.4092e+05,1.4092e+05,1.4092e+05,1.4092e+05
5099,1.4097e+05,1.4096e+05,1.4096e+05,1.4096e+05,1.4097e+05
5100,1.4099e+05,1.4099e+05,1.4099e+05,1.4099e+05,1.4099e+05
5101,1.4104e+05,1.4104e+05,1.4104e+05,1.4104e+05,1.4104e+05
5102,1.4109e+05,1.4108e+05,1.4109e+05,1.4109e+05,1.4109e+05
5103,1.4112e+05,1.4111e+05,1.4112e+05,1.4112e+05,1.4112e+05
5104,1.4117e+05,1.4117e+05,1.4117e+05,1.4117e+05,1.4117e+05
5105,1.4122e+05,1.4121e+05,1.4122e+05,1.4122e+05,1.4122e+05
5106,1.4131e+05,1.413e+05,1.413e+05,1.4131e+05,1.4131e+05
5107,1.4131e+05,1.4131e+05,1.4131e+05,1.4131e+05,1.4131e+05
5108,1.4135e+05,1.4135e+05,1.4135e+05,1.4135e+05,1.4135e+05
5109,1.4137e+05,1.4136e+05,1.4137e+05,1.4137e+05,1.4137e+05
5110,1.4141e+05,1.4141e+05,1.4141e+05,1.4141e+05,1.4141e+05
5111,1.4146e+05,1.4146e+05,1.4146e+05,1.4146e+05,1.4146e+05
5112,1.4149e+05,1.4148e+05,1.4149e+05,1.4149e+05,1.4149e+05
5113,1.4155e+05,1.4155e+05,1.4155e+05,1.4155e+05,1.4155e+05
5114,1.4157e+05,1.4157e+05,1.4157e+05,1.4157e+05,1.4157e+05
5115,1.4163e+05,1.4163e+05,1.4163e+05,1.4163e+05,1.4163e+05
5116,1.4167e+05,1.4166e+05,1.4167e+05,1.4167e+05,1.4167e+05
5117,1.4171e+05,1.417e+05,1.417e+05,1.4171e+05,1.4171e+05
5118,1.4181e+05,1.4181e+05,1.4181e+05,1.4181e+05,1.4181e+05
5119,1.4185e+05,1.4185e+05,1.4185e+05,1.4185e+05,1.4185e+05
5120,1.4194e+05,1.4194e+05,1.4194e+05,1.4194e+05,1.4194e+05
5121,1.4196e+05,1.4196e+05,1.4196e+05,1.4196e+05,1.4196e+05
5122,1.4202e+05,1.4202e+05,1.4202e+05,1.4202e+05,1.4202e+05
5123,1.4204e+05,1.4203e+05,1.4203e+05,1.4203e+05,1.4204e+05
5124,1.4206e+05,1.4206e+05,1.4206e+05,1.4206e+05,1.4206e+05
5125,1.4211e+05,1.4211e+05,1.4211e+05,1.4211e+05,1.4211e+05
5126,1.4218e+05,1.4217e+05,1.4218e+05,1.4218e+05,1.4218e+05
5127,1.422e+05,1.422e+05,1.422e+05,1.422e+05,1.422e+05
5128,1.4226e+05,1.4226e+05,1.4226e+05,1.4226e+05,1.4226e+05
5129,1.4233e+05,1.4233e+05,1.4233e+05,1.4233e+05,1.4233e+05
5130,1.4237e+05,1.4237e+05,1.4237e+05,1.4237e+05,1.4237e+05
5131,1.4242e+05,1.4241e+05,1.4241e+05,1.4242e+05,1.4242e+05
5132,1.4243e+05,1.4243e+05,1.4243e+05,1.4243e+05,1.4243e+05
5133,1.4247e+05,1.4247e+05,1.4247e+05,1.4247e+05,1.4247e+05
5134,1.4254e+05,1.4254e+05,1.4254e+05,1.4254e+05,1.4254e+05
5135,1.4261e+05,1.4261e+05,1.4261e+05,1.4261e+05,1.4261e+05
5136,1.4262e+05,1.4262e+05,1.4262e+05,1.4262e+05,1.4262e+05
5137,1.4267e+05,1.4266e+05,1.4267e+05,1.4267e+05,1.4267e+05
5138,1.4269e+05,1.4268e+05,1.4269e+05,1.4269e+05,1.4269e+05
5139,1.4273e+05,1.4272e+05,1.4273e+05,1.4273e+05,1.4273e+05
5140,1.4275e+05,1.4274e+05,1.4275e+05,1.4275e+05,1.4275e+05
5141,1.4277e+05,1.4276e+05,1.4277e+05,1.4277e+05,1.4277e+05
5142,1.4288e+05,1.4287e+05,1.4287e+05,1.4288e+05,1.4288e+05
5143,1.4292e+05,1.4292e+05,1.4292e+05,1.4292e+05,1.4292e+05
5144,1.4296e+05,1.4295e+05,1.4295e+05,1.4296e+05,1.4296e+05
5145,1.4306e+05,1.4306e+05,1.4306e+05,1.4306e+05,1.4306e+05
5146,1.4308e+05,1.4307e+05,1.4308e+05,1.4308e+05,1.4308e+05
5147,1.431e+05,1.431e+05,1.431e+05,1.431e+05,1.431e+05
5148,1.4312e+05,1.4312e+05,1.4312e+05,1.4312e+05,1.4312e+05
5149,1.4322e+05,1.4322e+05,1.4322e+05,1.4322e+05,1.4322e+05
5150,1.4325e+05,1.4325e+05,1.4325e+05,1.4325e+05,1.4325e+05
5151,1.4332e+05,1.4331e+05,1.4331e+05,1.4332e+05,1.4332e+05
5152,1.4334e+05,1.4334e+05,1.4334e+05,1.4334e+05,1.4334e+05
5153,1.4338e+05,1.4337e+05,1.4338e+05,1.4338e+05,1.4338e+05
5154,1.4339e+05,1.4338e+05,1.4338e+05,1.4338e+05,1.4339e+05
5155,1.4348e+05,1.4348e+05,1.4348e+05,1.4348e+05,1.4348e+05
5156,1.4353e+05,1.4352e+05,1.4352e+05,1.4353e+05,1.4353e+05
5157,1.4359e+05,1.4358e+05,1.4359e+05,1.4359e+05,1.4359e+05
5158,1.4362e+05,1.4362e+05,1.4362e+05,1.4362e+05,1.4362e+05
5159,1.4367e+05,1.4367e+05,1.4367e+05,1.4367e+05,1.4367e+05
5160,1.4369e+05,1.4369e+05,1.4369e+05,1.4369e+05,1.4369e+05
5161,1.4377e+05,1.4376e+05,1.4376e+05,1.4377e+05,1.4377e+05
5162,1.4377e+05,1.4377e+05,1.4377e+05,1.4377e+05,1.4377e+05
5163,1.4383e+05,1.4383e+05,1.4383e+05,1.4383e+05,1.4383e+05
5164,1.4392e+05,1.4392e+05,1.4392e+05,1.4392e+05,1.4392e+05
5165,1.4395e+05,1.4395e+05,1.4395e+05,1.4395e+05,1.4395e+05
5166,1.4399e+05,1.4399e+05,1.4399e+05,1.4399e+05,1.4399e+05
5167,1.44e+05,1.44e+05,1.44e+05,1.44e+05,1.44e+05
5168,1.4402e+05,1.4402e+05,1.4402e+05,1.4402e+05,1.4402e+05
5169,1.4407e+05,1.4407e+05,1.4407e+05,1.4407e+05,1.4407e+05
5170,1.4414e+05,1.4414e+05,1.4414e+05,1.4414e+05,1.4414e+05
5171,1.4418e+05,1.4418e+05,1.4418e+05,1.4418e+05,1.4418e+05
5172,1.4422e+05,1.4422e+05,1.4422e+05,1.4422e+05,1.4422e+05
5173,1.4424e+05,1.4424e+05,1.4424e+05,1.4424e+05,1.4424e+05
5174,1.4428e+05,1.4428e+05,1.4428e+05,1.4428e+05,1.4428e+05
5175,1.4434e+05,1.4433e+05,1.4433e+05,1.4434e+05,1.4434e+05
5176,1.4438e+05,1.4437e+05,1.4438e+05,1.4438e+05,1.4438e+05
5177,1.4441e+05,1.444e+05,1.4441e+05,1.4441e+05,1.4441e+05
5178,1.4444e+05,1.4443e+05,1.4444e+05,1.4444e+05,1.4444e+05
5179,1.4446e+05,1.4446e+05,1.4446e+05,1.4446e+05,1.4446e+05
5180,1.445e+05,1.445e+05,1.445e+05,1.445e+05,1.445e+05
5181,1.4454e+05,1.4454e+05,1.4454e+05,1.4454e+05,1.4454e+05
5182,1.4458e+05,1.4457e+05,1.4458e+05,1.4458e+05,1.4458e+05
5183,1.4464e+05,1.4463e+05,1.4464e+05,1.4464e+05,1.4464e+05
5184,1.4468e+05,1.4467e+05,1.4468e+05,1.4468e+05,1.4468e+05
5185,1.4471e+05,1.4471e+05,1.4471e+05,1.4471e+05,1.4471e+05
5186,1.4475e+05,1.4475e+05,1.4475e+05,1.4475e+05,1.4475e+05
5187,1.4478e+05,1.4478e+05,1.4478e+05,1.4478e+05,1.4478e+05
5188,1.4482e+05,1.4482e+05,1.4482e+05,1.4482e+05,1.4482e+05
5189,1.4484e+05,1.4484e+05,1.4484e+05,1.4484e+05,1.4484e+05
5190,1.4488e+05,1.4488e+05,1.4488e+05,1.4488e+05,1.4488e+05
5191,1.4493e+05,1.4492e+05,1.4493e+05,1.4493e+05,1.4493e+05
5192,1.4495e+05,1.4494e+05,1.4494e+05,1.4494e+05,1.4494e+05
5193,1.4496e+05,1.4495e+05,1.4495e+05,1.4495e+05,1.4495e+05
5194,1.4502e+05,1.4502e+05,1.4502e+05,1.4502e+05,1.4502e+05
5195,1.4508e+05,1.4508e+05,1.4508e+05,1.4508e+05,1.4508e+05
5196,1.4509e+05,1.4509e+05,1.4509e+05,1.4509e+05,1.4509e+05
5197,1.4515e+05,1.4514e+05,1.4515e+05,1.4515e+05,1.4515e+05
5198,1.4518e+05,1.4518e+05,1.4518e+05,1.4518e+05,1.4518e+05
5199,1.4525e+05,1.4524e+05,1.4525e+05,1.4525e+05,1.4525e+05
5200,1.453e+05,1.453e+05,1.453e+05,1.453e+05,1.453e+05
5201,1.4533e+05,1.4532e+05,1.4532e+05,1.4533e+05,1.4533e+05
5202,1.4536e+05,1.4536e+05,1.4536e+05,1.4536e+05,1.4536e+05
5203,1.4541e+05,1.4541e+05,1.4541e+05,1.4541e+05,1.4541e+05
5204,1.4544e+05,1.4544e+05,1.4544e+05,1.4544e+05,1.4544e+05
5205,1.4549e+05,1.4549e+05,1.4549e+05,1.4549e+05,1.4549e+05
5206,1.4554e+05,1.4554e+05,1.4554e+05,1.4554e+05,1.4554e+05
5207,1.456e+05,1.456e+05,1.456e+05,1.456e+05,1.456e+05
5208,1.4561e+05,1.456e+05,1.456e+05,1.4561e+05,1.4561e+05
5209,1.4565e+05,1.4565e+05,1.4565e+05,1.4565e+05,1.4565e+05
5210,1.4567e+05,1.4567e+05,1.4567e+05,1.4567e+05,1.4567e+05
5211,1.4571e+05,1.4571e+05,1.4571e+05,1.4571e+05,1.4571e+05
5212,1.4575e+05,1.4574e+05,1.4575e+05,1.4575e+05,1.4575e+05
5213,1.4582e+05,1.4581e+05,1.4582e+05,1.4582e+05,1.4582e+05
5214,1.4587e+05,1.4587e+05,1.4587e+05,1.4587e+05,1.4587e+05
5215,1.4589e+05,1.4589e+05,1.4589e+05,1.4589e+05,1.4589e+05
5216,1.459e+05,1.459e+05,1.459e+05,1.459e+05,1.459e+05
5217,1.4596e+05,1.4595e+05,1.4596e+05,1.4596e+05,1.4596e+05
5218,1.4605e+05,1.4604e+05,1.4605e+05,1.4605e+05,1.4605e+05
5219,1.4609e+05,1.4609e+05,1.4609e+05,1.4609e+05,1.4609e+05
5220,1.4611e+05,1.4611e+05,1.4611e+05,1.4611e+05,1.4611e+05
5221,1.4616e+05,1.4615e+05,1.4615e+05,1.4616e+05,1.4616e+05
5222,1.4622e+05,1.4621e+05,1.4621e+05,1.4622e+05,1.4622e+05
5223,1.4627e+05,1.4627e+05,1.4627e+05,1.4627e+05,1.4627e+05
5224,1.4629e+05,1.4629e+05,1.4629e+05,1.4629e+05,1.4629e+05
5225,1.4633e+05,1.4633e+05,1.4633e+05,1.4633e+05,1.4633e+05
5226,1.4637e+05,1.4636e+05,1.4637e+05,1.4637e+05,1.4637e+05
5227,1.4638e+05,1.4638e+05,1.4638e+05,1.4638e+05,1.4638e+05
5228,1.4644e+05,1.4642e+05,1.4643e+05,1.4644e+05,1.4644e+05
5229,1.465e+05,1.465e+05,1.465e+05,1.465e+05,1.465e+05
5230,1.4657e+05,1.4656e+05,1.4657e+05,1.4657e+05,1.4657e+05
5231,1.4658e+05,1.4657e+05,1.4658e+05,1.4658e+05,1.4658e+05
5232,1.4662e+05,1.4661e+05,1.4661e+05,1.4661e+05,1.4661e+05
5233,1.4665e+05,1.4665e+05,1.4665e+05,1.4665e+05,1.4665e+05
5234,1.4673e+05,1.4672e+05,1.4672e+05,1.4673e+05,1.4673e+05
5235,1.4674e+05,1.4674e+05,1.4674e+05,1.4674e+05,1.4674e+05
5236,1.4678e+05,1.4678e+05,1.4678e+05,1.4678e+05,1.4678e+05
5237,1.4683e+05,1.4682e+05,1.4682e+05,1.4682e+05,1.4683e+05
5238,1.4691e+05,1.4691e+05,1.4691e+05,1.4691e+05,1.4691e+05
5239,1.4693e+05,1.4693e+05,1.4693e+05,1.4693e+05,1.4693e+05
5240,1.47e+05,1.47e+05,1.47e+05,1.47e+05,1.47e+05
5241,1.4702e+05,1.4702e+05,1.4702e+05,1.4702e+05,1.4702e+05
5242,1.4707e+05,1.4707e+05,1.4707e+05,1.4707e+05,1.4707e+05
5243,1.4709e+05,1.4708e+05,1.4709e+05,1.4709e+05,1.4709e+05
5244,1.4715e+05,1.4715e+05,1.4715e+05,1.4715e+05,1.4715e+05
5245,1.4722e+05,1.4721e+05,1.4722e+05,1.4722e+05,1.4722e+05
5246,1.4724e+05,1.4723e+05,1.4724e+05,1.4724e+05,1.4724e+05
5247,1.4732e+05,1.4732e+05,1.4732e+05,1.4732e+05,1.4732e+05
5248,1.4737e+05,1.4736e+05,1.4736e+05,1.4737e+05,1.4737e+05
5249,1.4741e+05,1.4741e+05,1.4741e+05,1.4741e+05,1.4741e+05
5250,1.4743e+05,1.4742e+05,1.4742e+05,1.4743e+05,1.4743e+05
5251,1.4756e+05,1.4755e+05,1.4756e+05,1.4756e+05,1.4756e+05
5252,1.4757e+05,1.4757e+05,1.4757e+05,1.4757e+05,1.4757e+05
5253,1.4764e+05,1.4763e+05,1.4764e+05,1.4764e+05,1.4764e+05
5254,1.4771e+05,1.477e+05,1.4771e+05,1.4771e+05,1.4771e+05
5255,1.4773e+05,1.4773e+05,1.4773e+05,1.4773e+05,1.4773e+05
5256,1.4774e+05,1.4774e+05,1.4774e+05,1.4774e+05,1.4774e+05
5257,1.4781e+05,1.4781e+05,1.4781e+05,1.4781e+05,1.4781e+05
5258,1.4785e+05,1.4784e+05,1.4785e+05,1.4785e+05,1.4785e+05
5259,1.4789e+05,1.4789e+05,1.4789e+05,1.4789e+05,1.4789e+05
5260,1.4794e+05,1.4794e+05,1.4794e+05,1.4794e+05,1.4794e+05
5261,1.4803e+05,1.4803e+05,1.4803e+05,1.4803e+05,1.4803e+05
5262,1.4807e+05,1.4807e+05,1.4807e+05,1.4807e+05,1.4807e+05
5263,1.4813e+05,1.4813e+05,1.4813e+05,1.4813e+05,1.4813e+05
5264,1.4817e+05,1.4816e+05,1.4816e+05,1.4817e+05,1.4817e+05
5265,1.4821e+05,1.482e+05,1.4821e+05,1.4821e+05,1.4821e+05
5266,1.4823e+05,1.4823e+05,1.4823e+05,1.4823e+05,1.4823e+05
5267,1.4829e+05,1.4828e+05,1.4829e+05,1.4829e+05,1.4829e+05
5268,1.483e+05,1.483e+05,1.483e+05,1.483e+05,1.483e+05
5269,1.4835e+05,1.4834e+05,1.4835e+05,1.4835e+05,1.4835e+05
5270,1.4847e+05,1.4846e+05,1.4846e+05,1.4847e+05,1.4847e+05
5271,1.4854e+05,1.4854e+05,1.4854e+05,1.4854e+05,1.4854e+05
5272,1.4856e+05,1.4856e+05,1.4856e+05,1.4856e+05,1.4856e+05
5273,1.4858e+05,1.4858e+05,1.4858e+05,1.4858e+05,1.4858e+05
5274,1.4863e+05,1.4862e+05,1.4862e+05,1.4863e+05,1.4863e+05
5275,1.4867e+05,1.4866e+05,1.4867e+05,1.4867e+05,1.4867e+05
5276,1.4875e+05,1.4875e+05,1.4875e+05,1.4875e+05,1.4875e+05
5277,1.4877e+05,1.4876e+05,1.4876e+05,1.4876e+05,1.4876e+05
5278,1.4889e+05,1.4889e+05,1.4889e+05,1.4889e+05,1.4889e+05
5279,1.4891e+05,1.4891e+05,1.4891e+05,1.4891e+05,1.4891e+05
5280,1.4892e+05,1.4891e+05,1.4892e+05,1.4892e+05,1.4892e+05
5281,1.4896e+05,1.4895e+05,1.4895e+05,1.4896e+05,1.4896e+05
5282,1.4899e+05,1.4899e+05,1.4899e+05,1.4899e+05,1.4899e+05
5283,1.4907e+05,1.4906e+05,1.4907e+05,1.4907e+05,1.4907e+05
5284,1.4908e+05,1.4908e+05,1.4908e+05,1.4908e+05,1.4908e+05
5285,1.4913e+05,1.4913e+05,1.4913e+05,1.4913e+05,1.4913e+05
5286,1.4915e+05,1.4915e+05,1.4915e+05,1.4915e+05,1.4915e+05
5287,1.4918e+05,1.4918e+05,1.4918e+05,1.4918e+05,1.4918e+05
5288,1.4926e+05,1.4926e+05,1.4926e+05,1.4926e+05,1.4926e+05
5289,1.4929e+05,1.4928e+05,1.4929e+05,1.4929e+05,1.4929e+05
5290,1.4932e+05,1.4932e+05,1.4932e+05,1.4932e+05,1.4932e+05
5291,1.4936e+05,1.4936e+05,1.4936e+05,1.4936e+05,1.4936e+05
5292,1.4943e+05,1.4942e+05,1.4942e+05,1.4942e+05,1.4943e+05
5293,1.4946e+05,1.4945e+05,1.4946e+05,1.4946e+05,1.4946e+05
5294,1.4952e+05,1.4952e+05,1.4952e+05,1.4952e+05,1.4952e+05
5295,1.4956e+05,1.4955e+05,1.4955e+05,1.4955e+05,1.4956e+05
5296,1.4958e+05,1.4958e+05,1.4958e+05,1.4958e+05,1.4958e+05
5297,1.4961e+05,1.496e+05,1.4961e+05,1.4961e+05,1.4961e+05
5298,1.4964e+05,1.4964e+05,1.4964e+05,1.4964e+05,1.4964e+05
5299,1.4966e+05,1.4966e+05,1.4966e+05,1.4966e+05,1.4966e+05
5300,1.4968e+05,1.4967e+05,1.4968e+05,1.4968e+05,1.4968e+05
5301,1.4971e+05,1.497e+05,1.497e+05,1.4971e+05,1.4971e+05
5302,1.4979e+05,1.4978e+05,1.4979e+05,1.4979e+05,1.4979e+05
5303,1.4982e+05,1.4982e+05,1.4982e+05,1.4982e+05,1.4982e+05
5304,1.4985e+05,1.4984e+05,1.4985e+05,1.4985e+05,1.4985e+05
5305,1.499e+05,1.4989e+05,1.4989e+05,1.499e+05,1.499e+05
5306,1.4994e+05,1.4994e+05,1.4994e+05,1.4994e+05,1.4994e+05
5307,1.4997e+05,1.4997e+05,1.4997e+05,1.4997e+05,1.4997e+05
5308,1.5001e+05,1.5001e+05,1.5001e+05,1.5001e+05,1.5001e+05
5309,1.5008e+05,1.5008e+05,1.5008e+05,1.5008e+05,1.5008e+05
5310,1.5008e+05,1.5008e+05,1.5008e+05,1.5008e+05,1.5008e+05
5311,1.5011e+05,1.5011e+05,1.5011e+05,1.5011e+05,1.5011e+05
5312,1.5016e+05,1.5016e+05,1.5016e+05,1.5016e+05,1.5016e+05
5313,1.5019e+05,1.5019e+05,1.5019e+05,1.5019e+05,1.5019e+05
5314,1.5024e+05,1.5023e+05,1.5024e+05,1.5024e+05,1.5024e+05
5315,1.5027e+05,1.5026e+05,1.5027e+05,1.5027e+05,1.5027e+05
5316,1.503e+05,1.5029e+05,1.503e+05,1.503e+05,1.503e+05
5317,1.5037e+05,1.5036e+05,1.5037e+05,1.5037e+05,1.5037e+05
5318,1.5041e+05,1.504e+05,1.5041e+05,1.5041e+05,1.5041e+05
5319,1.5042e+05,1.5042e+05,1.5042e+05,1.5042e+05,1.5042e+05
5320,1.5046e+05,1.5045e+05,1.5046e+05,1.5046e+05,1.5046e+05
5321,1.5051e+05,1.5051e+05,1.5051e+05,1.5051e+05,1.5051e+05
5322,1.5057e+05,1.5057e+05,1.5057e+05,1.5057e+05,1.5057e+05
5323,1.5059e+05,1.5059e+05,1.5059e+05,1.5059e+05,1.5059e+05
5324,1.5064e+05,1.5064e+05,1.5064e+05,1.5064e+05,1.5064e+05
5325,1.5068e+05,1.5067e+05,1.5067e+05,1.5068e+05,1.5068e+05
5326,1.5073e+05,1.5072e+05,1.5072e+05,1.5073e+05,1.5073e+05
5327,1.5078e+05,1.5078e+05,1.5078e+05,1.5078e+05,1.5078e+05
5328,1.5082e+05,1.5082e+05,1.5082e+05,1.5082e+05,1.5082e+05
5329,1.5088e+05,1.5088e+05,1.5088e+05,1.5088e+05,1.5088e+05
5330,1.5094e+05,1.5094e+05,1.5094e+05,1.5094e+05,1.5094e+05
5331,1.5096e+05,1.5096e+05,1.5096e+05,1.5096e+05,1.5096e+05
5332,1.51e+05,1.5099e+05,1.51e+05,1.51e+05,1.51e+05
5333,1.5103e+05,1.5103e+05,1.5103e+05,1.5103e+05,1.5103e+05
5334,1.5108e+05,1.5108e+05,1.5108e+05,1.5108e+05,1.5108e+05
5335,1.511e+05,1.511e+05,1.511e+05,1.511e+05,1.511e+05
5336,1.5114e+05,1.5113e+05,1.5113e+05,1.5114e+05,1.5114e+05
5337,1.5118e+05,1.5118e+05,1.5118e+05,1.5118e+05,1.5118e+05
5338,1.5124e+05,1.5124e+05,1.5124e+05,1.5124e+05,1.5124e+05
5339,1.5134e+05,1.5134e+05,1.5134e+05,1.5134e+05,1.5134e+05
5340,1.5136e+05,1.5136e+05,1.5136e+05,1.5136e+05,1.5136e+05
5341,1.5139e+05,1.5139e+05,1.5139e+05,1.5139e+05,1.5139e+05
5342,1.5142e+05,1.5141e+05,1.5142e+05,1.5142e+05,1.5142e+05
5343,1.5148e+05,1.5148e+05,1.5148e+05,1.5148e+05,1.5148e+05
5344,1.5156e+05,1.5155e+05,1.5156e+05,1.5156e+05,1.5156e+05
5345,1.5165e+05,1.5165e+05,1.5165e+05,1.5165e+05,1.5165e+05
5346,1.5166e+05,1.5166e+05,1.5166e+05,1.5166e+05,1.5166e+05
5347,1.5173e+05,1.5172e+05,1.5173e+05,1.5173e+05,1.5173e+05
5348,1.5177e+05,1.5177e+05,1.5177e+05,1.5177e+05,1.5177e+05
5349,1.5178e+05,1.5178e+05,1.5178e+05,1.5178e+05,1.5178e+05
5350,1.5181e+05,1.518e+05,1.5181e+05,1.5181e+05,1.5181e+05
5351,1.5187e+05,1.5186e+05,1.5186e+05,1.5187e+05,1.5187e+05
5352,1.5192e+05,1.5192e+05,1.5192e+05,1.5192e+05,1.5192e+05
5353,1.5195e+05,1.5194e+05,1.5195e+05,1.5195e+05,1.5195e+05
5354,1.5201e+05,1.5201e+05,1.5201e+05,1.5201e+05,1.5201e+05
5355,1.5206e+05,1.5205e+05,1.5206e+05,1.5206e+05,1.5206e+05
5356,1.5211e+05,1.5211e+05,1.5211e+05,1.5211e+05,1.5211e+05
5357,1.5213e+05,1.5213e+05,1.5213e+05,1.5213e+05,1.5213e+05
5358,1.522e+05,1.522e+05,1.522e+05,1.522e+05,1.522e+05
5359,1.5224e+05,1.5224e+05,1.5224e+05,1.5224e+05,1.5224e+05
5360,1.523e+05,1.5229e+05,1.5229e+05,1.523e+05,1.523e+05
5361,1.5233e+05,1.5232e+05,1.5232e+05,1.5232e+05,1.5232e+05
5362,1.5241e+05,1.5241e+05,1.5241e+05,1.5241e+05,1.5241e+05
5363,1.5243e+05,1.5242e+05,1.5242e+05,1.5243e+05,1.5243e+05
5364,1.5249e+05,1.5249e+05,1.5249e+05,1.5249e+05,1.5249e+05
5365,1.5254e+05,1.5254e+05,1.5254e+05,1.5254e+05,1.5254e+05
5366,1.5257e+05,1.5257e+05,1.5257e+05,1.5257e+05,1.5257e+05
5367,1.5261e+05,1.5261e+05,1.5261e+05,1.5261e+05,1.5261e+05
5368,1.5264e+05,1.5264e+05,1.5264e+05,1.5264e+05,1.5264e+05
5369,1.527e+05,1.527e+05,1.527e+05,1.527e+05,1.527e+05
5370,1.5276e+05,1.5276e+05,1.5276e+05,1.5276e+05,1.5276e+05
5371,1.5279e+05,1.5279e+05,1.5279e+05,1.5279e+05,1.5279e+05
5372,1.5284e+05,1.5284e+05,1.5284e+05,1.5284e+05,1.5284e+05
5373,1.529e+05,1.529e+05,1.529e+05,1.529e+05,1.529e+05
5374,1.5294e+05,1.5293e+05,1.5294e+05,1.5294e+05,1.5294e+05
5375,1.5301e+05,1.53e+05,1.5301e+05,1.5301e+05,1.5301e+05
5376,1.5305e+05,1.5305e+05,1.5305e+05,1.5305e+05,1.5305e+05
5377,1.531e+05,1.531e+05,1.531e+05,1.531e+05,1.531e+05
5378,1.5316e+05,1.5316e+05,1.5316e+05,1.5316e+05,1.5316e+05
5379,1.5324e+05,1.5324e+05,1.5324e+05,1.5324e+05,1.5324e+05
5380,1.5326e+05,1.5326e+05,1.5326e+05,1.5326e+05,1.5326e+05
5381,1.5329e+05,1.5329e+05,1.5329e+05,1.5329e+05,1.5329e+05
5382,1.534e+05,1.5339e+05,1.534e+05,1.534e+05,1.534e+05
5383,1.5342e+05,1.5342e+05,1.5342e+05,1.5342e+05,1.5342e+05
5384,1.5352e+05,1.5352e+05,1.5352e+05,1.5352e+05,1.5352e+05
5385,1.5356e+05,1.5355e+05,1.5355e+05,1.5356e+05,1.5356e+05
5386,1.5357e+05,1.5357e+05,1.5357e+05,1.5357e+05,1.5357e+05
5387,1.536e+05,1.536e+05,1.536e+05,1.536e+05,1.536e+05
5388,1.5363e+05,1.5362e+05,1.5362e+05,1.5363e+05,1.5363e+05
5389,1.5371e+05,1.5371e+05,1.5371e+05,1.5371e+05,1.5371e+05
5390,1.5378e+05,1.5378e+05,1.5378e+05,1.5378e+05,1.5378e+05
5391,1.5387e+05,1.5386e+05,1.5387e+05,1.5387e+05,1.5387e+05
5392,1.5392e+05,1.5391e+05,1.5391e+05,1.5392e+05,1.5392e+05
5393,1.5393e+05,1.5392e+05,1.5393e+05,1.5393e+05,1.5393e+05
5394,1.5401e+05,1.54e+05,1.5401e+05,1.5401e+05,1.5401e+05
5395,1.5402e+05,1.5402e+05,1.5402e+05,1.5402e+05,1.5402e+05
5396,1.5409e+05,1.5408e+05,1.5409e+05,1.5409e+05,1.5409e+05
5397,1.5413e+05,1.5413e+05,1.5413e+05,1.5413e+05,1.5413e+05
5398,1.5418e+05,1.5417e+05,1.5417e+05,1.5418e+05,1.5418e+05
5399,1.5419e+05,1.5419e+05,1.5419e+05,1.5419e+05,1.5419e+05
5400,1.5423e+05,1.5423e+05,1.5423e+05,1.5423e+05,1.5423e+05
5401,1.5428e+05,1.5428e+05,1.5428e+05,1.5428e+05,1.5428e+05
5402,1.5432e+05,1.543e+05,1.5431e+05,1.5432e+05,1.5432e+05
5403,1.5433e+05,1.5432e+05,1.5433e+05,1.5433e+05,1.5433e+05
5404,1.5437e+05,1.5436e+05,1.5437e+05,1.5437e+05,1.5437e+05
5405,1.5446e+05,1.5446e+05,1.5446e+05,1.5446e+05,1.5446e+05
5406,1.5449e+05,1.5448e+05,1.5449e+05,1.5449e+05,1.5449e+05
5407,1.5452e+05,1.5452e+05,1.5452e+05,1.5452e+05,1.5452e+05
5408,1.5456e+05,1.5455e+05,1.5456e+05,1.5456e+05,1.5456e+05
5409,1.5459e+05,1.5458e+05,1.5458e+05,1.5459e+05,1.5459e+05
5410,1.5464e+05,1.5463e+05,1.5464e+05,1.5464e+05,1.5464e+05
5411,1.5467e+05,1.5467e+05,1.5467e+05,1.5467e+05,1.5467e+05
5412,1.5474e+05,1.5473e+05,1.5473e+05,1.5474e+05,1.5474e+05
5413,1.5476e+05,1.5475e+05,1.5476e+05,1.5476e+05,1.5476e+05
5414,1.5481e+05,1.5481e+05,1.5481e+05,1.5481e+05,1.5481e+05
5415,1.5485e+05,1.5485e+05,1.5485e+05,1.5485e+05,1.5485e+05
5416,1.5488e+05,1.5488e+05,1.5488e+05,1.5488e+05,1.5488e+05
5417,1.5493e+05,1.5492e+05,1.5492e+05,1.5493e+05,1.5493e+05
5418,1.5496e+05,1.5496e+05,1.5496e+05,1.5496e+05,1.5496e+05
5419,1.55e+05,1.5499e+05,1.55e+05,1.55e+05,1.55e+05
5420,1.5507e+05,1.5506e+05,1.5507e+05,1.5507e+05,1.5507e+05
5421,1.5514e+05,1.5514e+05,1.5514e+05,1.5514e+05,1.5514e+05
5422,1.5516e+05,1.5516e+05,1.5516e+05,1.5516e+05,1.5516e+05
5423,1.5521e+05,1.5521e+05,1.5521e+05,1.5521e+05,1.5521e+05
5424,1.5523e+05,1.5523e+05,1.5523e+05,1.5523e+05,1.5523e+05
5425,1.5528e+05,1.5528e+05,1.5528e+05,1.5528e+05,1.5528e+05
5426,1.5529e+05,1.5528e+05,1.5529e+05,1.5529e+05,1.5529e+05
5427,1.5534e+05,1.5533e+05,1.5534e+05,1.5534e+05,1.5534e+05
5428,1.5539e+05,1.5539e+05,1.5539e+05,1.5539e+05,1.5539e+05
5429,1.5542e+05,1.5541e+05,1.5541e+05,1.5542e+05,1.5542e+05
5430,1.5543e+05,1.5543e+05,1.5543e+05,1.5543e+05,1.5543e+05
5431,1.5548e+05,1.5548e+05,1.5548e+05,1.5548e+05,1.5548e+05
5432,1.5552e+05,1.5552e+05,1.5552e+05,1.5552e+05,1.5552e+05
5433,1.5559e+05,1.5559e+05,1.5559e+05,1.5559e+05,1.5559e+05
5434,1.5561e+05,1.5561e+05,1.5561e+05,1.5561e+05,1.5561e+05
5435,1.5562e+05,1.5562e+05,1.5562e+05,1.5562e+05,1.5562e+05
5436,1.557e+05,1.557e+05,1.557e+05,1.557e+05,1.557e+05
5437,1.5574e+05,1.5573e+05,1.5574e+05,1.5574e+05,1.5574e+05
5438,1.5581e+05,1.5581e+05,1.5581e+05,1.5581e+05,1.5581e+05
5439,1.5583e+05,1.5582e+05,1.5583e+05,1.5583e+05,1.5583e+05
5440,1.5585e+05,1.5585e+05,1.5585e+05,1.5585e+05,1.5585e+05
5441,1.559e+05,1.559e+05,1.559e+05,1.559e+05,1.559e+05
5442,1.5591e+05,1.5591e+05,1.5591e+05,1.5591e+05,1.5591e+05
5443,1.56e+05,1.56e+05,1.56e+05,1.56e+05,1.56e+05
5444,1.5605e+05,1.5604e+05,1.5605e+05,1.5605e+05,1.5605e+05
5445,1.5605e+05,1.5605e+05,1.5605e+05,1.5605e+05,1.5605e+05
5446,1.5611e+05,1.5611e+05,1.5611e+05,1.5611e+05,1.5611e+05
5447,1.5614e+05,1.5614e+05,1.5614e+05,1.5614e+05,1.5614e+05
5448,1.5619e+05,1.5618e+05,1.5618e+05,1.5619e+05,1.5619e+05
5449,1.5621e+05,1.5621e+05,1.5621e+05,1.5621e+05,1.5621e+05
5450,1.563e+05,1.5629e+05,1.5629e+05,1.563e+05,1.563e+05
5451,1.5634e+05,1.5634e+05,1.5634e+05,1.5634e+05,1.5634e+05
5452,1.5638e+05,1.5638e+05,1.5638e+05,1.5638e+05,1.5638e+05
5453,1.5643e+05,1.5643e+05,1.5643e+05,1.5643e+05,1.5643e+05
5454,1.5644e+05,1.5644e+05,1.5644e+05,1.5644e+05,1.5644e+05
5455,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05,1.5648e+05
5456,1.5653e+05,1.5653e+05,1.5653e+05,1.5653e+05,1.5653e+05
5457,1.5661e+05,1.566e+05,1.566e+05,1.566e+05,1.5661e+05
5458,1.5667e+05,1.5667e+05,1.5667e+05,1.5667e+05,1.5667e+05
5459,1.5669e+05,1.5669e+05,1.5669e+05,1.5669e+05,1.5669e+05
5460,1.5676e+05,1.5675e+05,1.5675e+05,1.5676e+05,1.5676e+05
5461,1.5677e+05,1.5677e+05,1.5677e+05,1.5677e+05,1.5677e+05
5462,1.5686e+05,1.5686e+05,1.5686e+05,1.5686e+05,1.5686e+05
5463,1.5688e+05,1.5688e+05,1.5688e+05,1.5688e+05,1.5688e+05
5464,1.569e+05,1.5689e+05,1.5689e+05,1.569e+05,1.569e+05
5465,1.5695e+05,1.5694e+05,1.5694e+05,1.5695e+05,1.5695e+05
5466,1.5709e+05,1.5709e+05,1.5709e+05,1.5709e+05,1.5709e+05
5467,1.5712e+05,1.5712e+05,1.5712e+05,1.5712e+05,1.5712e+05
5468,1.5714e+05,1.5713e+05,1.5713e+05,1.5714e+05,1.5714e+05
5469,1.5716e+05,1.5716e+05,1.5716e+05,1.5716e+05,1.5716e+05
5470,1.5725e+05,1.5725e+05,1.5725e+05,1.5725e+05,1.5725e+05
5471,1.5732e+05,1.5732e+05,1.5732e+05,1.5732e+05,1.5732e+05
5472,1.5735e+05,1.5735e+05,1.5735e+05,1.5735e+05,1.5735e+05
5473,1.5743e+05,1.5742e+05,1.5742e+05,1.5743e+05,1.5743e+05
5474,1.5748e+05,1.5747e+05,1.5747e+05,1.5748e+05,1.5748e+05
5475,1.5751e+05,1.575e+05,1.575e+05,1.575e+05,1.5751e+05
5476,1.5754e+05,1.5754e+05,1.5754e+05,1.5754e+05,1.5754e+05
5477,1.5764e+05,1.5763e+05,1.5764e+05,1.5764e+05,1.5764e+05
5478,1.577e+05,1.5769e+05,1.577e+05,1.577e+05,1.577e+05
5479,1.5771e+05,1.5771e+05,1.5771e+05,1.5771e+05,1.5771e+05
5480,1.5775e+05,1.5775e+05,1.5775e+05,1.5775e+05,1.5775e+05
5481,1.5782e+05,1.5781e+05,1.5781e+05,1.5782e+05,1.5782e+05
5482,1.579e+05,1.5789e+05,1.579e+05,1.579e+05,1.579e+05
5483,1.5792e+05,1.5792e+05,1.5792e+05,1.5792e+05,1.5792e+05
5484,1.5794e+05,1.5794e+05,1.5794e+05,1.5794e+05,1.5794e+05
5485,1.5799e+05,1.5799e+05,1.5799e+05,1.5799e+05,1.5799e+05
5486,1.5806e+05,1.5806e+05,1.5806e+05,1.5806e+05,1.5806e+05
5487,1.5811e+05,1.581e+05,1.581e+05,1.5811e+05,1.5811e+05
5488,1.5817e+05,1.5817e+05,1.5817e+05,1.5817e+05,1.5817e+05
5489,1.5822e+05,1.5822e+05,1.5822e+05,1.5822e+05,1.5822e+05
5490,1.5825e+05,1.5824e+05,1.5825e+05,1.5825e+05,1.5825e+05
5491,1.5828e+05,1.5828e+05,1.5828e+05,1.5828e+05,1.5828e+05
5492,1.5831e+05,1.583e+05,1.5831e+05,1.5831e+05,1.5831e+05
5493,1.5834e+05,1.5833e+05,1.5834e+05,1.5834e+05,1.5834e+05
5494,1.584e+05,1.584e+05,1.584e+05,1.584e+05,1.584e+05
5495,1.5849e+05,1.5848e+05,1.5849e+05,1.5849e+05,1.5849e+05
5496,1.5854e+05,1.5853e+05,1.5853e+05,1.5854e+05,1.5854e+05
5497,1.5856e+05,1.5856e+05,1.5856e+05,1.5856e+05,1.5856e+05
5498,1.5864e+05,1.5863e+05,1.5863e+05,1.5864e+05,1.5864e+05
5499,1.5869e+05,1.5869e+05,1.5869e+05,1.5869e+05,1.5869e+05
5500,1.587e+05,1.5869e+05,1.587e+05,1.587e+05,1.587e+05
5501,1.5877e+05,1.5877e+05,1.5877e+05,1.5877e+05,1.5877e+05
5502,1.5882e+05,1.5881e+05,1.5882e+05,1.5882e+05,1.5882e+05
5503,1.589e+05,1.589e+05,1.589e+05,1.589e+05,1.589e+05
5504,1.5891e+05,1.5891e+05,1.5891e+05,1.5891e+05,1.5891e+05
5505,1.5894e+05,1.5894e+05,1.5894e+05,1.5894e+05,1.5894e+05
5506,1.5901e+05,1.59e+05,1.5901e+05,1.5901e+05,1.5901e+05
5507,1.5913e+05,1.5913e+05,1.5913e+05,1.5913e+05,1.5913e+05
5508,1.5918e+05,1.5918e+05,1.5918e+05,1.5918e+05,1.5918e+05
5509,1.5921e+05,1.5921e+05,1.5921e+05,1.5921e+05,1.5921e+05
5510,1.5926e+05,1.5925e+05,1.5925e+05,1.5926e+05,1.5926e+05
5511,1.5929e+05,1.5929e+05,1.5929e+05,1.5929e+05,1.5929e+05
5512,1.5932e+05,1.5932e+05,1.5932e+05,1.5932e+05,1.5932e+05
5513,1.5939e+05,1.5939e+05,1.5939e+05,1.5939e+05,1.5939e+05
5514,1.5946e+05,1.5945e+05,1.5946e+05,1.5946e+05,1.5946e+05
5515,1.5949e+05,1.5949e+05,1.5949e+05,1.5949e+05,1.5949e+05
5516,1.5955e+05,1.5954e+05,1.5954e+05,1.5955e+05,1.5955e+05
5517,1.5956e+05,1.5956e+05,1.5956e+05,1.5956e+05,1.5956e+05
5518,1.596e+05,1.5959e+05,1.596e+05,1.596e+05,1.596e+05
5519,1.5964e+05,1.5964e+05,1.5964e+05,1.5964e+05,1.5964e+05
5520,1.5968e+05,1.5967e+05,1.5968e+05,1.5968e+05,1.5968e+05
5521,1.5971e+05,1.5971e+05,1.5971e+05,1.5971e+05,1.5971e+05
5522,1.598e+05,1.598e+05,1.598e+05,1.598e+05,1.598e+05
5523,1.5982e+05,1.5981e+05,1.5981e+05,1.5982e+05,1.5982e+05
5524,1.5985e+05,1.5985e+05,1.5985e+05,1.5985e+05,1.5985e+05
5525,1.5988e+05,1.5988e+05,1.5988e+05,1.5988e+05,1.5988e+05
5526,1.5991e+05,1.599e+05,1.5991e+05,1.5991e+05,1.5991e+05
5527,1.5995e+05,1.5995e+05,1.5995e+05,1.5995e+05,1.5995e+05
5528,1.6004e+05,1.6004e+05,1.6004e+05,1.6004e+05,1.6004e+05
5529,1.6012e+05,1.6012e+05,1.6012e+05,1.6012e+05,1.6012e+05
5530,1.6016e+05,1.6016e+05,1.6016e+05,1.6016e+05,1.6016e+05
5531,1.6019e+05,1.6019e+05,1.6019e+05,1.6019e+05,1.6019e+05
5532,1.602e+05,1.602e+05,1.602e+05,1.602e+05,1.602e+05
5533,1.6025e+05,1.6025e+05,1.6025e+05,1.6025e+05,1.6025e+05
5534,1.6027e+05,1.6027e+05,1.6027e+05,1.6027e+05,1.6027e+05
5535,1.6038e+05,1.6038e+05,1.6038e+05,1.6038e+05,1.6038e+05
5536,1.604e+05,1.6039e+05,1.6039e+05,1.604e+05,1.604e+05
5537,1.6041e+05,1.604e+05,1.604e+05,1.6041e+05,1.6041e+05
5538,1.605e+05,1.6049e+05,1.605e+05,1.605e+05,1.605e+05
5539,1.6052e+05,1.6052e+05,1.6052e+05,1.6052e+05,1.6052e+05
5540,1.6053e+05,1.6053e+05,1.6053e+05,1.6053e+05,1.6053e+05
5541,1.6058e+05,1.6058e+05,1.6058e+05,1.6058e+05,1.6058e+05
5542,1.606e+05,1.606e+05,1.606e+05,1.606e+05,1.606e+05
5543,1.6066e+05,1.6066e+05,1.6066e+05,1.6066e+05,1.6066e+05
5544,1.6072e+05,1.6072e+05,1.6072e+05,1.6072e+05,1.6072e+05
5545,1.6075e+05,1.6075e+05,1.6075e+05,1.6075e+05,1.6075e+05
5546,1.6078e+05,1.6077e+05,1.6078e+05,1.6078e+05,1.6078e+05
5547,1.6085e+05,1.6084e+05,1.6084e+05,1.6084e+05,1.6085e+05
5548,1.6086e+05,1.6086e+05,1.6086e+05,1.6086e+05,1.6086e+05
5549,1.6089e+05,1.6089e+05,1.6089e+05,1.6089e+05,1.6089e+05
5550,1.6099e+05,1.6098e+05,1.6099e+05,1.6099e+05,1.6099e+05
5551,1.6101e+05,1.6101e+05,1.6101e+05,1.6101e+05,1.6101e+05
5552,1.6104e+05,1.6104e+05,1.6104e+05,1.6104e+05,1.6104e+05
5553,1.611e+05,1.611e+05,1.611e+05,1.611e+05,1.611e+05
5554,1.6111e+05,1.6111e+05,1.6111e+05,1.6111e+05,1.6111e+05
5555,1.6119e+05,1.6119e+05,1.6119e+05,1.6119e+05,1.6119e+05
5556,1.6127e+05,1.6127e+05,1.6127e+05,1.6127e+05,1.6127e+05
5557,1.6127e+05,1.6127e+05,1.6127e+05,1.6127e+05,1.6127e+05
5558,1.6133e+05,1.6133e+05,1.6133e+05,1.6133e+05,1.6133e+05
5559,1.614e+05,1.614e+05,1.614e+05,1.614e+05,1.614e+05
5560,1.6143e+05,1.6143e+05,1.6143e+05,1.6143e+05,1.6143e+05
5561,1.6146e+05,1.6146e+05,1.6146e+05,1.6146e+05,1.6146e+05
5562,1.6152e+05,1.6151e+05,1.6152e+05,1.6152e+05,1.6152e+05
5563,1.6153e+05,1.6153e+05,1.6153e+05,1.6153e+05,1.6153e+05
5564,1.6158e+05,1.6157e+05,1.6157e+05,1.6158e+05,1.6158e+05
5565,1.6164e+05,1.6163e+05,1.6163e+05,1.6164e+05,1.6164e+05
5566,1.6167e+05,1.6166e+05,1.6166e+05,1.6166e+05,1.6167e+05
5567,1.6175e+05,1.6174e+05,1.6174e+05,1.6175e+05,1.6175e+05
5568,1.6176e+05,1.6176e+05,1.6176e+05,1.6176e+05,1.6176e+05
5569,1.6192e+05,1.6191e+05,1.6192e+05,1.6192e+05,1.6192e+05
5570,1.6193e+05,1.6193e+05,1.6193e+05,1.6193e+05,1.6193e+05
5571,1.6196e+05,1.6195e+05,1.6196e+05,1.6196e+05,1.6196e+05
5572,1.6198e+05,1.6198e+05,1.6198e+05,1.6198e+05,1.6198e+05
5573,1.6207e+05,1.6207e+05,1.6207e+05,1.6207e+05,1.6207e+05
5574,1.621e+05,1.621e+05,1.621e+05,1.621e+05,1.621e+05
5575,1.6213e+05,1.6213e+05,1.6213e+05,1.6213e+05,1.6213e+05
5576,1.6216e+05,1.6216e+05,1.6216e+05,1.6216e+05,1.6216e+05
5577,1.622e+05,1.6219e+05,1.622e+05,1.622e+05,1.622e+05
5578,1.6224e+05,1.6223e+05,1.6224e+05,1.6224e+05,1.6224e+05
5579,1.6229e+05,1.6228e+05,1.6228e+05,1.6228e+05,1.6228e+05
5580,1.6233e+05,1.6233e+05,1.6233e+05,1.6233e+05,1.6233e+05
5581,1.6238e+05,1.6236e+05,1.6237e+05,1.6238e+05,1.6238e+05
5582,1.6242e+05,1.6241e+05,1.6241e+05,1.6241e+05,1.6242e+05
5583,1.6248e+05,1.6248e+05,1.6248e+05,1.6248e+05,1.6248e+05
5584,1.625e+05,1.6249e+05,1.6249e+05,1.625e+05,1.625e+05
5585,1.6256e+05,1.6255e+05,1.6255e+05,1.6255e+05,1.6256e+05
5586,1.626e+05,1.626e+05,1.626e+05,1.626e+05,1.626e+05
5587,1.6262e+05,1.6261e+05,1.6262e+05,1.6262e+05,1.6262e+05
5588,1.6268e+05,1.6268e+05,1.6268e+05,1.6268e+05,1.6268e+05
5589,1.6272e+05,1.6272e+05,1.6272e+05,1.6272e+05,1.6272e+05
5590,1.6277e+05,1.6276e+05,1.6276e+05,1.6277e+05,1.6277e+05
5591,1.628e+05,1.628e+05,1.628e+05,1.628e+05,1.628e+05
5592,1.6286e+05,1.6286e+05,1.6286e+05,1.6286e+05,1.6286e+05
5593,1.6291e+05,1.6291e+05,1.6291e+05,1.6291e+05,1.6291e+05
5594,1.6299e+05,1.6299e+05,1.6299e+05,1.6299e+05,1.6299e+05
5595,1.6309e+05,1.6309e+05,1.6309e+05,1.6309e+05,1.6309e+05
5596,1.6312e+05,1.6312e+05,1.6312e+05,1.6312e+05,1.6312e+05
5597,1.6314e+05,1.6314e+05,1.6314e+05,1.6314e+05,1.6314e+05
5598,1.6321e+05,1.632e+05,1.6321e+05,1.6321e+05,1.6321e+05
5599,1.6329e+05,1.6329e+05,1.6329e+05,1.6329e+05,1.6329e+05
5600,1.6334e+05,1.6334e+05,1.6334e+05,1.6334e+05,1.6334e+05
5601,1.6338e+05,1.6338e+05,1.6338e+05,1.6338e+05,1.6338e+05
5602,1.634e+05,1.634e+05,1.634e+05,1.634e+05,1.634e+05
5603,1.6346e+05,1.6346e+05,1.6346e+05,1.6346e+05,1.6346e+05
5604,1.6349e+05,1.6348e+05,1.6349e+05,1.6349e+05,1.6349e+05
5605,1.6357e+05,1.6356e+05,1.6356e+05,1.6357e+05,1.6357e+05
5606,1.6361e+05,1.636e+05,1.636e+05,1.6361e+05,1.6361e+05
5607,1.6369e+05,1.6368e+05,1.6369e+05,1.6369e+05,1.6369e+05
5608,1.6377e+05,1.6377e+05,1.6377e+05,1.6377e+05,1.6377e+05
5609,1.6378e+05,1.6378e+05,1.6378e+05,1.6378e+05,1.6378e+05
5610,1.6386e+05,1.6386e+05,1.6386e+05,1.6386e+05,1.6386e+05
5611,1.639e+05,1.639e+05,1.639e+05,1.639e+05,1.639e+05
5612,1.6398e+05,1.6397e+05,1.6397e+05,1.6397e+05,1.6397e+05
5613,1.64e+05,1.64e+05,1.64e+05,1.64e+05,1.64e+05
5614,1.6404e+05,1.6403e+05,1.6403e+05,1.6403e+05,1.6404e+05
5615,1.6414e+05,1.6413e+05,1.6414e+05,1.6414e+05,1.6414e+05
5616,1.6416e+05,1.6415e+05,1.6415e+05,1.6416e+05,1.6416e+05
5617,1.6424e+05,1.6424e+05,1.6424e+05,1.6424e+05,1.6424e+05
5618,1.6429e+05,1.6428e+05,1.6428e+05,1.6428e+05,1.6429e+05
5619,1.643e+05,1.643e+05,1.643e+05,1.643e+05,1.643e+05
5620,1.6433e+05,1.6432e+05,1.6432e+05,1.6433e+05,1.6433e+05
5621,1.6438e+05,1.6438e+05,1.6438e+05,1.6438e+05,1.6438e+05
5622,1.645e+05,1.645e+05,1.645e+05,1.645e+05,1.645e+05
5623,1.6452e+05,1.6451e+05,1.6451e+05,1.6452e+05,1.6452e+05
5624,1.6459e+05,1.6459e+05,1.6459e+05,1.6459e+05,1.6459e+05
5625,1.6467e+05,1.6467e+05,1.6467e+05,1.6467e+05,1.6467e+05
5626,1.6473e+05,1.6473e+05,1.6473e+05,1.6473e+05,1.6473e+05
5627,1.6475e+05,1.6475e+05,1.6475e+05,1.6475e+05,1.6475e+05
5628,1.648e+05,1.648e+05,1.648e+05,1.648e+05,1.648e+05
5629,1.6483e+05,1.6483e+05,1.6483e+05,1.6483e+05,1.6483e+05
5630,1.649e+05,1.649e+05,1.649e+05,1.649e+05,1.649e+05
5631,1.6492e+05,1.6492e+05,1.6492e+05,1.6492e+05,1.6492e+05
5632,1.6496e+05,1.6495e+05,1.6496e+05,1.6496e+05,1.6496e+05
5633,1.6501e+05,1.6501e+05,1.6501e+05,1.6501e+05,1.6501e+05
5634,1.6503e+05,1.6503e+05,1.6503e+05,1.6503e+05,1.6503e+05
5635,1.651e+05,1.651e+05,1.651e+05,1.651e+05,1.651e+05
5636,1.6521e+05,1.6521e+05,1.6521e+05,1.6521e+05,1.6521e+05
5637,1.6523e+05,1.6523e+05,1.6523e+05,1.6523e+05,1.6523e+05
5638,1.6526e+05,1.6526e+05,1.6526e+05,1.6526e+05,1.6526e+05
5639,1.653e+05,1.6529e+05,1.653e+05,1.653e+05,1.653e+05
5640,1.6536e+05,1.6536e+05,1.6536e+05,1.6536e+05,1.6536e+05
5641,1.6539e+05,1.6539e+05,1.6539e+05,1.6539e+05,1.6539e+05
5642,1.6545e+05,1.6545e+05,1.6545e+05,1.6545e+05,1.6545e+05
5643,1.6552e+05,1.6552e+05,1.6552e+05,1.6552e+05,1.6552e+05
5644,1.6557e+05,1.6557e+05,1.6557e+05,1.6557e+05,1.6557e+05
5645,1.6561e+05,1.6561e+05,1.6561e+05,1.6561e+05,1.6561e+05
5646,1.6565e+05,1.6565e+05,1.6565e+05,1.6565e+05,1.6565e+05
5647,1.6567e+05,1.6567e+05,1.6567e+05,1.6567e+05,1.6567e+05
5648,1.657e+05,1.6569e+05,1.657e+05,1.657e+05,1.657e+05
5649,1.6572e+05,1.6572e+05,1.6572e+05,1.6572e+05,1.6572e+05
5650,1.658e+05,1.6579e+05,1.658e+05,1.658e+05,1.658e+05
5651,1.6582e+05,1.6582e+05,1.6582e+05,1.6582e+05,1.6582e+05
5652,1.6586e+05,1.6585e+05,1.6585e+05,1.6586e+05,1.6586e+05
5653,1.6593e+05,1.6592e+05,1.6593e+05,1.6593e+05,1.6593e+05
5654,1.6601e+05,1.6601e+05,1.6601e+05,1.6601e+05,1.6601e+05
5655,1.6606e+05,1.6606e+05,1.6606e+05,1.6606e+05,1.6606e+05
5656,1.6607e+05,1.6607e+05,1.6607e+05,1.6607e+05,1.6607e+05
5657,1.6611e+05,1.6611e+05,1.6611e+05,1.6611e+05,1.6611e+05
5658,1.6615e+05,1.6615e+05,1.6615e+05,1.6615e+05,1.6615e+05
5659,1.6617e+05,1.6617e+05,1.6617e+05,1.6617e+05,1.6617e+05
5660,1.6619e+05,1.6619e+05,1.6619e+05,1.6619e+05,1.6619e+05
5661,1.6628e+05,1.6627e+05,1.6627e+05,1.6628e+05,1.6628e+05
5662,1.6631e+05,1.663e+05,1.663e+05,1.6631e+05,1.6631e+05
5663,1.6634e+05,1.6634e+05,1.6634e+05,1.6634e+05,1.6634e+05
5664,1.664e+05,1.6639e+05,1.6639e+05,1.664e+05,1.664e+05
5665,1.6641e+05,1.664e+05,1.664e+05,1.6641e+05,1.6641e+05
5666,1.6649e+05,1.6649e+05,1.6649e+05,1.6649e+05,1.6649e+05
5667,1.6653e+05,1.6652e+05,1.6652e+05,1.6653e+05,1.6653e+05
5668,1.6655e+05,1.6654e+05,1.6654e+05,1.6654e+05,1.6655e+05
5669,1.6658e+05,1.6658e+05,1.6658e+05,1.6658e+05,1.6658e+05
5670,1.6662e+05,1.6661e+05,1.6662e+05,1.6662e+05,1.6662e+05
5671,1.6669e+05,1.6669e+05,1.6669e+05,1.6669e+05,1.6669e+05
5672,1.6674e+05,1.6674e+05,1.6674e+05,1.6674e+05,1.6674e+05
5673,1.6677e+05,1.6676e+05,1.6676e+05,1.6677e+05,1.6677e+05
5674,1.6679e+05,1.6678e+05,1.6679e+05,1.6679e+05,1.6679e+05
5675,1.668e+05,1.668e+05,1.668e+05,1.668e+05,1.668e+05
5676,1.6684e+05,1.6683e+05,1.6684e+05,1.6684e+05,1.6684e+05
5677,1.6694e+05,1.6694e+05,1.6694e+05,1.6694e+05,1.6694e+05
5678,1.6697e+05,1.6697e+05,1.6697e+05,1.6697e+05,1.6697e+05
5679,1.6699e+05,1.6699e+05,1.6699e+05,1.6699e+05,1.6699e+05
5680,1.6702e+05,1.6702e+05,1.6702e+05,1.6702e+05,1.6702e+05
5681,1.6709e+05,1.6709e+05,1.6709e+05,1.6709e+05,1.6709e+05
5682,1.6714e+05,1.6714e+05,1.6714e+05,1.6714e+05,1.6714e+05
5683,1.672e+05,1.672e+05,1.672e+05,1.672e+05,1.672e+05
5684,1.6724e+05,1.6724e+05,1.6724e+05,1.6724e+05,1.6724e+05
5685,1.6729e+05,1.6728e+05,1.6729e+05,1.6729e+05,1.6729e+05
5686,1.6737e+05,1.6737e+05,1.6737e+05,1.6737e+05,1.6737e+05
5687,1.6741e+05,1.6741e+05,1.6741e+05,1.6741e+05,1.6741e+05
5688,1.6747e+05,1.6747e+05,1.6747e+05,1.6747e+05,1.6747e+05
5689,1.6751e+05,1.6751e+05,1.6751e+05,1.6751e+05,1.6751e+05
5690,1.6757e+05,1.6757e+05,1.6757e+05,1.6757e+05,1.6757e+05
5691,1.6759e+05,1.6758e+05,1.6758e+05,1.6759e+05,1.6759e+05
5692,1.6766e+05,1.6765e+05,1.6766e+05,1.6766e+05,1.6766e+05
5693,1.6767e+05,1.6767e+05,1.6767e+05,1.6767e+05,1.6767e+05
5694,1.6776e+05,1.6776e+05,1.6776e+05,1.6776e+05,1.6776e+05
5695,1.6778e+05,1.6778e+05,1.6778e+05,1.6778e+05,1.6778e+05
5696,1.6782e+05,1.6781e+05,1.6781e+05,1.6782e+05,1.6782e+05
5697,1.6791e+05,1.6791e+05,1.6791e+05,1.6791e+05,1.6791e+05
5698,1.6797e+05,1.6797e+05,1.6797e+05,1.6797e+05,1.6797e+05
5699,1.6805e+05,1.6805e+05,1.6805e+05,1.6805e+05,1.6805e+05
5700,1.6808e+05,1.6808e+05,1.6808e+05,1.6808e+05,1.6808e+05
5701,1.6811e+05,1.6811e+05,1.6811e+05,1.6811e+05,1.6811e+05
5702,1.6814e+05,1.6814e+05,1.6814e+05,1.6814e+05,1.6814e+05
5703,1.6822e+05,1.6822e+05,1.6822e+05,1.6822e+05,1.6822e+05
5704,1.6834e+05,1.6833e+05,1.6834e+05,1.6834e+05,1.6834e+05
5705,1.6835e+05,1.6835e+05,1.6835e+05,1.6835e+05,1.6835e+05
5706,1.684e+05,1.684e+05,1.684e+05,1.684e+05,1.684e+05
5707,1.6848e+05,1.6847e+05,1.6848e+05,1.6848e+05,1.6848e+05
5708,1.6849e+05,1.6848e+05,1.6848e+05,1.6849e+05,1.6849e+05
5709,1.6856e+05,1.6856e+05,1.6856e+05,1.6856e+05,1.6856e+05
5710,1.6858e+05,1.6857e+05,1.6858e+05,1.6858e+05,1.6858e+05
5711,1.6862e+05,1.6862e+05,1.6862e+05,1.6862e+05,1.6862e+05
5712,1.6867e+05,1.6867e+05,1.6867e+05,1.6867e+05,1.6867e+05
5713,1.6873e+05,1.6872e+05,1.6872e+05,1.6873e+05,1.6873e+05
5714,1.6882e+05,1.6882e+05,1.6882e+05,1.6882e+05,1.6882e+05
5715,1.6886e+05,1.6886e+05,1.6886e+05,1.6886e+05,1.6886e+05
5716,1.6891e+05,1.689e+05,1.689e+05,1.6891e+05,1.6891e+05
5717,1.6893e+05,1.6893e+05,1.6893e+05,1.6893e+05,1.6893e+05
5718,1.6904e+05,1.6904e+05,1.6904e+05,1.6904e+05,1.6904e+05
5719,1.6906e+05,1.6906e+05,1.6906e+05,1.6906e+05,1.6906e+05
5720,1.6911e+05,1.6911e+05,1.6911e+05,1.6911e+05,1.6911e+05
5721,1.6916e+05,1.6916e+05,1.6916e+05,1.6916e+05,1.6916e+05
5722,1.692e+05,1.6919e+05,1.692e+05,1.692e+05,1.692e+05
5723,1.6929e+05,1.6928e+05,1.6928e+05,1.6928e+05,1.6929e+05
5724,1.6932e+05,1.6932e+05,1.6932e+05,1.6932e+05,1.6932e+05
5725,1.6937e+05,1.6937e+05,1.6937e+05,1.6937e+05,1.6937e+05
5726,1.6941e+05,1.6941e+05,1.6941e+05,1.6941e+05,1.6941e+05
5727,1.6953e+05,1.6953e+05,1.6953e+05,1.6953e+05,1.6953e+05
5728,1.6954e+05,1.6954e+05,1.6954e+05,1.6954e+05,1.6954e+05
5729,1.6958e+05,1.6958e+05,1.6958e+05,1.6958e+05,1.6958e+05
5730,1.6964e+05,1.6964e+05,1.6964e+05,1.6964e+05,1.6964e+05
5731,1.6966e+05,1.6966e+05,1.6966e+05,1.6966e+05,1.6966e+05
5732,1.697e+05,1.697e+05,1.697e+05,1.697e+05,1.697e+05
5733,1.6977e+05,1.6977e+05,1.6977e+05,1.6977e+05,1.6977e+05
5734,1.6982e+05,1.6982e+05,1.6982e+05,1.6982e+05,1.6982e+05
5735,1.6988e+05,1.6988e+05,1.6988e+05,1.6988e+05,1.6988e+05
5736,1.6995e+05,1.6995e+05,1.6995e+05,1.6995e+05,1.6995e+05
5737,1.6998e+05,1.6998e+05,1.6998e+05,1.6998e+05,1.6998e+05
5738,1.7009e+05,1.7009e+05,1.7009e+05,1.7009e+05,1.7009e+05
5739,1.702e+05,1.702e+05,1.702e+05,1.702e+05,1.702e+05
5740,1.7021e+05,1.7021e+05,1.7021e+05,1.7021e+05,1.7021e+05
5741,1.7027e+05,1.7027e+05,1.7027e+05,1.7027e+05,1.7027e+05
5742,1.7029e+05,1.7029e+05,1.7029e+05,1.7029e+05,1.7029e+05
5743,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05
5744,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05,1.7033e+05
5745,1.7041e+05,1.7041e+05,1.7041e+05,1.7041e+05,1.7041e+05
5746,1.7048e+05,1.7048e+05,1.7048e+05,1.7048e+05,1.7048e+05
5747,1.7052e+05,1.7052e+05,1.7052e+05,1.7052e+05,1.7052e+05
5748,1.7056e+05,1.7056e+05,1.7056e+05,1.7056e+05,1.7056e+05
5749,1.706e+05,1.7059e+05,1.706e+05,1.706e+05,1.706e+05
5750,1.7066e+05,1.7065e+05,1.7065e+05,1.7065e+05,1.7066e+05
5751,1.7071e+05,1.7071e+05,1.7071e+05,1.7071e+05,1.7071e+05
5752,1.708e+05,1.7079e+05,1.7079e+05,1.708e+05,1.708e+05
5753,1.7082e+05,1.7082e+05,1.7082e+05,1.7082e+05,1.7082e+05
5754,1.7087e+05,1.7086e+05,1.7086e+05,1.7087e+05,1.7087e+05
5755,1.7091e+05,1.7091e+05,1.7091e+05,1.7091e+05,1.7091e+05
5756,1.7095e+05,1.7095e+05,1.7095e+05,1.7095e+05,1.7095e+05
5757,1.7099e+05,1.7099e+05,1.7099e+05,1.7099e+05,1.7099e+05
5758,1.7106e+05,1.7106e+05,1.7106e+05,1.7106e+05,1.7106e+05
5759,1.7108e+05,1.7108e+05,1.7108e+05,1.7108e+05,1.7108e+05
5760,1.7113e+05,1.7113e+05,1.7113e+05,1.7113e+05,1.7113e+05
5761,1.7118e+05,1.7117e+05,1.7117e+05,1.7118e+05,1.7118e+05
5762,1.7122e+05,1.7122e+05,1.7122e+05,1.7122e+05,1.7122e+05
5763,1.7128e+05,1.7128e+05,1.7128e+05,1.7128e+05,1.7128e+05
5764,1.713e+05,1.713e+05,1.713e+05,1.713e+05,1.713e+05
5765,1.7134e+05,1.7134e+05,1.7134e+05,1.7134e+05,1.7134e+05
5766,1.7138e+05,1.7138e+05,1.7138e+05,1.7138e+05,1.7138e+05
5767,1.714e+05,1.714e+05,1.714e+05,1.714e+05,1.714e+05
5768,1.7144e+05,1.7144e+05,1.7144e+05,1.7144e+05,1.7144e+05
5769,1.7156e+05,1.7156e+05,1.7156e+05,1.7156e+05,1.7156e+05
5770,1.7161e+05,1.7161e+05,1.7161e+05,1.7161e+05,1.7161e+05
5771,1.7166e+05,1.7166e+05,1.7166e+05,1.7166e+05,1.7166e+05
5772,1.7169e+05,1.7168e+05,1.7168e+05,1.7168e+05,1.7169e+05
5773,1.717e+05,1.717e+05,1.717e+05,1.717e+05,1.717e+05
5774,1.7178e+05,1.7178e+05,1.7178e+05,1.7178e+05,1.7178e+05
5775,1.7183e+05,1.7183e+05,1.7183e+05,1.7183e+05,1.7183e+05
5776,1.7184e+05,1.7184e+05,1.7184e+05,1.7184e+05,1.7184e+05
5777,1.7192e+05,1.7192e+05,1.7192e+05,1.7192e+05,1.7192e+05
5778,1.7196e+05,1.7196e+05,1.7196e+05,1.7196e+05,1.7196e+05
5779,1.7198e+05,1.7198e+05,1.7198e+05,1.7198e+05,1.7198e+05
5780,1.7202e+05,1.7201e+05,1.7202e+05,1.7202e+05,1.7202e+05
5781,1.7206e+05,1.7206e+05,1.7206e+05,1.7206e+05,1.7206e+05
5782,1.7217e+05,1.7217e+05,1.7217e+05,1.7217e+05,1.7217e+05
5783,1.722e+05,1.722e+05,1.722e+05,1.722e+05,1.722e+05
5784,1.7222e+05,1.7222e+05,1.7222e+05,1.7222e+05,1.7222e+05
5785,1.7226e+05,1.7226e+05,1.7226e+05,1.7226e+05,1.7226e+05
5786,1.723e+05,1.723e+05,1.723e+05,1.723e+05,1.723e+05
5787,1.7234e+05,1.7234e+05,1.7234e+05,1.7234e+05,1.7234e+05
5788,1.7242e+05,1.7242e+05,1.7242e+05,1.7242e+05,1.7242e+05
5789,1.7243e+05,1.7243e+05,1.7243e+05,1.7243e+05,1.7243e+05
5790,1.7247e+05,1.7247e+05,1.7247e+05,1.7247e+05,1.7247e+05
5791,1.7255e+05,1.7255e+05,1.7255e+05,1.7255e+05,1.7255e+05
5792,1.7261e+05,1.7261e+05,1.7261e+05,1.7261e+05,1.7261e+05
5793,1.7265e+05,1.7265e+05,1.7265e+05,1.7265e+05,1.7265e+05
5794,1.727e+05,1.727e+05,1.727e+05,1.727e+05,1.727e+05
5795,1.7273e+05,1.7273e+05,1.7273e+05,1.7273e+05,1.7273e+05
5796,1.7278e+05,1.7278e+05,1.7278e+05,1.7278e+05,1.7278e+05
5797,1.7287e+05,1.7287e+05,1.7287e+05,1.7287e+05,1.7287e+05
5798,1.7293e+05,1.7293e+05,1.7293e+05,1.7293e+05,1.7293e+05
5799,1.7296e+05,1.7295e+05,1.7296e+05,1.7296e+05,1.7296e+05
5800,1.73e+05,1.73e+05,1.7299e+05,1.73e+05,1.73e+05
5801,1.7302e+05,1.7302e+05,1.7302e+05,1.7302e+05,1.7302e+05
5802,1.7306e+05,1.7306e+05,1.7306e+05,1.7306e+05,1.7306e+05
5803,1.7311e+05,1.731e+05,1.731e+05,1.7311e+05,1.7311e+05
5804,1.7314e+05,1.7313e+05,1.7313e+05,1.7314e+05,1.7314e+05
5805,1.7318e+05,1.7317e+05,1.7317e+05,1.7318e+05,1.7318e+05
5806,1.7322e+05,1.7322e+05,1.7322e+05,1.7322e+05,1.7322e+05
5807,1.7332e+05,1.7332e+05,1.7332e+05,1.7332e+05,1.7332e+05
5808,1.7335e+05,1.7334e+05,1.7335e+05,1.7335e+05,1.7335e+05
5809,1.734e+05,1.7339e+05,1.734e+05,1.734e+05,1.734e+05
5810,1.7341e+05,1.7341e+05,1.7341e+05,1.7341e+05,1.7341e+05
5811,1.7346e+05,1.7346e+05,1.7346e+05,1.7346e+05,1.7346e+05
5812,1.735e+05,1.735e+05,1.735e+05,1.735e+05,1.735e+05
5813,1.7355e+05,1.7355e+05,1.7355e+05,1.7355e+05,1.7355e+05
5814,1.736e+05,1.736e+05,1.736e+05,1.736e+05,1.736e+05
5815,1.7368e+05,1.7368e+05,1.7368e+05,1.7368e+05,1.7368e+05
5816,1.737e+05,1.737e+05,1.737e+05,1.737e+05,1.737e+05
5817,1.7381e+05,1.738e+05,1.7381e+05,1.7381e+05,1.7381e+05
5818,1.7382e+05,1.7382e+05,1.7382e+05,1.7382e+05,1.7382e+05
5819,1.7391e+05,1.7391e+05,1.7391e+05,1.7391e+05,1.7391e+05
5820,1.7396e+05,1.7395e+05,1.7395e+05,1.7396e+05,1.7396e+05
5821,1.7399e+05,1.7399e+05,1.7399e+05,1.7399e+05,1.7399e+05
5822,1.7409e+05,1.7409e+05,1.7409e+05,1.7409e+05,1.7409e+05
5823,1.7415e+05,1.7414e+05,1.7414e+05,1.7414e+05,1.7415e+05
5824,1.7422e+05,1.7422e+05,1.7422e+05,1.7422e+05,1.7422e+05
5825,1.7424e+05,1.7424e+05,1.7424e+05,1.7424e+05,1.7424e+05
5826,1.7429e+05,1.7429e+05,1.7429e+05,1.7429e+05,1.7429e+05
5827,1.7436e+05,1.7435e+05,1.7436e+05,1.7436e+05,1.7436e+05
5828,1.744e+05,1.744e+05,1.744e+05,1.744e+05,1.744e+05
5829,1.7442e+05,1.7442e+05,1.7442e+05,1.7442e+05,1.7442e+05
5830,1.7451e+05,1.7451e+05,1.7451e+05,1.7451e+05,1.7451e+05
5831,1.7458e+05,1.7458e+05,1.7458e+05,1.7458e+05,1.7458e+05
5832,1.7463e+05,1.7463e+05,1.7463e+05,1.7463e+05,1.7463e+05
5833,1.7465e+05,1.7464e+05,1.7465e+05,1.7465e+05,1.7465e+05
5834,1.7477e+05,1.7477e+05,1.7477e+05,1.7477e+05,1.7477e+05
5835,1.7482e+05,1.7482e+05,1.7482e+05,1.7482e+05,1.7482e+05
5836,1.7483e+05,1.7483e+05,1.7483e+05,1.7483e+05,1.7483e+05
5837,1.7488e+05,1.7487e+05,1.7488e+05,1.7488e+05,1.7488e+05
5838,1.7497e+05,1.7496e+05,1.7496e+05,1.7497e+05,1.7497e+05
5839,1.7498e+05,1.7498e+05,1.7498e+05,1.7498e+05,1.7498e+05
5840,1.7505e+05,1.7505e+05,1.7505e+05,1.7505e+05,1.7505e+05
5841,1.7514e+05,1.7513e+05,1.7514e+05,1.7514e+05,1.7514e+05
5842,1.7515e+05,1.7514e+05,1.7515e+05,1.7515e+05,1.7515e+05
5843,1.7521e+05,1.752e+05,1.752e+05,1.7521e+05,1.7521e+05
5844,1.7523e+05,1.7523e+05,1.7523e+05,1.7523e+05,1.7523e+05
5845,1.7531e+05,1.7531e+05,1.7531e+05,1.7531e+05,1.7531e+05
5846,1.7538e+05,1.7538e+05,1.7538e+05,1.7538e+05,1.7538e+05
5847,1.7543e+05,1.7543e+05,1.7543e+05,1.7543e+05,1.7543e+05
5848,1.7548e+05,1.7548e+05,1.7548e+05,1.7548e+05,1.7548e+05
5849,1.7556e+05,1.7556e+05,1.7556e+05,1.7556e+05,1.7556e+05
5850,1.7563e+05,1.7562e+05,1.7563e+05,1.7563e+05,1.7563e+05
5851,1.7569e+05,1.7568e+05,1.7568e+05,1.7569e+05,1.7569e+05
5852,1.7575e+05,1.7575e+05,1.7575e+05,1.7575e+05,1.7575e+05
5853,1.7582e+05,1.7581e+05,1.7581e+05,1.7582e+05,1.7582e+05
5854,1.7585e+05,1.7585e+05,1.7585e+05,1.7585e+05,1.7585e+05
5855,1.7588e+05,1.7588e+05,1.7588e+05,1.7588e+05,1.7588e+05
5856,1.759e+05,1.759e+05,1.759e+05,1.759e+05,1.759e+05
5857,1.7594e+05,1.7594e+05,1.7594e+05,1.7594e+05,1.7594e+05
5858,1.7606e+05,1.7606e+05,1.7606e+05,1.7606e+05,1.7606e+05
5859,1.7611e+05,1.7611e+05,1.7611e+05,1.7611e+05,1.7611e+05
5860,1.7614e+05,1.7614e+05,1.7614e+05,1.7614e+05,1.7614e+05
5861,1.762e+05,1.7619e+05,1.762e+05,1.762e+05,1.762e+05
5862,1.7627e+05,1.7626e+05,1.7626e+05,1.7627e+05,1.7627e+05
5863,1.7628e+05,1.7628e+05,1.7628e+05,1.7628e+05,1.7628e+05
5864,1.7631e+05,1.7631e+05,1.7631e+05,1.7631e+05,1.7631e+05
5865,1.7632e+05,1.7632e+05,1.7632e+05,1.7632e+05,1.7632e+05
5866,1.7634e+05,1.7634e+05,1.7634e+05,1.7634e+05,1.7634e+05
5867,1.7647e+05,1.7647e+05,1.7647e+05,1.7647e+05,1.7647e+05
5868,1.765e+05,1.7649e+05,1.7649e+05,1.765e+05,1.765e+05
5869,1.7655e+05,1.7655e+05,1.7655e+05,1.7655e+05,1.7655e+05
5870,1.766e+05,1.766e+05,1.766e+05,1.766e+05,1.766e+05
5871,1.7666e+05,1.7666e+05,1.7666e+05,1.7666e+05,1.7666e+05
5872,1.767e+05,1.767e+05,1.767e+05,1.767e+05,1.767e+05
5873,1.7677e+05,1.7676e+05,1.7677e+05,1.7677e+05,1.7677e+05
5874,1.7683e+05,1.7683e+05,1.7683e+05,1.7683e+05,1.7683e+05
5875,1.7688e+05,1.7688e+05,1.7688e+05,1.7688e+05,1.7688e+05
5876,1.7695e+05,1.7695e+05,1.7695e+05,1.7695e+05,1.7695e+05
5877,1.7697e+05,1.7696e+05,1.7696e+05,1.7697e+05,1.7697e+05
5878,1.7701e+05,1.77e+05,1.77e+05,1.7701e+05,1.7701e+05
5879,1.7705e+05,1.7705e+05,1.7705e+05,1.7705e+05,1.7705e+05
5880,1.7713e+05,1.7713e+05,1.7712e+05,1.7713e+05,1.7713e+05
5881,1.7717e+05,1.7717e+05,1.7717e+05,1.7717e+05,1.7717e+05
5882,1.7719e+05,1.7719e+05,1.7719e+05,1.7719e+05,1.7719e+05
5883,1.7725e+05,1.7725e+05,1.7725e+05,1.7725e+05,1.7725e+05
5884,1.7733e+05,1.7732e+05,1.7733e+05,1.7733e+05,1.7733e+05
5885,1.7739e+05,1.7739e+05,1.7739e+05,1.7739e+05,1.7739e+05
5886,1.774e+05,1.774e+05,1.774e+05,1.774e+05,1.774e+05
5887,1.7745e+05,1.7745e+05,1.7745e+05,1.7745e+05,1.7745e+05
5888,1.7748e+05,1.7748e+05,1.7748e+05,1.7748e+05,1.7748e+05
5889,1.7754e+05,1.7754e+05,1.7754e+05,1.7754e+05,1.7754e+05
5890,1.7755e+05,1.7755e+05,1.7755e+05,1.7755e+05,1.7755e+05
5891,1.7764e+05,1.7763e+05,1.7763e+05,1.7764e+05,1.7764e+05
5892,1.7765e+05,1.7765e+05,1.7765e+05,1.7765e+05,1.7765e+05
5893,1.7771e+05,1.777e+05,1.777e+05,1.777e+05,1.777e+05
5894,1.7774e+05,1.7774e+05,1.7774e+05,1.7774e+05,1.7774e+05
5895,1.7779e+05,1.7779e+05,1.7779e+05,1.7779e+05,1.7779e+05
5896,1.7786e+05,1.7785e+05,1.7785e+05,1.7786e+05,1.7786e+05
5897,1.779e+05,1.7789e+05,1.779e+05,1.779e+05,1.779e+05
5898,1.7797e+05,1.7797e+05,1.7797e+05,1.7797e+05,1.7797e+05
5899,1.78e+05,1.78e+05,1.78e+05,1.78e+05,1.78e+05
5900,1.7803e+05,1.7803e+05,1.7803e+05,1.7803e+05,1.7803e+05
5901,1.7807e+05,1.7807e+05,1.7807e+05,1.7807e+05,1.7807e+05
5902,1.7812e+05,1.7812e+05,1.7812e+05,1.7812e+05,1.7812e+05
5903,1.7816e+05,1.7816e+05,1.7816e+05,1.7816e+05,1.7816e+05
5904,1.7821e+05,1.7821e+05,1.7821e+05,1.7821e+05,1.7821e+05
5905,1.7826e+05,1.7826e+05,1.7826e+05,1.7826e+05,1.7826e+05
5906,1.7829e+05,1.7828e+05,1.7828e+05,1.7829e+05,1.7829e+05
5907,1.7834e+05,1.7834e+05,1.7834e+05,1.7834e+05,1.7834e+05
5908,1.7841e+05,1.7841e+05,1.7841e+05,1.7841e+05,1.7841e+05
5909,1.7843e+05,1.7843e+05,1.7843e+05,1.7843e+05,1.7843e+05
5910,1.7851e+05,1.785e+05,1.7851e+05,1.7851e+05,1.7851e+05
5911,1.7857e+05,1.7857e+05,1.7857e+05,1.7857e+05,1.7857e+05
5912,1.7858e+05,1.7858e+05,1.7858e+05,1.7858e+05,1.7858e+05
5913,1.7868e+05,1.7868e+05,1.7868e+05,1.7868e+05,1.7868e+05
5914,1.7871e+05,1.7871e+05,1.7871e+05,1.7871e+05,1.7871e+05
5915,1.7877e+05,1.7877e+05,1.7877e+05,1.7877e+05,1.7877e+05
5916,1.7881e+05,1.7881e+05,1.7881e+05,1.7881e+05,1.7881e+05
5917,1.7889e+05,1.7888e+05,1.7888e+05,1.7889e+05,1.7889e+05
5918,1.7893e+05,1.7893e+05,1.7893e+05,1.7893e+05,1.7893e+05
5919,1.7896e+05,1.7896e+05,1.7896e+05,1.7896e+05,1.7896e+05
5920,1.7903e+05,1.7903e+05,1.7903e+05,1.7903e+05,1.7903e+05
5921,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05
5922,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05,1.7906e+05
5923,1.7918e+05,1.7918e+05,1.7918e+05,1.7918e+05,1.7918e+05
5924,1.7922e+05,1.7922e+05,1.7922e+05,1.7922e+05,1.7922e+05
5925,1.7926e+05,1.7925e+05,1.7925e+05,1.7926e+05,1.7926e+05
5926,1.793e+05,1.793e+05,1.793e+05,1.793e+05,1.793e+05
5927,1.7932e+05,1.7932e+05,1.7932e+05,1.7932e+05,1.7932e+05
5928,1.7942e+05,1.7941e+05,1.7941e+05,1.7941e+05,1.7941e+05
5929,1.7952e+05,1.7952e+05,1.7952e+05,1.7952e+05,1.7952e+05
5930,1.7959e+05,1.7959e+05,1.7959e+05,1.7959e+05,1.7959e+05
5931,1.7961e+05,1.7961e+05,1.7961e+05,1.7961e+05,1.7961e+05
5932,1.7967e+05,1.7966e+05,1.7967e+05,1.7967e+05,1.7967e+05
5933,1.7968e+05,1.7968e+05,1.7968e+05,1.7968e+05,1.7968e+05
5934,1.7971e+05,1.7971e+05,1.7971e+05,1.7971e+05,1.7971e+05
5935,1.7978e+05,1.7977e+05,1.7978e+05,1.7978e+05,1.7978e+05
5936,1.7987e+05,1.7987e+05,1.7987e+05,1.7987e+05,1.7987e+05
5937,1.799e+05,1.799e+05,1.799e+05,1.799e+05,1.799e+05
5938,1.7992e+05,1.7992e+05,1.7992e+05,1.7992e+05,1.7992e+05
5939,1.7999e+05,1.7999e+05,1.7999e+05,1.7999e+05,1.7999e+05
5940,1.8005e+05,1.8005e+05,1.8005e+05,1.8005e+05,1.8005e+05
5941,1.8009e+05,1.8009e+05,1.8009e+05,1.8009e+05,1.8009e+05
5942,1.8013e+05,1.8013e+05,1.8013e+05,1.8013e+05,1.8013e+05
5943,1.8024e+05,1.8023e+05,1.8023e+05,1.8024e+05,1.8024e+05
5944,1.8029e+05,1.8029e+05,1.8029e+05,1.8029e+05,1.8029e+05
5945,1.803e+05,1.803e+05,1.803e+05,1.803e+05,1.803e+05
5946,1.8038e+05,1.8038e+05,1.8038e+05,1.8038e+05,1.8038e+05
5947,1.8046e+05,1.8046e+05,1.8046e+05,1.8046e+05,1.8046e+05
5948,1.8052e+05,1.8052e+05,1.8052e+05,1.8052e+05,1.8052e+05
5949,1.8058e+05,1.8057e+05,1.8057e+05,1.8058e+05,1.8058e+05
5950,1.8061e+05,1.806e+05,1.8061e+05,1.8061e+05,1.8061e+05
5951,1.8066e+05,1.8065e+05,1.8065e+05,1.8066e+05,1.8066e+05
5952,1.807e+05,1.807e+05,1.807e+05,1.807e+05,1.807e+05
5953,1.8072e+05,1.8072e+05,1.8072e+05,1.8072e+05,1.8072e+05
5954,1.8078e+05,1.8078e+05,1.8078e+05,1.8078e+05,1.8078e+05
5955,1.809e+05,1.8089e+05,1.809e+05,1.809e+05,1.809e+05
5956,1.8097e+05,1.8096e+05,1.8096e+05,1.8097e+05,1.8097e+05
5957,1.8098e+05,1.8098e+05,1.8098e+05,1.8098e+05,1.8098e+05
5958,1.8101e+05,1.8101e+05,1.8101e+05,1.8101e+05,1.8101e+05
5959,1.8112e+05,1.8112e+05,1.8112e+05,1.8112e+05,1.8112e+05
5960,1.8115e+05,1.8115e+05,1.8115e+05,1.8115e+05,1.8115e+05
5961,1.8122e+05,1.8122e+05,1.8122e+05,1.8122e+05,1.8122e+05
5962,1.8128e+05,1.8128e+05,1.8128e+05,1.8128e+05,1.8128e+05
5963,1.8132e+05,1.8132e+05,1.8131e+05,1.8132e+05,1.8132e+05
5964,1.8137e+05,1.8136e+05,1.8136e+05,1.8137e+05,1.8137e+05
5965,1.8145e+05,1.8145e+05,1.8145e+05,1.8145e+05,1.8145e+05
5966,1.8149e+05,1.8149e+05,1.8149e+05,1.8149e+05,1.8149e+05
5967,1.8155e+05,1.8155e+05,1.8155e+05,1.8155e+05,1.8155e+05
5968,1.8163e+05,1.8163e+05,1.8163e+05,1.8163e+05,1.8163e+05
5969,1.8167e+05,1.8166e+05,1.8166e+05,1.8167e+05,1.8167e+05
5970,1.817e+05,1.817e+05,1.817e+05,1.817e+05,1.817e+05
5971,1.8176e+05,1.8176e+05,1.8176e+05,1.8176e+05,1.8176e+05
5972,1.8183e+05,1.8183e+05,1.8183e+05,1.8183e+05,1.8183e+05
5973,1.819e+05,1.819e+05,1.819e+05,1.819e+05,1.819e+05
5974,1.8192e+05,1.8192e+05,1.8192e+05,1.8192e+05,1.8192e+05
5975,1.8203e+05,1.8202e+05,1.8203e+05,1.8203e+05,1.8203e+05
5976,1.821e+05,1.821e+05,1.821e+05,1.821e+05,1.821e+05
5977,1.8217e+05,1.8217e+05,1.8217e+05,1.8217e+05,1.8217e+05
5978,1.8221e+05,1.8221e+05,1.8221e+05,1.8221e+05,1.8221e+05
5979,1.8222e+05,1.8222e+05,1.8222e+05,1.8222e+05,1.8222e+05
5980,1.8226e+05,1.8226e+05,1.8226e+05,1.8226e+05,1.8226e+05
5981,1.823e+05,1.823e+05,1.823e+05,1.823e+05,1.823e+05
5982,1.8237e+05,1.8237e+05,1.8237e+05,1.8237e+05,1.8237e+05
5983,1.8242e+05,1.8242e+05,1.8242e+05,1.8242e+05,1.8242e+05
5984,1.8249e+05,1.8249e+05,1.8249e+05,1.8249e+05,1.8249e+05
5985,1.8253e+05,1.8253e+05,1.8253e+05,1.8253e+05,1.8253e+05
5986,1.8259e+05,1.8258e+05,1.8258e+05,1.8259e+05,1.8259e+05
5987,1.8261e+05,1.8261e+05,1.8261e+05,1.8261e+05,1.8261e+05
5988,1.8265e+05,1.8265e+05,1.8265e+05,1.8265e+05,1.8265e+05
5989,1.8271e+05,1.8271e+05,1.8271e+05,1.8271e+05,1.8271e+05
5990,1.8279e+05,1.8278e+05,1.8279e+05,1.8279e+05,1.8279e+05
5991,1.8283e+05,1.8283e+05,1.8283e+05,1.8283e+05,1.8283e+05
5992,1.8287e+05,1.8286e+05,1.8286e+05,1.8287e+05,1.8287e+05
5993,1.8294e+05,1.8293e+05,1.8293e+05,1.8294e+05,1.8294e+05
5994,1.8299e+05,1.8298e+05,1.8298e+05,1.8299e+05,1.8299e+05
5995,1.83e+05,1.83e+05,1.83e+05,1.83e+05,1.83e+05
5996,1.8304e+05,1.8304e+05,1.8304e+05,1.8304e+05,1.8304e+05
5997,1.8311e+05,1.831e+05,1.831e+05,1.8311e+05,1.8311e+05
5998,1.8318e+05,1.8317e+05,1.8318e+05,1.8318e+05,1.8318e+05
5999,1.8323e+05,1.8323e+05,1.8323e+05,1.8323e+05,1.8323e+05
6000,1.8324e+05,1.8324e+05,1.8324e+05,1.8324e+05,1.8324e+05
6001,1.8328e+05,1.8327e+05,1.8327e+05,1.8328e+05,1.8328e+05
6002,1.8338e+05,1.8338e+05,1.8338e+05,1.8338e+05,1.8338e+05
6003,1.8341e+05,1.8341e+05,1.8341e+05,1.8341e+05,1.8341e+05
6004,1.835e+05,1.8349e+05,1.8349e+05,1.835e+05,1.835e+05
6005,1.8352e+05,1.8352e+05,1.8352e+05,1.8352e+05,1.8352e+05
6006,1.8362e+05,1.8362e+05,1.8362e+05,1.8362e+05,1.8362e+05
6007,1.8364e+05,1.8364e+05,1.8364e+05,1.8364e+05,1.8364e+05
6008,1.8369e+05,1.8369e+05,1.8369e+05,1.8369e+05,1.8369e+05
6009,1.8374e+05,1.8374e+05,1.8374e+05,1.8374e+05,1.8374e+05
6010,1.8377e+05,1.8377e+05,1.8377e+05,1.8377e+05,1.8377e+05
6011,1.8381e+05,1.8381e+05,1.8381e+05,1.8381e+05,1.8381e+05
6012,1.8387e+05,1.8386e+05,1.8387e+05,1.8387e+05,1.8387e+05
6013,1.8389e+05,1.8388e+05,1.8388e+05,1.8389e+05,1.8389e+05
6014,1.8396e+05,1.8396e+05,1.8396e+05,1.8396e+05,1.8396e+05
6015,1.8399e+05,1.8399e+05,1.8399e+05,1.8399e+05,1.8399e+05
6016,1.8403e+05,1.8403e+05,1.8403e+05,1.8403e+05,1.8403e+05
6017,1.8404e+05,1.8404e+05,1.8404e+05,1.8404e+05,1.8404e+05
6018,1.841e+05,1.841e+05,1.841e+05,1.841e+05,1.841e+05
6019,1.842e+05,1.842e+05,1.842e+05,1.842e+05,1.842e+05
6020,1.8423e+05,1.8423e+05,1.8423e+05,1.8423e+05,1.8423e+05
6021,1.8425e+05,1.8425e+05,1.8425e+05,1.8425e+05,1.8425e+05
6022,1.8427e+05,1.8427e+05,1.8427e+05,1.8427e+05,1.8427e+05
6023,1.8431e+05,1.843e+05,1.8431e+05,1.8431e+05,1.8431e+05
6024,1.8436e+05,1.8436e+05,1.8436e+05,1.8436e+05,1.8436e+05
6025,1.8446e+05,1.8446e+05,1.8446e+05,1.8446e+05,1.8446e+05
6026,1.8449e+05,1.8449e+05,1.8449e+05,1.8449e+05,1.8449e+05
6027,1.8451e+05,1.8451e+05,1.8451e+05,1.8451e+05,1.8451e+05
6028,1.8458e+05,1.8457e+05,1.8458e+05,1.8458e+05,1.8458e+05
6029,1.847e+05,1.847e+05,1.847e+05,1.847e+05,1.847e+05
6030,1.8473e+05,1.8472e+05,1.8473e+05,1.8473e+05,1.8473e+05
6031,1.8479e+05,1.8478e+05,1.8478e+05,1.8479e+05,1.8479e+05
6032,1.8482e+05,1.8482e+05,1.8482e+05,1.8482e+05,1.8482e+05
6033,1.8485e+05,1.8485e+05,1.8485e+05,1.8485e+05,1.8485e+05
6034,1.8487e+05,1.8487e+05,1.8487e+05,1.8487e+05,1.8487e+05
6035,1.8496e+05,1.8496e+05,1.8496e+05,1.8496e+05,1.8496e+05
6036,1.8498e+05,1.8498e+05,1.8498e+05,1.8498e+05,1.8498e+05
6037,1.85e+05,1.85e+05,1.85e+05,1.85e+05,1.85e+05
6038,1.8501e+05,1.8501e+05,1.8501e+05,1.8501e+05,1.8501e+05
6039,1.851e+05,1.8509e+05,1.851e+05,1.851e+05,1.851e+05
6040,1.8522e+05,1.8521e+05,1.8521e+05,1.8522e+05,1.8522e+05
6041,1.8525e+05,1.8525e+05,1.8525e+05,1.8525e+05,1.8525e+05
6042,1.8529e+05,1.8529e+05,1.8529e+05,1.8529e+05,1.8529e+05
6043,1.8537e+05,1.8537e+05,1.8537e+05,1.8537e+05,1.8537e+05
6044,1.8541e+05,1.8541e+05,1.8541e+05,1.8541e+05,1.8541e+05
6045,1.8553e+05,1.8553e+05,1.8553e+05,1.8553e+05,1.8553e+05
6046,1.8557e+05,1.8557e+05,1.8557e+05,1.8557e+05,1.8557e+05
6047,1.8561e+05,1.8561e+05,1.8561e+05,1.8561e+05,1.8561e+05
6048,1.8569e+05,1.8569e+05,1.8569e+05,1.8569e+05,1.8569e+05
6049,1.8573e+05,1.8572e+05,1.8572e+05,1.8572e+05,1.8573e+05
6050,1.8579e+05,1.8578e+05,1.8578e+05,1.8579e+05,1.8579e+05
6051,1.8583e+05,1.8583e+05,1.8583e+05,1.8583e+05,1.8583e+05
6052,1.8583e+05,1.8583e+05,1.8583e+05,1.8583e+05,1.8583e+05
6053,1.8591e+05,1.8591e+05,1.8591e+05,1.8591e+05,1.8591e+05
6054,1.8597e+05,1.8597e+05,1.8597e+05,1.8597e+05,1.8597e+05
6055,1.8605e+05,1.8605e+05,1.8605e+05,1.8605e+05,1.8605e+05
6056,1.8609e+05,1.8609e+05,1.8609e+05,1.8609e+05,1.8609e+05
6057,1.8612e+05,1.8612e+05,1.8612e+05,1.8612e+05,1.8612e+05
6058,1.8618e+05,1.8618e+05,1.8618e+05,1.8618e+05,1.8618e+05
6059,1.8631e+05,1.8631e+05,1.8631e+05,1.8631e+05,1.8631e+05
6060,1.8634e+05,1.8634e+05,1.8634e+05,1.8634e+05,1.8634e+05
6061,1.8635e+05,1.8635e+05,1.8635e+05,1.8635e+05,1.8635e+05
6062,1.8649e+05,1.8649e+05,1.8649e+05,1.8649e+05,1.8649e+05
6063,1.8652e+05,1.8652e+05,1.8652e+05,1.8652e+05,1.8652e+05
6064,1.8657e+05,1.8657e+05,1.8656e+05,1.8657e+05,1.8657e+05
6065,1.8665e+05,1.8665e+05,1.8665e+05,1.8665e+05,1.8665e+05
6066,1.8668e+05,1.8668e+05,1.8668e+05,1.8668e+05,1.8668e+05
6067,1.8679e+05,1.8679e+05,1.8679e+05,1.8679e+05,1.8679e+05
6068,1.8684e+05,1.8684e+05,1.8684e+05,1.8684e+05,1.8684e+05
6069,1.8691e+05,1.8691e+05,1.8691e+05,1.8691e+05,1.8691e+05
6070,1.8694e+05,1.8694e+05,1.8694e+05,1.8694e+05,1.8694e+05
6071,1.8699e+05,1.8699e+05,1.8699e+05,1.8699e+05,1.8699e+05
6072,1.8705e+05,1.8704e+05,1.8705e+05,1.8705e+05,1.8705e+05
6073,1.8711e+05,1.8711e+05,1.8711e+05,1.8711e+05,1.8711e+05
6074,1.8713e+05,1.8713e+05,1.8713e+05,1.8713e+05,1.8713e+05
6075,1.8719e+05,1.8719e+05,1.8719e+05,1.8719e+05,1.8719e+05
6076,1.8725e+05,1.8725e+05,1.8725e+05,1.8725e+05,1.8725e+05
6077,1.8731e+05,1.873e+05,1.873e+05,1.8731e+05,1.8731e+05
6078,1.874e+05,1.8739e+05,1.8739e+05,1.874e+05,1.874e+05
6079,1.8748e+05,1.8748e+05,1.8748e+05,1.8748e+05,1.8748e+05
6080,1.8752e+05,1.8752e+05,1.8752e+05,1.8752e+05,1.8752e+05
6081,1.8756e+05,1.8756e+05,1.8756e+05,1.8756e+05,1.8756e+05
6082,1.8762e+05,1.8761e+05,1.8762e+05,1.8762e+05,1.8762e+05
6083,1.8767e+05,1.8767e+05,1.8767e+05,1.8767e+05,1.8767e+05
6084,1.8778e+05,1.8777e+05,1.8778e+05,1.8778e+05,1.8778e+05
6085,1.878e+05,1.878e+05,1.878e+05,1.878e+05,1.878e+05
6086,1.8784e+05,1.8784e+05,1.8784e+05,1.8784e+05,1.8784e+05
6087,1.8786e+05,1.8786e+05,1.8786e+05,1.8786e+05,1.8786e+05
6088,1.8795e+05,1.8795e+05,1.8795e+05,1.8795e+05,1.8795e+05
6089,1.8795e+05,1.8795e+05,1.8795e+05,1.8795e+05,1.8795e+05
6090,1.8806e+05,1.8806e+05,1.8806e+05,1.8806e+05,1.8806e+05
6091,1.881e+05,1.881e+05,1.881e+05,1.881e+05,1.881e+05
6092,1.8814e+05,1.8814e+05,1.8814e+05,1.8814e+05,1.8814e+05
6093,1.8816e+05,1.8816e+05,1.8816e+05,1.8816e+05,1.8816e+05
6094,1.8822e+05,1.8821e+05,1.8821e+05,1.8821e+05,1.8822e+05
6095,1.8827e+05,1.8827e+05,1.8827e+05,1.8827e+05,1.8827e+05
6096,1.8834e+05,1.8834e+05,1.8834e+05,1.8834e+05,1.8834e+05
6097,1.8839e+05,1.8838e+05,1.8839e+05,1.8839e+05,1.8839e+05
6098,1.8848e+05,1.8848e+05,1.8848e+05,1.8848e+05,1.8848e+05
6099,1.8853e+05,1.8852e+05,1.8852e+05,1.8852e+05,1.8853e+05
6100,1.8854e+05,1.8854e+05,1.8854e+05,1.8854e+05,1.8854e+05
6101,1.8858e+05,1.8858e+05,1.8858e+05,1.8858e+05,1.8858e+05
6102,1.8864e+05,1.8864e+05,1.8864e+05,1.8864e+05,1.8864e+05
6103,1.8868e+05,1.8868e+05,1.8868e+05,1.8868e+05,1.8868e+05
6104,1.8874e+05,1.8874e+05,1.8874e+05,1.8874e+05,1.8874e+05
6105,1.8888e+05,1.8887e+05,1.8888e+05,1.8888e+05,1.8888e+05
6106,1.889e+05,1.889e+05,1.889e+05,1.889e+05,1.889e+05
6107,1.8896e+05,1.8896e+05,1.8896e+05,1.8896e+05,1.8896e+05
6108,1.8898e+05,1.8897e+05,1.8897e+05,1.8898e+05,1.8898e+05
6109,1.8904e+05,1.8903e+05,1.8903e+05,1.8903e+05,1.8904e+05
6110,1.8905e+05,1.8905e+05,1.8905e+05,1.8905e+05,1.8905e+05
6111,1.891e+05,1.8909e+05,1.8909e+05,1.8909e+05,1.891e+05
6112,1.8915e+05,1.8915e+05,1.8915e+05,1.8915e+05,1.8915e+05
6113,1.8919e+05,1.8919e+05,1.8919e+05,1.8919e+05,1.8919e+05
6114,1.8927e+05,1.8927e+05,1.8927e+05,1.8927e+05,1.8927e+05
6115,1.8933e+05,1.8932e+05,1.8933e+05,1.8933e+05,1.8933e+05
6116,1.8942e+05,1.8942e+05,1.8942e+05,1.8942e+05,1.8942e+05
6117,1.8944e+05,1.8944e+05,1.8944e+05,1.8944e+05,1.8944e+05
6118,1.8949e+05,1.8948e+05,1.8948e+05,1.8949e+05,1.8949e+05
6119,1.8958e+05,1.8958e+05,1.8958e+05,1.8958e+05,1.8958e+05
6120,1.896e+05,1.896e+05,1.896e+05,1.896e+05,1.896e+05
6121,1.8967e+05,1.8967e+05,1.8967e+05,1.8967e+05,1.8967e+05
6122,1.8971e+05,1.897e+05,1.8971e+05,1.8971e+05,1.8971e+05
6123,1.8973e+05,1.8973e+05,1.8973e+05,1.8973e+05,1.8973e+05
6124,1.8978e+05,1.8978e+05,1.8978e+05,1.8978e+05,1.8978e+05
6125,1.8985e+05,1.8985e+05,1.8985e+05,1.8985e+05,1.8985e+05
6126,1.8989e+05,1.8989e+05,1.8989e+05,1.8989e+05,1.8989e+05
6127,1.8996e+05,1.8996e+05,1.8996e+05,1.8996e+05,1.8996e+05
6128,1.8998e+05,1.8998e+05,1.8998e+05,1.8998e+05,1.8998e+05
6129,1.9005e+05,1.9005e+05,1.9005e+05,1.9005e+05,1.9005e+05
6130,1.9009e+05,1.9008e+05,1.9008e+05,1.9009e+05,1.9009e+05
6131,1.9013e+05,1.9013e+05,1.9013e+05,1.9013e+05,1.9013e+05
6132,1.9015e+05,1.9015e+05,1.9015e+05,1.9015e+05,1.9015e+05
6133,1.9021e+05,1.9021e+05,1.9021e+05,1.9021e+05,1.9021e+05
6134,1.9029e+05,1.9028e+05,1.9028e+05,1.9029e+05,1.9029e+05
6135,1.9035e+05,1.9035e+05,1.9035e+05,1.9035e+05,1.9035e+05
6136,1.9035e+05,1.9035e+05,1.9035e+05,1.9035e+05,1.9035e+05
6137,1.9048e+05,1.9047e+05,1.9047e+05,1.9048e+05,1.9048e+05
6138,1.9049e+05,1.9049e+05,1.9049e+05,1.9049e+05,1.9049e+05
6139,1.9055e+05,1.9055e+05,1.9055e+05,1.9055e+05,1.9055e+05
6140,1.9056e+05,1.9056e+05,1.9056e+05,1.9056e+05,1.9056e+05
6141,1.9061e+05,1.906e+05,1.906e+05,1.9061e+05,1.9061e+05
6142,1.9067e+05,1.9067e+05,1.9067e+05,1.9067e+05,1.9067e+05
6143,1.907e+05,1.907e+05,1.907e+05,1.907e+05,1.907e+05
6144,1.9072e+05,1.9072e+05,1.9072e+05,1.9072e+05,1.9072e+05
6145,1.908e+05,1.9079e+05,1.9079e+05,1.908e+05,1.908e+05
6146,1.9088e+05,1.9087e+05,1.9087e+05,1.9088e+05,1.9088e+05
6147,1.9097e+05,1.9096e+05,1.9096e+05,1.9096e+05,1.9096e+05
6148,1.9105e+05,1.9105e+05,1.9105e+05,1.9105e+05,1.9105e+05
6149,1.911e+05,1.911e+05,1.911e+05,1.911e+05,1.911e+05
6150,1.9113e+05,1.9113e+05,1.9113e+05,1.9113e+05,1.9113e+05
6151,1.9121e+05,1.9121e+05,1.9121e+05,1.9121e+05,1.9121e+05
6152,1.9125e+05,1.9124e+05,1.9124e+05,1.9125e+05,1.9125e+05
6153,1.9129e+05,1.9129e+05,1.9129e+05,1.9129e+05,1.9129e+05
6154,1.9134e+05,1.9134e+05,1.9134e+05,1.9134e+05,1.9134e+05
6155,1.9135e+05,1.9135e+05,1.9135e+05,1.9135e+05,1.9135e+05
6156,1.9139e+05,1.9139e+05,1.9139e+05,1.9139e+05,1.9139e+05
6157,1.9146e+05,1.9146e+05,1.9146e+05,1.9146e+05,1.9146e+05
6158,1.9152e+05,1.9152e+05,1.9152e+05,1.9152e+05,1.9152e+05
6159,1.9156e+05,1.9156e+05,1.9156e+05,1.9156e+05,1.9156e+05
6160,1.9161e+05,1.9161e+05,1.9161e+05,1.9161e+05,1.9161e+05
6161,1.9166e+05,1.9166e+05,1.9166e+05,1.9166e+05,1.9166e+05
6162,1.9174e+05,1.9173e+05,1.9174e+05,1.9174e+05,1.9174e+05
6163,1.9177e+05,1.9177e+05,1.9177e+05,1.9177e+05,1.9177e+05
6164,1.9188e+05,1.9188e+05,1.9188e+05,1.9188e+05,1.9188e+05
6165,1.919e+05,1.9189e+05,1.919e+05,1.919e+05,1.919e+05
6166,1.9197e+05,1.9196e+05,1.9196e+05,1.9197e+05,1.9197e+05
6167,1.9206e+05,1.9206e+05,1.9206e+05,1.9206e+05,1.9206e+05
6168,1.9207e+05,1.9207e+05,1.9207e+05,1.9207e+05,1.9207e+05
6169,1.9216e+05,1.9216e+05,1.9216e+05,1.9216e+05,1.9216e+05
6170,1.9227e+05,1.9226e+05,1.9226e+05,1.9227e+05,1.9227e+05
6171,1.9229e+05,1.9229e+05,1.9229e+05,1.9229e+05,1.9229e+05
6172,1.9238e+05,1.9238e+05,1.9238e+05,1.9238e+05,1.9238e+05
6173,1.9243e+05,1.9242e+05,1.9242e+05,1.9243e+05,1.9243e+05
6174,1.9243e+05,1.9242e+05,1.9243e+05,1.9243e+05,1.9243e+05
6175,1.9251e+05,1.9251e+05,1.9251e+05,1.9251e+05,1.9251e+05
6176,1.9255e+05,1.9255e+05,1.9255e+05,1.9255e+05,1.9255e+05
6177,1.926e+05,1.926e+05,1.926e+05,1.926e+05,1.926e+05
6178,1.9268e+05,1.9267e+05,1.9267e+05,1.9268e+05,1.9268e+05
6179,1.9274e+05,1.9274e+05,1.9274e+05,1.9274e+05,1.9274e+05
6180,1.9277e+05,1.9277e+05,1.9277e+05,1.9277e+05,1.9277e+05
6181,1.9284e+05,1.9283e+05,1.9284e+05,1.9284e+05,1.9284e+05
6182,1.929e+05,1.929e+05,1.929e+05,1.929e+05,1.929e+05
6183,1.9297e+05,1.9297e+05,1.9297e+05,1.9297e+05,1.9297e+05
6184,1.9301e+05,1.9301e+05,1.93e+05,1.9301e+05,1.9301e+05
6185,1.9313e+05,1.9313e+05,1.9313e+05,1.9313e+05,1.9313e+05
6186,1.9317e+05,1.9317e+05,1.9317e+05,1.9317e+05,1.9317e+05
6187,1.9322e+05,1.9322e+05,1.9322e+05,1.9322e+05,1.9322e+05
6188,1.9326e+05,1.9326e+05,1.9326e+05,1.9326e+05,1.9326e+05
6189,1.9332e+05,1.9331e+05,1.9331e+05,1.9332e+05,1.9332e+05
6190,1.9337e+05,1.9336e+05,1.9336e+05,1.9337e+05,1.9337e+05
6191,1.9344e+05,1.9344e+05,1.9344e+05,1.9344e+05,1.9344e+05
6192,1.9348e+05,1.9348e+05,1.9348e+05,1.9348e+05,1.9348e+05
6193,1.9354e+05,1.9354e+05,1.9354e+05,1.9354e+05,1.9354e+05
6194,1.9367e+05,1.9367e+05,1.9367e+05,1.9367e+05,1.9367e+05
6195,1.9368e+05,1.9368e+05,1.9368e+05,1.9368e+05,1.9368e+05
6196,1.9375e+05,1.9375e+05,1.9375e+05,1.9375e+05,1.9375e+05
6197,1.9384e+05,1.9384e+05,1.9384e+05,1.9384e+05,1.9384e+05
6198,1.9387e+05,1.9386e+05,1.9386e+05,1.9387e+05,1.9387e+05
6199,1.9395e+05,1.9395e+05,1.9395e+05,1.9395e+05,1.9395e+05
6200,1.9401e+05,1.9401e+05,1.9401e+05,1.9401e+05,1.9401e+05
6201,1.9405e+05,1.9405e+05,1.9405e+05,1.9405e+05,1.9405e+05
6202,1.9409e+05,1.9409e+05,1.9409e+05,1.9409e+05,1.9409e+05
6203,1.9414e+05,1.9414e+05,1.9414e+05,1.9414e+05,1.9414e+05
6204,1.9418e+05,1.9417e+05,1.9417e+05,1.9418e+05,1.9418e+05
6205,1.9424e+05,1.9424e+05,1.9424e+05,1.9424e+05,1.9424e+05
6206,1.9433e+05,1.9432e+05,1.9433e+05,1.9433e+05,1.9433e+05
6207,1.9438e+05,1.9438e+05,1.9438e+05,1.9438e+05,1.9438e+05
6208,1.9441e+05,1.944e+05,1.944e+05,1.944e+05,1.944e+05
6209,1.9445e+05,1.9444e+05,1.9444e+05,1.9444e+05,1.9445e+05
6210,1.9452e+05,1.9452e+05,1.9451e+05,1.9452e+05,1.9452e+05
6211,1.9461e+05,1.9461e+05,1.9461e+05,1.9461e+05,1.9461e+05
6212,1.9465e+05,1.9465e+05,1.9465e+05,1.9465e+05,1.9465e+05
6213,1.9469e+05,1.9469e+05,1.9469e+05,1.9469e+05,1.9469e+05
6214,1.9477e+05,1.9477e+05,1.9477e+05,1.9477e+05,1.9477e+05
6215,1.9478e+05,1.9478e+05,1.9478e+05,1.9478e+05,1.9478e+05
6216,1.9483e+05,1.9483e+05,1.9483e+05,1.9483e+05,1.9483e+05
6217,1.9488e+05,1.9487e+05,1.9487e+05,1.9488e+05,1.9488e+05
6218,1.9502e+05,1.9502e+05,1.9502e+05,1.9502e+05,1.9502e+05
6219,1.9507e+05,1.9507e+05,1.9507e+05,1.9507e+05,1.9507e+05
6220,1.9511e+05,1.951e+05,1.951e+05,1.9511e+05,1.9511e+05
6221,1.9515e+05,1.9515e+05,1.9515e+05,1.9515e+05,1.9515e+05
6222,1.9517e+05,1.9517e+05,1.9517e+05,1.9517e+05,1.9517e+05
6223,1.9524e+05,1.9524e+05,1.9524e+05,1.9524e+05,1.9524e+05
6224,1.9529e+05,1.9529e+05,1.9529e+05,1.9529e+05,1.9529e+05
6225,1.9532e+05,1.9532e+05,1.9532e+05,1.9532e+05,1.9532e+05
6226,1.9538e+05,1.9538e+05,1.9538e+05,1.9538e+05,1.9538e+05
6227,1.9545e+05,1.9545e+05,1.9545e+05,1.9545e+05,1.9545e+05
6228,1.9549e+05,1.9549e+05,1.9549e+05,1.9549e+05,1.9549e+05
6229,1.9557e+05,1.9557e+05,1.9557e+05,1.9557e+05,1.9557e+05
6230,1.9562e+05,1.9562e+05,1.9562e+05,1.9562e+05,1.9562e+05
6231,1.9564e+05,1.9564e+05,1.9564e+05,1.9564e+05,1.9564e+05
6232,1.9566e+05,1.9566e+05,1.9566e+05,1.9566e+05,1.9566e+05
6233,1.9572e+05,1.9572e+05,1.9572e+05,1.9572e+05,1.9572e+05
6234,1.9575e+05,1.9575e+05,1.9575e+05,1.9575e+05,1.9575e+05
6235,1.958e+05,1.958e+05,1.958e+05,1.958e+05,1.958e+05
6236,1.9595e+05,1.9595e+05,1.9595e+05,1.9595e+05,1.9595e+05
6237,1.9599e+05,1.9599e+05,1.9599e+05,1.9599e+05,1.9599e+05
6238,1.96e+05,1.96e+05,1.96e+05,1.96e+05,1.96e+05
6239,1.9607e+05,1.9607e+05,1.9607e+05,1.9607e+05,1.9607e+05
6240,1.9613e+05,1.9613e+05,1.9613e+05,1.9613e+05,1.9613e+05
6241,1.9615e+05,1.9614e+05,1.9614e+05,1.9615e+05,1.9615e+05
6242,1.9617e+05,1.9616e+05,1.9616e+05,1.9617e+05,1.9617e+05
6243,1.9622e+05,1.9622e+05,1.9622e+05,1.9622e+05,1.9622e+05
6244,1.9627e+05,1.9627e+05,1.9627e+05,1.9627e+05,1.9627e+05
6245,1.9636e+05,1.9636e+05,1.9636e+05,1.9636e+05,1.9636e+05
6246,1.9641e+05,1.9641e+05,1.9641e+05,1.9641e+05,1.9641e+05
6247,1.9645e+05,1.9645e+05,1.9645e+05,1.9645e+05,1.9645e+05
6248,1.965e+05,1.965e+05,1.965e+05,1.965e+05,1.965e+05
6249,1.9652e+05,1.9652e+05,1.9652e+05,1.9652e+05,1.9652e+05
6250,1.9658e+05,1.9658e+05,1.9658e+05,1.9658e+05,1.9658e+05
6251,1.9667e+05,1.9666e+05,1.9666e+05,1.9667e+05,1.9667e+05
6252,1.9672e+05,1.9671e+05,1.9671e+05,1.9672e+05,1.9672e+05
6253,1.9678e+05,1.9678e+05,1.9678e+05,1.9678e+05,1.9678e+05
6254,1.9679e+05,1.9679e+05,1.9679e+05,1.9679e+05,1.9679e+05
6255,1.9685e+05,1.9685e+05,1.9685e+05,1.9685e+05,1.9685e+05
6256,1.9688e+05,1.9688e+05,1.9688e+05,1.9688e+05,1.9688e+05
6257,1.9694e+05,1.9693e+05,1.9693e+05,1.9693e+05,1.9693e+05
6258,1.9701e+05,1.9701e+05,1.9701e+05,1.9701e+05,1.9701e+05
6259,1.9709e+05,1.9708e+05,1.9708e+05,1.9709e+05,1.9709e+05
6260,1.9714e+05,1.9713e+05,1.9713e+05,1.9714e+05,1.9714e+05
6261,1.9718e+05,1.9718e+05,1.9718e+05,1.9718e+05,1.9718e+05
6262,1.9723e+05,1.9722e+05,1.9722e+05,1.9723e+05,1.9723e+05
6263,1.9727e+05,1.9727e+05,1.9727e+05,1.9727e+05,1.9727e+05
6264,1.9731e+05,1.9731e+05,1.9731e+05,1.9731e+05,1.9731e+05
6265,1.9738e+05,1.9737e+05,1.9737e+05,1.9738e+05,1.9738e+05
6266,1.9739e+05,1.9739e+05,1.9739e+05,1.9739e+05,1.9739e+05
6267,1.9752e+05,1.9751e+05,1.9751e+05,1.9752e+05,1.9752e+05
6268,1.9753e+05,1.9753e+05,1.9753e+05,1.9753e+05,1.9753e+05
6269,1.9761e+05,1.9761e+05,1.9761e+05,1.9761e+05,1.9761e+05
6270,1.9764e+05,1.9764e+05,1.9764e+05,1.9764e+05,1.9764e+05
6271,1.9779e+05,1.9778e+05,1.9779e+05,1.9779e+05,1.9779e+05
6272,1.9782e+05,1.9782e+05,1.9782e+05,1.9782e+05,1.9782e+05
6273,1.9788e+05,1.9788e+05,1.9788e+05,1.9788e+05,1.9788e+05
6274,1.979e+05,1.979e+05,1.979e+05,1.979e+05,1.979e+05
6275,1.9804e+05,1.9804e+05,1.9804e+05,1.9804e+05,1.9804e+05
6276,1.9806e+05,1.9806e+05,1.9806e+05,1.9806e+05,1.9806e+05
6277,1.9813e+05,1.9812e+05,1.9813e+05,1.9813e+05,1.9813e+05
6278,1.9816e+05,1.9816e+05,1.9816e+05,1.9816e+05,1.9816e+05
6279,1.9823e+05,1.9823e+05,1.9823e+05,1.9823e+05,1.9823e+05
6280,1.9827e+05,1.9827e+05,1.9827e+05,1.9827e+05,1.9827e+05
6281,1.9834e+05,1.9834e+05,1.9834e+05,1.9834e+05,1.9834e+05
6282,1.9838e+05,1.9837e+05,1.9837e+05,1.9838e+05,1.9838e+05
6283,1.9841e+05,1.9841e+05,1.9841e+05,1.9841e+05,1.9841e+05
6284,1.9842e+05,1.9842e+05,1.9842e+05,1.9842e+05,1.9842e+05
6285,1.9856e+05,1.9855e+05,1.9855e+05,1.9856e+05,1.9856e+05
6286,1.9859e+05,1.9859e+05,1.9859e+05,1.9859e+05,1.9859e+05
6287,1.9863e+05,1.9863e+05,1.9863e+05,1.9863e+05,1.9863e+05
6288,1.9871e+05,1.987e+05,1.987e+05,1.9871e+05,1.9871e+05
6289,1.9882e+05,1.9882e+05,1.9882e+05,1.9882e+05,1.9882e+05
6290,1.9884e+05,1.9884e+05,1.9883e+05,1.9884e+05,1.9884e+05
6291,1.989e+05,1.989e+05,1.989e+05,1.989e+05,1.989e+05
6292,1.9899e+05,1.9899e+05,1.9899e+05,1.9899e+05,1.9899e+05
6293,1.9908e+05,1.9908e+05,1.9908e+05,1.9908e+05,1.9908e+05
6294,1.9912e+05,1.9912e+05,1.9912e+05,1.9912e+05,1.9912e+05
6295,1.9917e+05,1.9917e+05,1.9917e+05,1.9917e+05,1.9917e+05
6296,1.9929e+05,1.9928e+05,1.9929e+05,1.9929e+05,1.9929e+05
6297,1.9934e+05,1.9934e+05,1.9934e+05,1.9934e+05,1.9934e+05
6298,1.9938e+05,1.9937e+05,1.9937e+05,1.9938e+05,1.9938e+05
6299,1.9939e+05,1.9939e+05,1.9939e+05,1.9939e+05,1.9939e+05
6300,1.9946e+05,1.9946e+05,1.9946e+05,1.9946e+05,1.9946e+05
6301,1.9952e+05,1.9952e+05,1.9952e+05,1.9952e+05,1.9952e+05
6302,1.9956e+05,1.9956e+05,1.9956e+05,1.9956e+05,1.9956e+05
6303,1.9966e+05,1.9965e+05,1.9965e+05,1.9966e+05,1.9966e+05
6304,1.9973e+05,1.9973e+05,1.9973e+05,1.9973e+05,1.9973e+05
6305,1.9983e+05,1.9983e+05,1.9983e+05,1.9983e+05,1.9983e+05
6306,1.9987e+05,1.9987e+05,1.9987e+05,1.9987e+05,1.9987e+05
6307,1.9993e+05,1.9993e+05,1.9993e+05,1.9993e+05,1.9993e+05
6308,1.9996e+05,1.9996e+05,1.9996e+05,1.9996e+05,1.9996e+05
6309,2.0002e+05,2.0002e+05,2.0002e+05,2.0002e+05,2.0002e+05
6310,2.0004e+05,2.0004e+05,2.0004e+05,2.0004e+05,2.0004e+05
6311,2.001e+05,2.001e+05,2.001e+05,2.001e+05,2.001e+05
6312,2.0015e+05,2.0015e+05,2.0015e+05,2.0015e+05,2.0015e+05
6313,2.0026e+05,2.0025e+05,2.0025e+05,2.0026e+05,2.0026e+05
6314,2.003e+05,2.003e+05,2.003e+05,2.003e+05,2.003e+05
6315,2.0038e+05,2.0038e+05,2.0038e+05,2.0038e+05,2.0038e+05
6316,2.0042e+05,2.0042e+05,2.0042e+05,2.0042e+05,2.0042e+05
6317,2.0048e+05,2.0048e+05,2.0047e+05,2.0048e+05,2.0048e+05
6318,2.0049e+05,2.0049e+05,2.0049e+05,2.0049e+05,2.0049e+05
6319,2.0056e+05,2.0056e+05,2.0056e+05,2.0056e+05,2.0056e+05
6320,2.0057e+05,2.0057e+05,2.0057e+05,2.0057e+05,2.0057e+05
6321,2.0071e+05,2.007e+05,2.007e+05,2.0071e+05,2.0071e+05
6322,2.0073e+05,2.0073e+05,2.0073e+05,2.0073e+05,2.0073e+05
6323,2.008e+05,2.008e+05,2.008e+05,2.008e+05,2.008e+05
6324,2.0087e+05,2.0086e+05,2.0086e+05,2.0087e+05,2.0087e+05
6325,2.0091e+05,2.0091e+05,2.0091e+05,2.0091e+05,2.0091e+05
6326,2.0097e+05,2.0097e+05,2.0097e+05,2.0097e+05,2.0097e+05
6327,2.0102e+05,2.0102e+05,2.0102e+05,2.0102e+05,2.0102e+05
6328,2.0106e+05,2.0106e+05,2.0106e+05,2.0106e+05,2.0106e+05
6329,2.0113e+05,2.0113e+05,2.0113e+05,2.0113e+05,2.0113e+05
6330,2.0117e+05,2.0116e+05,2.0116e+05,2.0116e+05,2.0117e+05
6331,2.0119e+05,2.0118e+05,2.0119e+05,2.0119e+05,2.0119e+05
6332,2.013e+05,2.0129e+05,2.0129e+05,2.013e+05,2.013e+05
6333,2.0131e+05,2.0131e+05,2.0131e+05,2.0131e+05,2.0131e+05
6334,2.0133e+05,2.0133e+05,2.0133e+05,2.0133e+05,2.0133e+05
6335,2.0142e+05,2.0142e+05,2.0142e+05,2.0142e+05,2.0142e+05
6336,2.0153e+05,2.0153e+05,2.0153e+05,2.0153e+05,2.0153e+05
6337,2.0159e+05,2.0159e+05,2.0159e+05,2.0159e+05,2.0159e+05
6338,2.0164e+05,2.0164e+05,2.0164e+05,2.0164e+05,2.0164e+05
6339,2.0171e+05,2.017e+05,2.017e+05,2.0171e+05,2.0171e+05
6340,2.0175e+05,2.0175e+05,2.0175e+05,2.0175e+05,2.0175e+05
6341,2.0182e+05,2.0182e+05,2.0182e+05,2.0182e+05,2.0182e+05
6342,2.0189e+05,2.0189e+05,2.0189e+05,2.0189e+05,2.0189e+05
6343,2.0194e+05,2.0194e+05,2.0194e+05,2.0194e+05,2.0194e+05
6344,2.02e+05,2.02e+05,2.02e+05,2.02e+05,2.02e+05
6345,2.0203e+05,2.0203e+05,2.0203e+05,2.0203e+05,2.0203e+05
6346,2.0212e+05,2.0211e+05,2.0211e+05,2.0212e+05,2.0212e+05
6347,2.0213e+05,2.0213e+05,2.0213e+05,2.0213e+05,2.0213e+05
6348,2.022e+05,2.022e+05,2.022e+05,2.022e+05,2.022e+05
6349,2.0226e+05,2.0226e+05,2.0226e+05,2.0226e+05,2.0226e+05
6350,2.0227e+05,2.0227e+05,2.0227e+05,2.0227e+05,2.0227e+05
6351,2.0232e+05,2.0232e+05,2.0232e+05,2.0232e+05,2.0232e+05
6352,2.0238e+05,2.0238e+05,2.0238e+05,2.0238e+05,2.0238e+05
6353,2.0246e+05,2.0246e+05,2.0246e+05,2.0246e+05,2.0246e+05
6354,2.0253e+05,2.0253e+05,2.0253e+05,2.0253e+05,2.0253e+05
6355,2.0256e+05,2.0255e+05,2.0255e+05,2.0256e+05,2.0256e+05
6356,2.0262e+05,2.0262e+05,2.0262e+05,2.0262e+05,2.0262e+05
6357,2.0267e+05,2.0267e+05,2.0267e+05,2.0267e+05,2.0267e+05
6358,2.0273e+05,2.0273e+05,2.0273e+05,2.0273e+05,2.0273e+05
6359,2.0278e+05,2.0277e+05,2.0277e+05,2.0278e+05,2.0278e+05
6360,2.0282e+05,2.0282e+05,2.0282e+05,2.0282e+05,2.0282e+05
6361,2.0287e+05,2.0286e+05,2.0286e+05,2.0287e+05,2.0287e+05
6362,2.0289e+05,2.0289e+05,2.0289e+05,2.0289e+05,2.0289e+05
6363,2.0296e+05,2.0296e+05,2.0295e+05,2.0296e+05,2.0296e+05
6364,2.0298e+05,2.0298e+05,2.0298e+05,2.0298e+05,2.0298e+05
6365,2.0303e+05,2.0303e+05,2.0303e+05,2.0303e+05,2.0303e+05
6366,2.0314e+05,2.0314e+05,2.0314e+05,2.0314e+05,2.0314e+05
6367,2.032e+05,2.032e+05,2.032e+05,2.032e+05,2.032e+05
6368,2.0323e+05,2.0323e+05,2.0323e+05,2.0323e+05,2.0323e+05
6369,2.0323e+05,2.0323e+05,2.0323e+05,2.0323e+05,2.0323e+05
6370,2.033e+05,2.033e+05,2.033e+05,2.033e+05,2.033e+05
6371,2.0335e+05,2.0335e+05,2.0335e+05,2.0335e+05,2.0335e+05
6372,2.0342e+05,2.0342e+05,2.0342e+05,2.0342e+05,2.0342e+05
6373,2.0346e+05,2.0345e+05,2.0345e+05,2.0346e+05,2.0346e+05
6374,2.0351e+05,2.035e+05,2.0351e+05,2.0351e+05,2.0351e+05
6375,2.0361e+05,2.036e+05,2.036e+05,2.036e+05,2.0361e+05
6376,2.0365e+05,2.0365e+05,2.0365e+05,2.0365e+05,2.0365e+05
6377,2.0369e+05,2.0368e+05,2.0368e+05,2.0369e+05,2.0369e+05
6378,2.0375e+05,2.0375e+05,2.0375e+05,2.0375e+05,2.0375e+05
6379,2.038e+05,2.038e+05,2.038e+05,2.038e+05,2.038e+05
6380,2.039e+05,2.039e+05,2.039e+05,2.039e+05,2.039e+05
6381,2.0395e+05,2.0395e+05,2.0395e+05,2.0395e+05,2.0395e+05
6382,2.0396e+05,2.0396e+05,2.0396e+05,2.0396e+05,2.0396e+05
6383,2.0406e+05,2.0405e+05,2.0405e+05,2.0406e+05,2.0406e+05
6384,2.041e+05,2.041e+05,2.0409e+05,2.041e+05,2.041e+05
6385,2.0414e+05,2.0414e+05,2.0414e+05,2.0414e+05,2.0414e+05
6386,2.0419e+05,2.0419e+05,2.0419e+05,2.0419e+05,2.0419e+05
6387,2.0426e+05,2.0425e+05,2.0425e+05,2.0426e+05,2.0426e+05
6388,2.0435e+05,2.0435e+05,2.0435e+05,2.0435e+05,2.0435e+05
6389,2.0436e+05,2.0436e+05,2.0436e+05,2.0436e+05,2.0436e+05
6390,2.0439e+05,2.0439e+05,2.0439e+05,2.0439e+05,2.0439e+05
6391,2.0453e+05,2.0453e+05,2.0453e+05,2.0453e+05,2.0453e+05
6392,2.0458e+05,2.0457e+05,2.0457e+05,2.0458e+05,2.0458e+05
6393,2.0464e+05,2.0464e+05,2.0464e+05,2.0464e+05,2.0464e+05
6394,2.0469e+05,2.0469e+05,2.0468e+05,2.0469e+05,2.0469e+05
6395,2.0475e+05,2.0475e+05,2.0475e+05,2.0475e+05,2.0475e+05
6396,2.0482e+05,2.0482e+05,2.0482e+05,2.0482e+05,2.0482e+05
6397,2.0487e+05,2.0487e+05,2.0487e+05,2.0487e+05,2.0487e+05
6398,2.0502e+05,2.0501e+05,2.0501e+05,2.0502e+05,2.0502e+05
6399,2.0505e+05,2.0504e+05,2.0504e+05,2.0505e+05,2.0505e+05
6400,2.0509e+05,2.0509e+05,2.0509e+05,2.0509e+05,2.0509e+05
6401,2.0513e+05,2.0513e+05,2.0513e+05,2.0513e+05,2.0513e+05
6402,2.0517e+05,2.0517e+05,2.0516e+05,2.0517e+05,2.0517e+05
6403,2.0524e+05,2.0524e+05,2.0524e+05,2.0524e+05,2.0524e+05
6404,2.0528e+05,2.0528e+05,2.0528e+05,2.0528e+05,2.0528e+05
6405,2.054e+05,2.054e+05,2.054e+05,2.054e+05,2.054e+05
6406,2.0542e+05,2.0542e+05,2.0542e+05,2.0542e+05,2.0542e+05
6407,2.0544e+05,2.0543e+05,2.0543e+05,2.0544e+05,2.0544e+05
6408,2.0554e+05,2.0553e+05,2.0553e+05,2.0554e+05,2.0554e+05
6409,2.0557e+05,2.0557e+05,2.0557e+05,2.0557e+05,2.0557e+05
6410,2.0571e+05,2.0571e+05,2.0571e+05,2.0571e+05,2.0571e+05
6411,2.0578e+05,2.0578e+05,2.0578e+05,2.0578e+05,2.0578e+05
6412,2.0584e+05,2.0584e+05,2.0584e+05,2.0584e+05,2.0584e+05
6413,2.0585e+05,2.0584e+05,2.0584e+05,2.0585e+05,2.0585e+05
6414,2.0591e+05,2.0591e+05,2.0591e+05,2.0591e+05,2.0591e+05
6415,2.0594e+05,2.0594e+05,2.0594e+05,2.0594e+05,2.0594e+05
6416,2.0613e+05,2.0613e+05,2.0613e+05,2.0613e+05,2.0613e+05
6417,2.0617e+05,2.0617e+05,2.0617e+05,2.0617e+05,2.0617e+05
6418,2.0624e+05,2.0623e+05,2.0624e+05,2.0624e+05,2.0624e+05
6419,2.0628e+05,2.0628e+05,2.0628e+05,2.0628e+05,2.0628e+05
6420,2.0632e+05,2.0632e+05,2.0632e+05,2.0632e+05,2.0632e+05
6421,2.0643e+05,2.0642e+05,2.0643e+05,2.0643e+05,2.0643e+05
6422,2.0648e+05,2.0647e+05,2.0647e+05,2.0648e+05,2.0648e+05
6423,2.0649e+05,2.0649e+05,2.0649e+05,2.0649e+05,2.0649e+05
6424,2.0659e+05,2.0659e+05,2.0659e+05,2.0659e+05,2.0659e+05
6425,2.0661e+05,2.0661e+05,2.066e+05,2.0661e+05,2.0661e+05
6426,2.067e+05,2.067e+05,2.067e+05,2.067e+05,2.067e+05
6427,2.0673e+05,2.0673e+05,2.0673e+05,2.0673e+05,2.0673e+05
6428,2.068e+05,2.068e+05,2.068e+05,2.068e+05,2.068e+05
6429,2.0689e+05,2.0689e+05,2.0689e+05,2.0689e+05,2.0689e+05
6430,2.0693e+05,2.0693e+05,2.0692e+05,2.0693e+05,2.0693e+05
6431,2.0699e+05,2.0699e+05,2.0699e+05,2.0699e+05,2.0699e+05
6432,2.0706e+05,2.0706e+05,2.0706e+05,2.0706e+05,2.0706e+05
6433,2.0711e+05,2.071e+05,2.071e+05,2.071e+05,2.0711e+05
6434,2.0714e+05,2.0714e+05,2.0714e+05,2.0714e+05,2.0714e+05
6435,2.072e+05,2.072e+05,2.072e+05,2.072e+05,2.072e+05
6436,2.073e+05,2.0729e+05,2.0729e+05,2.073e+05,2.073e+05
6437,2.0732e+05,2.0732e+05,2.0732e+05,2.0732e+05,2.0732e+05
6438,2.0737e+05,2.0737e+05,2.0737e+05,2.0737e+05,2.0737e+05
6439,2.0745e+05,2.0744e+05,2.0745e+05,2.0745e+05,2.0745e+05
6440,2.0752e+05,2.0752e+05,2.0752e+05,2.0752e+05,2.0752e+05
6441,2.0759e+05,2.0759e+05,2.0759e+05,2.0759e+05,2.0759e+05
6442,2.0763e+05,2.0763e+05,2.0763e+05,2.0763e+05,2.0763e+05
6443,2.077e+05,2.0769e+05,2.077e+05,2.077e+05,2.077e+05
6444,2.0777e+05,2.0777e+05,2.0777e+05,2.0777e+05,2.0777e+05
6445,2.0778e+05,2.0777e+05,2.0777e+05,2.0778e+05,2.0778e+05
6446,2.0786e+05,2.0786e+05,2.0786e+05,2.0786e+05,2.0786e+05
6447,2.0793e+05,2.0793e+05,2.0793e+05,2.0793e+05,2.0793e+05
6448,2.0796e+05,2.0796e+05,2.0796e+05,2.0796e+05,2.0796e+05
6449,2.0798e+05,2.0798e+05,2.0798e+05,2.0798e+05,2.0798e+05
6450,2.0809e+05,2.0808e+05,2.0808e+05,2.0809e+05,2.0809e+05
6451,2.0813e+05,2.0813e+05,2.0813e+05,2.0813e+05,2.0813e+05
6452,2.0823e+05,2.0822e+05,2.0822e+05,2.0823e+05,2.0823e+05
6453,2.0825e+05,2.0825e+05,2.0825e+05,2.0825e+05,2.0825e+05
6454,2.0828e+05,2.0827e+05,2.0827e+05,2.0828e+05,2.0828e+05
6455,2.0833e+05,2.0833e+05,2.0833e+05,2.0833e+05,2.0833e+05
6456,2.0839e+05,2.0839e+05,2.0838e+05,2.0839e+05,2.0839e+05
6457,2.0846e+05,2.0845e+05,2.0846e+05,2.0846e+05,2.0846e+05
6458,2.0846e+05,2.0846e+05,2.0846e+05,2.0846e+05,2.0846e+05
6459,2.0852e+05,2.0852e+05,2.0852e+05,2.0852e+05,2.0852e+05
6460,2.086e+05,2.086e+05,2.086e+05,2.086e+05,2.086e+05
6461,2.0864e+05,2.0864e+05,2.0864e+05,2.0864e+05,2.0864e+05
6462,2.0872e+05,2.0872e+05,2.0872e+05,2.0872e+05,2.0872e+05
6463,2.0877e+05,2.0877e+05,2.0877e+05,2.0877e+05,2.0877e+05
6464,2.0879e+05,2.0879e+05,2.0879e+05,2.0879e+05,2.0879e+05
6465,2.0884e+05,2.0883e+05,2.0884e+05,2.0884e+05,2.0884e+05
6466,2.0887e+05,2.0886e+05,2.0886e+05,2.0887e+05,2.0887e+05
6467,2.0892e+05,2.0892e+05,2.0892e+05,2.0892e+05,2.0892e+05
6468,2.0902e+05,2.0902e+05,2.0902e+05,2.0902e+05,2.0902e+05
6469,2.0905e+05,2.0905e+05,2.0905e+05,2.0905e+05,2.0905e+05
6470,2.0909e+05,2.0909e+05,2.0909e+05,2.0909e+05,2.0909e+05
6471,2.0915e+05,2.0915e+05,2.0915e+05,2.0915e+05,2.0915e+05
6472,2.092e+05,2.092e+05,2.092e+05,2.092e+05,2.092e+05
6473,2.0927e+05,2.0927e+05,2.0927e+05,2.0927e+05,2.0927e+05
6474,2.0935e+05,2.0934e+05,2.0934e+05,2.0935e+05,2.0935e+05
6475,2.0937e+05,2.0936e+05,2.0936e+05,2.0937e+05,2.0937e+05
6476,2.094e+05,2.094e+05,2.094e+05,2.094e+05,2.094e+05
6477,2.0945e+05,2.0944e+05,2.0945e+05,2.0945e+05,2.0945e+05
6478,2.0953e+05,2.0953e+05,2.0953e+05,2.0953e+05,2.0953e+05
6479,2.0956e+05,2.0956e+05,2.0956e+05,2.0956e+05,2.0956e+05
6480,2.0967e+05,2.0967e+05,2.0967e+05,2.0967e+05,2.0967e+05
6481,2.0971e+05,2.0971e+05,2.0971e+05,2.0971e+05,2.0971e+05
6482,2.0972e+05,2.0972e+05,2.0972e+05,2.0972e+05,2.0972e+05
6483,2.0982e+05,2.0982e+05,2.0982e+05,2.0982e+05,2.0982e+05
6484,2.0986e+05,2.0985e+05,2.0986e+05,2.0986e+05,2.0986e+05
6485,2.0991e+05,2.0991e+05,2.0991e+05,2.0991e+05,2.0991e+05
6486,2.0998e+05,2.0998e+05,2.0998e+05,2.0998e+05,2.0998e+05
6487,2.1e+05,2.1e+05,2.1e+05,2.1e+05,2.1e+05
6488,2.1011e+05,2.1011e+05,2.1011e+05,2.1011e+05,2.1011e+05
6489,2.1018e+05,2.1018e+05,2.1018e+05,2.1018e+05,2.1018e+05
6490,2.1027e+05,2.1026e+05,2.1026e+05,2.1027e+05,2.1027e+05
6491,2.103e+05,2.103e+05,2.103e+05,2.103e+05,2.103e+05
6492,2.1033e+05,2.1033e+05,2.1033e+05,2.1033e+05,2.1033e+05
6493,2.1038e+05,2.1038e+05,2.1038e+05,2.1038e+05,2.1038e+05
6494,2.1044e+05,2.1044e+05,2.1044e+05,2.1044e+05,2.1044e+05
6495,2.1051e+05,2.105e+05,2.105e+05,2.1051e+05,2.1051e+05
6496,2.106e+05,2.106e+05,2.106e+05,2.106e+05,2.106e+05
6497,2.1066e+05,2.1066e+05,2.1066e+05,2.1066e+05,2.1066e+05
6498,2.1071e+05,2.107e+05,2.107e+05,2.1071e+05,2.1071e+05
6499,2.1077e+05,2.1077e+05,2.1077e+05,2.1077e+05,2.1077e+05
6500,2.1081e+05,2.1081e+05,2.1081e+05,2.1081e+05,2.1081e+05
6501,2.1087e+05,2.1087e+05,2.1087e+05,2.1087e+05,2.1087e+05
6502,2.1092e+05,2.1091e+05,2.1091e+05,2.1091e+05,2.1091e+05
6503,2.1096e+05,2.1096e+05,2.1096e+05,2.1096e+05,2.1096e+05
6504,2.1116e+05,2.1116e+05,2.1116e+05,2.1116e+05,2.1116e+05
6505,2.1119e+05,2.1119e+05,2.1119e+05,2.1119e+05,2.1119e+05
6506,2.1124e+05,2.1124e+05,2.1123e+05,2.1124e+05,2.1124e+05
6507,2.1131e+05,2.1131e+05,2.1131e+05,2.1131e+05,2.1131e+05
6508,2.1136e+05,2.1136e+05,2.1135e+05,2.1136e+05,2.1136e+05
6509,2.1138e+05,2.1138e+05,2.1138e+05,2.1138e+05,2.1138e+05
6510,2.1143e+05,2.1143e+05,2.1143e+05,2.1143e+05,2.1143e+05
6511,2.1151e+05,2.1151e+05,2.1151e+05,2.1151e+05,2.1151e+05
6512,2.1154e+05,2.1154e+05,2.1154e+05,2.1154e+05,2.1154e+05
6513,2.1168e+05,2.1167e+05,2.1168e+05,2.1168e+05,2.1168e+05
6514,2.1173e+05,2.1173e+05,2.1173e+05,2.1173e+05,2.1173e+05
6515,2.1181e+05,2.1181e+05,2.1181e+05,2.1181e+05,2.1181e+05
6516,2.1187e+05,2.1186e+05,2.1186e+05,2.1186e+05,2.1187e+05
6517,2.1192e+05,2.1191e+05,2.1192e+05,2.1192e+05,2.1192e+05
6518,2.1195e+05,2.1195e+05,2.1195e+05,2.1195e+05,2.1195e+05
6519,2.1205e+05,2.1205e+05,2.1205e+05,2.1205e+05,2.1205e+05
6520,2.1206e+05,2.1206e+05,2.1206e+05,2.1206e+05,2.1206e+05
6521,2.1215e+05,2.1214e+05,2.1215e+05,2.1215e+05,2.1215e+05
6522,2.122e+05,2.122e+05,2.122e+05,2.122e+05,2.122e+05
6523,2.1228e+05,2.1228e+05,2.1228e+05,2.1228e+05,2.1228e+05
6524,2.1239e+05,2.1238e+05,2.1238e+05,2.1239e+05,2.1239e+05
6525,2.1241e+05,2.1241e+05,2.1241e+05,2.1241e+05,2.1241e+05
6526,2.125e+05,2.125e+05,2.125e+05,2.125e+05,2.125e+05
6527,2.1254e+05,2.1254e+05,2.1254e+05,2.1254e+05,2.1254e+05
6528,2.1259e+05,2.1259e+05,2.1259e+05,2.1259e+05,2.1259e+05
6529,2.1265e+05,2.1264e+05,2.1264e+05,2.1265e+05,2.1265e+05
6530,2.1273e+05,2.1273e+05,2.1273e+05,2.1273e+05,2.1273e+05
6531,2.1281e+05,2.1281e+05,2.1281e+05,2.1281e+05,2.1281e+05
6532,2.1283e+05,2.1283e+05,2.1283e+05,2.1283e+05,2.1283e+05
6533,2.1298e+05,2.1298e+05,2.1298e+05,2.1298e+05,2.1298e+05
6534,2.1302e+05,2.1301e+05,2.1301e+05,2.1302e+05,2.1302e+05
6535,2.1313e+05,2.1312e+05,2.1312e+05,2.1313e+05,2.1313e+05
6536,2.1316e+05,2.1316e+05,2.1316e+05,2.1316e+05,2.1316e+05
6537,2.1317e+05,2.1317e+05,2.1317e+05,2.1317e+05,2.1317e+05
6538,2.1321e+05,2.132e+05,2.132e+05,2.1321e+05,2.1321e+05
6539,2.1325e+05,2.1324e+05,2.1324e+05,2.1325e+05,2.1325e+05
6540,2.1338e+05,2.1338e+05,2.1338e+05,2.1338e+05,2.1338e+05
6541,2.1341e+05,2.1341e+05,2.1341e+05,2.1341e+05,2.1341e+05
6542,2.1346e+05,2.1346e+05,2.1346e+05,2.1346e+05,2.1346e+05
6543,2.1351e+05,2.1351e+05,2.1351e+05,2.1351e+05,2.1351e+05
6544,2.1359e+05,2.1359e+05,2.1359e+05,2.1359e+05,2.1359e+05
6545,2.1366e+05,2.1366e+05,2.1366e+05,2.1366e+05,2.1366e+05
6546,2.1367e+05,2.1367e+05,2.1367e+05,2.1367e+05,2.1367e+05
6547,2.1379e+05,2.1378e+05,2.1378e+05,2.1379e+05,2.1379e+05
6548,2.138e+05,2.138e+05,2.138e+05,2.138e+05,2.138e+05
6549,2.1384e+05,2.1384e+05,2.1384e+05,2.1384e+05,2.1384e+05
6550,2.1391e+05,2.1391e+05,2.1391e+05,2.1391e+05,2.1391e+05
6551,2.1397e+05,2.1396e+05,2.1396e+05,2.1397e+05,2.1397e+05
6552,2.1402e+05,2.1402e+05,2.1402e+05,2.1402e+05,2.1402e+05
6553,2.1406e+05,2.1405e+05,2.1406e+05,2.1406e+05,2.1406e+05
6554,2.1418e+05,2.1418e+05,2.1418e+05,2.1418e+05,2.1418e+05
6555,2.1419e+05,2.1419e+05,2.1419e+05,2.1419e+05,2.1419e+05
6556,2.1431e+05,2.1431e+05,2.1431e+05,2.1431e+05,2.1431e+05
6557,2.1432e+05,2.1432e+05,2.1432e+05,2.1432e+05,2.1432e+05
6558,2.1437e+05,2.1437e+05,2.1437e+05,2.1437e+05,2.1437e+05
6559,2.1441e+05,2.1441e+05,2.1441e+05,2.1441e+05,2.1441e+05
6560,2.1446e+05,2.1446e+05,2.1446e+05,2.1446e+05,2.1446e+05
6561,2.1458e+05,2.1458e+05,2.1458e+05,2.1458e+05,2.1458e+05
6562,2.1461e+05,2.1461e+05,2.1461e+05,2.1461e+05,2.1461e+05
6563,2.147e+05,2.1469e+05,2.1469e+05,2.1469e+05,2.147e+05
6564,2.1471e+05,2.147e+05,2.147e+05,2.1471e+05,2.1471e+05
6565,2.1481e+05,2.1481e+05,2.1481e+05,2.1481e+05,2.1481e+05
6566,2.1484e+05,2.1484e+05,2.1484e+05,2.1484e+05,2.1484e+05
6567,2.1489e+05,2.1489e+05,2.1489e+05,2.1489e+05,2.1489e+05
6568,2.1498e+05,2.1498e+05,2.1498e+05,2.1498e+05,2.1498e+05
6569,2.1502e+05,2.1502e+05,2.1502e+05,2.1502e+05,2.1502e+05
6570,2.151e+05,2.151e+05,2.151e+05,2.151e+05,2.151e+05
6571,2.1516e+05,2.1516e+05,2.1516e+05,2.1516e+05,2.1516e+05
6572,2.1521e+05,2.1521e+05,2.1521e+05,2.1521e+05,2.1521e+05
6573,2.1527e+05,2.1527e+05,2.1527e+05,2.1527e+05,2.1527e+05
6574,2.1531e+05,2.1531e+05,2.1531e+05,2.1531e+05,2.1531e+05
6575,2.1534e+05,2.1534e+05,2.1534e+05,2.1534e+05,2.1534e+05
6576,2.1538e+05,2.1538e+05,2.1538e+05,2.1538e+05,2.1538e+05
6577,2.1542e+05,2.1542e+05,2.1542e+05,2.1542e+05,2.1542e+05
6578,2.1544e+05,2.1543e+05,2.1543e+05,2.1543e+05,2.1543e+05
6579,2.1555e+05,2.1555e+05,2.1555e+05,2.1555e+05,2.1555e+05
6580,2.1566e+05,2.1566e+05,2.1566e+05,2.1566e+05,2.1566e+05
6581,2.157e+05,2.157e+05,2.1569e+05,2.157e+05,2.157e+05
6582,2.1573e+05,2.1573e+05,2.1573e+05,2.1573e+05,2.1573e+05
6583,2.1578e+05,2.1578e+05,2.1578e+05,2.1578e+05,2.1578e+05
6584,2.158e+05,2.158e+05,2.158e+05,2.158e+05,2.158e+05
6585,2.1591e+05,2.159e+05,2.1591e+05,2.1591e+05,2.1591e+05
6586,2.1596e+05,2.1596e+05,2.1596e+05,2.1596e+05,2.1596e+05
6587,2.1599e+05,2.1599e+05,2.1599e+05,2.1599e+05,2.1599e+05
6588,2.1603e+05,2.1602e+05,2.1602e+05,2.1603e+05,2.1603e+05
6589,2.161e+05,2.161e+05,2.161e+05,2.161e+05,2.161e+05
6590,2.1612e+05,2.1612e+05,2.1612e+05,2.1612e+05,2.1612e+05
6591,2.1619e+05,2.1619e+05,2.1619e+05,2.1619e+05,2.1619e+05
6592,2.1626e+05,2.1626e+05,2.1626e+05,2.1626e+05,2.1626e+05
6593,2.163e+05,2.163e+05,2.163e+05,2.163e+05,2.163e+05
6594,2.1638e+05,2.1638e+05,2.1638e+05,2.1638e+05,2.1638e+05
6595,2.1646e+05,2.1645e+05,2.1645e+05,2.1646e+05,2.1646e+05
6596,2.1649e+05,2.1649e+05,2.1649e+05,2.1649e+05,2.1649e+05
6597,2.1656e+05,2.1656e+05,2.1656e+05,2.1656e+05,2.1656e+05
6598,2.166e+05,2.166e+05,2.166e+05,2.166e+05,2.166e+05
6599,2.1661e+05,2.1661e+05,2.1661e+05,2.1661e+05,2.1661e+05
6600,2.1669e+05,2.1669e+05,2.1669e+05,2.1669e+05,2.1669e+05
6601,2.1671e+05,2.1671e+05,2.1671e+05,2.1671e+05,2.1671e+05
6602,2.1677e+05,2.1677e+05,2.1677e+05,2.1677e+05,2.1677e+05
6603,2.1686e+05,2.1686e+05,2.1686e+05,2.1686e+05,2.1686e+05
6604,2.1694e+05,2.1694e+05,2.1694e+05,2.1694e+05,2.1694e+05
6605,2.1709e+05,2.1709e+05,2.1708e+05,2.1709e+05,2.1709e+05
6606,2.1711e+05,2.1711e+05,2.171e+05,2.1711e+05,2.1711e+05
6607,2.1717e+05,2.1716e+05,2.1716e+05,2.1717e+05,2.1717e+05
6608,2.172e+05,2.172e+05,2.172e+05,2.172e+05,2.172e+05
6609,2.1728e+05,2.1728e+05,2.1728e+05,2.1728e+05,2.1728e+05
6610,2.1738e+05,2.1737e+05,2.1738e+05,2.1738e+05,2.1738e+05
6611,2.1744e+05,2.1744e+05,2.1744e+05,2.1744e+05,2.1744e+05
6612,2.1749e+05,2.1749e+05,2.1749e+05,2.1749e+05,2.1749e+05
6613,2.1755e+05,2.1755e+05,2.1755e+05,2.1755e+05,2.1755e+05
6614,2.1758e+05,2.1757e+05,2.1757e+05,2.1757e+05,2.1758e+05
6615,2.1764e+05,2.1764e+05,2.1764e+05,2.1764e+05,2.1764e+05
6616,2.1767e+05,2.1767e+05,2.1767e+05,2.1767e+05,2.1767e+05
6617,2.1771e+05,2.1771e+05,2.177e+05,2.1771e+05,2.1771e+05
6618,2.1781e+05,2.1781e+05,2.1781e+05,2.1781e+05,2.1781e+05
6619,2.1788e+05,2.1788e+05,2.1788e+05,2.1788e+05,2.1788e+05
6620,2.1791e+05,2.1791e+05,2.1791e+05,2.1791e+05,2.1791e+05
6621,2.1799e+05,2.1799e+05,2.1799e+05,2.1799e+05,2.1799e+05
6622,2.181e+05,2.181e+05,2.181e+05,2.181e+05,2.181e+05
6623,2.1813e+05,2.1812e+05,2.1812e+05,2.1813e+05,2.1813e+05
6624,2.1824e+05,2.1824e+05,2.1824e+05,2.1824e+05,2.1824e+05
6625,2.184e+05,2.184e+05,2.184e+05,2.184e+05,2.184e+05
6626,2.1843e+05,2.1843e+05,2.1843e+05,2.1843e+05,2.1843e+05
6627,2.1845e+05,2.1845e+05,2.1845e+05,2.1845e+05,2.1845e+05
6628,2.1851e+05,2.185e+05,2.1851e+05,2.1851e+05,2.1851e+05
6629,2.1853e+05,2.1853e+05,2.1853e+05,2.1853e+05,2.1853e+05
6630,2.1861e+05,2.1861e+05,2.1861e+05,2.1861e+05,2.1861e+05
6631,2.1869e+05,2.1868e+05,2.1869e+05,2.1869e+05,2.1869e+05
6632,2.1877e+05,2.1876e+05,2.1876e+05,2.1877e+05,2.1877e+05
6633,2.1883e+05,2.1883e+05,2.1883e+05,2.1883e+05,2.1883e+05
6634,2.189e+05,2.189e+05,2.189e+05,2.189e+05,2.189e+05
6635,2.1897e+05,2.1897e+05,2.1897e+05,2.1897e+05,2.1897e+05
6636,2.1902e+05,2.1902e+05,2.1901e+05,2.1901e+05,2.1902e+05
6637,2.1909e+05,2.1909e+05,2.1909e+05,2.1909e+05,2.1909e+05
6638,2.1915e+05,2.1915e+05,2.1915e+05,2.1915e+05,2.1915e+05
6639,2.1923e+05,2.1922e+05,2.1922e+05,2.1922e+05,2.1922e+05
6640,2.1929e+05,2.1929e+05,2.1929e+05,2.1929e+05,2.1929e+05
6641,2.1938e+05,2.1938e+05,2.1938e+05,2.1938e+05,2.1938e+05
6642,2.1943e+05,2.1943e+05,2.1943e+05,2.1943e+05,2.1943e+05
6643,2.1949e+05,2.1949e+05,2.1949e+05,2.1949e+05,2.1949e+05
6644,2.196e+05,2.1959e+05,2.1959e+05,2.196e+05,2.196e+05
6645,2.1962e+05,2.1962e+05,2.1962e+05,2.1962e+05,2.1962e+05
6646,2.197e+05,2.197e+05,2.197e+05,2.197e+05,2.197e+05
6647,2.1972e+05,2.1971e+05,2.1971e+05,2.1972e+05,2.1972e+05
6648,2.1983e+05,2.1983e+05,2.1983e+05,2.1983e+05,2.1983e+05
6649,2.1987e+05,2.1987e+05,2.1987e+05,2.1987e+05,2.1987e+05
6650,2.1991e+05,2.199e+05,2.199e+05,2.1991e+05,2.1991e+05
6651,2.1997e+05,2.1997e+05,2.1996e+05,2.1997e+05,2.1997e+05
6652,2.2002e+05,2.2002e+05,2.2002e+05,2.2002e+05,2.2002e+05
6653,2.2013e+05,2.2013e+05,2.2013e+05,2.2013e+05,2.2013e+05
6654,2.2017e+05,2.2017e+05,2.2017e+05,2.2017e+05,2.2017e+05
6655,2.2021e+05,2.202e+05,2.202e+05,2.2021e+05,2.2021e+05
6656,2.2029e+05,2.2029e+05,2.2028e+05,2.2029e+05,2.2029e+05
6657,2.2042e+05,2.2042e+05,2.2041e+05,2.2042e+05,2.2042e+05
6658,2.2048e+05,2.2048e+05,2.2048e+05,2.2048e+05,2.2048e+05
6659,2.205e+05,2.205e+05,2.205e+05,2.205e+05,2.205e+05
6660,2.2054e+05,2.2054e+05,2.2054e+05,2.2054e+05,2.2054e+05
6661,2.206e+05,2.206e+05,2.206e+05,2.206e+05,2.206e+05
6662,2.2065e+05,2.2064e+05,2.2065e+05,2.2065e+05,2.2065e+05
6663,2.2076e+05,2.2076e+05,2.2076e+05,2.2076e+05,2.2076e+05
6664,2.2081e+05,2.208e+05,2.208e+05,2.2081e+05,2.2081e+05
6665,2.2089e+05,2.2089e+05,2.2089e+05,2.2089e+05,2.2089e+05
6666,2.2094e+05,2.2094e+05,2.2094e+05,2.2094e+05,2.2094e+05
6667,2.21e+05,2.21e+05,2.21e+05,2.21e+05,2.21e+05
6668,2.2106e+05,2.2106e+05,2.2106e+05,2.2106e+05,2.2106e+05
6669,2.2111e+05,2.211e+05,2.211e+05,2.211e+05,2.2111e+05
6670,2.2118e+05,2.2118e+05,2.2118e+05,2.2118e+05,2.2118e+05
6671,2.212e+05,2.212e+05,2.212e+05,2.212e+05,2.212e+05
6672,2.2123e+05,2.2123e+05,2.2123e+05,2.2123e+05,2.2123e+05
6673,2.2127e+05,2.2126e+05,2.2126e+05,2.2127e+05,2.2127e+05
6674,2.2131e+05,2.2131e+05,2.2131e+05,2.2131e+05,2.2131e+05
6675,2.2133e+05,2.2133e+05,2.2132e+05,2.2133e+05,2.2133e+05
6676,2.2135e+05,2.2135e+05,2.2135e+05,2.2135e+05,2.2135e+05
6677,2.2147e+05,2.2146e+05,2.2146e+05,2.2147e+05,2.2147e+05
6678,2.2149e+05,2.2149e+05,2.2149e+05,2.2149e+05,2.2149e+05
6679,2.2153e+05,2.2153e+05,2.2153e+05,2.2153e+05,2.2153e+05
6680,2.2164e+05,2.2163e+05,2.2163e+05,2.2164e+05,2.2164e+05
6681,2.2168e+05,2.2168e+05,2.2168e+05,2.2168e+05,2.2168e+05
6682,2.2171e+05,2.2171e+05,2.2171e+05,2.2171e+05,2.2171e+05
6683,2.2178e+05,2.2177e+05,2.2177e+05,2.2178e+05,2.2178e+05
6684,2.2183e+05,2.2183e+05,2.2183e+05,2.2183e+05,2.2183e+05
6685,2.2189e+05,2.2189e+05,2.2189e+05,2.2189e+05,2.2189e+05
6686,2.2194e+05,2.2194e+05,2.2194e+05,2.2194e+05,2.2194e+05
6687,2.2197e+05,2.2197e+05,2.2197e+05,2.2197e+05,2.2197e+05
6688,2.2203e+05,2.2203e+05,2.2203e+05,2.2203e+05,2.2203e+05
6689,2.221e+05,2.221e+05,2.221e+05,2.221e+05,2.221e+05
6690,2.2215e+05,2.2214e+05,2.2214e+05,2.2215e+05,2.2215e+05
6691,2.2222e+05,2.2221e+05,2.2221e+05,2.2221e+05,2.2222e+05
6692,2.2224e+05,2.2223e+05,2.2223e+05,2.2224e+05,2.2224e+05
6693,2.2238e+05,2.2238e+05,2.2238e+05,2.2238e+05,2.2238e+05
6694,2.224e+05,2.224e+05,2.224e+05,2.224e+05,2.224e+05
6695,2.2243e+05,2.2243e+05,2.2243e+05,2.2243e+05,2.2243e+05
6696,2.225e+05,2.225e+05,2.225e+05,2.225e+05,2.225e+05
6697,2.2252e+05,2.2252e+05,2.2252e+05,2.2252e+05,2.2252e+05
6698,2.2255e+05,2.2255e+05,2.2255e+05,2.2255e+05,2.2255e+05
6699,2.2268e+05,2.2268e+05,2.2268e+05,2.2268e+05,2.2268e+05
6700,2.2275e+05,2.2274e+05,2.2275e+05,2.2275e+05,2.2275e+05
6701,2.2279e+05,2.2279e+05,2.2279e+05,2.2279e+05,2.2279e+05
6702,2.2286e+05,2.2285e+05,2.2285e+05,2.2286e+05,2.2286e+05
6703,2.2287e+05,2.2286e+05,2.2286e+05,2.2287e+05,2.2287e+05
6704,2.2297e+05,2.2297e+05,2.2297e+05,2.2297e+05,2.2297e+05
6705,2.2298e+05,2.2298e+05,2.2298e+05,2.2298e+05,2.2298e+05
6706,2.2307e+05,2.2307e+05,2.2307e+05,2.2307e+05,2.2307e+05
6707,2.2317e+05,2.2316e+05,2.2316e+05,2.2316e+05,2.2317e+05
6708,2.2328e+05,2.2328e+05,2.2328e+05,2.2328e+05,2.2328e+05
6709,2.2329e+05,2.2329e+05,2.2329e+05,2.2329e+05,2.2329e+05
6710,2.2337e+05,2.2337e+05,2.2337e+05,2.2337e+05,2.2337e+05
6711,2.2344e+05,2.2344e+05,2.2344e+05,2.2344e+05,2.2344e+05
6712,2.2354e+05,2.2354e+05,2.2354e+05,2.2354e+05,2.2354e+05
6713,2.2357e+05,2.2356e+05,2.2356e+05,2.2357e+05,2.2357e+05
6714,2.236e+05,2.236e+05,2.236e+05,2.236e+05,2.236e+05
6715,2.2365e+05,2.2365e+05,2.2365e+05,2.2365e+05,2.2365e+05
6716,2.2371e+05,2.2371e+05,2.2371e+05,2.2371e+05,2.2371e+05
6717,2.238e+05,2.238e+05,2.238e+05,2.238e+05,2.238e+05
6718,2.2382e+05,2.2382e+05,2.2382e+05,2.2382e+05,2.2382e+05
6719,2.2386e+05,2.2386e+05,2.2386e+05,2.2386e+05,2.2386e+05
6720,2.2395e+05,2.2394e+05,2.2394e+05,2.2395e+05,2.2395e+05
6721,2.2407e+05,2.2407e+05,2.2407e+05,2.2407e+05,2.2407e+05
6722,2.2408e+05,2.2408e+05,2.2408e+05,2.2408e+05,2.2408e+05
6723,2.2414e+05,2.2414e+05,2.2414e+05,2.2414e+05,2.2414e+05
6724,2.2425e+05,2.2425e+05,2.2425e+05,2.2425e+05,2.2425e+05
6725,2.2432e+05,2.2432e+05,2.2432e+05,2.2432e+05,2.2432e+05
6726,2.2436e+05,2.2435e+05,2.2436e+05,2.2436e+05,2.2436e+05
6727,2.2449e+05,2.2448e+05,2.2448e+05,2.2449e+05,2.2449e+05
6728,2.2455e+05,2.2455e+05,2.2455e+05,2.2455e+05,2.2455e+05
6729,2.2457e+05,2.2457e+05,2.2457e+05,2.2457e+05,2.2457e+05
6730,2.2462e+05,2.2462e+05,2.2462e+05,2.2462e+05,2.2462e+05
6731,2.2468e+05,2.2468e+05,2.2468e+05,2.2468e+05,2.2468e+05
6732,2.2476e+05,2.2476e+05,2.2476e+05,2.2476e+05,2.2476e+05
6733,2.2487e+05,2.2487e+05,2.2487e+05,2.2487e+05,2.2487e+05
6734,2.249e+05,2.2489e+05,2.2489e+05,2.249e+05,2.249e+05
6735,2.25e+05,2.25e+05,2.25e+05,2.25e+05,2.25e+05
6736,2.2502e+05,2.2502e+05,2.2502e+05,2.2502e+05,2.2502e+05
6737,2.2512e+05,2.2512e+05,2.2512e+05,2.2512e+05,2.2512e+05
6738,2.2521e+05,2.2521e+05,2.2521e+05,2.2521e+05,2.2521e+05
6739,2.2527e+05,2.2526e+05,2.2526e+05,2.2527e+05,2.2527e+05
6740,2.2531e+05,2.2531e+05,2.2531e+05,2.2531e+05,2.2531e+05
6741,2.254e+05,2.254e+05,2.254e+05,2.254e+05,2.254e+05
6742,2.2544e+05,2.2543e+05,2.2543e+05,2.2544e+05,2.2544e+05
6743,2.2555e+05,2.2555e+05,2.2555e+05,2.2555e+05,2.2555e+05
6744,2.2564e+05,2.2564e+05,2.2564e+05,2.2564e+05,2.2564e+05
6745,2.2569e+05,2.2569e+05,2.2569e+05,2.2569e+05,2.2569e+05
6746,2.2574e+05,2.2574e+05,2.2573e+05,2.2574e+05,2.2574e+05
6747,2.2577e+05,2.2577e+05,2.2577e+05,2.2577e+05,2.2577e+05
6748,2.2584e+05,2.2584e+05,2.2584e+05,2.2584e+05,2.2584e+05
6749,2.259e+05,2.259e+05,2.259e+05,2.259e+05,2.259e+05
6750,2.26e+05,2.2599e+05,2.26e+05,2.26e+05,2.26e+05
6751,2.2602e+05,2.2602e+05,2.2602e+05,2.2602e+05,2.2602e+05
6752,2.2614e+05,2.2614e+05,2.2614e+05,2.2614e+05,2.2614e+05
6753,2.262e+05,2.2619e+05,2.2619e+05,2.2619e+05,2.262e+05
6754,2.2623e+05,2.2622e+05,2.2622e+05,2.2622e+05,2.2623e+05
6755,2.2626e+05,2.2625e+05,2.2625e+05,2.2626e+05,2.2626e+05
6756,2.2641e+05,2.2641e+05,2.264e+05,2.2641e+05,2.2641e+05
6757,2.2652e+05,2.2652e+05,2.2652e+05,2.2652e+05,2.2652e+05
6758,2.2656e+05,2.2656e+05,2.2656e+05,2.2656e+05,2.2656e+05
6759,2.2666e+05,2.2666e+05,2.2666e+05,2.2666e+05,2.2666e+05
6760,2.267e+05,2.267e+05,2.267e+05,2.267e+05,2.267e+05
6761,2.2671e+05,2.2671e+05,2.2671e+05,2.2671e+05,2.2671e+05
6762,2.2681e+05,2.268e+05,2.268e+05,2.2681e+05,2.2681e+05
6763,2.2688e+05,2.2687e+05,2.2687e+05,2.2688e+05,2.2688e+05
6764,2.269e+05,2.269e+05,2.269e+05,2.269e+05,2.269e+05
6765,2.2694e+05,2.2694e+05,2.2694e+05,2.2694e+05,2.2694e+05
6766,2.27e+05,2.27e+05,2.27e+05,2.27e+05,2.27e+05
6767,2.2706e+05,2.2706e+05,2.2706e+05,2.2706e+05,2.2706e+05
6768,2.2713e+05,2.2713e+05,2.2713e+05,2.2713e+05,2.2713e+05
6769,2.2714e+05,2.2714e+05,2.2713e+05,2.2714e+05,2.2714e+05
6770,2.2716e+05,2.2716e+05,2.2716e+05,2.2716e+05,2.2716e+05
6771,2.2723e+05,2.2723e+05,2.2723e+05,2.2723e+05,2.2723e+05
6772,2.273e+05,2.273e+05,2.273e+05,2.273e+05,2.273e+05
6773,2.2739e+05,2.2739e+05,2.2739e+05,2.2739e+05,2.2739e+05
6774,2.2742e+05,2.2741e+05,2.2741e+05,2.2742e+05,2.2742e+05
6775,2.2752e+05,2.2751e+05,2.2751e+05,2.2752e+05,2.2752e+05
6776,2.2756e+05,2.2756e+05,2.2756e+05,2.2756e+05,2.2756e+05
6777,2.2761e+05,2.2761e+05,2.2761e+05,2.2761e+05,2.2761e+05
6778,2.2766e+05,2.2766e+05,2.2766e+05,2.2766e+05,2.2766e+05
6779,2.277e+05,2.277e+05,2.277e+05,2.277e+05,2.277e+05
6780,2.2774e+05,2.2774e+05,2.2774e+05,2.2774e+05,2.2774e+05
6781,2.2779e+05,2.2779e+05,2.2779e+05,2.2779e+05,2.2779e+05
6782,2.2783e+05,2.2783e+05,2.2783e+05,2.2783e+05,2.2783e+05
6783,2.2794e+05,2.2794e+05,2.2794e+05,2.2794e+05,2.2794e+05
6784,2.2798e+05,2.2798e+05,2.2798e+05,2.2798e+05,2.2798e+05
6785,2.2806e+05,2.2805e+05,2.2805e+05,2.2806e+05,2.2806e+05
6786,2.2812e+05,2.2812e+05,2.2812e+05,2.2812e+05,2.2812e+05
6787,2.2816e+05,2.2816e+05,2.2816e+05,2.2816e+05,2.2816e+05
6788,2.2821e+05,2.2821e+05,2.2821e+05,2.2821e+05,2.2821e+05
6789,2.2823e+05,2.2823e+05,2.2823e+05,2.2823e+05,2.2823e+05
6790,2.2834e+05,2.2834e+05,2.2834e+05,2.2834e+05,2.2834e+05
6791,2.2837e+05,2.2837e+05,2.2837e+05,2.2837e+05,2.2837e+05
6792,2.2841e+05,2.284e+05,2.284e+05,2.2841e+05,2.2841e+05
6793,2.2848e+05,2.2848e+05,2.2848e+05,2.2848e+05,2.2848e+05
6794,2.285e+05,2.285e+05,2.285e+05,2.285e+05,2.285e+05
6795,2.2856e+05,2.2856e+05,2.2856e+05,2.2856e+05,2.2856e+05
6796,2.2859e+05,2.2858e+05,2.2858e+05,2.2859e+05,2.2859e+05
6797,2.2867e+05,2.2866e+05,2.2866e+05,2.2867e+05,2.2867e+05
6798,2.287e+05,2.2869e+05,2.2869e+05,2.287e+05,2.287e+05
6799,2.2881e+05,2.2881e+05,2.2881e+05,2.2881e+05,2.2881e+05
6800,2.2885e+05,2.2885e+05,2.2884e+05,2.2885e+05,2.2885e+05
6801,2.289e+05,2.289e+05,2.289e+05,2.289e+05,2.289e+05
6802,2.2904e+05,2.2904e+05,2.2904e+05,2.2904e+05,2.2904e+05
6803,2.2911e+05,2.2911e+05,2.2911e+05,2.2911e+05,2.2911e+05
6804,2.2918e+05,2.2918e+05,2.2918e+05,2.2918e+05,2.2918e+05
6805,2.292e+05,2.292e+05,2.292e+05,2.292e+05,2.292e+05
6806,2.2924e+05,2.2924e+05,2.2924e+05,2.2924e+05,2.2924e+05
6807,2.293e+05,2.293e+05,2.293e+05,2.293e+05,2.293e+05
6808,2.2934e+05,2.2934e+05,2.2934e+05,2.2934e+05,2.2934e+05
6809,2.2937e+05,2.2937e+05,2.2937e+05,2.2937e+05,2.2937e+05
6810,2.2949e+05,2.2949e+05,2.2949e+05,2.2949e+05,2.2949e+05
6811,2.295e+05,2.295e+05,2.295e+05,2.295e+05,2.295e+05
6812,2.2956e+05,2.2956e+05,2.2956e+05,2.2956e+05,2.2956e+05
6813,2.2964e+05,2.2964e+05,2.2964e+05,2.2964e+05,2.2964e+05
6814,2.2971e+05,2.2971e+05,2.2971e+05,2.2971e+05,2.2971e+05
6815,2.2977e+05,2.2977e+05,2.2977e+05,2.2977e+05,2.2977e+05
6816,2.2979e+05,2.2979e+05,2.2979e+05,2.2979e+05,2.2979e+05
6817,2.2985e+05,2.2985e+05,2.2985e+05,2.2985e+05,2.2985e+05
6818,2.3001e+05,2.3001e+05,2.3001e+05,2.3001e+05,2.3001e+05
6819,2.3005e+05,2.3005e+05,2.3005e+05,2.3005e+05,2.3005e+05
6820,2.3011e+05,2.3011e+05,2.3011e+05,2.3011e+05,2.3011e+05
6821,2.3011e+05,2.3011e+05,2.3011e+05,2.3011e+05,2.3011e+05
6822,2.3023e+05,2.3023e+05,2.3023e+05,2.3023e+05,2.3023e+05
6823,2.3026e+05,2.3025e+05,2.3025e+05,2.3026e+05,2.3026e+05
6824,2.3032e+05,2.3032e+05,2.3032e+05,2.3032e+05,2.3032e+05
6825,2.304e+05,2.304e+05,2.304e+05,2.304e+05,2.304e+05
6826,2.3046e+05,2.3046e+05,2.3046e+05,2.3046e+05,2.3046e+05
6827,2.3056e+05,2.3056e+05,2.3056e+05,2.3056e+05,2.3056e+05
6828,2.3057e+05,2.3057e+05,2.3057e+05,2.3057e+05,2.3057e+05
6829,2.307e+05,2.3069e+05,2.3069e+05,2.307e+05,2.307e+05
6830,2.3074e+05,2.3074e+05,2.3074e+05,2.3074e+05,2.3074e+05
6831,2.3078e+05,2.3078e+05,2.3078e+05,2.3078e+05,2.3078e+05
6832,2.3086e+05,2.3086e+05,2.3086e+05,2.3086e+05,2.3086e+05
6833,2.3097e+05,2.3097e+05,2.3097e+05,2.3097e+05,2.3097e+05
6834,2.3099e+05,2.3099e+05,2.3099e+05,2.3099e+05,2.3099e+05
6835,2.3105e+05,2.3105e+05,2.3104e+05,2.3105e+05,2.3105e+05
6836,2.3115e+05,2.3114e+05,2.3114e+05,2.3115e+05,2.3115e+05
6837,2.3119e+05,2.3119e+05,2.3119e+05,2.3119e+05,2.3119e+05
6838,2.312e+05,2.3121e+05,2.312e+05,2.312e+05,2.312e+05
6839,2.3126e+05,2.3126e+05,2.3126e+05,2.3126e+05,2.3126e+05
6840,2.3138e+05,2.3138e+05,2.3137e+05,2.3138e+05,2.3138e+05
6841,2.3147e+05,2.3147e+05,2.3147e+05,2.3147e+05,2.3147e+05
6842,2.3157e+05,2.3157e+05,2.3156e+05,2.3157e+05,2.3157e+05
6843,2.3163e+05,2.3162e+05,2.3162e+05,2.3163e+05,2.3163e+05
6844,2.3169e+05,2.3169e+05,2.3169e+05,2.3169e+05,2.3169e+05
6845,2.3178e+05,2.3178e+05,2.3178e+05,2.3178e+05,2.3178e+05
6846,2.3183e+05,2.3183e+05,2.3183e+05,2.3183e+05,2.3183e+05
6847,2.3192e+05,2.3191e+05,2.3191e+05,2.3191e+05,2.3191e+05
6848,2.3195e+05,2.3195e+05,2.3195e+05,2.3195e+05,2.3195e+05
6849,2.3204e+05,2.3204e+05,2.3203e+05,2.3204e+05,2.3204e+05
6850,2.3206e+05,2.3206e+05,2.3206e+05,2.3206e+05,2.3206e+05
6851,2.3215e+05,2.3215e+05,2.3215e+05,2.3215e+05,2.3215e+05
6852,2.3218e+05,2.3218e+05,2.3218e+05,2.3218e+05,2.3218e+05
6853,2.322e+05,2.322e+05,2.3219e+05,2.322e+05,2.322e+05
6854,2.3225e+05,2.3224e+05,2.3225e+05,2.3225e+05,2.3225e+05
6855,2.3233e+05,2.3233e+05,2.3233e+05,2.3233e+05,2.3233e+05
6856,2.3245e+05,2.3245e+05,2.3245e+05,2.3245e+05,2.3245e+05
6857,2.3251e+05,2.325e+05,2.325e+05,2.3251e+05,2.3251e+05
6858,2.3263e+05,2.3263e+05,2.3263e+05,2.3263e+05,2.3263e+05
6859,2.3265e+05,2.3264e+05,2.3264e+05,2.3264e+05,2.3264e+05
6860,2.3271e+05,2.3271e+05,2.3271e+05,2.3271e+05,2.3271e+05
6861,2.329e+05,2.3289e+05,2.3289e+05,2.329e+05,2.329e+05
6862,2.3296e+05,2.3296e+05,2.3296e+05,2.3296e+05,2.3296e+05
6863,2.33e+05,2.33e+05,2.33e+05,2.33e+05,2.33e+05
6864,2.3303e+05,2.3303e+05,2.3303e+05,2.3303e+05,2.3303e+05
6865,2.3305e+05,2.3305e+05,2.3305e+05,2.3305e+05,2.3305e+05
6866,2.3313e+05,2.3313e+05,2.3313e+05,2.3313e+05,2.3313e+05
6867,2.3324e+05,2.3323e+05,2.3323e+05,2.3324e+05,2.3324e+05
6868,2.3332e+05,2.3331e+05,2.3331e+05,2.3332e+05,2.3332e+05
6869,2.3334e+05,2.3333e+05,2.3333e+05,2.3334e+05,2.3334e+05
6870,2.3336e+05,2.3336e+05,2.3336e+05,2.3336e+05,2.3336e+05
6871,2.3343e+05,2.3342e+05,2.3343e+05,2.3343e+05,2.3343e+05
6872,2.3346e+05,2.3345e+05,2.3345e+05,2.3346e+05,2.3346e+05
6873,2.3352e+05,2.3352e+05,2.3352e+05,2.3352e+05,2.3352e+05
6874,2.3354e+05,2.3354e+05,2.3354e+05,2.3354e+05,2.3354e+05
6875,2.3357e+05,2.3357e+05,2.3357e+05,2.3357e+05,2.3357e+05
6876,2.3371e+05,2.3371e+05,2.3371e+05,2.3371e+05,2.3371e+05
6877,2.3372e+05,2.3372e+05,2.3372e+05,2.3372e+05,2.3372e+05
6878,2.3376e+05,2.3375e+05,2.3375e+05,2.3376e+05,2.3376e+05
6879,2.3388e+05,2.3388e+05,2.3388e+05,2.3388e+05,2.3388e+05
6880,2.3392e+05,2.3392e+05,2.3392e+05,2.3392e+05,2.3392e+05
6881,2.3398e+05,2.3398e+05,2.3397e+05,2.3398e+05,2.3398e+05
6882,2.3403e+05,2.3403e+05,2.3403e+05,2.3403e+05,2.3403e+05
6883,2.341e+05,2.341e+05,2.341e+05,2.341e+05,2.341e+05
6884,2.3416e+05,2.3416e+05,2.3416e+05,2.3416e+05,2.3416e+05
6885,2.3425e+05,2.3425e+05,2.3425e+05,2.3425e+05,2.3425e+05
6886,2.343e+05,2.343e+05,2.343e+05,2.343e+05,2.343e+05
6887,2.3438e+05,2.3438e+05,2.3438e+05,2.3438e+05,2.3438e+05
6888,2.3441e+05,2.3441e+05,2.3441e+05,2.3441e+05,2.3441e+05
6889,2.3446e+05,2.3445e+05,2.3445e+05,2.3445e+05,2.3446e+05
6890,2.345e+05,2.345e+05,2.345e+05,2.345e+05,2.345e+05
6891,2.3453e+05,2.3453e+05,2.3453e+05,2.3453e+05,2.3453e+05
6892,2.3459e+05,2.3459e+05,2.3459e+05,2.3459e+05,2.3459e+05
6893,2.3464e+05,2.3464e+05,2.3464e+05,2.3464e+05,2.3464e+05
6894,2.3475e+05,2.3475e+05,2.3475e+05,2.3475e+05,2.3475e+05
6895,2.3479e+05,2.3479e+05,2.3479e+05,2.3479e+05,2.3479e+05
6896,2.3488e+05,2.3487e+05,2.3487e+05,2.3488e+05,2.3488e+05
6897,2.349e+05,2.349e+05,2.3489e+05,2.349e+05,2.349e+05
6898,2.3494e+05,2.3494e+05,2.3494e+05,2.3494e+05,2.3494e+05
6899,2.3498e+05,2.3498e+05,2.3498e+05,2.3498e+05,2.3498e+05
6900,2.3506e+05,2.3506e+05,2.3506e+05,2.3506e+05,2.3506e+05
6901,2.3513e+05,2.3513e+05,2.3513e+05,2.3513e+05,2.3513e+05
6902,2.3518e+05,2.3518e+05,2.3518e+05,2.3518e+05,2.3518e+05
6903,2.352e+05,2.352e+05,2.352e+05,2.352e+05,2.352e+05
6904,2.3526e+05,2.3526e+05,2.3526e+05,2.3526e+05,2.3526e+05
6905,2.353e+05,2.353e+05,2.353e+05,2.353e+05,2.353e+05
6906,2.3538e+05,2.3538e+05,2.3538e+05,2.3538e+05,2.3538e+05
6907,2.3548e+05,2.3548e+05,2.3547e+05,2.3548e+05,2.3548e+05
6908,2.355e+05,2.355e+05,2.355e+05,2.355e+05,2.355e+05
6909,2.3559e+05,2.3559e+05,2.3559e+05,2.3559e+05,2.3559e+05
6910,2.3564e+05,2.3564e+05,2.3564e+05,2.3564e+05,2.3564e+05
6911,2.3568e+05,2.3568e+05,2.3568e+05,2.3568e+05,2.3568e+05
6912,2.3572e+05,2.3572e+05,2.3572e+05,2.3572e+05,2.3572e+05
6913,2.3577e+05,2.3577e+05,2.3577e+05,2.3577e+05,2.3577e+05
6914,2.3584e+05,2.3584e+05,2.3584e+05,2.3584e+05,2.3584e+05
6915,2.3593e+05,2.3593e+05,2.3593e+05,2.3593e+05,2.3593e+05
6916,2.3596e+05,2.3596e+05,2.3596e+05,2.3596e+05,2.3596e+05
6917,2.36e+05,2.36e+05,2.36e+05,2.36e+05,2.36e+05
6918,2.3607e+05,2.3607e+05,2.3607e+05,2.3607e+05,2.3607e+05
6919,2.3617e+05,2.3616e+05,2.3616e+05,2.3617e+05,2.3617e+05
6920,2.3627e+05,2.3627e+05,2.3627e+05,2.3627e+05,2.3627e+05
6921,2.3629e+05,2.3629e+05,2.3629e+05,2.3629e+05,2.3629e+05
6922,2.3635e+05,2.3635e+05,2.3635e+05,2.3635e+05,2.3635e+05
6923,2.3643e+05,2.3643e+05,2.3643e+05,2.3643e+05,2.3643e+05
6924,2.3651e+05,2.365e+05,2.3651e+05,2.3651e+05,2.3651e+05
6925,2.3664e+05,2.3664e+05,2.3664e+05,2.3664e+05,2.3664e+05
6926,2.3668e+05,2.3667e+05,2.3667e+05,2.3668e+05,2.3668e+05
6927,2.3671e+05,2.3671e+05,2.367e+05,2.3671e+05,2.3671e+05
6928,2.3676e+05,2.3676e+05,2.3676e+05,2.3676e+05,2.3676e+05
6929,2.3683e+05,2.3683e+05,2.3682e+05,2.3683e+05,2.3683e+05
6930,2.3693e+05,2.3693e+05,2.3693e+05,2.3693e+05,2.3693e+05
6931,2.3698e+05,2.3697e+05,2.3698e+05,2.3698e+05,2.3698e+05
6932,2.3704e+05,2.3704e+05,2.3704e+05,2.3704e+05,2.3704e+05
6933,2.3704e+05,2.3704e+05,2.3704e+05,2.3704e+05,2.3704e+05
6934,2.3712e+05,2.3712e+05,2.3712e+05,2.3712e+05,2.3712e+05
6935,2.3714e+05,2.3714e+05,2.3714e+05,2.3714e+05,2.3714e+05
6936,2.3723e+05,2.3723e+05,2.3723e+05,2.3723e+05,2.3723e+05
6937,2.373e+05,2.373e+05,2.373e+05,2.373e+05,2.373e+05
6938,2.3736e+05,2.3736e+05,2.3736e+05,2.3736e+05,2.3736e+05
6939,2.3744e+05,2.3744e+05,2.3744e+05,2.3744e+05,2.3744e+05
6940,2.3748e+05,2.3748e+05,2.3747e+05,2.3748e+05,2.3748e+05
6941,2.3758e+05,2.3758e+05,2.3758e+05,2.3758e+05,2.3758e+05
6942,2.3761e+05,2.376e+05,2.376e+05,2.3761e+05,2.3761e+05
6943,2.377e+05,2.3769e+05,2.3769e+05,2.377e+05,2.377e+05
6944,2.3777e+05,2.3777e+05,2.3777e+05,2.3777e+05,2.3777e+05
6945,2.3781e+05,2.3781e+05,2.378e+05,2.3781e+05,2.3781e+05
6946,2.3791e+05,2.379e+05,2.379e+05,2.3791e+05,2.3791e+05
6947,2.3801e+05,2.3801e+05,2.3801e+05,2.3801e+05,2.3801e+05
6948,2.3805e+05,2.3804e+05,2.3805e+05,2.3805e+05,2.3805e+05
6949,2.3811e+05,2.3811e+05,2.3811e+05,2.3811e+05,2.3811e+05
6950,2.3814e+05,2.3814e+05,2.3814e+05,2.3814e+05,2.3814e+05
6951,2.3821e+05,2.3821e+05,2.3821e+05,2.3821e+05,2.3821e+05
6952,2.3826e+05,2.3826e+05,2.3826e+05,2.3826e+05,2.3826e+05
6953,2.3828e+05,2.3828e+05,2.3828e+05,2.3828e+05,2.3828e+05
6954,2.3831e+05,2.383e+05,2.383e+05,2.383e+05,2.3831e+05
6955,2.3846e+05,2.3845e+05,2.3845e+05,2.3846e+05,2.3846e+05
6956,2.3847e+05,2.3847e+05,2.3847e+05,2.3847e+05,2.3847e+05
6957,2.3852e+05,2.3851e+05,2.3851e+05,2.3852e+05,2.3852e+05
6958,2.3862e+05,2.3862e+05,2.3862e+05,2.3862e+05,2.3862e+05
6959,2.3871e+05,2.387e+05,2.387e+05,2.3871e+05,2.3871e+05
6960,2.3876e+05,2.3876e+05,2.3876e+05,2.3876e+05,2.3876e+05
6961,2.388e+05,2.388e+05,2.388e+05,2.388e+05,2.388e+05
6962,2.3889e+05,2.3889e+05,2.3889e+05,2.3889e+05,2.3889e+05
6963,2.3893e+05,2.3892e+05,2.3892e+05,2.3893e+05,2.3893e+05
6964,2.3904e+05,2.3904e+05,2.3904e+05,2.3904e+05,2.3904e+05
6965,2.3911e+05,2.3911e+05,2.3911e+05,2.3911e+05,2.3911e+05
6966,2.3917e+05,2.3917e+05,2.3917e+05,2.3917e+05,2.3917e+05
6967,2.393e+05,2.3929e+05,2.3929e+05,2.393e+05,2.393e+05
6968,2.3935e+05,2.3935e+05,2.3935e+05,2.3935e+05,2.3935e+05
6969,2.3943e+05,2.3943e+05,2.3943e+05,2.3943e+05,2.3943e+05
6970,2.3949e+05,2.3948e+05,2.3948e+05,2.3949e+05,2.3949e+05
6971,2.3952e+05,2.3951e+05,2.3951e+05,2.3952e+05,2.3952e+05
6972,2.3958e+05,2.3957e+05,2.3957e+05,2.3957e+05,2.3958e+05
6973,2.396e+05,2.396e+05,2.396e+05,2.396e+05,2.396e+05
6974,2.397e+05,2.3969e+05,2.3969e+05,2.397e+05,2.397e+05
6975,2.3974e+05,2.3974e+05,2.3974e+05,2.3974e+05,2.3974e+05
6976,2.3977e+05,2.3977e+05,2.3977e+05,2.3977e+05,2.3977e+05
6977,2.398e+05,2.398e+05,2.3979e+05,2.398e+05,2.398e+05
6978,2.3988e+05,2.3988e+05,2.3988e+05,2.3988e+05,2.3988e+05
6979,2.4004e+05,2.4004e+05,2.4004e+05,2.4004e+05,2.4004e+05
6980,2.401e+05,2.401e+05,2.401e+05,2.401e+05,2.401e+05
6981,2.4014e+05,2.4014e+05,2.4014e+05,2.4014e+05,2.4014e+05
6982,2.4019e+05,2.4019e+05,2.4019e+05,2.4019e+05,2.4019e+05
6983,2.4027e+05,2.4027e+05,2.4026e+05,2.4027e+05,2.4027e+05
6984,2.4031e+05,2.4031e+05,2.4031e+05,2.4031e+05,2.4031e+05
6985,2.4039e+05,2.4039e+05,2.4039e+05,2.4039e+05,2.4039e+05
6986,2.4043e+05,2.4043e+05,2.4043e+05,2.4043e+05,2.4043e+05
6987,2.4046e+05,2.4046e+05,2.4046e+05,2.4046e+05,2.4046e+05
6988,2.405e+05,2.405e+05,2.405e+05,2.405e+05,2.405e+05
6989,2.4061e+05,2.4061e+05,2.4061e+05,2.4061e+05,2.4061e+05
6990,2.4063e+05,2.4063e+05,2.4063e+05,2.4063e+05,2.4063e+05
6991,2.4068e+05,2.4067e+05,2.4067e+05,2.4068e+05,2.4068e+05
6992,2.4079e+05,2.4079e+05,2.4079e+05,2.4079e+05,2.4079e+05
6993,2.4085e+05,2.4085e+05,2.4084e+05,2.4085e+05,2.4085e+05
6994,2.4089e+05,2.4089e+05,2.4088e+05,2.4089e+05,2.4089e+05
6995,2.4094e+05,2.4094e+05,2.4094e+05,2.4094e+05,2.4094e+05
6996,2.4097e+05,2.4097e+05,2.4097e+05,2.4097e+05,2.4097e+05
6997,2.4104e+05,2.4104e+05,2.4103e+05,2.4104e+05,2.4104e+05
6998,2.4107e+05,2.4107e+05,2.4106e+05,2.4107e+05,2.4107e+05
6999,2.4113e+05,2.4113e+05,2.4113e+05,2.4113e+05,2.4113e+05
7000,2.4124e+05,2.4124e+05,2.4124e+05,2.4124e+05,2.4124e+05
7001,2.4127e+05,2.4127e+05,2.4127e+05,2.4127e+05,2.4127e+05
7002,2.4131e+05,2.4131e+05,2.4131e+05,2.4131e+05,2.4131e+05
7003,2.4135e+05,2.4135e+05,2.4135e+05,2.4135e+05,2.4135e+05
7004,2.4141e+05,2.4141e+05,2.4141e+05,2.4141e+05,2.4141e+05
7005,2.4147e+05,2.4147e+05,2.4147e+05,2.4147e+05,2.4147e+05
7006,2.4156e+05,2.4156e+05,2.4156e+05,2.4156e+05,2.4156e+05
7007,2.4168e+05,2.4168e+05,2.4168e+05,2.4168e+05,2.4168e+05
7008,2.4169e+05,2.4169e+05,2.4169e+05,2.4169e+05,2.4169e+05
7009,2.4175e+05,2.4175e+05,2.4175e+05,2.4175e+05,2.4175e+05
7010,2.4183e+05,2.4183e+05,2.4183e+05,2.4183e+05,2.4183e+05
7011,2.4199e+05,2.4199e+05,2.4198e+05,2.4199e+05,2.4199e+05
7012,2.42e+05,2.42e+05,2.42e+05,2.42e+05,2.42e+05
7013,2.4203e+05,2.4203e+05,2.4203e+05,2.4203e+05,2.4203e+05
7014,2.4207e+05,2.4207e+05,2.4207e+05,2.4207e+05,2.4207e+05
7015,2.421e+05,2.421e+05,2.421e+05,2.421e+05,2.421e+05
7016,2.422e+05,2.4219e+05,2.4219e+05,2.422e+05,2.422e+05
7017,2.4221e+05,2.4221e+05,2.4221e+05,2.4221e+05,2.4221e+05
7018,2.4224e+05,2.4223e+05,2.4223e+05,2.4224e+05,2.4224e+05
7019,2.4233e+05,2.4233e+05,2.4232e+05,2.4233e+05,2.4233e+05
7020,2.4241e+05,2.4241e+05,2.4241e+05,2.4241e+05,2.4241e+05
7021,2.4246e+05,2.4245e+05,2.4245e+05,2.4246e+05,2.4246e+05
7022,2.4249e+05,2.4249e+05,2.4249e+05,2.4249e+05,2.4249e+05
7023,2.426e+05,2.426e+05,2.426e+05,2.426e+05,2.426e+05
7024,2.4274e+05,2.4274e+05,2.4274e+05,2.4274e+05,2.4274e+05
7025,2.4275e+05,2.4275e+05,2.4275e+05,2.4275e+05,2.4275e+05
7026,2.4282e+05,2.4282e+05,2.4282e+05,2.4282e+05,2.4282e+05
7027,2.4286e+05,2.4286e+05,2.4286e+05,2.4286e+05,2.4286e+05
7028,2.4299e+05,2.4299e+05,2.4299e+05,2.4299e+05,2.4299e+05
7029,2.4302e+05,2.4302e+05,2.4302e+05,2.4302e+05,2.4302e+05
7030,2.4305e+05,2.4305e+05,2.4305e+05,2.4305e+05,2.4305e+05
7031,2.431e+05,2.431e+05,2.4309e+05,2.431e+05,2.431e+05
7032,2.4319e+05,2.4318e+05,2.4318e+05,2.4319e+05,2.4319e+05
7033,2.4327e+05,2.4327e+05,2.4327e+05,2.4327e+05,2.4327e+05
7034,2.4336e+05,2.4336e+05,2.4336e+05,2.4336e+05,2.4336e+05
7035,2.4341e+05,2.4341e+05,2.4341e+05,2.4341e+05,2.4341e+05
7036,2.4345e+05,2.4345e+05,2.4345e+05,2.4345e+05,2.4345e+05
7037,2.4351e+05,2.4351e+05,2.4351e+05,2.4351e+05,2.4351e+05
7038,2.436e+05,2.4359e+05,2.4359e+05,2.436e+05,2.436e+05
7039,2.4365e+05,2.4365e+05,2.4365e+05,2.4365e+05,2.4365e+05
7040,2.4368e+05,2.4368e+05,2.4368e+05,2.4368e+05,2.4368e+05
7041,2.4377e+05,2.4377e+05,2.4377e+05,2.4377e+05,2.4377e+05
7042,2.4384e+05,2.4384e+05,2.4384e+05,2.4384e+05,2.4384e+05
7043,2.4391e+05,2.4391e+05,2.4391e+05,2.4391e+05,2.4391e+05
7044,2.4393e+05,2.4393e+05,2.4393e+05,2.4393e+05,2.4393e+05
7045,2.4409e+05,2.4408e+05,2.4408e+05,2.4409e+05,2.4409e+05
7046,2.4413e+05,2.4413e+05,2.4412e+05,2.4413e+05,2.4413e+05
7047,2.4417e+05,2.4417e+05,2.4417e+05,2.4417e+05,2.4417e+05
7048,2.4425e+05,2.4425e+05,2.4425e+05,2.4425e+05,2.4425e+05
7049,2.4436e+05,2.4436e+05,2.4436e+05,2.4436e+05,2.4436e+05
7050,2.4437e+05,2.4437e+05,2.4437e+05,2.4437e+05,2.4437e+05
7051,2.4452e+05,2.4452e+05,2.4452e+05,2.4452e+05,2.4452e+05
7052,2.4455e+05,2.4455e+05,2.4455e+05,2.4455e+05,2.4455e+05
7053,2.4462e+05,2.4462e+05,2.4462e+05,2.4462e+05,2.4462e+05
7054,2.4465e+05,2.4464e+05,2.4464e+05,2.4465e+05,2.4465e+05
7055,2.4472e+05,2.4472e+05,2.4472e+05,2.4472e+05,2.4472e+05
7056,2.4483e+05,2.4483e+05,2.4483e+05,2.4483e+05,2.4483e+05
7057,2.4485e+05,2.4484e+05,2.4484e+05,2.4485e+05,2.4485e+05
7058,2.4492e+05,2.4492e+05,2.4492e+05,2.4492e+05,2.4492e+05
7059,2.4501e+05,2.45e+05,2.45e+05,2.4501e+05,2.4501e+05
7060,2.4503e+05,2.4503e+05,2.4503e+05,2.4503e+05,2.4503e+05
7061,2.4508e+05,2.4508e+05,2.4508e+05,2.4508e+05,2.4508e+05
7062,2.4519e+05,2.4519e+05,2.4519e+05,2.4519e+05,2.4519e+05
7063,2.453e+05,2.453e+05,2.453e+05,2.453e+05,2.453e+05
7064,2.4542e+05,2.4541e+05,2.4541e+05,2.4542e+05,2.4542e+05
7065,2.4543e+05,2.4543e+05,2.4543e+05,2.4543e+05,2.4543e+05
7066,2.4549e+05,2.4548e+05,2.4549e+05,2.4549e+05,2.4549e+05
7067,2.4556e+05,2.4556e+05,2.4555e+05,2.4556e+05,2.4556e+05
7068,2.4562e+05,2.4562e+05,2.4562e+05,2.4562e+05,2.4562e+05
7069,2.4569e+05,2.4569e+05,2.4568e+05,2.4569e+05,2.4569e+05
7070,2.4572e+05,2.4572e+05,2.4572e+05,2.4572e+05,2.4572e+05
7071,2.4582e+05,2.4581e+05,2.4581e+05,2.4582e+05,2.4582e+05
7072,2.4585e+05,2.4585e+05,2.4585e+05,2.4585e+05,2.4585e+05
7073,2.4587e+05,2.4587e+05,2.4587e+05,2.4587e+05,2.4587e+05
7074,2.4598e+05,2.4598e+05,2.4598e+05,2.4598e+05,2.4598e+05
7075,2.4606e+05,2.4605e+05,2.4605e+05,2.4606e+05,2.4606e+05
7076,2.4611e+05,2.4611e+05,2.4611e+05,2.4611e+05,2.4611e+05
7077,2.4615e+05,2.4615e+05,2.4615e+05,2.4615e+05,2.4615e+05
7078,2.4622e+05,2.4622e+05,2.4622e+05,2.4622e+05,2.4622e+05
7079,2.4629e+05,2.4629e+05,2.4629e+05,2.4629e+05,2.4629e+05
7080,2.4636e+05,2.4636e+05,2.4636e+05,2.4636e+05,2.4636e+05
7081,2.4646e+05,2.4645e+05,2.4645e+05,2.4646e+05,2.4646e+05
7082,2.4657e+05,2.4657e+05,2.4657e+05,2.4657e+05,2.4657e+05
7083,2.466e+05,2.466e+05,2.4659e+05,2.466e+05,2.466e+05
7084,2.4668e+05,2.4667e+05,2.4667e+05,2.4668e+05,2.4668e+05
7085,2.4672e+05,2.4672e+05,2.4672e+05,2.4672e+05,2.4672e+05
7086,2.4684e+05,2.4684e+05,2.4684e+05,2.4684e+05,2.4684e+05
7087,2.4691e+05,2.4691e+05,2.4691e+05,2.4691e+05,2.4691e+05
7088,2.4701e+05,2.4701e+05,2.4701e+05,2.4701e+05,2.4701e+05
7089,2.4704e+05,2.4704e+05,2.4704e+05,2.4704e+05,2.4704e+05
7090,2.4707e+05,2.4707e+05,2.4707e+05,2.4707e+05,2.4707e+05
7091,2.4708e+05,2.4708e+05,2.4708e+05,2.4708e+05,2.4708e+05
7092,2.4721e+05,2.4721e+05,2.4721e+05,2.4721e+05,2.4721e+05
7093,2.4729e+05,2.4729e+05,2.4729e+05,2.4729e+05,2.4729e+05
7094,2.4732e+05,2.4732e+05,2.4732e+05,2.4732e+05,2.4732e+05
7095,2.4734e+05,2.4734e+05,2.4734e+05,2.4734e+05,2.4734e+05
7096,2.4744e+05,2.4744e+05,2.4744e+05,2.4744e+05,2.4744e+05
7097,2.4745e+05,2.4745e+05,2.4745e+05,2.4745e+05,2.4745e+05
7098,2.4751e+05,2.4751e+05,2.4751e+05,2.4751e+05,2.4751e+05
7099,2.4758e+05,2.4758e+05,2.4758e+05,2.4758e+05,2.4758e+05
7100,2.4767e+05,2.4767e+05,2.4767e+05,2.4767e+05,2.4767e+05
7101,2.4772e+05,2.4771e+05,2.4771e+05,2.4772e+05,2.4772e+05
7102,2.4777e+05,2.4777e+05,2.4777e+05,2.4777e+05,2.4777e+05
7103,2.4786e+05,2.4785e+05,2.4785e+05,2.4786e+05,2.4786e+05
7104,2.4788e+05,2.4788e+05,2.4787e+05,2.4788e+05,2.4788e+05
7105,2.4789e+05,2.4789e+05,2.4789e+05,2.4789e+05,2.4789e+05
7106,2.48e+05,2.48e+05,2.48e+05,2.48e+05,2.48e+05
7107,2.4805e+05,2.4805e+05,2.4805e+05,2.4805e+05,2.4805e+05
7108,2.4814e+05,2.4814e+05,2.4814e+05,2.4814e+05,2.4814e+05
7109,2.4815e+05,2.4815e+05,2.4815e+05,2.4815e+05,2.4815e+05
7110,2.482e+05,2.4819e+05,2.4819e+05,2.482e+05,2.482e+05
7111,2.4821e+05,2.4821e+05,2.4821e+05,2.4821e+05,2.4821e+05
7112,2.4835e+05,2.4835e+05,2.4835e+05,2.4835e+05,2.4835e+05
7113,2.4838e+05,2.4838e+05,2.4838e+05,2.4838e+05,2.4838e+05
7114,2.4841e+05,2.4841e+05,2.4841e+05,2.4841e+05,2.4841e+05
7115,2.4848e+05,2.4848e+05,2.4848e+05,2.4848e+05,2.4848e+05
7116,2.4851e+05,2.485e+05,2.485e+05,2.4851e+05,2.4851e+05
7117,2.4858e+05,2.4858e+05,2.4858e+05,2.4858e+05,2.4858e+05
7118,2.486e+05,2.486e+05,2.486e+05,2.486e+05,2.486e+05
7119,2.4863e+05,2.4863e+05,2.4863e+05,2.4863e+05,2.4863e+05
7120,2.4875e+05,2.4874e+05,2.4874e+05,2.4875e+05,2.4875e+05
7121,2.4884e+05,2.4883e+05,2.4883e+05,2.4883e+05,2.4884e+05
7122,2.4887e+05,2.4887e+05,2.4887e+05,2.4887e+05,2.4887e+05
7123,2.4897e+05,2.4897e+05,2.4897e+05,2.4897e+05,2.4897e+05
7124,2.4904e+05,2.4904e+05,2.4904e+05,2.4904e+05,2.4904e+05
7125,2.491e+05,2.491e+05,2.491e+05,2.491e+05,2.491e+05
7126,2.4914e+05,2.4914e+05,2.4914e+05,2.4914e+05,2.4914e+05
7127,2.4918e+05,2.4918e+05,2.4918e+05,2.4918e+05,2.4918e+05
7128,2.4924e+05,2.4924e+05,2.4923e+05,2.4924e+05,2.4924e+05
7129,2.4928e+05,2.4927e+05,2.4927e+05,2.4928e+05,2.4928e+05
7130,2.4936e+05,2.4936e+05,2.4935e+05,2.4936e+05,2.4936e+05
7131,2.4938e+05,2.4937e+05,2.4937e+05,2.4938e+05,2.4938e+05
7132,2.4955e+05,2.4955e+05,2.4955e+05,2.4955e+05,2.4955e+05
7133,2.496e+05,2.496e+05,2.496e+05,2.496e+05,2.496e+05
7134,2.4965e+05,2.4965e+05,2.4965e+05,2.4965e+05,2.4965e+05
7135,2.4972e+05,2.4972e+05,2.4972e+05,2.4972e+05,2.4972e+05
7136,2.4974e+05,2.4974e+05,2.4974e+05,2.4974e+05,2.4974e+05
7137,2.4983e+05,2.4983e+05,2.4982e+05,2.4983e+05,2.4983e+05
7138,2.4989e+05,2.4989e+05,2.4989e+05,2.4989e+05,2.4989e+05
7139,2.4996e+05,2.4996e+05,2.4996e+05,2.4996e+05,2.4996e+05
7140,2.4998e+05,2.4998e+05,2.4998e+05,2.4998e+05,2.4998e+05
7141,2.5005e+05,2.5005e+05,2.5005e+05,2.5005e+05,2.5005e+05
7142,2.5007e+05,2.5007e+05,2.5007e+05,2.5007e+05,2.5007e+05
7143,2.5017e+05,2.5016e+05,2.5016e+05,2.5017e+05,2.5017e+05
7144,2.5028e+05,2.5027e+05,2.5027e+05,2.5027e+05,2.5028e+05
7145,2.5029e+05,2.5028e+05,2.5028e+05,2.5029e+05,2.5029e+05
7146,2.503e+05,2.5029e+05,2.5029e+05,2.503e+05,2.503e+05
7147,2.5038e+05,2.5038e+05,2.5038e+05,2.5038e+05,2.5038e+05
7148,2.5048e+05,2.5047e+05,2.5047e+05,2.5048e+05,2.5048e+05
7149,2.5062e+05,2.5062e+05,2.5062e+05,2.5062e+05,2.5062e+05
7150,2.5068e+05,2.5068e+05,2.5068e+05,2.5068e+05,2.5068e+05
7151,2.5071e+05,2.5071e+05,2.5071e+05,2.5071e+05,2.5071e+05
7152,2.5075e+05,2.5075e+05,2.5075e+05,2.5075e+05,2.5075e+05
7153,2.5081e+05,2.5081e+05,2.5081e+05,2.5081e+05,2.5081e+05
7154,2.5094e+05,2.5094e+05,2.5094e+05,2.5094e+05,2.5094e+05
7155,2.5095e+05,2.5095e+05,2.5095e+05,2.5095e+05,2.5095e+05
7156,2.5104e+05,2.5104e+05,2.5103e+05,2.5104e+05,2.5104e+05
7157,2.511e+05,2.511e+05,2.511e+05,2.511e+05,2.511e+05
7158,2.5113e+05,2.5113e+05,2.5113e+05,2.5113e+05,2.5113e+05
7159,2.5122e+05,2.5122e+05,2.5122e+05,2.5122e+05,2.5122e+05
7160,2.5128e+05,2.5128e+05,2.5128e+05,2.5128e+05,2.5128e+05
7161,2.5133e+05,2.5133e+05,2.5133e+05,2.5133e+05,2.5133e+05
7162,2.5139e+05,2.5138e+05,2.5139e+05,2.5139e+05,2.5139e+05
7163,2.5143e+05,2.5143e+05,2.5143e+05,2.5143e+05,2.5143e+05
7164,2.515e+05,2.5149e+05,2.5149e+05,2.515e+05,2.515e+05
7165,2.5163e+05,2.5163e+05,2.5163e+05,2.5163e+05,2.5163e+05
7166,2.5171e+05,2.5171e+05,2.5171e+05,2.5171e+05,2.5171e+05
7167,2.5175e+05,2.5175e+05,2.5175e+05,2.5175e+05,2.5175e+05
7168,2.5182e+05,2.5182e+05,2.5182e+05,2.5182e+05,2.5182e+05
7169,2.5185e+05,2.5185e+05,2.5185e+05,2.5185e+05,2.5185e+05
7170,2.5194e+05,2.5194e+05,2.5194e+05,2.5194e+05,2.5194e+05
7171,2.5198e+05,2.5198e+05,2.5198e+05,2.5198e+05,2.5198e+05
7172,2.5207e+05,2.5207e+05,2.5207e+05,2.5207e+05,2.5207e+05
7173,2.5211e+05,2.5211e+05,2.521e+05,2.5211e+05,2.5211e+05
7174,2.5219e+05,2.5219e+05,2.5219e+05,2.5219e+05,2.5219e+05
7175,2.5227e+05,2.5227e+05,2.5227e+05,2.5227e+05,2.5227e+05
7176,2.5236e+05,2.5236e+05,2.5236e+05,2.5236e+05,2.5236e+05
7177,2.5238e+05,2.5238e+05,2.5238e+05,2.5238e+05,2.5238e+05
7178,2.5251e+05,2.525e+05,2.525e+05,2.5251e+05,2.5251e+05
7179,2.5255e+05,2.5254e+05,2.5254e+05,2.5255e+05,2.5255e+05
7180,2.5258e+05,2.5258e+05,2.5258e+05,2.5258e+05,2.5258e+05
7181,2.5269e+05,2.5268e+05,2.5268e+05,2.5269e+05,2.5269e+05
7182,2.5274e+05,2.5273e+05,2.5273e+05,2.5273e+05,2.5274e+05
7183,2.5283e+05,2.5284e+05,2.5283e+05,2.5283e+05,2.5283e+05
7184,2.5285e+05,2.5285e+05,2.5285e+05,2.5285e+05,2.5285e+05
7185,2.5287e+05,2.5287e+05,2.5287e+05,2.5287e+05,2.5287e+05
7186,2.5295e+05,2.5295e+05,2.5295e+05,2.5295e+05,2.5295e+05
7187,2.5301e+05,2.53e+05,2.53e+05,2.5301e+05,2.5301e+05
7188,2.531e+05,2.531e+05,2.531e+05,2.531e+05,2.531e+05
7189,2.5324e+05,2.5324e+05,2.5324e+05,2.5324e+05,2.5324e+05
7190,2.5333e+05,2.5332e+05,2.5333e+05,2.5333e+05,2.5333e+05
7191,2.534e+05,2.534e+05,2.534e+05,2.534e+05,2.534e+05
7192,2.5344e+05,2.5343e+05,2.5343e+05,2.5344e+05,2.5344e+05
7193,2.5346e+05,2.5346e+05,2.5346e+05,2.5346e+05,2.5346e+05
7194,2.5352e+05,2.5352e+05,2.5352e+05,2.5352e+05,2.5352e+05
7195,2.5365e+05,2.5364e+05,2.5364e+05,2.5365e+05,2.5365e+05
7196,2.5366e+05,2.5366e+05,2.5366e+05,2.5366e+05,2.5366e+05
7197,2.5376e+05,2.5376e+05,2.5376e+05,2.5376e+05,2.5376e+05
7198,2.5382e+05,2.5382e+05,2.5382e+05,2.5382e+05,2.5382e+05
7199,2.5384e+05,2.5384e+05,2.5384e+05,2.5384e+05,2.5384e+05
7200,2.5389e+05,2.5389e+05,2.5389e+05,2.5389e+05,2.5389e+05
7201,2.5398e+05,2.5398e+05,2.5398e+05,2.5398e+05,2.5398e+05
7202,2.5402e+05,2.5401e+05,2.5402e+05,2.5402e+05,2.5402e+05
7203,2.5417e+05,2.5417e+05,2.5417e+05,2.5417e+05,2.5417e+05
7204,2.5417e+05,2.5418e+05,2.5417e+05,2.5417e+05,2.5417e+05
7205,2.5418e+05,2.5418e+05,2.5418e+05,2.5418e+05,2.5418e+05
7206,2.5427e+05,2.5426e+05,2.5426e+05,2.5427e+05,2.5427e+05
7207,2.5434e+05,2.5434e+05,2.5433e+05,2.5434e+05,2.5434e+05
7208,2.5438e+05,2.5438e+05,2.5438e+05,2.5438e+05,2.5438e+05
7209,2.5446e+05,2.5446e+05,2.5446e+05,2.5446e+05,2.5446e+05
7210,2.545e+05,2.545e+05,2.545e+05,2.545e+05,2.545e+05
7211,2.5458e+05,2.5457e+05,2.5457e+05,2.5458e+05,2.5458e+05
7212,2.5463e+05,2.5464e+05,2.5463e+05,2.5463e+05,2.5463e+05
7213,2.5467e+05,2.5467e+05,2.5467e+05,2.5467e+05,2.5467e+05
7214,2.5478e+05,2.5478e+05,2.5478e+05,2.5478e+05,2.5478e+05
7215,2.5485e+05,2.5485e+05,2.5485e+05,2.5485e+05,2.5485e+05
7216,2.5495e+05,2.5494e+05,2.5494e+05,2.5494e+05,2.5495e+05
7217,2.5496e+05,2.5496e+05,2.5496e+05,2.5496e+05,2.5496e+05
7218,2.5502e+05,2.5502e+05,2.5502e+05,2.5502e+05,2.5502e+05
7219,2.5507e+05,2.5507e+05,2.5506e+05,2.5507e+05,2.5507e+05
7220,2.5515e+05,2.5515e+05,2.5515e+05,2.5515e+05,2.5515e+05
7221,2.5516e+05,2.5515e+05,2.5515e+05,2.5516e+05,2.5516e+05
7222,2.5526e+05,2.5526e+05,2.5526e+05,2.5526e+05,2.5526e+05
7223,2.5531e+05,2.5531e+05,2.5531e+05,2.5531e+05,2.5531e+05
7224,2.5541e+05,2.5541e+05,2.5541e+05,2.5541e+05,2.5541e+05
7225,2.5543e+05,2.5543e+05,2.5543e+05,2.5543e+05,2.5543e+05
7226,2.5548e+05,2.5548e+05,2.5548e+05,2.5548e+05,2.5548e+05
7227,2.5561e+05,2.5561e+05,2.556e+05,2.5561e+05,2.5561e+05
7228,2.5566e+05,2.5566e+05,2.5566e+05,2.5566e+05,2.5566e+05
7229,2.5578e+05,2.5577e+05,2.5577e+05,2.5578e+05,2.5578e+05
7230,2.5586e+05,2.5586e+05,2.5585e+05,2.5586e+05,2.5586e+05
7231,2.5589e+05,2.5589e+05,2.5589e+05,2.5589e+05,2.5589e+05
7232,2.56e+05,2.56e+05,2.5599e+05,2.56e+05,2.56e+05
7233,2.5608e+05,2.5608e+05,2.5608e+05,2.5608e+05,2.5608e+05
7234,2.5609e+05,2.5609e+05,2.5608e+05,2.5609e+05,2.5609e+05
7235,2.5619e+05,2.5618e+05,2.5618e+05,2.5619e+05,2.5619e+05
7236,2.5625e+05,2.5625e+05,2.5625e+05,2.5625e+05,2.5625e+05
7237,2.5628e+05,2.5628e+05,2.5628e+05,2.5628e+05,2.5628e+05
7238,2.5629e+05,2.5629e+05,2.5629e+05,2.5629e+05,2.5629e+05
7239,2.5633e+05,2.5633e+05,2.5632e+05,2.5633e+05,2.5633e+05
7240,2.5646e+05,2.5646e+05,2.5646e+05,2.5646e+05,2.5646e+05
7241,2.5648e+05,2.5648e+05,2.5647e+05,2.5648e+05,2.5648e+05
7242,2.5651e+05,2.5651e+05,2.5651e+05,2.5651e+05,2.5651e+05
7243,2.5663e+05,2.5663e+05,2.5663e+05,2.5663e+05,2.5663e+05
7244,2.5667e+05,2.5667e+05,2.5667e+05,2.5667e+05,2.5667e+05
7245,2.5671e+05,2.5671e+05,2.5671e+05,2.5671e+05,2.5671e+05
7246,2.5677e+05,2.5678e+05,2.5677e+05,2.5677e+05,2.5677e+05
7247,2.5683e+05,2.5682e+05,2.5682e+05,2.5682e+05,2.5682e+05
7248,2.5693e+05,2.5693e+05,2.5693e+05,2.5693e+05,2.5693e+05
7249,2.5703e+05,2.5703e+05,2.5703e+05,2.5703e+05,2.5703e+05
7250,2.5715e+05,2.5715e+05,2.5715e+05,2.5715e+05,2.5715e+05
7251,2.5719e+05,2.5719e+05,2.5719e+05,2.5719e+05,2.5719e+05
7252,2.5727e+05,2.5727e+05,2.5727e+05,2.5727e+05,2.5727e+05
7253,2.5733e+05,2.5733e+05,2.5732e+05,2.5733e+05,2.5733e+05
7254,2.5737e+05,2.5736e+05,2.5736e+05,2.5737e+05,2.5737e+05
7255,2.5745e+05,2.5745e+05,2.5745e+05,2.5745e+05,2.5745e+05
7256,2.5748e+05,2.5748e+05,2.5747e+05,2.5748e+05,2.5748e+05
7257,2.5756e+05,2.5756e+05,2.5756e+05,2.5756e+05,2.5756e+05
7258,2.5766e+05,2.5766e+05,2.5766e+05,2.5766e+05,2.5766e+05
7259,2.5775e+05,2.5775e+05,2.5775e+05,2.5775e+05,2.5775e+05
7260,2.5779e+05,2.5779e+05,2.5779e+05,2.5779e+05,2.5779e+05
7261,2.5786e+05,2.5786e+05,2.5786e+05,2.5786e+05,2.5786e+05
7262,2.5795e+05,2.5795e+05,2.5795e+05,2.5795e+05,2.5795e+05
7263,2.5801e+05,2.5801e+05,2.5801e+05,2.5801e+05,2.5801e+05
7264,2.5805e+05,2.5805e+05,2.5805e+05,2.5805e+05,2.5805e+05
7265,2.5814e+05,2.5814e+05,2.5814e+05,2.5814e+05,2.5814e+05
7266,2.5815e+05,2.5814e+05,2.5814e+05,2.5814e+05,2.5815e+05
7267,2.5827e+05,2.5827e+05,2.5827e+05,2.5827e+05,2.5827e+05
7268,2.5833e+05,2.5833e+05,2.5833e+05,2.5833e+05,2.5833e+05
7269,2.5839e+05,2.5839e+05,2.5838e+05,2.5839e+05,2.5839e+05
7270,2.5841e+05,2.5841e+05,2.5841e+05,2.5841e+05,2.5841e+05
7271,2.5845e+05,2.5845e+05,2.5844e+05,2.5845e+05,2.5845e+05
7272,2.5858e+05,2.5858e+05,2.5858e+05,2.5858e+05,2.5858e+05
7273,2.5863e+05,2.5862e+05,2.5862e+05,2.5863e+05,2.5863e+05
7274,2.5869e+05,2.5869e+05,2.5869e+05,2.5869e+05,2.5869e+05
7275,2.5878e+05,2.5877e+05,2.5877e+05,2.5878e+05,2.5878e+05
7276,2.588e+05,2.5879e+05,2.5879e+05,2.588e+05,2.588e+05
7277,2.589e+05,2.5889e+05,2.5889e+05,2.589e+05,2.589e+05
7278,2.5891e+05,2.589e+05,2.589e+05,2.5891e+05,2.5891e+05
7279,2.5903e+05,2.5903e+05,2.5903e+05,2.5903e+05,2.5903e+05
7280,2.591e+05,2.591e+05,2.591e+05,2.591e+05,2.591e+05
7281,2.5915e+05,2.5915e+05,2.5915e+05,2.5915e+05,2.5915e+05
7282,2.5929e+05,2.5929e+05,2.5929e+05,2.5929e+05,2.5929e+05
7283,2.5932e+05,2.5931e+05,2.5931e+05,2.5932e+05,2.5932e+05
7284,2.594e+05,2.594e+05,2.5939e+05,2.594e+05,2.594e+05
7285,2.5943e+05,2.5943e+05,2.5943e+05,2.5943e+05,2.5943e+05
7286,2.5953e+05,2.5953e+05,2.5953e+05,2.5953e+05,2.5953e+05
7287,2.5967e+05,2.5967e+05,2.5967e+05,2.5967e+05,2.5967e+05
7288,2.5972e+05,2.5972e+05,2.5972e+05,2.5972e+05,2.5972e+05
7289,2.5976e+05,2.5976e+05,2.5976e+05,2.5976e+05,2.5976e+05
7290,2.5986e+05,2.5986e+05,2.5986e+05,2.5986e+05,2.5986e+05
7291,2.5996e+05,2.5996e+05,2.5996e+05,2.5996e+05,2.5996e+05
7292,2.5999e+05,2.5999e+05,2.5999e+05,2.5999e+05,2.5999e+05
7293,2.6005e+05,2.6004e+05,2.6004e+05,2.6005e+05,2.6005e+05
7294,2.601e+05,2.601e+05,2.601e+05,2.601e+05,2.601e+05
7295,2.6013e+05,2.6013e+05,2.6013e+05,2.6013e+05,2.6013e+05
7296,2.6017e+05,2.6017e+05,2.6017e+05,2.6017e+05,2.6017e+05
7297,2.6021e+05,2.602e+05,2.602e+05,2.6021e+05,2.6021e+05
7298,2.6024e+05,2.6024e+05,2.6023e+05,2.6024e+05,2.6024e+05
7299,2.6038e+05,2.6038e+05,2.6038e+05,2.6038e+05,2.6038e+05
7300,2.604e+05,2.604e+05,2.604e+05,2.604e+05,2.604e+05
7301,2.6054e+05,2.6054e+05,2.6054e+05,2.6054e+05,2.6054e+05
7302,2.606e+05,2.6059e+05,2.6059e+05,2.606e+05,2.606e+05
7303,2.6061e+05,2.6061e+05,2.6061e+05,2.6061e+05,2.6061e+05
7304,2.6069e+05,2.6069e+05,2.6069e+05,2.6069e+05,2.6069e+05
7305,2.6076e+05,2.6075e+05,2.6075e+05,2.6076e+05,2.6076e+05
7306,2.6084e+05,2.6084e+05,2.6084e+05,2.6084e+05,2.6084e+05
7307,2.6093e+05,2.6093e+05,2.6092e+05,2.6093e+05,2.6093e+05
7308,2.6107e+05,2.6107e+05,2.6107e+05,2.6107e+05,2.6107e+05
7309,2.6113e+05,2.6112e+05,2.6112e+05,2.6113e+05,2.6113e+05
7310,2.6116e+05,2.6116e+05,2.6116e+05,2.6116e+05,2.6116e+05
7311,2.6122e+05,2.6122e+05,2.6122e+05,2.6122e+05,2.6122e+05
7312,2.6127e+05,2.6127e+05,2.6127e+05,2.6127e+05,2.6127e+05
7313,2.6132e+05,2.6132e+05,2.6131e+05,2.6132e+05,2.6132e+05
7314,2.6133e+05,2.6133e+05,2.6133e+05,2.6133e+05,2.6133e+05
7315,2.6142e+05,2.6142e+05,2.6142e+05,2.6142e+05,2.6142e+05
7316,2.6149e+05,2.615e+05,2.6149e+05,2.6149e+05,2.6149e+05
7317,2.6162e+05,2.6161e+05,2.6161e+05,2.6162e+05,2.6162e+05
7318,2.6167e+05,2.6167e+05,2.6167e+05,2.6167e+05,2.6167e+05
7319,2.6175e+05,2.6175e+05,2.6175e+05,2.6175e+05,2.6175e+05
7320,2.618e+05,2.618e+05,2.618e+05,2.618e+05,2.618e+05
7321,2.6184e+05,2.6183e+05,2.6183e+05,2.6184e+05,2.6184e+05
7322,2.6191e+05,2.619e+05,2.619e+05,2.619e+05,2.6191e+05
7323,2.6199e+05,2.62e+05,2.6199e+05,2.6199e+05,2.6199e+05
7324,2.6205e+05,2.6205e+05,2.6205e+05,2.6205e+05,2.6205e+05
7325,2.6213e+05,2.6212e+05,2.6212e+05,2.6213e+05,2.6213e+05
7326,2.6219e+05,2.6219e+05,2.6219e+05,2.6219e+05,2.6219e+05
7327,2.6229e+05,2.6229e+05,2.6229e+05,2.6229e+05,2.6229e+05
7328,2.6235e+05,2.6235e+05,2.6235e+05,2.6235e+05,2.6235e+05
7329,2.6239e+05,2.6239e+05,2.6239e+05,2.6239e+05,2.6239e+05
7330,2.6241e+05,2.6241e+05,2.6241e+05,2.6241e+05,2.6241e+05
7331,2.6249e+05,2.6249e+05,2.6248e+05,2.6249e+05,2.6249e+05
7332,2.6253e+05,2.6253e+05,2.6252e+05,2.6253e+05,2.6253e+05
7333,2.626e+05,2.626e+05,2.626e+05,2.626e+05,2.626e+05
7334,2.6268e+05,2.6268e+05,2.6268e+05,2.6268e+05,2.6268e+05
7335,2.6268e+05,2.6268e+05,2.6268e+05,2.6268e+05,2.6268e+05
7336,2.6275e+05,2.6275e+05,2.6275e+05,2.6275e+05,2.6275e+05
7337,2.628e+05,2.628e+05,2.628e+05,2.628e+05,2.628e+05
7338,2.6286e+05,2.6286e+05,2.6285e+05,2.6286e+05,2.6286e+05
7339,2.629e+05,2.6289e+05,2.6289e+05,2.629e+05,2.629e+05
7340,2.6298e+05,2.6298e+05,2.6298e+05,2.6298e+05,2.6298e+05
7341,2.6308e+05,2.6307e+05,2.6307e+05,2.6307e+05,2.6308e+05
7342,2.6315e+05,2.6315e+05,2.6314e+05,2.6315e+05,2.6315e+05
7343,2.6322e+05,2.6322e+05,2.6322e+05,2.6322e+05,2.6322e+05
7344,2.6325e+05,2.6325e+05,2.6324e+05,2.6325e+05,2.6325e+05
7345,2.6332e+05,2.6331e+05,2.6331e+05,2.6331e+05,2.6331e+05
7346,2.6346e+05,2.6346e+05,2.6346e+05,2.6346e+05,2.6346e+05
7347,2.6357e+05,2.6357e+05,2.6357e+05,2.6357e+05,2.6357e+05
7348,2.6358e+05,2.6358e+05,2.6358e+05,2.6358e+05,2.6358e+05
7349,2.6366e+05,2.6366e+05,2.6366e+05,2.6366e+05,2.6366e+05
7350,2.6368e+05,2.6368e+05,2.6368e+05,2.6368e+05,2.6368e+05
7351,2.6375e+05,2.6375e+05,2.6375e+05,2.6375e+05,2.6375e+05
7352,2.6384e+05,2.6384e+05,2.6384e+05,2.6384e+05,2.6384e+05
7353,2.6386e+05,2.6385e+05,2.6385e+05,2.6386e+05,2.6386e+05
7354,2.6394e+05,2.6394e+05,2.6394e+05,2.6394e+05,2.6394e+05
7355,2.6396e+05,2.6396e+05,2.6396e+05,2.6396e+05,2.6396e+05
7356,2.6403e+05,2.6402e+05,2.6402e+05,2.6402e+05,2.6403e+05
7357,2.6408e+05,2.6408e+05,2.6408e+05,2.6408e+05,2.6408e+05
7358,2.6416e+05,2.6416e+05,2.6416e+05,2.6416e+05,2.6416e+05
7359,2.6425e+05,2.6424e+05,2.6425e+05,2.6425e+05,2.6425e+05
7360,2.6428e+05,2.6428e+05,2.6428e+05,2.6428e+05,2.6428e+05
7361,2.6441e+05,2.644e+05,2.644e+05,2.644e+05,2.6441e+05
7362,2.6448e+05,2.6448e+05,2.6448e+05,2.6448e+05,2.6448e+05
7363,2.6452e+05,2.6452e+05,2.6452e+05,2.6452e+05,2.6452e+05
7364,2.6457e+05,2.6457e+05,2.6457e+05,2.6457e+05,2.6457e+05
7365,2.6472e+05,2.6472e+05,2.6472e+05,2.6472e+05,2.6472e+05
7366,2.6478e+05,2.6478e+05,2.6477e+05,2.6478e+05,2.6478e+05
7367,2.6483e+05,2.6483e+05,2.6483e+05,2.6483e+05,2.6483e+05
7368,2.6487e+05,2.6487e+05,2.6487e+05,2.6487e+05,2.6487e+05
7369,2.6495e+05,2.6495e+05,2.6495e+05,2.6495e+05,2.6495e+05
7370,2.65e+05,2.65e+05,2.65e+05,2.65e+05,2.65e+05
7371,2.6505e+05,2.6505e+05,2.6505e+05,2.6505e+05,2.6505e+05
7372,2.651e+05,2.6509e+05,2.6509e+05,2.651e+05,2.651e+05
7373,2.6522e+05,2.6521e+05,2.6521e+05,2.6521e+05,2.6522e+05
7374,2.6526e+05,2.6525e+05,2.6525e+05,2.6526e+05,2.6526e+05
7375,2.6537e+05,2.6537e+05,2.6537e+05,2.6537e+05,2.6537e+05
7376,2.6544e+05,2.6544e+05,2.6544e+05,2.6544e+05,2.6544e+05
7377,2.6552e+05,2.6552e+05,2.6552e+05,2.6552e+05,2.6552e+05
7378,2.6563e+05,2.6563e+05,2.6563e+05,2.6563e+05,2.6563e+05
7379,2.6569e+05,2.6569e+05,2.6569e+05,2.6569e+05,2.6569e+05
7380,2.6571e+05,2.6571e+05,2.6571e+05,2.6571e+05,2.6571e+05
7381,2.6572e+05,2.6572e+05,2.6572e+05,2.6572e+05,2.6572e+05
7382,2.6579e+05,2.6579e+05,2.6579e+05,2.6579e+05,2.6579e+05
7383,2.659e+05,2.659e+05,2.659e+05,2.659e+05,2.659e+05
7384,2.66e+05,2.66e+05,2.66e+05,2.66e+05,2.66e+05
7385,2.6611e+05,2.6611e+05,2.6611e+05,2.6611e+05,2.6611e+05
7386,2.6615e+05,2.6614e+05,2.6614e+05,2.6615e+05,2.6615e+05
7387,2.662e+05,2.662e+05,2.662e+05,2.662e+05,2.662e+05
7388,2.6629e+05,2.6629e+05,2.6629e+05,2.6629e+05,2.6629e+05
7389,2.6635e+05,2.6635e+05,2.6635e+05,2.6635e+05,2.6635e+05
7390,2.6646e+05,2.6646e+05,2.6645e+05,2.6646e+05,2.6646e+05
7391,2.6656e+05,2.6656e+05,2.6656e+05,2.6656e+05,2.6656e+05
7392,2.666e+05,2.666e+05,2.666e+05,2.666e+05,2.666e+05
7393,2.6666e+05,2.6666e+05,2.6665e+05,2.6666e+05,2.6666e+05
7394,2.6676e+05,2.6676e+05,2.6676e+05,2.6676e+05,2.6676e+05
7395,2.6679e+05,2.6679e+05,2.6678e+05,2.6679e+05,2.6679e+05
7396,2.6688e+05,2.6688e+05,2.6688e+05,2.6688e+05,2.6688e+05
7397,2.6691e+05,2.6691e+05,2.6691e+05,2.6691e+05,2.6691e+05
7398,2.6696e+05,2.6695e+05,2.6695e+05,2.6696e+05,2.6696e+05
7399,2.6698e+05,2.6698e+05,2.6698e+05,2.6698e+05,2.6698e+05
7400,2.6704e+05,2.6704e+05,2.6704e+05,2.6704e+05,2.6704e+05
7401,2.6726e+05,2.6726e+05,2.6726e+05,2.6726e+05,2.6726e+05
7402,2.673e+05,2.6729e+05,2.6729e+05,2.673e+05,2.673e+05
7403,2.6733e+05,2.6733e+05,2.6733e+05,2.6733e+05,2.6733e+05
7404,2.6741e+05,2.6741e+05,2.674e+05,2.6741e+05,2.6741e+05
7405,2.6751e+05,2.6751e+05,2.6751e+05,2.6751e+05,2.6751e+05
7406,2.6756e+05,2.6756e+05,2.6756e+05,2.6756e+05,2.6756e+05
7407,2.6758e+05,2.6759e+05,2.6758e+05,2.6758e+05,2.6758e+05
7408,2.6767e+05,2.6767e+05,2.6767e+05,2.6767e+05,2.6767e+05
7409,2.6776e+05,2.6776e+05,2.6776e+05,2.6776e+05,2.6776e+05
7410,2.6782e+05,2.6782e+05,2.6782e+05,2.6782e+05,2.6782e+05
7411,2.6786e+05,2.6785e+05,2.6786e+05,2.6786e+05,2.6786e+05
7412,2.68e+05,2.6799e+05,2.6799e+05,2.68e+05,2.68e+05
7413,2.6802e+05,2.6802e+05,2.6802e+05,2.6802e+05,2.6802e+05
7414,2.6812e+05,2.6812e+05,2.6812e+05,2.6812e+05,2.6812e+05
7415,2.6815e+05,2.6814e+05,2.6814e+05,2.6815e+05,2.6815e+05
7416,2.6822e+05,2.6822e+05,2.6821e+05,2.6822e+05,2.6822e+05
7417,2.6827e+05,2.6827e+05,2.6827e+05,2.6827e+05,2.6827e+05
7418,2.6835e+05,2.6835e+05,2.6835e+05,2.6835e+05,2.6835e+05
7419,2.6841e+05,2.684e+05,2.684e+05,2.6841e+05,2.6841e+05
7420,2.6849e+05,2.6848e+05,2.6848e+05,2.6849e+05,2.6849e+05
7421,2.686e+05,2.686e+05,2.686e+05,2.686e+05,2.686e+05
7422,2.6873e+05,2.6872e+05,2.6872e+05,2.6873e+05,2.6873e+05
7423,2.6876e+05,2.6876e+05,2.6876e+05,2.6876e+05,2.6876e+05
7424,2.6883e+05,2.6882e+05,2.6882e+05,2.6883e+05,2.6883e+05
7425,2.6892e+05,2.6891e+05,2.6891e+05,2.6892e+05,2.6892e+05
7426,2.6892e+05,2.6892e+05,2.6892e+05,2.6892e+05,2.6892e+05
7427,2.69e+05,2.69e+05,2.69e+05,2.69e+05,2.69e+05
7428,2.6912e+05,2.6912e+05,2.6912e+05,2.6912e+05,2.6912e+05
7429,2.6914e+05,2.6915e+05,2.6914e+05,2.6914e+05,2.6914e+05
7430,2.692e+05,2.692e+05,2.692e+05,2.692e+05,2.692e+05
7431,2.6929e+05,2.6929e+05,2.6929e+05,2.6929e+05,2.6929e+05
7432,2.6932e+05,2.6932e+05,2.6932e+05,2.6932e+05,2.6932e+05
7433,2.694e+05,2.694e+05,2.694e+05,2.694e+05,2.694e+05
7434,2.6944e+05,2.6944e+05,2.6944e+05,2.6944e+05,2.6944e+05
7435,2.6946e+05,2.6947e+05,2.6946e+05,2.6946e+05,2.6946e+05
7436,2.6955e+05,2.6955e+05,2.6955e+05,2.6955e+05,2.6955e+05
7437,2.6959e+05,2.6959e+05,2.6959e+05,2.6959e+05,2.6959e+05
7438,2.6973e+05,2.6972e+05,2.6972e+05,2.6973e+05,2.6973e+05
7439,2.6974e+05,2.6973e+05,2.6973e+05,2.6974e+05,2.6974e+05
7440,2.6981e+05,2.6981e+05,2.6981e+05,2.6981e+05,2.6981e+05
7441,2.6988e+05,2.6988e+05,2.6988e+05,2.6988e+05,2.6988e+05
7442,2.6992e+05,2.6992e+05,2.6992e+05,2.6992e+05,2.6992e+05
7443,2.6998e+05,2.6998e+05,2.6998e+05,2.6998e+05,2.6998e+05
7444,2.7006e+05,2.7005e+05,2.7005e+05,2.7006e+05,2.7006e+05
7445,2.7025e+05,2.7025e+05,2.7025e+05,2.7025e+05,2.7025e+05
7446,2.7028e+05,2.7028e+05,2.7028e+05,2.7028e+05,2.7028e+05
7447,2.7036e+05,2.7035e+05,2.7035e+05,2.7036e+05,2.7036e+05
7448,2.704e+05,2.704e+05,2.704e+05,2.704e+05,2.704e+05
7449,2.705e+05,2.705e+05,2.705e+05,2.705e+05,2.705e+05
7450,2.7054e+05,2.7053e+05,2.7053e+05,2.7054e+05,2.7054e+05
7451,2.7057e+05,2.7057e+05,2.7057e+05,2.7057e+05,2.7057e+05
7452,2.7077e+05,2.7076e+05,2.7076e+05,2.7077e+05,2.7077e+05
7453,2.708e+05,2.708e+05,2.708e+05,2.708e+05,2.708e+05
7454,2.7092e+05,2.7092e+05,2.7092e+05,2.7092e+05,2.7092e+05
7455,2.71e+05,2.7099e+05,2.7099e+05,2.71e+05,2.71e+05
7456,2.7103e+05,2.7103e+05,2.7103e+05,2.7103e+05,2.7103e+05
7457,2.7112e+05,2.7112e+05,2.7111e+05,2.7112e+05,2.7112e+05
7458,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05,2.7114e+05
7459,2.7119e+05,2.7118e+05,2.7118e+05,2.7119e+05,2.7119e+05
7460,2.7127e+05,2.7127e+05,2.7126e+05,2.7127e+05,2.7127e+05
7461,2.7131e+05,2.7132e+05,2.7131e+05,2.7131e+05,2.7131e+05
7462,2.7135e+05,2.7136e+05,2.7135e+05,2.7136e+05,2.7135e+05
7463,2.7141e+05,2.7141e+05,2.7141e+05,2.7141e+05,2.7141e+05
7464,2.7151e+05,2.7151e+05,2.7151e+05,2.7151e+05,2.7151e+05
7465,2.7158e+05,2.7157e+05,2.7157e+05,2.7158e+05,2.7158e+05
7466,2.7163e+05,2.7163e+05,2.7163e+05,2.7163e+05,2.7163e+05
7467,2.7172e+05,2.7172e+05,2.7172e+05,2.7172e+05,2.7172e+05
7468,2.7178e+05,2.7178e+05,2.7178e+05,2.7178e+05,2.7178e+05
7469,2.7181e+05,2.7181e+05,2.7181e+05,2.7181e+05,2.7181e+05
7470,2.7198e+05,2.7198e+05,2.7198e+05,2.7198e+05,2.7198e+05
7471,2.7208e+05,2.7208e+05,2.7208e+05,2.7208e+05,2.7208e+05
7472,2.7218e+05,2.7217e+05,2.7217e+05,2.7218e+05,2.7218e+05
7473,2.7227e+05,2.7226e+05,2.7226e+05,2.7227e+05,2.7227e+05
7474,2.723e+05,2.723e+05,2.723e+05,2.723e+05,2.723e+05
7475,2.7234e+05,2.7234e+05,2.7234e+05,2.7234e+05,2.7234e+05
7476,2.725e+05,2.725e+05,2.725e+05,2.725e+05,2.725e+05
7477,2.7256e+05,2.7256e+05,2.7256e+05,2.7256e+05,2.7256e+05
7478,2.7264e+05,2.7263e+05,2.7263e+05,2.7264e+05,2.7264e+05
7479,2.7273e+05,2.7273e+05,2.7273e+05,2.7273e+05,2.7273e+05
7480,2.7278e+05,2.7278e+05,2.7278e+05,2.7278e+05,2.7278e+05
7481,2.7288e+05,2.7288e+05,2.7288e+05,2.7288e+05,2.7288e+05
7482,2.7294e+05,2.7293e+05,2.7293e+05,2.7293e+05,2.7293e+05
7483,2.7302e+05,2.7302e+05,2.7302e+05,2.7302e+05,2.7302e+05
7484,2.7307e+05,2.7306e+05,2.7306e+05,2.7307e+05,2.7307e+05
7485,2.7315e+05,2.7315e+05,2.7315e+05,2.7315e+05,2.7315e+05
7486,2.7318e+05,2.7317e+05,2.7317e+05,2.7318e+05,2.7318e+05
7487,2.7325e+05,2.7326e+05,2.7325e+05,2.7325e+05,2.7325e+05
7488,2.7332e+05,2.7332e+05,2.7331e+05,2.7332e+05,2.7332e+05
7489,2.7342e+05,2.7342e+05,2.7342e+05,2.7342e+05,2.7342e+05
7490,2.7345e+05,2.7345e+05,2.7345e+05,2.7345e+05,2.7345e+05
7491,2.7349e+05,2.7349e+05,2.7349e+05,2.7349e+05,2.7349e+05
7492,2.7358e+05,2.7358e+05,2.7358e+05,2.7358e+05,2.7358e+05
7493,2.7366e+05,2.7365e+05,2.7366e+05,2.7366e+05,2.7366e+05
7494,2.7367e+05,2.7366e+05,2.7366e+05,2.7367e+05,2.7367e+05
7495,2.7375e+05,2.7375e+05,2.7374e+05,2.7375e+05,2.7375e+05
7496,2.738e+05,2.738e+05,2.738e+05,2.738e+05,2.738e+05
7497,2.7393e+05,2.7393e+05,2.7393e+05,2.7393e+05,2.7393e+05
7498,2.7399e+05,2.7399e+05,2.7398e+05,2.7399e+05,2.7399e+05
7499,2.7411e+05,2.741e+05,2.741e+05,2.7411e+05,2.7411e+05
7500,2.7413e+05,2.7413e+05,2.7413e+05,2.7413e+05,2.7413e+05
7501,2.7421e+05,2.7421e+05,2.7421e+05,2.7421e+05,2.7421e+05
7502,2.7427e+05,2.7427e+05,2.7427e+05,2.7427e+05,2.7427e+05
7503,2.7438e+05,2.7437e+05,2.7437e+05,2.7438e+05,2.7438e+05
7504,2.7442e+05,2.7442e+05,2.7441e+05,2.7442e+05,2.7442e+05
7505,2.7456e+05,2.7455e+05,2.7455e+05,2.7456e+05,2.7456e+05
7506,2.7462e+05,2.7461e+05,2.7461e+05,2.7462e+05,2.7462e+05
7507,2.7463e+05,2.7463e+05,2.7462e+05,2.7463e+05,2.7463e+05
7508,2.7471e+05,2.747e+05,2.747e+05,2.747e+05,2.7471e+05
7509,2.7477e+05,2.7476e+05,2.7476e+05,2.7477e+05,2.7477e+05
7510,2.748e+05,2.748e+05,2.748e+05,2.748e+05,2.748e+05
7511,2.749e+05,2.749e+05,2.7489e+05,2.749e+05,2.749e+05
7512,2.7498e+05,2.7498e+05,2.7498e+05,2.7498e+05,2.7498e+05
7513,2.7502e+05,2.7501e+05,2.7501e+05,2.7501e+05,2.7502e+05
7514,2.7507e+05,2.7507e+05,2.7507e+05,2.7507e+05,2.7507e+05
7515,2.7516e+05,2.7517e+05,2.7516e+05,2.7516e+05,2.7516e+05
7516,2.7521e+05,2.7521e+05,2.7521e+05,2.7521e+05,2.7521e+05
7517,2.7523e+05,2.7522e+05,2.7522e+05,2.7523e+05,2.7523e+05
7518,2.7533e+05,2.7533e+05,2.7533e+05,2.7533e+05,2.7533e+05
7519,2.7545e+05,2.7544e+05,2.7544e+05,2.7545e+05,2.7545e+05
7520,2.7556e+05,2.7556e+05,2.7555e+05,2.7556e+05,2.7556e+05
7521,2.7566e+05,2.7566e+05,2.7566e+05,2.7566e+05,2.7566e+05
7522,2.7567e+05,2.7567e+05,2.7567e+05,2.7567e+05,2.7567e+05
7523,2.7573e+05,2.7573e+05,2.7573e+05,2.7573e+05,2.7573e+05
7524,2.7577e+05,2.7577e+05,2.7576e+05,2.7577e+05,2.7577e+05
7525,2.7583e+05,2.7583e+05,2.7583e+05,2.7583e+05,2.7583e+05
7526,2.7594e+05,2.7594e+05,2.7594e+05,2.7594e+05,2.7594e+05
7527,2.7598e+05,2.7597e+05,2.7597e+05,2.7598e+05,2.7598e+05
7528,2.7606e+05,2.7605e+05,2.7606e+05,2.7606e+05,2.7606e+05
7529,2.7617e+05,2.7616e+05,2.7616e+05,2.7617e+05,2.7617e+05
7530,2.7619e+05,2.7619e+05,2.7619e+05,2.7619e+05,2.7619e+05
7531,2.7626e+05,2.7626e+05,2.7626e+05,2.7626e+05,2.7626e+05
7532,2.7633e+05,2.7633e+05,2.7633e+05,2.7633e+05,2.7633e+05
7533,2.7638e+05,2.7638e+05,2.7637e+05,2.7638e+05,2.7638e+05
7534,2.7639e+05,2.7639e+05,2.7639e+05,2.7639e+05,2.7639e+05
7535,2.7643e+05,2.7643e+05,2.7643e+05,2.7643e+05,2.7643e+05
7536,2.7663e+05,2.7663e+05,2.7663e+05,2.7663e+05,2.7663e+05
7537,2.7667e+05,2.7667e+05,2.7667e+05,2.7667e+05,2.7667e+05
7538,2.7673e+05,2.7673e+05,2.7673e+05,2.7673e+05,2.7673e+05
7539,2.7678e+05,2.7678e+05,2.7678e+05,2.7678e+05,2.7678e+05
7540,2.7685e+05,2.7684e+05,2.7684e+05,2.7685e+05,2.7685e+05
7541,2.7692e+05,2.7692e+05,2.7692e+05,2.7692e+05,2.7692e+05
7542,2.7701e+05,2.7701e+05,2.7701e+05,2.7701e+05,2.7701e+05
7543,2.7707e+05,2.7707e+05,2.7707e+05,2.7707e+05,2.7707e+05
7544,2.7708e+05,2.7708e+05,2.7708e+05,2.7708e+05,2.7708e+05
7545,2.7722e+05,2.7722e+05,2.7722e+05,2.7722e+05,2.7722e+05
7546,2.7728e+05,2.7727e+05,2.7727e+05,2.7728e+05,2.7728e+05
7547,2.7731e+05,2.7731e+05,2.7731e+05,2.7731e+05,2.7731e+05
7548,2.7743e+05,2.7742e+05,2.7742e+05,2.7743e+05,2.7743e+05
7549,2.7756e+05,2.7755e+05,2.7755e+05,2.7756e+05,2.7756e+05
7550,2.7762e+05,2.7762e+05,2.7762e+05,2.7762e+05,2.7762e+05
7551,2.7768e+05,2.7767e+05,2.7767e+05,2.7767e+05,2.7767e+05
7552,2.7776e+05,2.7776e+05,2.7775e+05,2.7776e+05,2.7776e+05
7553,2.7776e+05,2.7776e+05,2.7776e+05,2.7776e+05,2.7776e+05
7554,2.7786e+05,2.7786e+05,2.7786e+05,2.7786e+05,2.7786e+05
7555,2.7789e+05,2.7788e+05,2.7789e+05,2.7789e+05,2.7789e+05
7556,2.7796e+05,2.7797e+05,2.7796e+05,2.7796e+05,2.7797e+05
7557,2.7804e+05,2.7804e+05,2.7804e+05,2.7804e+05,2.7804e+05
7558,2.7812e+05,2.7811e+05,2.7811e+05,2.7812e+05,2.7812e+05
7559,2.7817e+05,2.7817e+05,2.7817e+05,2.7817e+05,2.7817e+05
7560,2.7829e+05,2.7829e+05,2.7829e+05,2.7829e+05,2.7829e+05
7561,2.7833e+05,2.7833e+05,2.7833e+05,2.7833e+05,2.7833e+05
7562,2.7846e+05,2.7846e+05,2.7846e+05,2.7846e+05,2.7846e+05
7563,2.7852e+05,2.7852e+05,2.7851e+05,2.7852e+05,2.7852e+05
7564,2.7856e+05,2.7855e+05,2.7855e+05,2.7856e+05,2.7856e+05
7565,2.7871e+05,2.787e+05,2.787e+05,2.7871e+05,2.7871e+05
7566,2.7874e+05,2.7874e+05,2.7873e+05,2.7874e+05,2.7874e+05
7567,2.7885e+05,2.7885e+05,2.7885e+05,2.7885e+05,2.7885e+05
7568,2.7894e+05,2.7894e+05,2.7894e+05,2.7894e+05,2.7894e+05
7569,2.7899e+05,2.7899e+05,2.7899e+05,2.7899e+05,2.7899e+05
7570,2.7899e+05,2.79e+05,2.7899e+05,2.7899e+05,2.7899e+05
7571,2.7907e+05,2.7907e+05,2.7907e+05,2.7907e+05,2.7907e+05
7572,2.791e+05,2.791e+05,2.791e+05,2.791e+05,2.791e+05
7573,2.7915e+05,2.7915e+05,2.7915e+05,2.7915e+05,2.7915e+05
7574,2.7926e+05,2.7926e+05,2.7926e+05,2.7926e+05,2.7926e+05
7575,2.7932e+05,2.7932e+05,2.7932e+05,2.7932e+05,2.7932e+05
7576,2.7942e+05,2.7941e+05,2.7941e+05,2.7941e+05,2.7942e+05
7577,2.795e+05,2.795e+05,2.795e+05,2.795e+05,2.795e+05
7578,2.7957e+05,2.7957e+05,2.7957e+05,2.7957e+05,2.7957e+05
7579,2.7967e+05,2.7967e+05,2.7967e+05,2.7967e+05,2.7967e+05
7580,2.7971e+05,2.797e+05,2.7971e+05,2.7971e+05,2.7971e+05
7581,2.7974e+05,2.7974e+05,2.7973e+05,2.7974e+05,2.7974e+05
7582,2.7979e+05,2.7979e+05,2.7979e+05,2.7979e+05,2.7979e+05
7583,2.7985e+05,2.7984e+05,2.7984e+05,2.7985e+05,2.7985e+05
7584,2.799e+05,2.7989e+05,2.7989e+05,2.7989e+05,2.7989e+05
7585,2.799e+05,2.799e+05,2.799e+05,2.799e+05,2.799e+05
7586,2.8005e+05,2.8006e+05,2.8005e+05,2.8005e+05,2.8005e+05
7587,2.8013e+05,2.8012e+05,2.8012e+05,2.8013e+05,2.8013e+05
7588,2.8017e+05,2.8017e+05,2.8017e+05,2.8017e+05,2.8017e+05
7589,2.8026e+05,2.8026e+05,2.8026e+05,2.8026e+05,2.8026e+05
7590,2.803e+05,2.803e+05,2.8029e+05,2.803e+05,2.803e+05
7591,2.8053e+05,2.8053e+05,2.8053e+05,2.8053e+05,2.8053e+05
7592,2.8056e+05,2.8055e+05,2.8055e+05,2.8056e+05,2.8056e+05
7593,2.8062e+05,2.8062e+05,2.8062e+05,2.8062e+05,2.8062e+05
7594,2.8067e+05,2.8067e+05,2.8067e+05,2.8067e+05,2.8067e+05
7595,2.8073e+05,2.8072e+05,2.8072e+05,2.8073e+05,2.8073e+05
7596,2.8085e+05,2.8085e+05,2.8085e+05,2.8085e+05,2.8085e+05
7597,2.809e+05,2.809e+05,2.809e+05,2.809e+05,2.809e+05
7598,2.8092e+05,2.8093e+05,2.8092e+05,2.8092e+05,2.8092e+05
7599,2.8104e+05,2.8104e+05,2.8104e+05,2.8104e+05,2.8104e+05
7600,2.8118e+05,2.8118e+05,2.8117e+05,2.8118e+05,2.8118e+05
7601,2.8121e+05,2.812e+05,2.812e+05,2.8121e+05,2.8121e+05
7602,2.8123e+05,2.8122e+05,2.8122e+05,2.8123e+05,2.8123e+05
7603,2.813e+05,2.813e+05,2.8129e+05,2.813e+05,2.813e+05
7604,2.814e+05,2.8141e+05,2.814e+05,2.814e+05,2.814e+05
7605,2.8144e+05,2.8143e+05,2.8143e+05,2.8144e+05,2.8144e+05
7606,2.8151e+05,2.8151e+05,2.8151e+05,2.8151e+05,2.8151e+05
7607,2.8155e+05,2.8154e+05,2.8154e+05,2.8155e+05,2.8155e+05
7608,2.8163e+05,2.8163e+05,2.8162e+05,2.8163e+05,2.8163e+05
7609,2.817e+05,2.817e+05,2.817e+05,2.817e+05,2.817e+05
7610,2.818e+05,2.818e+05,2.818e+05,2.818e+05,2.818e+05
7611,2.8183e+05,2.8183e+05,2.8183e+05,2.8183e+05,2.8183e+05
7612,2.8186e+05,2.8186e+05,2.8186e+05,2.8186e+05,2.8186e+05
7613,2.8195e+05,2.8194e+05,2.8195e+05,2.8195e+05,2.8195e+05
7614,2.8205e+05,2.8204e+05,2.8204e+05,2.8205e+05,2.8205e+05
7615,2.8221e+05,2.822e+05,2.822e+05,2.8221e+05,2.8221e+05
7616,2.8226e+05,2.8226e+05,2.8226e+05,2.8226e+05,2.8226e+05
7617,2.823e+05,2.823e+05,2.823e+05,2.823e+05,2.823e+05
7618,2.8237e+05,2.8237e+05,2.8237e+05,2.8237e+05,2.8237e+05
7619,2.8249e+05,2.8249e+05,2.8249e+05,2.8249e+05,2.8249e+05
7620,2.8257e+05,2.8256e+05,2.8256e+05,2.8257e+05,2.8257e+05
7621,2.8259e+05,2.8259e+05,2.8259e+05,2.8259e+05,2.8259e+05
7622,2.8271e+05,2.827e+05,2.827e+05,2.8271e+05,2.8271e+05
7623,2.8277e+05,2.8277e+05,2.8277e+05,2.8277e+05,2.8277e+05
7624,2.8286e+05,2.8287e+05,2.8286e+05,2.8286e+05,2.8286e+05
7625,2.8294e+05,2.8293e+05,2.8293e+05,2.8294e+05,2.8294e+05
7626,2.8298e+05,2.8298e+05,2.8297e+05,2.8298e+05,2.8298e+05
7627,2.8302e+05,2.8303e+05,2.8302e+05,2.8302e+05,2.8302e+05
7628,2.8311e+05,2.8311e+05,2.8311e+05,2.8311e+05,2.8311e+05
7629,2.8313e+05,2.8313e+05,2.8313e+05,2.8313e+05,2.8313e+05
7630,2.8322e+05,2.8322e+05,2.8322e+05,2.8322e+05,2.8322e+05
7631,2.8331e+05,2.833e+05,2.833e+05,2.8331e+05,2.8331e+05
7632,2.8341e+05,2.8341e+05,2.8341e+05,2.8341e+05,2.8341e+05
7633,2.8355e+05,2.8355e+05,2.8355e+05,2.8355e+05,2.8355e+05
7634,2.8357e+05,2.8356e+05,2.8356e+05,2.8357e+05,2.8357e+05
7635,2.8366e+05,2.8365e+05,2.8365e+05,2.8365e+05,2.8365e+05
7636,2.8378e+05,2.8378e+05,2.8378e+05,2.8378e+05,2.8378e+05
7637,2.8381e+05,2.838e+05,2.838e+05,2.8381e+05,2.8381e+05
7638,2.8395e+05,2.8395e+05,2.8395e+05,2.8395e+05,2.8395e+05
7639,2.8401e+05,2.84e+05,2.84e+05,2.8401e+05,2.8401e+05
7640,2.8408e+05,2.8408e+05,2.8408e+05,2.8408e+05,2.8408e+05
7641,2.8415e+05,2.8414e+05,2.8414e+05,2.8415e+05,2.8415e+05
7642,2.8434e+05,2.8434e+05,2.8434e+05,2.8434e+05,2.8434e+05
7643,2.8435e+05,2.8435e+05,2.8434e+05,2.8435e+05,2.8435e+05
7644,2.8443e+05,2.8443e+05,2.8443e+05,2.8443e+05,2.8443e+05
7645,2.8447e+05,2.8447e+05,2.8447e+05,2.8447e+05,2.8447e+05
7646,2.8448e+05,2.8447e+05,2.8447e+05,2.8448e+05,2.8448e+05
7647,2.845e+05,2.845e+05,2.845e+05,2.845e+05,2.845e+05
7648,2.8464e+05,2.8464e+05,2.8463e+05,2.8464e+05,2.8464e+05
7649,2.8468e+05,2.8468e+05,2.8468e+05,2.8468e+05,2.8468e+05
7650,2.8473e+05,2.8473e+05,2.8473e+05,2.8473e+05,2.8473e+05
7651,2.8474e+05,2.8474e+05,2.8474e+05,2.8474e+05,2.8474e+05
7652,2.8479e+05,2.8479e+05,2.8479e+05,2.8479e+05,2.8479e+05
7653,2.848e+05,2.8481e+05,2.848e+05,2.848e+05,2.848e+05
7654,2.8495e+05,2.8494e+05,2.8494e+05,2.8494e+05,2.8495e+05
7655,2.8499e+05,2.8499e+05,2.8499e+05,2.8499e+05,2.8499e+05
7656,2.8505e+05,2.8506e+05,2.8505e+05,2.8505e+05,2.8505e+05
7657,2.8515e+05,2.8515e+05,2.8514e+05,2.8515e+05,2.8515e+05
7658,2.8542e+05,2.8542e+05,2.8542e+05,2.8542e+05,2.8542e+05
7659,2.8549e+05,2.8548e+05,2.8548e+05,2.8549e+05,2.8549e+05
7660,2.8554e+05,2.8553e+05,2.8553e+05,2.8554e+05,2.8554e+05
7661,2.8569e+05,2.8569e+05,2.8569e+05,2.8569e+05,2.8569e+05
7662,2.8573e+05,2.8574e+05,2.8573e+05,2.8573e+05,2.8573e+05
7663,2.8579e+05,2.8578e+05,2.8578e+05,2.8579e+05,2.8579e+05
7664,2.8588e+05,2.8587e+05,2.8587e+05,2.8588e+05,2.8588e+05
7665,2.8592e+05,2.8591e+05,2.8591e+05,2.8592e+05,2.8592e+05
7666,2.8605e+05,2.8604e+05,2.8604e+05,2.8605e+05,2.8605e+05
7667,2.8609e+05,2.8609e+05,2.8609e+05,2.8609e+05,2.8609e+05
7668,2.8624e+05,2.8624e+05,2.8624e+05,2.8624e+05,2.8624e+05
7669,2.8635e+05,2.8635e+05,2.8635e+05,2.8635e+05,2.8635e+05
7670,2.8643e+05,2.8644e+05,2.8643e+05,2.8643e+05,2.8643e+05
7671,2.8648e+05,2.8648e+05,2.8648e+05,2.8648e+05,2.8648e+05
7672,2.8649e+05,2.8649e+05,2.8649e+05,2.8649e+05,2.8649e+05
7673,2.8658e+05,2.8658e+05,2.8658e+05,2.8658e+05,2.8658e+05
7674,2.8668e+05,2.8669e+05,2.8668e+05,2.8668e+05,2.8668e+05
7675,2.867e+05,2.867e+05,2.867e+05,2.867e+05,2.867e+05
7676,2.8674e+05,2.8673e+05,2.8673e+05,2.8673e+05,2.8674e+05
7677,2.8674e+05,2.8676e+05,2.8674e+05,2.8674e+05,2.8674e+05
7678,2.8682e+05,2.8681e+05,2.8681e+05,2.8681e+05,2.8682e+05
7679,2.8689e+05,2.8689e+05,2.8689e+05,2.8689e+05,2.8689e+05
7680,2.8692e+05,2.8691e+05,2.8692e+05,2.8692e+05,2.8692e+05
7681,2.8697e+05,2.8697e+05,2.8697e+05,2.8697e+05,2.8697e+05
7682,2.871e+05,2.871e+05,2.8709e+05,2.871e+05,2.871e+05
7683,2.8729e+05,2.8729e+05,2.8729e+05,2.8729e+05,2.8729e+05
7684,2.873e+05,2.873e+05,2.873e+05,2.873e+05,2.873e+05
7685,2.8732e+05,2.8732e+05,2.8732e+05,2.8732e+05,2.8732e+05
7686,2.8738e+05,2.8737e+05,2.8737e+05,2.8738e+05,2.8738e+05
7687,2.8745e+05,2.8745e+05,2.8744e+05,2.8745e+05,2.8745e+05
7688,2.875e+05,2.875e+05,2.875e+05,2.875e+05,2.875e+05
7689,2.8761e+05,2.876e+05,2.876e+05,2.8761e+05,2.8761e+05
7690,2.877e+05,2.8769e+05,2.8769e+05,2.877e+05,2.877e+05
7691,2.8789e+05,2.8788e+05,2.8788e+05,2.8789e+05,2.8789e+05
7692,2.8801e+05,2.88e+05,2.88e+05,2.8801e+05,2.8801e+05
7693,2.8814e+05,2.8815e+05,2.8814e+05,2.8814e+05,2.8814e+05
7694,2.8818e+05,2.8817e+05,2.8817e+05,2.8818e+05,2.8818e+05
7695,2.8828e+05,2.8827e+05,2.8827e+05,2.8827e+05,2.8828e+05
7696,2.8831e+05,2.883e+05,2.883e+05,2.8831e+05,2.8831e+05
7697,2.8838e+05,2.8838e+05,2.8838e+05,2.8838e+05,2.8838e+05
7698,2.8848e+05,2.8848e+05,2.8848e+05,2.8848e+05,2.8848e+05
7699,2.8856e+05,2.8856e+05,2.8856e+05,2.8856e+05,2.8856e+05
7700,2.8858e+05,2.8858e+05,2.8857e+05,2.8858e+05,2.8858e+05
7701,2.8864e+05,2.8864e+05,2.8864e+05,2.8864e+05,2.8864e+05
7702,2.887e+05,2.8871e+05,2.887e+05,2.887e+05,2.887e+05
7703,2.8884e+05,2.8883e+05,2.8883e+05,2.8884e+05,2.8884e+05
7704,2.889e+05,2.8889e+05,2.8889e+05,2.889e+05,2.889e+05
7705,2.889e+05,2.8891e+05,2.889e+05,2.889e+05,2.889e+05
7706,2.8901e+05,2.8901e+05,2.89e+05,2.8901e+05,2.8901e+05
7707,2.891e+05,2.8909e+05,2.891e+05,2.891e+05,2.891e+05
7708,2.8917e+05,2.8917e+05,2.8916e+05,2.8917e+05,2.8917e+05
7709,2.8925e+05,2.8925e+05,2.8925e+05,2.8925e+05,2.8925e+05
7710,2.8934e+05,2.8934e+05,2.8933e+05,2.8934e+05,2.8934e+05
7711,2.8939e+05,2.8939e+05,2.8938e+05,2.8939e+05,2.8939e+05
7712,2.8945e+05,2.8945e+05,2.8945e+05,2.8945e+05,2.8945e+05
7713,2.8953e+05,2.8953e+05,2.8953e+05,2.8953e+05,2.8953e+05
7714,2.8965e+05,2.8965e+05,2.8965e+05,2.8965e+05,2.8965e+05
7715,2.8972e+05,2.8972e+05,2.8972e+05,2.8972e+05,2.8972e+05
7716,2.8983e+05,2.8982e+05,2.8983e+05,2.8983e+05,2.8983e+05
7717,2.8987e+05,2.8988e+05,2.8987e+05,2.8987e+05,2.8987e+05
7718,2.899e+05,2.8989e+05,2.8989e+05,2.899e+05,2.899e+05
7719,2.8994e+05,2.8993e+05,2.8993e+05,2.8994e+05,2.8994e+05
7720,2.9e+05,2.9e+05,2.9e+05,2.9e+05,2.9e+05
7721,2.9012e+05,2.9012e+05,2.9012e+05,2.9012e+05,2.9012e+05
7722,2.9031e+05,2.903e+05,2.903e+05,2.903e+05,2.9031e+05
7723,2.9048e+05,2.9047e+05,2.9047e+05,2.9048e+05,2.9048e+05
7724,2.9055e+05,2.9054e+05,2.9054e+05,2.9055e+05,2.9055e+05
7725,2.9063e+05,2.9063e+05,2.9063e+05,2.9063e+05,2.9063e+05
7726,2.9066e+05,2.9067e+05,2.9066e+05,2.9066e+05,2.9066e+05
7727,2.9073e+05,2.9073e+05,2.9072e+05,2.9073e+05,2.9073e+05
7728,2.9079e+05,2.9078e+05,2.9078e+05,2.9079e+05,2.9079e+05
7729,2.9086e+05,2.9086e+05,2.9086e+05,2.9086e+05,2.9086e+05
7730,2.9102e+05,2.9102e+05,2.9102e+05,2.9102e+05,2.9102e+05
7731,2.9106e+05,2.9105e+05,2.9105e+05,2.9106e+05,2.9106e+05
7732,2.9113e+05,2.9114e+05,2.9113e+05,2.9113e+05,2.9113e+05
7733,2.9115e+05,2.9116e+05,2.9115e+05,2.9115e+05,2.9115e+05
7734,2.9122e+05,2.9122e+05,2.9122e+05,2.9122e+05,2.9122e+05
7735,2.9129e+05,2.9128e+05,2.9128e+05,2.9129e+05,2.9129e+05
7736,2.9136e+05,2.9136e+05,2.9136e+05,2.9136e+05,2.9136e+05
7737,2.9148e+05,2.9148e+05,2.9148e+05,2.9148e+05,2.9148e+05
7738,2.9155e+05,2.9154e+05,2.9154e+05,2.9155e+05,2.9155e+05
7739,2.9159e+05,2.916e+05,2.9159e+05,2.9159e+05,2.9159e+05
7740,2.9166e+05,2.9165e+05,2.9165e+05,2.9166e+05,2.9166e+05
7741,2.9176e+05,2.9175e+05,2.9175e+05,2.9176e+05,2.9176e+05
7742,2.9178e+05,2.9178e+05,2.9178e+05,2.9178e+05,2.9178e+05
7743,2.919e+05,2.9189e+05,2.9189e+05,2.919e+05,2.919e+05
7744,2.9201e+05,2.9201e+05,2.9201e+05,2.9201e+05,2.9201e+05
7745,2.9202e+05,2.9202e+05,2.9201e+05,2.9202e+05,2.9202e+05
7746,2.9211e+05,2.921e+05,2.921e+05,2.921e+05,2.9211e+05
7747,2.9217e+05,2.9216e+05,2.9216e+05,2.9217e+05,2.9217e+05
7748,2.9229e+05,2.9229e+05,2.9229e+05,2.9229e+05,2.9229e+05
7749,2.9244e+05,2.9243e+05,2.9244e+05,2.9244e+05,2.9244e+05
7750,2.9259e+05,2.9258e+05,2.9258e+05,2.9259e+05,2.9259e+05
7751,2.9262e+05,2.9263e+05,2.9262e+05,2.9262e+05,2.9262e+05
7752,2.9265e+05,2.9264e+05,2.9265e+05,2.9265e+05,2.9265e+05
7753,2.9277e+05,2.9276e+05,2.9276e+05,2.9277e+05,2.9277e+05
7754,2.9281e+05,2.928e+05,2.9281e+05,2.9281e+05,2.9281e+05
7755,2.9294e+05,2.9295e+05,2.9294e+05,2.9294e+05,2.9294e+05
7756,2.9306e+05,2.9305e+05,2.9306e+05,2.9306e+05,2.9306e+05
7757,2.9312e+05,2.9312e+05,2.9312e+05,2.9312e+05,2.9312e+05
7758,2.9314e+05,2.9313e+05,2.9313e+05,2.9314e+05,2.9314e+05
7759,2.932e+05,2.932e+05,2.932e+05,2.932e+05,2.932e+05
7760,2.9328e+05,2.9327e+05,2.9327e+05,2.9328e+05,2.9328e+05
7761,2.9332e+05,2.9333e+05,2.9332e+05,2.9332e+05,2.9332e+05
7762,2.9336e+05,2.9337e+05,2.9336e+05,2.9336e+05,2.9336e+05
7763,2.9349e+05,2.9349e+05,2.9349e+05,2.9349e+05,2.9349e+05
7764,2.9351e+05,2.9351e+05,2.935e+05,2.9351e+05,2.9351e+05
7765,2.936e+05,2.936e+05,2.936e+05,2.936e+05,2.936e+05
7766,2.9362e+05,2.9362e+05,2.9362e+05,2.9362e+05,2.9362e+05
7767,2.9376e+05,2.9376e+05,2.9375e+05,2.9376e+05,2.9376e+05
7768,2.939e+05,2.9389e+05,2.939e+05,2.939e+05,2.939e+05
7769,2.9401e+05,2.94e+05,2.94e+05,2.9401e+05,2.9401e+05
7770,2.9407e+05,2.9407e+05,2.9407e+05,2.9407e+05,2.9407e+05
7771,2.9412e+05,2.9411e+05,2.9411e+05,2.9412e+05,2.9412e+05
7772,2.9421e+05,2.9421e+05,2.9421e+05,2.9421e+05,2.9421e+05
7773,2.9423e+05,2.9422e+05,2.9422e+05,2.9423e+05,2.9423e+05
7774,2.9447e+05,2.9446e+05,2.9446e+05,2.9447e+05,2.9447e+05
7775,2.9458e+05,2.9458e+05,2.9459e+05,2.9458e+05,2.9458e+05
7776,2.9459e+05,2.946e+05,2.9459e+05,2.9459e+05,2.9459e+05
7777,2.9461e+05,2.9461e+05,2.9461e+05,2.9461e+05,2.9461e+05
7778,2.947e+05,2.947e+05,2.947e+05,2.947e+05,2.947e+05
7779,2.9473e+05,2.9474e+05,2.9473e+05,2.9473e+05,2.9473e+05
7780,2.9482e+05,2.9482e+05,2.9482e+05,2.9482e+05,2.9482e+05
7781,2.9502e+05,2.9501e+05,2.9501e+05,2.9502e+05,2.9502e+05
7782,2.9504e+05,2.9503e+05,2.9503e+05,2.9503e+05,2.9504e+05
7783,2.9506e+05,2.9506e+05,2.9506e+05,2.9506e+05,2.9506e+05
7784,2.9509e+05,2.9509e+05,2.9509e+05,2.9509e+05,2.9509e+05
7785,2.9518e+05,2.9518e+05,2.9517e+05,2.9518e+05,2.9518e+05
7786,2.9525e+05,2.9525e+05,2.9525e+05,2.9525e+05,2.9525e+05
7787,2.9532e+05,2.9532e+05,2.9532e+05,2.9532e+05,2.9532e+05
7788,2.9542e+05,2.9541e+05,2.9541e+05,2.9542e+05,2.9542e+05
7789,2.9552e+05,2.9552e+05,2.9552e+05,2.9552e+05,2.9552e+05
7790,2.956e+05,2.9561e+05,2.956e+05,2.956e+05,2.956e+05
7791,2.9572e+05,2.9571e+05,2.9572e+05,2.9572e+05,2.9572e+05
7792,2.9587e+05,2.9587e+05,2.9587e+05,2.9587e+05,2.9587e+05
7793,2.9593e+05,2.9592e+05,2.9592e+05,2.9593e+05,2.9593e+05
7794,2.9597e+05,2.9597e+05,2.9597e+05,2.9597e+05,2.9597e+05
7795,2.9598e+05,2.9598e+05,2.9598e+05,2.9598e+05,2.9598e+05
7796,2.9614e+05,2.9613e+05,2.9613e+05,2.9614e+05,2.9614e+05
7797,2.9628e+05,2.9628e+05,2.9627e+05,2.9628e+05,2.9628e+05
7798,2.9639e+05,2.9639e+05,2.9639e+05,2.9639e+05,2.9639e+05
7799,2.9646e+05,2.9646e+05,2.9646e+05,2.9646e+05,2.9646e+05
7800,2.9649e+05,2.9649e+05,2.9649e+05,2.9649e+05,2.9649e+05
7801,2.9656e+05,2.9656e+05,2.9656e+05,2.9656e+05,2.9656e+05
7802,2.9657e+05,2.9658e+05,2.9657e+05,2.9657e+05,2.9657e+05
7803,2.9674e+05,2.9674e+05,2.9674e+05,2.9674e+05,2.9674e+05
7804,2.9678e+05,2.9678e+05,2.9677e+05,2.9678e+05,2.9678e+05
7805,2.968e+05,2.9681e+05,2.968e+05,2.968e+05,2.968e+05
7806,2.9686e+05,2.9686e+05,2.9685e+05,2.9686e+05,2.9686e+05
7807,2.9698e+05,2.9698e+05,2.9698e+05,2.9698e+05,2.9698e+05
7808,2.9703e+05,2.9703e+05,2.9703e+05,2.9703e+05,2.9703e+05
7809,2.9708e+05,2.9707e+05,2.9708e+05,2.9708e+05,2.9708e+05
7810,2.9716e+05,2.9716e+05,2.9716e+05,2.9716e+05,2.9716e+05
7811,2.972e+05,2.9719e+05,2.972e+05,2.972e+05,2.972e+05
7812,2.9732e+05,2.9733e+05,2.9732e+05,2.9732e+05,2.9732e+05
7813,2.9735e+05,2.9735e+05,2.9735e+05,2.9735e+05,2.9735e+05
7814,2.9755e+05,2.9754e+05,2.9754e+05,2.9755e+05,2.9755e+05
7815,2.9759e+05,2.9758e+05,2.9758e+05,2.9758e+05,2.9759e+05
7816,2.9774e+05,2.9773e+05,2.9773e+05,2.9774e+05,2.9774e+05
7817,2.9784e+05,2.9783e+05,2.9783e+05,2.9784e+05,2.9784e+05
7818,2.9785e+05,2.9786e+05,2.9785e+05,2.9785e+05,2.9785e+05
7819,2.979e+05,2.9789e+05,2.9789e+05,2.979e+05,2.979e+05
7820,2.9794e+05,2.9793e+05,2.9793e+05,2.9793e+05,2.9794e+05
7821,2.9808e+05,2.9808e+05,2.9808e+05,2.9808e+05,2.9808e+05
7822,2.9821e+05,2.982e+05,2.982e+05,2.9821e+05,2.9821e+05
7823,2.9834e+05,2.9834e+05,2.9834e+05,2.9834e+05,2.9834e+05
7824,2.9835e+05,2.9835e+05,2.9835e+05,2.9835e+05,2.9835e+05
7825,2.9852e+05,2.9852e+05,2.9852e+05,2.9852e+05,2.9852e+05
7826,2.9854e+05,2.9854e+05,2.9853e+05,2.9854e+05,2.9854e+05
7827,2.9855e+05,2.9856e+05,2.9855e+05,2.9855e+05,2.9855e+05
7828,2.9862e+05,2.9861e+05,2.9861e+05,2.9861e+05,2.9862e+05
7829,2.9878e+05,2.9877e+05,2.9878e+05,2.9878e+05,2.9878e+05
7830,2.9893e+05,2.9892e+05,2.9893e+05,2.9893e+05,2.9893e+05
7831,2.9894e+05,2.9894e+05,2.9894e+05,2.9894e+05,2.9894e+05
7832,2.9905e+05,2.9905e+05,2.9905e+05,2.9905e+05,2.9905e+05
7833,2.9918e+05,2.9918e+05,2.9918e+05,2.9918e+05,2.9918e+05
7834,2.9925e+05,2.9925e+05,2.9925e+05,2.9925e+05,2.9925e+05
7835,2.9929e+05,2.993e+05,2.9929e+05,2.9929e+05,2.9929e+05
7836,2.9941e+05,2.9941e+05,2.9941e+05,2.9941e+05,2.9941e+05
7837,2.9947e+05,2.9946e+05,2.9946e+05,2.9947e+05,2.9947e+05
7838,2.9957e+05,2.9957e+05,2.9957e+05,2.9957e+05,2.9957e+05
7839,2.9966e+05,2.9964e+05,2.9965e+05,2.9965e+05,2.9966e+05
7840,2.9972e+05,2.9971e+05,2.9971e+05,2.9972e+05,2.9972e+05
7841,2.9975e+05,2.9975e+05,2.9975e+05,2.9975e+05,2.9975e+05
7842,2.9989e+05,2.9989e+05,2.9989e+05,2.9989e+05,2.9989e+05
7843,3.0003e+05,3.0002e+05,3.0003e+05,3.0003e+05,3.0003e+05
7844,3.0007e+05,3.0007e+05,3.0006e+05,3.0007e+05,3.0007e+05
7845,3.001e+05,3.0011e+05,3.001e+05,3.001e+05,3.001e+05
7846,3.0015e+05,3.0014e+05,3.0014e+05,3.0015e+05,3.0015e+05
7847,3.0021e+05,3.0022e+05,3.0021e+05,3.0021e+05,3.0021e+05
7848,3.0028e+05,3.0028e+05,3.0027e+05,3.0028e+05,3.0028e+05
7849,3.0041e+05,3.0041e+05,3.0041e+05,3.0041e+05,3.0041e+05
7850,3.0044e+05,3.0044e+05,3.0044e+05,3.0044e+05,3.0044e+05
7851,3.005e+05,3.005e+05,3.005e+05,3.005e+05,3.005e+05
7852,3.0053e+05,3.0055e+05,3.0053e+05,3.0053e+05,3.0053e+05
7853,3.0062e+05,3.0062e+05,3.0062e+05,3.0062e+05,3.0062e+05
7854,3.0069e+05,3.0068e+05,3.0068e+05,3.0069e+05,3.0069e+05
7855,3.0084e+05,3.0083e+05,3.0084e+05,3.0084e+05,3.0084e+05
7856,3.0091e+05,3.009e+05,3.0091e+05,3.0091e+05,3.0091e+05
7857,3.0106e+05,3.0105e+05,3.0106e+05,3.0106e+05,3.0106e+05
7858,3.0115e+05,3.0115e+05,3.0115e+05,3.0115e+05,3.0115e+05
7859,3.0127e+05,3.0127e+05,3.0127e+05,3.0127e+05,3.0127e+05
7860,3.0153e+05,3.0152e+05,3.0152e+05,3.0153e+05,3.0153e+05
7861,3.016e+05,3.0159e+05,3.016e+05,3.016e+05,3.016e+05
7862,3.0163e+05,3.0163e+05,3.0163e+05,3.0163e+05,3.0163e+05
7863,3.0175e+05,3.0175e+05,3.0175e+05,3.0175e+05,3.0175e+05
7864,3.018e+05,3.0179e+05,3.0179e+05,3.018e+05,3.018e+05
7865,3.0188e+05,3.0188e+05,3.0188e+05,3.0188e+05,3.0188e+05
7866,3.0193e+05,3.0193e+05,3.0193e+05,3.0193e+05,3.0193e+05
7867,3.0202e+05,3.0202e+05,3.0201e+05,3.0202e+05,3.0202e+05
7868,3.0215e+05,3.0215e+05,3.0215e+05,3.0215e+05,3.0215e+05
7869,3.0219e+05,3.0218e+05,3.0218e+05,3.0219e+05,3.0219e+05
7870,3.0234e+05,3.0234e+05,3.0233e+05,3.0234e+05,3.0234e+05
7871,3.0234e+05,3.0234e+05,3.0234e+05,3.0234e+05,3.0234e+05
7872,3.0236e+05,3.0237e+05,3.0236e+05,3.0236e+05,3.0236e+05
7873,3.0244e+05,3.0244e+05,3.0244e+05,3.0244e+05,3.0244e+05
7874,3.0248e+05,3.0247e+05,3.0247e+05,3.0248e+05,3.0248e+05
7875,3.0252e+05,3.0254e+05,3.0252e+05,3.0252e+05,3.0252e+05
7876,3.0256e+05,3.0255e+05,3.0256e+05,3.0256e+05,3.0256e+05
7877,3.0266e+05,3.0265e+05,3.0265e+05,3.0266e+05,3.0266e+05
7878,3.0268e+05,3.0267e+05,3.0267e+05,3.0268e+05,3.0268e+05
7879,3.0297e+05,3.0295e+05,3.0296e+05,3.0297e+05,3.0297e+05
7880,3.0304e+05,3.0303e+05,3.0303e+05,3.0304e+05,3.0304e+05
7881,3.0316e+05,3.0315e+05,3.0315e+05,3.0316e+05,3.0316e+05
7882,3.0335e+05,3.0335e+05,3.0334e+05,3.0335e+05,3.0335e+05
7883,3.0345e+05,3.0346e+05,3.0345e+05,3.0345e+05,3.0345e+05
7884,3.0348e+05,3.0347e+05,3.0347e+05,3.0348e+05,3.0348e+05
7885,3.0365e+05,3.0364e+05,3.0365e+05,3.0365e+05,3.0365e+05
7886,3.037e+05,3.037e+05,3.037e+05,3.037e+05,3.037e+05
7887,3.0381e+05,3.0381e+05,3.038e+05,3.0381e+05,3.0381e+05
7888,3.0384e+05,3.0384e+05,3.0383e+05,3.0384e+05,3.0384e+05
7889,3.0387e+05,3.0387e+05,3.0387e+05,3.0387e+05,3.0387e+05
7890,3.0393e+05,3.0393e+05,3.0393e+05,3.0393e+05,3.0393e+05
7891,3.0407e+05,3.0407e+05,3.0407e+05,3.0407e+05,3.0407e+05
7892,3.0411e+05,3.0411e+05,3.0411e+05,3.0411e+05,3.0411e+05
7893,3.0434e+05,3.0432e+05,3.0433e+05,3.0434e+05,3.0434e+05
7894,3.0444e+05,3.0444e+05,3.0444e+05,3.0444e+05,3.0444e+05
7895,3.0452e+05,3.0451e+05,3.0451e+05,3.0452e+05,3.0452e+05
7896,3.0452e+05,3.0453e+05,3.0452e+05,3.0452e+05,3.0452e+05
7897,3.0461e+05,3.0461e+05,3.0461e+05,3.0461e+05,3.0461e+05
7898,3.0462e+05,3.0463e+05,3.0462e+05,3.0462e+05,3.0462e+05
7899,3.0472e+05,3.0471e+05,3.0471e+05,3.0472e+05,3.0472e+05
7900,3.0481e+05,3.048e+05,3.048e+05,3.0481e+05,3.0481e+05
7901,3.0494e+05,3.0493e+05,3.0494e+05,3.0494e+05,3.0494e+05
7902,3.0494e+05,3.0494e+05,3.0494e+05,3.0494e+05,3.0494e+05
7903,3.0502e+05,3.0501e+05,3.0501e+05,3.0502e+05,3.0502e+05
7904,3.0516e+05,3.0515e+05,3.0516e+05,3.0516e+05,3.0516e+05
7905,3.052e+05,3.0519e+05,3.0519e+05,3.0519e+05,3.052e+05
7906,3.0527e+05,3.0526e+05,3.0527e+05,3.0527e+05,3.0527e+05
7907,3.0542e+05,3.0542e+05,3.0542e+05,3.0542e+05,3.0542e+05
7908,3.0554e+05,3.0554e+05,3.0553e+05,3.0554e+05,3.0554e+05
7909,3.0565e+05,3.0565e+05,3.0565e+05,3.0565e+05,3.0565e+05
7910,3.0576e+05,3.0576e+05,3.0576e+05,3.0576e+05,3.0576e+05
7911,3.0583e+05,3.0583e+05,3.0583e+05,3.0583e+05,3.0583e+05
7912,3.0588e+05,3.0587e+05,3.0587e+05,3.0588e+05,3.0588e+05
7913,3.0594e+05,3.0593e+05,3.0593e+05,3.0594e+05,3.0594e+05
7914,3.0612e+05,3.0611e+05,3.0611e+05,3.0612e+05,3.0612e+05
7915,3.0619e+05,3.0619e+05,3.0619e+05,3.0619e+05,3.0619e+05
7916,3.0633e+05,3.0633e+05,3.0633e+05,3.0633e+05,3.0633e+05
7917,3.0649e+05,3.0649e+05,3.0648e+05,3.0649e+05,3.0649e+05
7918,3.0651e+05,3.0653e+05,3.0651e+05,3.0651e+05,3.0651e+05
7919,3.0654e+05,3.0654e+05,3.0654e+05,3.0654e+05,3.0654e+05
7920,3.0662e+05,3.0662e+05,3.0661e+05,3.0662e+05,3.0662e+05
7921,3.0667e+05,3.0666e+05,3.0666e+05,3.0667e+05,3.0667e+05
7922,3.0685e+05,3.0685e+05,3.0685e+05,3.0685e+05,3.0685e+05
7923,3.0689e+05,3.069e+05,3.0689e+05,3.0689e+05,3.0689e+05
7924,3.0692e+05,3.0691e+05,3.0691e+05,3.0692e+05,3.0692e+05
7925,3.0714e+05,3.0713e+05,3.0713e+05,3.0714e+05,3.0714e+05
7926,3.0717e+05,3.0716e+05,3.0716e+05,3.0717e+05,3.0717e+05
7927,3.0725e+05,3.0725e+05,3.0724e+05,3.0725e+05,3.0725e+05
7928,3.0741e+05,3.0741e+05,3.074e+05,3.0741e+05,3.0741e+05
7929,3.075e+05,3.0749e+05,3.075e+05,3.075e+05,3.075e+05
7930,3.0754e+05,3.0754e+05,3.0754e+05,3.0754e+05,3.0754e+05
7931,3.0755e+05,3.0755e+05,3.0755e+05,3.0755e+05,3.0755e+05
7932,3.0762e+05,3.0762e+05,3.0762e+05,3.0762e+05,3.0762e+05
7933,3.0768e+05,3.0768e+05,3.0767e+05,3.0768e+05,3.0768e+05
7934,3.0788e+05,3.0788e+05,3.0788e+05,3.0788e+05,3.0788e+05
7935,3.0793e+05,3.0794e+05,3.0793e+05,3.0793e+05,3.0793e+05
7936,3.0804e+05,3.0803e+05,3.0803e+05,3.0804e+05,3.0804e+05
7937,3.0811e+05,3.081e+05,3.081e+05,3.0811e+05,3.0811e+05
7938,3.0821e+05,3.082e+05,3.082e+05,3.082e+05,3.082e+05
7939,3.083e+05,3.0829e+05,3.0829e+05,3.083e+05,3.083e+05
7940,3.0837e+05,3.0837e+05,3.0837e+05,3.0837e+05,3.0837e+05
7941,3.0851e+05,3.085e+05,3.085e+05,3.0851e+05,3.0851e+05
7942,3.0852e+05,3.0853e+05,3.0852e+05,3.0852e+05,3.0852e+05
7943,3.0865e+05,3.0865e+05,3.0865e+05,3.0865e+05,3.0865e+05
7944,3.0874e+05,3.0874e+05,3.0873e+05,3.0874e+05,3.0874e+05
7945,3.0894e+05,3.0893e+05,3.0893e+05,3.0894e+05,3.0894e+05
7946,3.0901e+05,3.09e+05,3.09e+05,3.09e+05,3.0901e+05
7947,3.0915e+05,3.0915e+05,3.0914e+05,3.0915e+05,3.0915e+05
7948,3.0916e+05,3.0917e+05,3.0916e+05,3.0916e+05,3.0916e+05
7949,3.0919e+05,3.0919e+05,3.0919e+05,3.0919e+05,3.0919e+05
7950,3.0933e+05,3.0933e+05,3.0933e+05,3.0933e+05,3.0933e+05
7951,3.0934e+05,3.0934e+05,3.0934e+05,3.0934e+05,3.0934e+05
7952,3.0954e+05,3.0952e+05,3.0953e+05,3.0954e+05,3.0954e+05
7953,3.096e+05,3.096e+05,3.0959e+05,3.096e+05,3.096e+05
7954,3.0965e+05,3.0965e+05,3.0965e+05,3.0965e+05,3.0965e+05
7955,3.0987e+05,3.0986e+05,3.0986e+05,3.0987e+05,3.0987e+05
7956,3.0997e+05,3.0996e+05,3.0996e+05,3.0996e+05,3.0997e+05
7957,3.1e+05,3.0999e+05,3.0999e+05,3.1e+05,3.1e+05
7958,3.1008e+05,3.1007e+05,3.1007e+05,3.1008e+05,3.1008e+05
7959,3.1016e+05,3.1016e+05,3.1016e+05,3.1016e+05,3.1016e+05
7960,3.102e+05,3.1019e+05,3.1019e+05,3.1019e+05,3.102e+05
7961,3.1038e+05,3.1037e+05,3.1037e+05,3.1038e+05,3.1038e+05
7962,3.1043e+05,3.1042e+05,3.1042e+05,3.1043e+05,3.1043e+05
7963,3.1052e+05,3.1054e+05,3.1052e+05,3.1052e+05,3.1052e+05
7964,3.1059e+05,3.1059e+05,3.1059e+05,3.1059e+05,3.1059e+05
7965,3.1069e+05,3.1068e+05,3.1068e+05,3.1069e+05,3.1069e+05
7966,3.1081e+05,3.1081e+05,3.1081e+05,3.1081e+05,3.1081e+05
7967,3.109e+05,3.1088e+05,3.1089e+05,3.1089e+05,3.1089e+05
7968,3.1099e+05,3.1098e+05,3.1098e+05,3.1099e+05,3.1099e+05
7969,3.1115e+05,3.1115e+05,3.1115e+05,3.1115e+05,3.1115e+05
7970,3.113e+05,3.1129e+05,3.113e+05,3.113e+05,3.113e+05
7971,3.1142e+05,3.1142e+05,3.1142e+05,3.1142e+05,3.1142e+05
7972,3.1144e+05,3.1145e+05,3.1144e+05,3.1144e+05,3.1144e+05
7973,3.115e+05,3.1149e+05,3.1149e+05,3.115e+05,3.115e+05
7974,3.1155e+05,3.1155e+05,3.1155e+05,3.1155e+05,3.1155e+05
7975,3.1169e+05,3.1169e+05,3.1168e+05,3.1169e+05,3.1169e+05
7976,3.1177e+05,3.1177e+05,3.1177e+05,3.1177e+05,3.1177e+05
7977,3.1191e+05,3.1191e+05,3.1191e+05,3.1191e+05,3.1191e+05
7978,3.1205e+05,3.1205e+05,3.1205e+05,3.1205e+05,3.1205e+05
7979,3.1209e+05,3.1209e+05,3.1209e+05,3.1209e+05,3.1209e+05
7980,3.1213e+05,3.1213e+05,3.1212e+05,3.1212e+05,3.1213e+05
7981,3.1228e+05,3.1228e+05,3.1227e+05,3.1228e+05,3.1228e+05
7982,3.1243e+05,3.1243e+05,3.1243e+05,3.1243e+05,3.1243e+05
7983,3.1248e+05,3.1248e+05,3.1247e+05,3.1248e+05,3.1248e+05
7984,3.1253e+05,3.1255e+05,3.1253e+05,3.1253e+05,3.1253e+05
7985,3.1258e+05,3.1258e+05,3.1257e+05,3.1257e+05,3.1258e+05
7986,3.1268e+05,3.1268e+05,3.1268e+05,3.1268e+05,3.1268e+05
7987,3.1278e+05,3.1278e+05,3.1278e+05,3.1278e+05,3.1278e+05
7988,3.1284e+05,3.1283e+05,3.1283e+05,3.1284e+05,3.1284e+05
7989,3.1292e+05,3.1291e+05,3.1292e+05,3.1292e+05,3.1292e+05
7990,3.1307e+05,3.1306e+05,3.1307e+05,3.1307e+05,3.1307e+05
7991,3.1329e+05,3.1327e+05,3.1328e+05,3.1328e+05,3.1329e+05
7992,3.1329e+05,3.1328e+05,3.1328e+05,3.1329e+05,3.1329e+05
7993,3.1339e+05,3.1338e+05,3.1338e+05,3.1339e+05,3.1339e+05
7994,3.1349e+05,3.1348e+05,3.1348e+05,3.1349e+05,3.1349e+05
7995,3.1355e+05,3.1354e+05,3.1355e+05,3.1355e+05,3.1355e+05
7996,3.137e+05,3.1369e+05,3.1369e+05,3.1369e+05,3.137e+05
7997,3.1372e+05,3.1374e+05,3.1372e+05,3.1372e+05,3.1372e+05
7998,3.1379e+05,3.1378e+05,3.1378e+05,3.1378e+05,3.1378e+05
7999,3.1386e+05,3.1387e+05,3.1386e+05,3.1386e+05,3.1386e+05
8000,3.14e+05,3.14e+05,3.1399e+05,3.14e+05,3.14e+05
8001,3.141e+05,3.141e+05,3.141e+05,3.141e+05,3.141e+05
8002,3.1422e+05,3.1422e+05,3.1421e+05,3.1422e+05,3.1422e+05
8003,3.1427e+05,3.1426e+05,3.1426e+05,3.1427e+05,3.1427e+05
8004,3.1448e+05,3.1447e+05,3.1447e+05,3.1448e+05,3.1448e+05
8005,3.1454e+05,3.1454e+05,3.1453e+05,3.1454e+05,3.1454e+05
8006,3.1454e+05,3.1456e+05,3.1454e+05,3.1454e+05,3.1454e+05
8007,3.1461e+05,3.146e+05,3.146e+05,3.1461e+05,3.1461e+05
8008,3.1472e+05,3.1471e+05,3.1471e+05,3.1471e+05,3.1472e+05
8009,3.148e+05,3.1479e+05,3.148e+05,3.148e+05,3.148e+05
8010,3.1491e+05,3.149e+05,3.149e+05,3.1491e+05,3.1491e+05
8011,3.15e+05,3.1501e+05,3.1499e+05,3.15e+05,3.15e+05
8012,3.151e+05,3.1509e+05,3.1509e+05,3.151e+05,3.151e+05
8013,3.1535e+05,3.1536e+05,3.1534e+05,3.1535e+05,3.1535e+05
8014,3.154e+05,3.154e+05,3.154e+05,3.154e+05,3.154e+05
8015,3.1554e+05,3.1552e+05,3.1553e+05,3.1554e+05,3.1554e+05
8016,3.1566e+05,3.1566e+05,3.1566e+05,3.1566e+05,3.1566e+05
8017,3.1577e+05,3.1575e+05,3.1576e+05,3.1577e+05,3.1577e+05
8018,3.1588e+05,3.1587e+05,3.1588e+05,3.1588e+05,3.1588e+05
8019,3.1599e+05,3.1598e+05,3.1598e+05,3.1598e+05,3.1598e+05
8020,3.1601e+05,3.1601e+05,3.1601e+05,3.1601e+05,3.1601e+05
8021,3.1602e+05,3.1603e+05,3.1601e+05,3.1602e+05,3.1602e+05
8022,3.162e+05,3.1621e+05,3.162e+05,3.162e+05,3.162e+05
8023,3.1623e+05,3.1623e+05,3.1622e+05,3.1623e+05,3.1623e+05
8024,3.1637e+05,3.1637e+05,3.1637e+05,3.1637e+05,3.1637e+05
8025,3.1643e+05,3.1643e+05,3.1642e+05,3.1643e+05,3.1643e+05
8026,3.1653e+05,3.1652e+05,3.1653e+05,3.1653e+05,3.1653e+05
8027,3.1655e+05,3.1657e+05,3.1655e+05,3.1655e+05,3.1655e+05
8028,3.1663e+05,3.1664e+05,3.1663e+05,3.1663e+05,3.1663e+05
8029,3.1677e+05,3.1677e+05,3.1677e+05,3.1677e+05,3.1677e+05
8030,3.1684e+05,3.1683e+05,3.1683e+05,3.1684e+05,3.1684e+05
8031,3.1689e+05,3.1688e+05,3.1688e+05,3.1688e+05,3.1688e+05
8032,3.1714e+05,3.1713e+05,3.1714e+05,3.1714e+05,3.1714e+05
8033,3.1719e+05,3.1718e+05,3.1719e+05,3.1719e+05,3.1719e+05
8034,3.1734e+05,3.1734e+05,3.1734e+05,3.1734e+05,3.1734e+05
8035,3.1746e+05,3.1745e+05,3.1745e+05,3.1746e+05,3.1746e+05
8036,3.1749e+05,3.1749e+05,3.1748e+05,3.1749e+05,3.1749e+05
8037,3.1759e+05,3.1759e+05,3.1759e+05,3.1759e+05,3.1759e+05
8038,3.1765e+05,3.1766e+05,3.1765e+05,3.1765e+05,3.1765e+05
8039,3.1776e+05,3.1776e+05,3.1776e+05,3.1776e+05,3.1776e+05
8040,3.1781e+05,3.1782e+05,3.1781e+05,3.1781e+05,3.1781e+05
8041,3.1792e+05,3.1792e+05,3.1792e+05,3.1792e+05,3.1792e+05
8042,3.1803e+05,3.1804e+05,3.1803e+05,3.1803e+05,3.1803e+05
8043,3.1806e+05,3.1806e+05,3.1806e+05,3.1806e+05,3.1806e+05
8044,3.1814e+05,3.1814e+05,3.1813e+05,3.1814e+05,3.1814e+05
8045,3.1826e+05,3.1825e+05,3.1825e+05,3.1826e+05,3.1826e+05
8046,3.1827e+05,3.1832e+05,3.1827e+05,3.1827e+05,3.1827e+05
8047,3.1831e+05,3.1834e+05,3.1831e+05,3.1831e+05,3.1831e+05
8048,3.1844e+05,3.1846e+05,3.1844e+05,3.1844e+05,3.1844e+05
8049,3.1852e+05,3.1851e+05,3.1851e+05,3.1852e+05,3.1852e+05
8050,3.1857e+05,3.1856e+05,3.1856e+05,3.1857e+05,3.1857e+05
8051,3.1857e+05,3.1859e+05,3.1857e+05,3.1857e+05,3.1857e+05
8052,3.1873e+05,3.1873e+05,3.1872e+05,3.1873e+05,3.1873e+05
8053,3.1885e+05,3.1883e+05,3.1884e+05,3.1885e+05,3.1885e+05
8054,3.1902e+05,3.1902e+05,3.1902e+05,3.1902e+05,3.1902e+05
8055,3.1911e+05,3.191e+05,3.1911e+05,3.1911e+05,3.1911e+05
8056,3.1916e+05,3.1916e+05,3.1916e+05,3.1916e+05,3.1916e+05
8057,3.1928e+05,3.1927e+05,3.1928e+05,3.1928e+05,3.1928e+05
8058,3.1943e+05,3.1942e+05,3.1943e+05,3.1943e+05,3.1943e+05
8059,3.195e+05,3.1948e+05,3.1949e+05,3.195e+05,3.195e+05
8060,3.1956e+05,3.1955e+05,3.1956e+05,3.1956e+05,3.1956e+05
8061,3.1972e+05,3.1972e+05,3.1972e+05,3.1972e+05,3.1972e+05
8062,3.1978e+05,3.1978e+05,3.1978e+05,3.1978e+05,3.1978e+05
8063,3.1991e+05,3.199e+05,3.199e+05,3.1991e+05,3.1991e+05
8064,3.2009e+05,3.2008e+05,3.2008e+05,3.2008e+05,3.2009e+05
8065,3.2019e+05,3.2021e+05,3.2018e+05,3.2019e+05,3.2019e+05
8066,3.2045e+05,3.2045e+05,3.2044e+05,3.2045e+05,3.2045e+05
8067,3.2058e+05,3.2059e+05,3.2058e+05,3.2058e+05,3.2058e+05
8068,3.206e+05,3.2061e+05,3.2059e+05,3.206e+05,3.206e+05
8069,3.2061e+05,3.2062e+05,3.2061e+05,3.2061e+05,3.2061e+05
8070,3.2066e+05,3.2066e+05,3.2066e+05,3.2066e+05,3.2066e+05
8071,3.2067e+05,3.2067e+05,3.2067e+05,3.2067e+05,3.2067e+05
8072,3.2073e+05,3.2071e+05,3.2072e+05,3.2073e+05,3.2073e+05
8073,3.2084e+05,3.2083e+05,3.2083e+05,3.2084e+05,3.2084e+05
8074,3.2096e+05,3.2095e+05,3.2095e+05,3.2096e+05,3.2096e+05
8075,3.2104e+05,3.2103e+05,3.2104e+05,3.2104e+05,3.2104e+05
8076,3.2113e+05,3.2113e+05,3.2113e+05,3.2113e+05,3.2113e+05
8077,3.2125e+05,3.2124e+05,3.2124e+05,3.2125e+05,3.2125e+05
8078,3.2136e+05,3.2136e+05,3.2136e+05,3.2136e+05,3.2136e+05
8079,3.2141e+05,3.2148e+05,3.214e+05,3.2141e+05,3.2141e+05
8080,3.2161e+05,3.2162e+05,3.216e+05,3.2161e+05,3.2161e+05
8081,3.2173e+05,3.2172e+05,3.2172e+05,3.2173e+05,3.2173e+05
8082,3.2184e+05,3.2183e+05,3.2184e+05,3.2184e+05,3.2184e+05
8083,3.2208e+05,3.2208e+05,3.2208e+05,3.2208e+05,3.2208e+05
8084,3.2216e+05,3.2214e+05,3.2215e+05,3.2216e+05,3.2216e+05
8085,3.222e+05,3.2219e+05,3.222e+05,3.222e+05,3.222e+05
8086,3.2229e+05,3.2229e+05,3.2229e+05,3.2229e+05,3.2229e+05
8087,3.2237e+05,3.2237e+05,3.2236e+05,3.2237e+05,3.2237e+05
8088,3.2242e+05,3.224e+05,3.2241e+05,3.2241e+05,3.2241e+05
8089,3.2249e+05,3.2248e+05,3.2248e+05,3.2249e+05,3.2249e+05
8090,3.2261e+05,3.2263e+05,3.2261e+05,3.2261e+05,3.2261e+05
8091,3.2269e+05,3.2269e+05,3.2268e+05,3.2269e+05,3.2269e+05
8092,3.2273e+05,3.2274e+05,3.2273e+05,3.2273e+05,3.2273e+05
8093,3.2291e+05,3.2293e+05,3.2291e+05,3.2291e+05,3.2291e+05
8094,3.2293e+05,3.2293e+05,3.2292e+05,3.2293e+05,3.2293e+05
8095,3.2308e+05,3.2308e+05,3.2308e+05,3.2308e+05,3.2308e+05
8096,3.2313e+05,3.2313e+05,3.2312e+05,3.2312e+05,3.2313e+05
8097,3.2325e+05,3.2323e+05,3.2324e+05,3.2325e+05,3.2325e+05
8098,3.2329e+05,3.233e+05,3.2329e+05,3.2329e+05,3.2329e+05
8099,3.2332e+05,3.2332e+05,3.2332e+05,3.2332e+05,3.2332e+05
8100,3.2356e+05,3.2356e+05,3.2355e+05,3.2356e+05,3.2356e+05
8101,3.2366e+05,3.2366e+05,3.2366e+05,3.2366e+05,3.2366e+05
8102,3.2389e+05,3.2391e+05,3.2389e+05,3.2389e+05,3.2389e+05
8103,3.2403e+05,3.2403e+05,3.2403e+05,3.2403e+05,3.2403e+05
8104,3.2416e+05,3.2416e+05,3.2416e+05,3.2416e+05,3.2416e+05
8105,3.2432e+05,3.2432e+05,3.2431e+05,3.2432e+05,3.2432e+05
8106,3.2434e+05,3.2435e+05,3.2434e+05,3.2434e+05,3.2434e+05
8107,3.2455e+05,3.2455e+05,3.2455e+05,3.2455e+05,3.2455e+05
8108,3.2455e+05,3.2462e+05,3.2455e+05,3.2455e+05,3.2455e+05
8109,3.2461e+05,3.2463e+05,3.2461e+05,3.2461e+05,3.2461e+05
8110,3.2466e+05,3.2466e+05,3.2465e+05,3.2466e+05,3.2466e+05
8111,3.2475e+05,3.2475e+05,3.2475e+05,3.2475e+05,3.2475e+05
8112,3.2487e+05,3.2486e+05,3.2486e+05,3.2486e+05,3.2487e+05
8113,3.2501e+05,3.2499e+05,3.25e+05,3.2501e+05,3.2501e+05
8114,3.2508e+05,3.2508e+05,3.2507e+05,3.2508e+05,3.2508e+05
8115,3.2519e+05,3.2518e+05,3.2518e+05,3.2519e+05,3.2519e+05
8116,3.2522e+05,3.2524e+05,3.2522e+05,3.2522e+05,3.2522e+05
8117,3.2533e+05,3.2531e+05,3.2532e+05,3.2533e+05,3.2533e+05
8118,3.2549e+05,3.2547e+05,3.2547e+05,3.2548e+05,3.2549e+05
8119,3.2554e+05,3.2554e+05,3.2554e+05,3.2554e+05,3.2554e+05
8120,3.2562e+05,3.2562e+05,3.2562e+05,3.2562e+05,3.2562e+05
8121,3.2571e+05,3.257e+05,3.2571e+05,3.2571e+05,3.2571e+05
8122,3.2597e+05,3.2597e+05,3.2597e+05,3.2597e+05,3.2597e+05
8123,3.2597e+05,3.2597e+05,3.2597e+05,3.2597e+05,3.2597e+05
8124,3.2601e+05,3.2602e+05,3.2601e+05,3.2601e+05,3.2601e+05
8125,3.2615e+05,3.2615e+05,3.2615e+05,3.2615e+05,3.2615e+05
8126,3.2631e+05,3.2631e+05,3.2631e+05,3.2631e+05,3.2631e+05
8127,3.2646e+05,3.2647e+05,3.2645e+05,3.2646e+05,3.2646e+05
8128,3.2655e+05,3.2656e+05,3.2655e+05,3.2655e+05,3.2655e+05
8129,3.2662e+05,3.2664e+05,3.2662e+05,3.2662e+05,3.2662e+05
8130,3.2674e+05,3.2674e+05,3.2673e+05,3.2674e+05,3.2674e+05
8131,3.2681e+05,3.268e+05,3.268e+05,3.2681e+05,3.2681e+05
8132,3.269e+05,3.2689e+05,3.2689e+05,3.269e+05,3.269e+05
8133,3.2694e+05,3.2695e+05,3.2694e+05,3.2694e+05,3.2694e+05
8134,3.2713e+05,3.2712e+05,3.2712e+05,3.2713e+05,3.2713e+05
8135,3.2738e+05,3.2737e+05,3.2738e+05,3.2738e+05,3.2738e+05
8136,3.2751e+05,3.2752e+05,3.2751e+05,3.2751e+05,3.2751e+05
8137,3.2753e+05,3.2755e+05,3.2753e+05,3.2753e+05,3.2753e+05
8138,3.2764e+05,3.2763e+05,3.2764e+05,3.2764e+05,3.2764e+05
8139,3.2767e+05,3.2768e+05,3.2767e+05,3.2767e+05,3.2767e+05
8140,3.277e+05,3.2777e+05,3.277e+05,3.277e+05,3.277e+05
8141,3.2777e+05,3.2778e+05,3.2776e+05,3.2776e+05,3.2777e+05
8142,3.279e+05,3.2788e+05,3.2789e+05,3.279e+05,3.279e+05
8143,3.2792e+05,3.279e+05,3.2791e+05,3.2792e+05,3.2792e+05
8144,3.2835e+05,3.2834e+05,3.2834e+05,3.2835e+05,3.2835e+05
8145,3.2842e+05,3.2842e+05,3.2842e+05,3.2842e+05,3.2842e+05
8146,3.2849e+05,3.2848e+05,3.2848e+05,3.2849e+05,3.2849e+05
8147,3.2856e+05,3.2855e+05,3.2855e+05,3.2856e+05,3.2856e+05
8148,3.2862e+05,3.2863e+05,3.2862e+05,3.2862e+05,3.2862e+05
8149,3.2862e+05,3.2864e+05,3.2862e+05,3.2862e+05,3.2862e+05
8150,3.2886e+05,3.2884e+05,3.2885e+05,3.2886e+05,3.2886e+05
8151,3.2898e+05,3.2898e+05,3.2897e+05,3.2898e+05,3.2898e+05
8152,3.29e+05,3.29e+05,3.29e+05,3.29e+05,3.29e+05
8153,3.2917e+05,3.2916e+05,3.2916e+05,3.2917e+05,3.2917e+05
8154,3.2932e+05,3.2931e+05,3.2932e+05,3.2932e+05,3.2932e+05
8155,3.2953e+05,3.2953e+05,3.2953e+05,3.2953e+05,3.2953e+05
8156,3.2961e+05,3.296e+05,3.2961e+05,3.2961e+05,3.2961e+05
8157,3.2976e+05,3.2977e+05,3.2976e+05,3.2976e+05,3.2976e+05
8158,3.2983e+05,3.2984e+05,3.2983e+05,3.2983e+05,3.2983e+05
8159,3.2985e+05,3.2987e+05,3.2985e+05,3.2985e+05,3.2985e+05
8160,3.2993e+05,3.2992e+05,3.2993e+05,3.2993e+05,3.2993e+05
8161,3.301e+05,3.301e+05,3.301e+05,3.301e+05,3.301e+05
8162,3.3034e+05,3.3034e+05,3.3034e+05,3.3034e+05,3.3034e+05
8163,3.3036e+05,3.3035e+05,3.3035e+05,3.3036e+05,3.3036e+05
8164,3.3054e+05,3.3056e+05,3.3054e+05,3.3054e+05,3.3054e+05
8165,3.3059e+05,3.3059e+05,3.3058e+05,3.3059e+05,3.3059e+05
8166,3.3074e+05,3.3075e+05,3.3073e+05,3.3074e+05,3.3074e+05
8167,3.3081e+05,3.3082e+05,3.3081e+05,3.3081e+05,3.3081e+05
8168,3.3086e+05,3.3093e+05,3.3085e+05,3.3086e+05,3.3086e+05
8169,3.3096e+05,3.3096e+05,3.3096e+05,3.3096e+05,3.3096e+05
8170,3.3106e+05,3.3105e+05,3.3105e+05,3.3106e+05,3.3106e+05
8171,3.311e+05,3.3112e+05,3.311e+05,3.311e+05,3.311e+05
8172,3.3129e+05,3.3129e+05,3.3129e+05,3.3129e+05,3.3129e+05
8173,3.3132e+05,3.3132e+05,3.3132e+05,3.3132e+05,3.3132e+05
8174,3.3137e+05,3.3136e+05,3.3136e+05,3.3137e+05,3.3137e+05
8175,3.3148e+05,3.3147e+05,3.3147e+05,3.3148e+05,3.3148e+05
8176,3.3151e+05,3.3151e+05,3.315e+05,3.3151e+05,3.3151e+05
8177,3.3176e+05,3.3177e+05,3.3175e+05,3.3176e+05,3.3176e+05
8178,3.3181e+05,3.3182e+05,3.3181e+05,3.3181e+05,3.3181e+05
8179,3.3198e+05,3.3199e+05,3.3198e+05,3.3198e+05,3.3198e+05
8180,3.3212e+05,3.3211e+05,3.3212e+05,3.3212e+05,3.3212e+05
8181,3.3217e+05,3.3219e+05,3.3217e+05,3.3217e+05,3.3217e+05
8182,3.3219e+05,3.3219e+05,3.3219e+05,3.3219e+05,3.3219e+05
8183,3.3231e+05,3.3231e+05,3.323e+05,3.323e+05,3.3231e+05
8184,3.3241e+05,3.3241e+05,3.3241e+05,3.3241e+05,3.3241e+05
8185,3.325e+05,3.3249e+05,3.3249e+05,3.325e+05,3.325e+05
8186,3.3253e+05,3.3253e+05,3.3253e+05,3.3253e+05,3.3253e+05
8187,3.3283e+05,3.3283e+05,3.3283e+05,3.3283e+05,3.3283e+05
8188,3.3287e+05,3.3287e+05,3.3286e+05,3.3287e+05,3.3287e+05
8189,3.3307e+05,3.3305e+05,3.3306e+05,3.3307e+05,3.3307e+05
8190,3.3312e+05,3.3312e+05,3.3311e+05,3.3312e+05,3.3312e+05
8191,3.3331e+05,3.3326e+05,3.3329e+05,3.3331e+05,3.3331e+05
8192,3.3335e+05,3.3334e+05,3.3335e+05,3.3335e+05,3.3335e+05
8193,3.3345e+05,3.3344e+05,3.3344e+05,3.3345e+05,3.3345e+05
8194,3.3373e+05,3.3373e+05,3.3373e+05,3.3373e+05,3.3373e+05
8195,3.3394e+05,3.3395e+05,3.3393e+05,3.3394e+05,3.3394e+05
8196,3.3395e+05,3.3396e+05,3.3396e+05,3.3395e+05,3.3395e+05
8197,3.3402e+05,3.341e+05,3.3402e+05,3.3402e+05,3.3402e+05
8198,3.342e+05,3.3421e+05,3.342e+05,3.342e+05,3.342e+05
8199,3.3424e+05,3.3422e+05,3.3423e+05,3.3423e+05,3.3424e+05
8200,3.3449e+05,3.3452e+05,3.3449e+05,3.3449e+05,3.3449e+05
8201,3.3452e+05,3.3452e+05,3.3451e+05,3.3452e+05,3.3452e+05
8202,3.3457e+05,3.3458e+05,3.3456e+05,3.3457e+05,3.3457e+05
8203,3.3471e+05,3.3472e+05,3.347e+05,3.3471e+05,3.3471e+05
8204,3.3482e+05,3.3483e+05,3.3481e+05,3.3482e+05,3.3482e+05
8205,3.3491e+05,3.349e+05,3.349e+05,3.3491e+05,3.3491e+05
8206,3.3502e+05,3.3502e+05,3.3502e+05,3.3502e+05,3.3502e+05
8207,3.3506e+05,3.3507e+05,3.3506e+05,3.3506e+05,3.3506e+05
8208,3.3514e+05,3.3515e+05,3.3513e+05,3.3514e+05,3.3514e+05
8209,3.3533e+05,3.3533e+05,3.3532e+05,3.3533e+05,3.3533e+05
8210,3.3544e+05,3.3544e+05,3.3543e+05,3.3544e+05,3.3544e+05
8211,3.3549e+05,3.3548e+05,3.3548e+05,3.3549e+05,3.3549e+05
8212,3.3572e+05,3.3573e+05,3.3571e+05,3.3572e+05,3.3572e+05
8213,3.3578e+05,3.3578e+05,3.3577e+05,3.3578e+05,3.3578e+05
8214,3.3582e+05,3.3581e+05,3.3582e+05,3.3582e+05,3.3582e+05
8215,3.3608e+05,3.3609e+05,3.3608e+05,3.3608e+05,3.3608e+05
8216,3.3617e+05,3.3616e+05,3.3617e+05,3.3617e+05,3.3617e+05
8217,3.3623e+05,3.3622e+05,3.3622e+05,3.3623e+05,3.3623e+05
8218,3.3633e+05,3.3633e+05,3.3632e+05,3.3633e+05,3.3633e+05
8219,3.3641e+05,3.3642e+05,3.364e+05,3.3641e+05,3.3641e+05
8220,3.3653e+05,3.3651e+05,3.3652e+05,3.3653e+05,3.3653e+05
8221,3.3663e+05,3.3663e+05,3.3663e+05,3.3663e+05,3.3663e+05
8222,3.3682e+05,3.3683e+05,3.3682e+05,3.3682e+05,3.3682e+05
8223,3.3682e+05,3.3684e+05,3.3682e+05,3.3682e+05,3.3682e+05
8224,3.3693e+05,3.3687e+05,3.3691e+05,3.3693e+05,3.3693e+05
8225,3.3714e+05,3.3714e+05,3.3714e+05,3.3714e+05,3.3714e+05
8226,3.3719e+05,3.3719e+05,3.3719e+05,3.3719e+05,3.3719e+05
8227,3.372e+05,3.3726e+05,3.372e+05,3.372e+05,3.372e+05
8228,3.3724e+05,3.3727e+05,3.3724e+05,3.3724e+05,3.3724e+05
8229,3.3727e+05,3.3729e+05,3.3726e+05,3.3727e+05,3.3727e+05
8230,3.3745e+05,3.3745e+05,3.3745e+05,3.3745e+05,3.3745e+05
8231,3.3764e+05,3.3762e+05,3.3763e+05,3.3764e+05,3.3764e+05
8232,3.379e+05,3.3788e+05,3.3789e+05,3.379e+05,3.379e+05
8233,3.38e+05,3.3801e+05,3.3799e+05,3.38e+05,3.38e+05
8234,3.382e+05,3.3819e+05,3.3819e+05,3.3819e+05,3.382e+05
8235,3.3824e+05,3.3823e+05,3.3824e+05,3.3824e+05,3.3824e+05
8236,3.3828e+05,3.3828e+05,3.3828e+05,3.3828e+05,3.3828e+05
8237,3.3849e+05,3.385e+05,3.3849e+05,3.3849e+05,3.3849e+05
8238,3.386e+05,3.386e+05,3.3859e+05,3.3859e+05,3.386e+05
8239,3.3888e+05,3.3888e+05,3.3888e+05,3.3888e+05,3.3888e+05
8240,3.3911e+05,3.3909e+05,3.391e+05,3.3911e+05,3.3911e+05
8241,3.3914e+05,3.3914e+05,3.3913e+05,3.3913e+05,3.3914e+05
8242,3.3915e+05,3.3917e+05,3.3915e+05,3.3915e+05,3.3915e+05
8243,3.3918e+05,3.392e+05,3.3918e+05,3.3918e+05,3.3918e+05
8244,3.3931e+05,3.3931e+05,3.3931e+05,3.3931e+05,3.3931e+05
8245,3.3932e+05,3.3932e+05,3.3931e+05,3.3932e+05,3.3932e+05
8246,3.3933e+05,3.3933e+05,3.3933e+05,3.3933e+05,3.3933e+05
8247,3.3944e+05,3.3943e+05,3.3943e+05,3.3944e+05,3.3944e+05
8248,3.3956e+05,3.3956e+05,3.3955e+05,3.3956e+05,3.3956e+05
8249,3.3977e+05,3.3976e+05,3.3976e+05,3.3977e+05,3.3977e+05
8250,3.3992e+05,3.3991e+05,3.3991e+05,3.3991e+05,3.3992e+05
8251,3.4006e+05,3.4006e+05,3.4005e+05,3.4006e+05,3.4006e+05
8252,3.4024e+05,3.4024e+05,3.4024e+05,3.4024e+05,3.4024e+05
8253,3.4037e+05,3.4037e+05,3.4036e+05,3.4037e+05,3.4037e+05
8254,3.4037e+05,3.404e+05,3.4037e+05,3.4037e+05,3.4037e+05
8255,3.404e+05,3.4044e+05,3.404e+05,3.404e+05,3.404e+05
8256,3.4043e+05,3.4046e+05,3.4042e+05,3.4043e+05,3.4043e+05
8257,3.4049e+05,3.4052e+05,3.4049e+05,3.4049e+05,3.4049e+05
8258,3.4074e+05,3.4075e+05,3.4073e+05,3.4074e+05,3.4074e+05
8259,3.408e+05,3.4082e+05,3.4079e+05,3.4079e+05,3.408e+05
8260,3.4091e+05,3.409e+05,3.4091e+05,3.4091e+05,3.4091e+05
8261,3.4114e+05,3.4114e+05,3.4113e+05,3.4113e+05,3.4114e+05
8262,3.4133e+05,3.4133e+05,3.4132e+05,3.4133e+05,3.4133e+05
8263,3.4148e+05,3.4145e+05,3.4146e+05,3.4147e+05,3.4147e+05
8264,3.4148e+05,3.4151e+05,3.4148e+05,3.4148e+05,3.4148e+05
8265,3.4155e+05,3.4154e+05,3.4154e+05,3.4155e+05,3.4155e+05
8266,3.4173e+05,3.4172e+05,3.4172e+05,3.4173e+05,3.4173e+05
8267,3.4181e+05,3.4182e+05,3.4181e+05,3.4181e+05,3.4181e+05
8268,3.4192e+05,3.4193e+05,3.4191e+05,3.4192e+05,3.4192e+05
8269,3.42e+05,3.42e+05,3.42e+05,3.42e+05,3.42e+05
8270,3.4212e+05,3.4213e+05,3.4211e+05,3.4212e+05,3.4212e+05
8271,3.4216e+05,3.4216e+05,3.4216e+05,3.4216e+05,3.4216e+05
8272,3.424e+05,3.424e+05,3.4239e+05,3.424e+05,3.424e+05
8273,3.426e+05,3.4259e+05,3.4259e+05,3.4259e+05,3.4259e+05
8274,3.4266e+05,3.4265e+05,3.4265e+05,3.4266e+05,3.4266e+05
8275,3.4283e+05,3.4282e+05,3.4283e+05,3.4283e+05,3.4283e+05
8276,3.4297e+05,3.4297e+05,3.4296e+05,3.4297e+05,3.4297e+05
8277,3.4312e+05,3.4313e+05,3.4312e+05,3.4312e+05,3.4312e+05
8278,3.4324e+05,3.4323e+05,3.4323e+05,3.4324e+05,3.4324e+05
8279,3.4336e+05,3.4335e+05,3.4336e+05,3.4336e+05,3.4336e+05
8280,3.4351e+05,3.435e+05,3.4351e+05,3.4351e+05,3.4351e+05
8281,3.4356e+05,3.4364e+05,3.4356e+05,3.4356e+05,3.4356e+05
8282,3.4377e+05,3.4377e+05,3.4377e+05,3.4377e+05,3.4377e+05
8283,3.4381e+05,3.4384e+05,3.4381e+05,3.4381e+05,3.4381e+05
8284,3.4386e+05,3.4388e+05,3.4385e+05,3.4386e+05,3.4386e+05
8285,3.442e+05,3.4419e+05,3.442e+05,3.442e+05,3.442e+05
8286,3.4437e+05,3.4437e+05,3.4437e+05,3.4437e+05,3.4437e+05
8287,3.4452e+05,3.4449e+05,3.4451e+05,3.4451e+05,3.4452e+05
8288,3.4454e+05,3.4456e+05,3.4453e+05,3.4454e+05,3.4454e+05
8289,3.4469e+05,3.4469e+05,3.4469e+05,3.4469e+05,3.4469e+05
8290,3.4475e+05,3.4474e+05,3.4475e+05,3.4475e+05,3.4475e+05
8291,3.4482e+05,3.448e+05,3.4481e+05,3.4482e+05,3.4482e+05
8292,3.4492e+05,3.4493e+05,3.4492e+05,3.4492e+05,3.4492e+05
8293,3.4504e+05,3.4505e+05,3.4503e+05,3.4504e+05,3.4504e+05
8294,3.4533e+05,3.4533e+05,3.4532e+05,3.4533e+05,3.4533e+05
8295,3.4536e+05,3.4539e+05,3.4536e+05,3.4536e+05,3.4536e+05
8296,3.4555e+05,3.4553e+05,3.4554e+05,3.4555e+05,3.4555e+05
8297,3.4561e+05,3.4561e+05,3.456e+05,3.4561e+05,3.4561e+05
8298,3.4584e+05,3.4582e+05,3.4583e+05,3.4584e+05,3.4584e+05
8299,3.4587e+05,3.4587e+05,3.4586e+05,3.4587e+05,3.4587e+05
8300,3.4595e+05,3.4599e+05,3.4595e+05,3.4595e+05,3.4595e+05
8301,3.461e+05,3.4608e+05,3.4609e+05,3.461e+05,3.461e+05
8302,3.4615e+05,3.4618e+05,3.4615e+05,3.4615e+05,3.4615e+05
8303,3.462e+05,3.4619e+05,3.4619e+05,3.462e+05,3.462e+05
8304,3.4621e+05,3.4625e+05,3.462e+05,3.4621e+05,3.4621e+05
8305,3.4645e+05,3.4643e+05,3.4644e+05,3.4645e+05,3.4645e+05
8306,3.4654e+05,3.4653e+05,3.4654e+05,3.4654e+05,3.4654e+05
8307,3.4661e+05,3.4662e+05,3.466e+05,3.4661e+05,3.4661e+05
8308,3.4675e+05,3.4684e+05,3.4675e+05,3.4675e+05,3.4675e+05
8309,3.4697e+05,3.4696e+05,3.4697e+05,3.4697e+05,3.4697e+05
8310,3.4704e+05,3.4708e+05,3.4703e+05,3.4704e+05,3.4704e+05
8311,3.4724e+05,3.4723e+05,3.4724e+05,3.4724e+05,3.4724e+05
8312,3.4739e+05,3.4739e+05,3.4739e+05,3.4739e+05,3.4739e+05
8313,3.4748e+05,3.4748e+05,3.4747e+05,3.4747e+05,3.4748e+05
8314,3.4764e+05,3.4767e+05,3.4763e+05,3.4764e+05,3.4764e+05
8315,3.4784e+05,3.4783e+05,3.4783e+05,3.4784e+05,3.4784e+05
8316,3.4803e+05,3.4801e+05,3.4802e+05,3.4803e+05,3.4803e+05
8317,3.481e+05,3.4809e+05,3.481e+05,3.481e+05,3.481e+05
8318,3.4825e+05,3.4826e+05,3.4825e+05,3.4825e+05,3.4825e+05
8319,3.4828e+05,3.4832e+05,3.4828e+05,3.4828e+05,3.4828e+05
8320,3.4848e+05,3.4851e+05,3.4848e+05,3.4848e+05,3.4848e+05
8321,3.4855e+05,3.4855e+05,3.4854e+05,3.4855e+05,3.4855e+05
8322,3.486e+05,3.4863e+05,3.486e+05,3.486e+05,3.486e+05
8323,3.4893e+05,3.4893e+05,3.4893e+05,3.4893e+05,3.4893e+05
8324,3.4921e+05,3.4917e+05,3.492e+05,3.4921e+05,3.4921e+05
8325,3.4925e+05,3.492e+05,3.4922e+05,3.4924e+05,3.4924e+05
8326,3.4933e+05,3.4936e+05,3.4933e+05,3.4933e+05,3.4933e+05
8327,3.4947e+05,3.495e+05,3.4946e+05,3.4947e+05,3.4947e+05
8328,3.4953e+05,3.4952e+05,3.4952e+05,3.4953e+05,3.4953e+05
8329,3.4959e+05,3.4958e+05,3.4959e+05,3.4959e+05,3.4959e+05
8330,3.4979e+05,3.4978e+05,3.4978e+05,3.4978e+05,3.4978e+05
8331,3.4985e+05,3.4986e+05,3.4985e+05,3.4985e+05,3.4985e+05
8332,3.4996e+05,3.5e+05,3.4995e+05,3.4995e+05,3.4996e+05
8333,3.5004e+05,3.5004e+05,3.5003e+05,3.5004e+05,3.5004e+05
8334,3.5009e+05,3.501e+05,3.5009e+05,3.5009e+05,3.5009e+05
8335,3.5016e+05,3.5016e+05,3.5015e+05,3.5016e+05,3.5016e+05
8336,3.5019e+05,3.5021e+05,3.5019e+05,3.5019e+05,3.5019e+05
8337,3.5022e+05,3.5023e+05,3.5022e+05,3.5022e+05,3.5022e+05
8338,3.5048e+05,3.5053e+05,3.5047e+05,3.5048e+05,3.5048e+05
8339,3.5061e+05,3.5061e+05,3.506e+05,3.5061e+05,3.5061e+05
8340,3.5073e+05,3.5075e+05,3.5072e+05,3.5073e+05,3.5073e+05
8341,3.5081e+05,3.5085e+05,3.5081e+05,3.5081e+05,3.5081e+05
8342,3.509e+05,3.509e+05,3.5089e+05,3.509e+05,3.509e+05
8343,3.51e+05,3.5103e+05,3.5099e+05,3.51e+05,3.51e+05
8344,3.5121e+05,3.5119e+05,3.5121e+05,3.5121e+05,3.5121e+05
8345,3.5136e+05,3.5134e+05,3.5135e+05,3.5136e+05,3.5136e+05
8346,3.5154e+05,3.5159e+05,3.5153e+05,3.5153e+05,3.5154e+05
8347,3.5163e+05,3.5164e+05,3.5163e+05,3.5163e+05,3.5163e+05
8348,3.5172e+05,3.5176e+05,3.5172e+05,3.5172e+05,3.5172e+05
8349,3.5189e+05,3.5186e+05,3.5188e+05,3.5189e+05,3.5189e+05
8350,3.5214e+05,3.521e+05,3.5213e+05,3.5214e+05,3.5214e+05
8351,3.525e+05,3.5249e+05,3.5249e+05,3.525e+05,3.525e+05
8352,3.526e+05,3.5264e+05,3.5259e+05,3.526e+05,3.526e+05
8353,3.5269e+05,3.5269e+05,3.5269e+05,3.5269e+05,3.5269e+05
8354,3.5274e+05,3.527e+05,3.5273e+05,3.5274e+05,3.5274e+05
8355,3.528e+05,3.5277e+05,3.528e+05,3.528e+05,3.528e+05
8356,3.528e+05,3.5281e+05,3.528e+05,3.528e+05,3.528e+05
8357,3.5287e+05,3.5284e+05,3.5284e+05,3.5286e+05,3.5287e+05
8358,3.53e+05,3.5298e+05,3.5299e+05,3.53e+05,3.53e+05
8359,3.5314e+05,3.5318e+05,3.5314e+05,3.5315e+05,3.5315e+05
8360,3.5316e+05,3.5326e+05,3.5316e+05,3.5316e+05,3.5316e+05
8361,3.5341e+05,3.5339e+05,3.5341e+05,3.5341e+05,3.5341e+05
8362,3.5356e+05,3.5353e+05,3.5355e+05,3.5356e+05,3.5356e+05
8363,3.5359e+05,3.5359e+05,3.5359e+05,3.5359e+05,3.5359e+05
8364,3.5379e+05,3.5375e+05,3.5378e+05,3.5379e+05,3.5379e+05
8365,3.5391e+05,3.5389e+05,3.539e+05,3.539e+05,3.5391e+05
8366,3.5419e+05,3.5425e+05,3.5419e+05,3.5419e+05,3.5419e+05
8367,3.5435e+05,3.5434e+05,3.5435e+05,3.5435e+05,3.5435e+05
8368,3.5453e+05,3.5453e+05,3.5452e+05,3.5453e+05,3.5453e+05
8369,3.5475e+05,3.548e+05,3.5474e+05,3.5475e+05,3.5475e+05
8370,3.549e+05,3.5493e+05,3.549e+05,3.549e+05,3.549e+05
8371,3.5508e+05,3.551e+05,3.5507e+05,3.5508e+05,3.5508e+05
8372,3.5519e+05,3.552e+05,3.5519e+05,3.5519e+05,3.5519e+05
8373,3.5547e+05,3.5551e+05,3.5547e+05,3.5547e+05,3.5548e+05
8374,3.5552e+05,3.5552e+05,3.5552e+05,3.5552e+05,3.5552e+05
8375,3.5563e+05,3.5563e+05,3.5563e+05,3.5563e+05,3.5563e+05
8376,3.5578e+05,3.5574e+05,3.5577e+05,3.5578e+05,3.5578e+05
8377,3.5602e+05,3.5599e+05,3.5601e+05,3.5602e+05,3.5602e+05
8378,3.5605e+05,3.561e+05,3.5604e+05,3.5605e+05,3.5605e+05
8379,3.5637e+05,3.5633e+05,3.5636e+05,3.5637e+05,3.5637e+05
8380,3.5638e+05,3.5647e+05,3.5637e+05,3.5638e+05,3.5638e+05
8381,3.5648e+05,3.5648e+05,3.5648e+05,3.5648e+05,3.5648e+05
8382,3.5652e+05,3.565e+05,3.5651e+05,3.5652e+05,3.5652e+05
8383,3.5662e+05,3.5659e+05,3.5662e+05,3.5662e+05,3.5662e+05
8384,3.5675e+05,3.5674e+05,3.5674e+05,3.5674e+05,3.5674e+05
8385,3.5696e+05,3.5694e+05,3.5695e+05,3.5696e+05,3.5696e+05
8386,3.57e+05,3.5705e+05,3.5699e+05,3.57e+05,3.57e+05
8387,3.5711e+05,3.5717e+05,3.5711e+05,3.5711e+05,3.5711e+05
8388,3.5725e+05,3.5723e+05,3.5724e+05,3.5725e+05,3.5725e+05
8389,3.574e+05,3.5738e+05,3.5739e+05,3.574e+05,3.574e+05
8390,3.5745e+05,3.5751e+05,3.5745e+05,3.5745e+05,3.5745e+05
8391,3.578e+05,3.5784e+05,3.578e+05,3.578e+05,3.578e+05
8392,3.5794e+05,3.5792e+05,3.5794e+05,3.5794e+05,3.5794e+05
8393,3.5802e+05,3.58e+05,3.5801e+05,3.5802e+05,3.5802e+05
8394,3.5806e+05,3.5802e+05,3.5805e+05,3.5806e+05,3.5806e+05
8395,3.5824e+05,3.5824e+05,3.5824e+05,3.5824e+05,3.5824e+05
8396,3.5871e+05,3.5875e+05,3.587e+05,3.5871e+05,3.5871e+05
8397,3.5876e+05,3.5876e+05,3.5876e+05,3.5876e+05,3.5876e+05
8398,3.5879e+05,3.5876e+05,3.5878e+05,3.5879e+05,3.5879e+05
8399,3.5892e+05,3.589e+05,3.5891e+05,3.5891e+05,3.5891e+05
8400,3.5895e+05,3.5899e+05,3.5894e+05,3.5895e+05,3.5895e+05
8401,3.5902e+05,3.5907e+05,3.5902e+05,3.5902e+05,3.5902e+05
8402,3.5925e+05,3.5924e+05,3.5925e+05,3.5925e+05,3.5925e+05
8403,3.5956e+05,3.5954e+05,3.5955e+05,3.5956e+05,3.5956e+05
8404,3.596e+05,3.5959e+05,3.596e+05,3.596e+05,3.596e+05
8405,3.5962e+05,3.597e+05,3.5961e+05,3.5962e+05,3.5962e+05
8406,3.6004e+05,3.6e+05,3.6003e+05,3.6004e+05,3.6004e+05
8407,3.6009e+05,3.6006e+05,3.6008e+05,3.6009e+05,3.6009e+05
8408,3.6011e+05,3.6015e+05,3.6011e+05,3.6011e+05,3.6012e+05
8409,3.603e+05,3.6034e+05,3.6029e+05,3.603e+05,3.603e+05
8410,3.6036e+05,3.6036e+05,3.6035e+05,3.6035e+05,3.6036e+05
8411,3.6059e+05,3.6059e+05,3.6059e+05,3.6059e+05,3.6059e+05
8412,3.6078e+05,3.6074e+05,3.6077e+05,3.6078e+05,3.6077e+05
8413,3.6096e+05,3.6092e+05,3.6095e+05,3.6096e+05,3.6096e+05
8414,3.6096e+05,3.6097e+05,3.6096e+05,3.6096e+05,3.6096e+05
8415,3.6112e+05,3.6117e+05,3.6112e+05,3.6112e+05,3.6112e+05
8416,3.6121e+05,3.6122e+05,3.6121e+05,3.6121e+05,3.6121e+05
8417,3.6147e+05,3.6144e+05,3.6146e+05,3.6147e+05,3.6147e+05
8418,3.615e+05,3.6149e+05,3.615e+05,3.615e+05,3.615e+05
8419,3.6196e+05,3.6194e+05,3.6195e+05,3.6196e+05,3.6196e+05
8420,3.621e+05,3.6219e+05,3.6209e+05,3.621e+05,3.621e+05
8421,3.6225e+05,3.6223e+05,3.6225e+05,3.6225e+05,3.6225e+05
8422,3.6228e+05,3.6233e+05,3.6228e+05,3.6228e+05,3.6228e+05
8423,3.6247e+05,3.6252e+05,3.6247e+05,3.6247e+05,3.6247e+05
8424,3.626e+05,3.6257e+05,3.6259e+05,3.626e+05,3.626e+05
8425,3.6279e+05,3.6284e+05,3.6278e+05,3.6279e+05,3.6279e+05
8426,3.6283e+05,3.6285e+05,3.6283e+05,3.6283e+05,3.6283e+05
8427,3.6287e+05,3.6293e+05,3.6286e+05,3.6287e+05,3.6287e+05
8428,3.6294e+05,3.6293e+05,3.6293e+05,3.6294e+05,3.6294e+05
8429,3.6309e+05,3.6319e+05,3.6308e+05,3.6309e+05,3.6309e+05
8430,3.632e+05,3.632e+05,3.632e+05,3.632e+05,3.632e+05
8431,3.6347e+05,3.6343e+05,3.6346e+05,3.6347e+05,3.6347e+05
8432,3.6369e+05,3.637e+05,3.6369e+05,3.6369e+05,3.6369e+05
8433,3.6375e+05,3.6377e+05,3.6374e+05,3.6375e+05,3.6375e+05
8434,3.6379e+05,3.638e+05,3.6379e+05,3.6379e+05,3.6379e+05
8435,3.6381e+05,3.638e+05,3.638e+05,3.6381e+05,3.6381e+05
8436,3.64e+05,3.6399e+05,3.64e+05,3.64e+05,3.64e+05
8437,3.6426e+05,3.6421e+05,3.6425e+05,3.6426e+05,3.6426e+05
8438,3.6445e+05,3.6439e+05,3.6443e+05,3.6444e+05,3.6444e+05
8439,3.6451e+05,3.6459e+05,3.6451e+05,3.6451e+05,3.6451e+05
8440,3.6464e+05,3.6462e+05,3.6463e+05,3.6464e+05,3.6464e+05
8441,3.6478e+05,3.6483e+05,3.6478e+05,3.6478e+05,3.6478e+05
8442,3.6489e+05,3.6485e+05,3.6488e+05,3.6488e+05,3.6488e+05
8443,3.6503e+05,3.6497e+05,3.6502e+05,3.6503e+05,3.6502e+05
8444,3.6524e+05,3.6524e+05,3.6524e+05,3.6524e+05,3.6524e+05
8445,3.6554e+05,3.6551e+05,3.6553e+05,3.6553e+05,3.6554e+05
8446,3.6568e+05,3.6576e+05,3.6567e+05,3.6568e+05,3.6568e+05
8447,3.6578e+05,3.6578e+05,3.6578e+05,3.6578e+05,3.6578e+05
8448,3.659e+05,3.6588e+05,3.6589e+05,3.659e+05,3.659e+05
8449,3.6607e+05,3.6617e+05,3.6606e+05,3.6607e+05,3.6607e+05
8450,3.6625e+05,3.6625e+05,3.6625e+05,3.6625e+05,3.6625e+05
8451,3.6642e+05,3.6642e+05,3.6642e+05,3.6642e+05,3.6642e+05
8452,3.6643e+05,3.6643e+05,3.6643e+05,3.6643e+05,3.6643e+05
8453,3.6661e+05,3.6659e+05,3.666e+05,3.6661e+05,3.6661e+05
8454,3.6686e+05,3.6685e+05,3.6686e+05,3.6686e+05,3.6686e+05
8455,3.6701e+05,3.6704e+05,3.67e+05,3.6701e+05,3.6701e+05
8456,3.6707e+05,3.6707e+05,3.6706e+05,3.6707e+05,3.6707e+05
8457,3.6716e+05,3.6726e+05,3.6715e+05,3.6716e+05,3.6716e+05
8458,3.6734e+05,3.6732e+05,3.6733e+05,3.6734e+05,3.6734e+05
8459,3.6788e+05,3.6787e+05,3.6787e+05,3.6788e+05,3.6788e+05
8460,3.6799e+05,3.6797e+05,3.6798e+05,3.6798e+05,3.6799e+05
8461,3.6812e+05,3.6812e+05,3.6812e+05,3.6812e+05,3.6812e+05
8462,3.6814e+05,3.6821e+05,3.6814e+05,3.6814e+05,3.6814e+05
8463,3.683e+05,3.6829e+05,3.6829e+05,3.683e+05,3.683e+05
8464,3.6848e+05,3.6844e+05,3.6847e+05,3.6848e+05,3.6848e+05
8465,3.6857e+05,3.6855e+05,3.6857e+05,3.6857e+05,3.6857e+05
8466,3.6866e+05,3.6857e+05,3.6863e+05,3.6865e+05,3.6866e+05
8467,3.6883e+05,3.6886e+05,3.6883e+05,3.6883e+05,3.6883e+05
8468,3.6889e+05,3.6888e+05,3.6888e+05,3.6889e+05,3.6889e+05
8469,3.6891e+05,3.6897e+05,3.689e+05,3.6891e+05,3.6891e+05
8470,3.6905e+05,3.6902e+05,3.6904e+05,3.6904e+05,3.6904e+05
8471,3.6915e+05,3.6917e+05,3.6914e+05,3.6915e+05,3.6915e+05
8472,3.6916e+05,3.6922e+05,3.6916e+05,3.6916e+05,3.6916e+05
8473,3.6928e+05,3.6926e+05,3.6927e+05,3.6927e+05,3.6928e+05
8474,3.6931e+05,3.6942e+05,3.6931e+05,3.6931e+05,3.6931e+05
8475,3.6946e+05,3.6944e+05,3.6945e+05,3.6946e+05,3.6946e+05
8476,3.6964e+05,3.6975e+05,3.6963e+05,3.6964e+05,3.6964e+05
8477,3.6984e+05,3.6991e+05,3.6984e+05,3.6984e+05,3.6984e+05
8478,3.7022e+05,3.702e+05,3.7021e+05,3.7022e+05,3.7022e+05
8479,3.7029e+05,3.7036e+05,3.7029e+05,3.7029e+05,3.7029e+05
8480,3.7038e+05,3.7039e+05,3.7038e+05,3.7038e+05,3.7038e+05
8481,3.7049e+05,3.7048e+05,3.7049e+05,3.7049e+05,3.7049e+05
8482,3.7055e+05,3.7052e+05,3.7054e+05,3.7055e+05,3.7055e+05
8483,3.7074e+05,3.7071e+05,3.7073e+05,3.7074e+05,3.7074e+05
8484,3.7103e+05,3.7102e+05,3.7103e+05,3.7103e+05,3.7103e+05
8485,3.7148e+05,3.715e+05,3.7147e+05,3.7148e+05,3.7148e+05
8486,3.7153e+05,3.7156e+05,3.7152e+05,3.7153e+05,3.7153e+05
8487,3.7184e+05,3.7188e+05,3.7184e+05,3.7184e+05,3.7184e+05
8488,3.719e+05,3.7189e+05,3.7191e+05,3.719e+05,3.719e+05
8489,3.7193e+05,3.7191e+05,3.7192e+05,3.7193e+05,3.7193e+05
8490,3.7203e+05,3.7201e+05,3.7202e+05,3.7203e+05,3.7203e+05
8491,3.721e+05,3.7215e+05,3.7211e+05,3.721e+05,3.721e+05
8492,3.7224e+05,3.7221e+05,3.7224e+05,3.7224e+05,3.7224e+05
8493,3.7226e+05,3.7225e+05,3.7226e+05,3.7226e+05,3.7226e+05
8494,3.7236e+05,3.7234e+05,3.7232e+05,3.7235e+05,3.7236e+05
8495,3.7252e+05,3.7249e+05,3.7251e+05,3.7252e+05,3.7252e+05
8496,3.7256e+05,3.7258e+05,3.7256e+05,3.7256e+05,3.7256e+05
8497,3.7258e+05,3.7268e+05,3.7258e+05,3.7258e+05,3.7258e+05
8498,3.7281e+05,3.728e+05,3.7281e+05,3.7281e+05,3.7281e+05
8499,3.7304e+05,3.7303e+05,3.7303e+05,3.7304e+05,3.7304e+05
8500,3.7327e+05,3.7336e+05,3.7327e+05,3.7327e+05,3.7328e+05
8501,3.7347e+05,3.7345e+05,3.7346e+05,3.7347e+05,3.7347e+05
8502,3.7347e+05,3.7355e+05,3.7347e+05,3.7347e+05,3.7347e+05
8503,3.7376e+05,3.7375e+05,3.7376e+05,3.7376e+05,3.7376e+05
8504,3.741e+05,3.7406e+05,3.7408e+05,3.7409e+05,3.741e+05
8505,3.741e+05,3.7416e+05,3.741e+05,3.741e+05,3.741e+05
8506,3.7424e+05,3.742e+05,3.7423e+05,3.7424e+05,3.7424e+05
8507,3.745e+05,3.7447e+05,3.7449e+05,3.745e+05,3.745e+05
8508,3.7456e+05,3.7453e+05,3.7455e+05,3.7456e+05,3.7456e+05
8509,3.7465e+05,3.7466e+05,3.7465e+05,3.7465e+05,3.7465e+05
8510,3.7467e+05,3.7472e+05,3.7467e+05,3.7467e+05,3.7467e+05
8511,3.7488e+05,3.7484e+05,3.7486e+05,3.7487e+05,3.7487e+05
8512,3.7524e+05,3.7524e+05,3.7523e+05,3.7523e+05,3.7524e+05
8513,3.7546e+05,3.7545e+05,3.7546e+05,3.7546e+05,3.7546e+05
8514,3.7563e+05,3.7573e+05,3.7562e+05,3.7562e+05,3.7563e+05
8515,3.7582e+05,3.7581e+05,3.7582e+05,3.7582e+05,3.7582e+05
8516,3.7584e+05,3.7594e+05,3.7583e+05,3.7583e+05,3.7584e+05
8517,3.7598e+05,3.7596e+05,3.7598e+05,3.7598e+05,3.7598e+05
8518,3.7621e+05,3.7618e+05,3.762e+05,3.762e+05,3.7621e+05
8519,3.7623e+05,3.763e+05,3.7623e+05,3.7623e+05,3.7623e+05
8520,3.7639e+05,3.7636e+05,3.7639e+05,3.764e+05,3.7639e+05
8521,3.7662e+05,3.7661e+05,3.7662e+05,3.7662e+05,3.7662e+05
8522,3.7666e+05,3.7672e+05,3.7665e+05,3.7666e+05,3.7666e+05
8523,3.768e+05,3.7679e+05,3.768e+05,3.768e+05,3.768e+05
8524,3.7695e+05,3.7693e+05,3.7694e+05,3.7695e+05,3.7695e+05
8525,3.7711e+05,3.772e+05,3.7711e+05,3.7711e+05,3.7712e+05
8526,3.7738e+05,3.7737e+05,3.7737e+05,3.7738e+05,3.7738e+05
8527,3.774e+05,3.774e+05,3.774e+05,3.774e+05,3.774e+05
8528,3.7752e+05,3.775e+05,3.7751e+05,3.7752e+05,3.7752e+05
8529,3.7807e+05,3.7805e+05,3.7806e+05,3.7807e+05,3.7807e+05
8530,3.7821e+05,3.7815e+05,3.7819e+05,3.782e+05,3.7821e+05
8531,3.7831e+05,3.7829e+05,3.783e+05,3.7831e+05,3.7831e+05
8532,3.785e+05,3.7857e+05,3.785e+05,3.785e+05,3.785e+05
8533,3.7881e+05,3.7881e+05,3.7881e+05,3.7881e+05,3.7881e+05
8534,3.7883e+05,3.789e+05,3.7882e+05,3.7883e+05,3.7883e+05
8535,3.7909e+05,3.7921e+05,3.7908e+05,3.7909e+05,3.7909e+05
8536,3.7926e+05,3.7922e+05,3.7925e+05,3.7926e+05,3.7926e+05
8537,3.7968e+05,3.7966e+05,3.7968e+05,3.7968e+05,3.7968e+05
8538,3.7974e+05,3.7971e+05,3.7974e+05,3.7974e+05,3.7974e+05
8539,3.7995e+05,3.7995e+05,3.7994e+05,3.7995e+05,3.7995e+05
8540,3.8002e+05,3.8006e+05,3.8001e+05,3.8002e+05,3.8002e+05
8541,3.8014e+05,3.8015e+05,3.8015e+05,3.8015e+05,3.8014e+05
8542,3.8021e+05,3.8021e+05,3.8021e+05,3.8021e+05,3.8021e+05
8543,3.8042e+05,3.8039e+05,3.8041e+05,3.8042e+05,3.8042e+05
8544,3.8081e+05,3.8079e+05,3.8081e+05,3.8081e+05,3.8081e+05
8545,3.8085e+05,3.8092e+05,3.8085e+05,3.8085e+05,3.8085e+05
8546,3.8102e+05,3.8101e+05,3.8101e+05,3.8102e+05,3.8102e+05
8547,3.811e+05,3.8106e+05,3.8109e+05,3.811e+05,3.811e+05
8548,3.8115e+05,3.8113e+05,3.8114e+05,3.8115e+05,3.8115e+05
8549,3.8134e+05,3.8141e+05,3.8133e+05,3.8133e+05,3.8134e+05
8550,3.8154e+05,3.8159e+05,3.8153e+05,3.8154e+05,3.8154e+05
8551,3.817e+05,3.8166e+05,3.8169e+05,3.817e+05,3.817e+05
8552,3.8206e+05,3.8204e+05,3.8205e+05,3.8206e+05,3.8206e+05
8553,3.8236e+05,3.8237e+05,3.8235e+05,3.8236e+05,3.8236e+05
8554,3.8238e+05,3.8249e+05,3.8237e+05,3.8238e+05,3.8238e+05
8555,3.8244e+05,3.8252e+05,3.8243e+05,3.8244e+05,3.8244e+05
8556,3.8258e+05,3.8253e+05,3.8257e+05,3.8258e+05,3.8258e+05
8557,3.8277e+05,3.8275e+05,3.8276e+05,3.8277e+05,3.8277e+05
8558,3.8288e+05,3.8285e+05,3.8287e+05,3.8288e+05,3.8288e+05
8559,3.8289e+05,3.8291e+05,3.829e+05,3.829e+05,3.8289e+05
8560,3.831e+05,3.8307e+05,3.8309e+05,3.8309e+05,3.831e+05
8561,3.8313e+05,3.8322e+05,3.8312e+05,3.8313e+05,3.8313e+05
8562,3.8333e+05,3.8331e+05,3.8333e+05,3.8333e+05,3.8333e+05
8563,3.8345e+05,3.8342e+05,3.8345e+05,3.8345e+05,3.8345e+05
8564,3.8391e+05,3.8386e+05,3.8389e+05,3.839e+05,3.839e+05
8565,3.8412e+05,3.8423e+05,3.8411e+05,3.8412e+05,3.8412e+05
8566,3.8427e+05,3.8435e+05,3.8426e+05,3.8427e+05,3.8427e+05
8567,3.8436e+05,3.8437e+05,3.8435e+05,3.8436e+05,3.8436e+05
8568,3.8449e+05,3.8446e+05,3.8448e+05,3.8448e+05,3.8449e+05
8569,3.8474e+05,3.8474e+05,3.8473e+05,3.8474e+05,3.8474e+05
8570,3.8507e+05,3.8503e+05,3.8506e+05,3.8507e+05,3.8507e+05
8571,3.8546e+05,3.8544e+05,3.8545e+05,3.8545e+05,3.8546e+05
8572,3.855e+05,3.8559e+05,3.855e+05,3.855e+05,3.855e+05
8573,3.8564e+05,3.8566e+05,3.8563e+05,3.8564e+05,3.8564e+05
8574,3.8565e+05,3.8577e+05,3.8565e+05,3.8565e+05,3.8565e+05
8575,3.8585e+05,3.8595e+05,3.8585e+05,3.8585e+05,3.8585e+05
8576,3.8597e+05,3.8595e+05,3.8597e+05,3.8597e+05,3.8597e+05
8577,3.8618e+05,3.8616e+05,3.8617e+05,3.8618e+05,3.8618e+05
8578,3.8656e+05,3.8653e+05,3.8655e+05,3.8656e+05,3.8656e+05
8579,3.8667e+05,3.866e+05,3.8664e+05,3.8666e+05,3.8667e+05
8580,3.8673e+05,3.867e+05,3.8673e+05,3.8673e+05,3.8673e+05
8581,3.8694e+05,3.8689e+05,3.8692e+05,3.8693e+05,3.8694e+05
8582,3.8729e+05,3.873e+05,3.8729e+05,3.8729e+05,3.8729e+05
8583,3.8742e+05,3.8751e+05,3.8741e+05,3.8742e+05,3.8742e+05
8584,3.8754e+05,3.8752e+05,3.8754e+05,3.8754e+05,3.8754e+05
8585,3.8761e+05,3.8761e+05,3.8761e+05,3.8761e+05,3.8761e+05
8586,3.8803e+05,3.8802e+05,3.8803e+05,3.8803e+05,3.8803e+05
8587,3.8816e+05,3.8813e+05,3.8815e+05,3.8815e+05,3.8816e+05
8588,3.8839e+05,3.8841e+05,3.884e+05,3.8839e+05,3.8839e+05
8589,3.885e+05,3.8847e+05,3.8849e+05,3.885e+05,3.885e+05
8590,3.8863e+05,3.8875e+05,3.8862e+05,3.8863e+05,3.8863e+05
8591,3.8885e+05,3.8889e+05,3.8885e+05,3.8885e+05,3.8885e+05
8592,3.8891e+05,3.8894e+05,3.889e+05,3.8891e+05,3.8891e+05
8593,3.8892e+05,3.8906e+05,3.8892e+05,3.8892e+05,3.8893e+05
8594,3.8914e+05,3.8912e+05,3.8913e+05,3.8914e+05,3.8914e+05
8595,3.8945e+05,3.895e+05,3.8945e+05,3.8945e+05,3.8945e+05
8596,3.895e+05,3.8954e+05,3.895e+05,3.895e+05,3.895e+05
8597,3.8973e+05,3.8969e+05,3.8972e+05,3.8973e+05,3.8973e+05
8598,3.8982e+05,3.8994e+05,3.8981e+05,3.8982e+05,3.8982e+05
8599,3.9004e+05,3.9004e+05,3.9004e+05,3.9004e+05,3.9004e+05
8600,3.902e+05,3.9031e+05,3.902e+05,3.902e+05,3.902e+05
8601,3.9054e+05,3.9051e+05,3.9054e+05,3.9054e+05,3.9054e+05
8602,3.907e+05,3.9067e+05,3.907e+05,3.907e+05,3.907e+05
8603,3.9082e+05,3.9079e+05,3.9081e+05,3.9082e+05,3.9082e+05
8604,3.9094e+05,3.909e+05,3.9093e+05,3.9094e+05,3.9094e+05
8605,3.9114e+05,3.9115e+05,3.9114e+05,3.9114e+05,3.9114e+05
8606,3.9117e+05,3.9125e+05,3.9116e+05,3.9117e+05,3.9117e+05
8607,3.9128e+05,3.9127e+05,3.9127e+05,3.9128e+05,3.9128e+05
8608,3.9144e+05,3.9138e+05,3.9143e+05,3.9144e+05,3.9144e+05
8609,3.9151e+05,3.9149e+05,3.915e+05,3.9151e+05,3.9151e+05
8610,3.9191e+05,3.9191e+05,3.9191e+05,3.9191e+05,3.9191e+05
8611,3.92e+05,3.9193e+05,3.9197e+05,3.9199e+05,3.92e+05
8612,3.9209e+05,3.9218e+05,3.9208e+05,3.9209e+05,3.9209e+05
8613,3.9222e+05,3.9222e+05,3.9221e+05,3.9222e+05,3.9222e+05
8614,3.9225e+05,3.9236e+05,3.9224e+05,3.9225e+05,3.9225e+05
8615,3.9291e+05,3.9289e+05,3.929e+05,3.929e+05,3.9291e+05
8616,3.9304e+05,3.9301e+05,3.9303e+05,3.9304e+05,3.9304e+05
8617,3.9341e+05,3.9352e+05,3.934e+05,3.9341e+05,3.9341e+05
8618,3.9355e+05,3.9352e+05,3.9354e+05,3.9355e+05,3.9355e+05
8619,3.9375e+05,3.9372e+05,3.9374e+05,3.9375e+05,3.9375e+05
8620,3.9382e+05,3.9382e+05,3.9382e+05,3.9382e+05,3.9382e+05
8621,3.9385e+05,3.939e+05,3.9384e+05,3.9385e+05,3.9385e+05
8622,3.9388e+05,3.9397e+05,3.9389e+05,3.9388e+05,3.9388e+05
8623,3.943e+05,3.9429e+05,3.9429e+05,3.943e+05,3.943e+05
8624,3.9442e+05,3.9449e+05,3.9441e+05,3.9442e+05,3.9442e+05
8625,3.9452e+05,3.9457e+05,3.9452e+05,3.9452e+05,3.9452e+05
8626,3.9482e+05,3.9479e+05,3.9481e+05,3.9482e+05,3.9482e+05
8627,3.9512e+05,3.9512e+05,3.9512e+05,3.9512e+05,3.9512e+05
8628,3.9535e+05,3.953e+05,3.9534e+05,3.9535e+05,3.9535e+05
8629,3.9546e+05,3.9536e+05,3.9544e+05,3.9546e+05,3.9546e+05
8630,3.9549e+05,3.9546e+05,3.9546e+05,3.9548e+05,3.9549e+05
8631,3.9552e+05,3.9553e+05,3.9551e+05,3.9552e+05,3.9552e+05
8632,3.9556e+05,3.9566e+05,3.9556e+05,3.9556e+05,3.9556e+05
8633,3.9636e+05,3.9635e+05,3.9635e+05,3.9636e+05,3.9636e+05
8634,3.9652e+05,3.9658e+05,3.965e+05,3.9652e+05,3.9652e+05
8635,3.966e+05,3.9663e+05,3.9659e+05,3.966e+05,3.966e+05
8636,3.9662e+05,3.9667e+05,3.9662e+05,3.9662e+05,3.9662e+05
8637,3.9671e+05,3.9668e+05,3.967e+05,3.9671e+05,3.9671e+05
8638,3.9685e+05,3.9682e+05,3.9684e+05,3.9685e+05,3.9685e+05
8639,3.9686e+05,3.9695e+05,3.9685e+05,3.9686e+05,3.9686e+05
8640,3.9707e+05,3.9705e+05,3.9707e+05,3.9707e+05,3.9707e+05
8641,3.9722e+05,3.9722e+05,3.9722e+05,3.9722e+05,3.9722e+05
8642,3.9753e+05,3.9749e+05,3.9752e+05,3.9753e+05,3.9753e+05
8643,3.977e+05,3.9782e+05,3.9769e+05,3.977e+05,3.977e+05
8644,3.9783e+05,3.9787e+05,3.9783e+05,3.9783e+05,3.9783e+05
8645,3.9813e+05,3.9823e+05,3.9812e+05,3.9813e+05,3.9813e+05
8646,3.9834e+05,3.9833e+05,3.9834e+05,3.9834e+05,3.9834e+05
8647,3.9841e+05,3.9841e+05,3.9841e+05,3.9841e+05,3.9841e+05
8648,3.9849e+05,3.9853e+05,3.9849e+05,3.9849e+05,3.9849e+05
8649,3.9868e+05,3.9865e+05,3.9867e+05,3.9868e+05,3.9868e+05
8650,3.9882e+05,3.9888e+05,3.9881e+05,3.9882e+05,3.9882e+05
8651,3.9891e+05,3.9897e+05,3.989e+05,3.9891e+05,3.9891e+05
8652,3.9899e+05,3.9904e+05,3.9899e+05,3.9899e+05,3.9899e+05
8653,3.9912e+05,3.9915e+05,3.9912e+05,3.9912e+05,3.9912e+05
8654,3.9935e+05,3.9936e+05,3.9935e+05,3.9935e+05,3.9935e+05
8655,3.9957e+05,3.9956e+05,3.9956e+05,3.9957e+05,3.9957e+05
8656,3.9977e+05,3.9977e+05,3.9977e+05,3.9977e+05,3.9977e+05
8657,3.9982e+05,3.9993e+05,3.9982e+05,3.9982e+05,3.9982e+05
8658,3.9999e+05,3.9994e+05,3.9997e+05,3.9999e+05,3.9999e+05
8659,4.0012e+05,4.001e+05,4.0011e+05,4.0012e+05,4.0012e+05
8660,4.0058e+05,4.0057e+05,4.0058e+05,4.0058e+05,4.0058e+05
8661,4.0067e+05,4.0076e+05,4.0067e+05,4.0067e+05,4.0068e+05
8662,4.0082e+05,4.0081e+05,4.0081e+05,4.0081e+05,4.0081e+05
8663,4.0101e+05,4.0097e+05,4.01e+05,4.01e+05,4.0101e+05
8664,4.0111e+05,4.012e+05,4.0111e+05,4.0111e+05,4.0111e+05
8665,4.0147e+05,4.0142e+05,4.0146e+05,4.0146e+05,4.0146e+05
8666,4.0154e+05,4.0149e+05,4.0153e+05,4.0154e+05,4.0154e+05
8667,4.0174e+05,4.0173e+05,4.0174e+05,4.0174e+05,4.0174e+05
8668,4.0204e+05,4.0202e+05,4.0203e+05,4.0204e+05,4.0204e+05
8669,4.0207e+05,4.0208e+05,4.0207e+05,4.0207e+05,4.0207e+05
8670,4.0214e+05,4.0229e+05,4.0213e+05,4.0214e+05,4.0214e+05
8671,4.0234e+05,4.023e+05,4.0233e+05,4.0234e+05,4.0234e+05
8672,4.0298e+05,4.0297e+05,4.0298e+05,4.0298e+05,4.0298e+05
8673,4.0327e+05,4.0324e+05,4.0326e+05,4.0327e+05,4.0327e+05
8674,4.0334e+05,4.0346e+05,4.0334e+05,4.0334e+05,4.0334e+05
8675,4.0353e+05,4.0351e+05,4.0352e+05,4.0353e+05,4.0353e+05
8676,4.0363e+05,4.0365e+05,4.0364e+05,4.0363e+05,4.0363e+05
8677,4.0377e+05,4.0387e+05,4.0377e+05,4.0377e+05,4.0377e+05
8678,4.0378e+05,4.0389e+05,4.0378e+05,4.0378e+05,4.0378e+05
8679,4.0403e+05,4.0399e+05,4.0402e+05,4.0403e+05,4.0403e+05
8680,4.0431e+05,4.0425e+05,4.0429e+05,4.043e+05,4.0431e+05
8681,4.0465e+05,4.0464e+05,4.0465e+05,4.0465e+05,4.0465e+05
8682,4.0472e+05,4.047e+05,4.0471e+05,4.0472e+05,4.0472e+05
8683,4.0477e+05,4.0479e+05,4.0477e+05,4.0477e+05,4.0477e+05
8684,4.0486e+05,4.0483e+05,4.0485e+05,4.0485e+05,4.0486e+05
8685,4.0535e+05,4.0531e+05,4.0535e+05,4.0535e+05,4.0535e+05
8686,4.0536e+05,4.0535e+05,4.0536e+05,4.0536e+05,4.0536e+05
8687,4.0546e+05,4.0562e+05,4.0545e+05,4.0546e+05,4.0546e+05
8688,4.058e+05,4.059e+05,4.0579e+05,4.0579e+05,4.058e+05
8689,4.0596e+05,4.0591e+05,4.0594e+05,4.0595e+05,4.0596e+05
8690,4.0604e+05,4.0616e+05,4.0603e+05,4.0604e+05,4.0604e+05
8691,4.0636e+05,4.0633e+05,4.0635e+05,4.0636e+05,4.0636e+05
8692,4.0673e+05,4.0673e+05,4.0673e+05,4.0673e+05,4.0673e+05
8693,4.0682e+05,4.0681e+05,4.0682e+05,4.0682e+05,4.0682e+05
8694,4.0733e+05,4.073e+05,4.0732e+05,4.0733e+05,4.0733e+05
8695,4.074e+05,4.0747e+05,4.0739e+05,4.074e+05,4.074e+05
8696,4.0745e+05,4.0749e+05,4.0746e+05,4.0745e+05,4.0745e+05
8697,4.0783e+05,4.078e+05,4.0783e+05,4.0783e+05,4.0783e+05
8698,4.0804e+05,4.0805e+05,4.0803e+05,4.0803e+05,4.0804e+05
8699,4.0834e+05,4.0832e+05,4.0833e+05,4.0834e+05,4.0834e+05
8700,4.0874e+05,4.0864e+05,4.0871e+05,4.0873e+05,4.0873e+05
8701,4.0878e+05,4.0895e+05,4.0877e+05,4.0878e+05,4.0878e+05
8702,4.09e+05,4.0897e+05,4.0899e+05,4.0899e+05,4.0899e+05
8703,4.0918e+05,4.0914e+05,4.0918e+05,4.0918e+05,4.0918e+05
8704,4.0935e+05,4.0932e+05,4.0934e+05,4.0935e+05,4.0935e+05
8705,4.0946e+05,4.0945e+05,4.0946e+05,4.0946e+05,4.0946e+05
8706,4.098e+05,4.0988e+05,4.098e+05,4.098e+05,4.098e+05
8707,4.0993e+05,4.0993e+05,4.0993e+05,4.0993e+05,4.0993e+05
8708,4.1005e+05,4.1e+05,4.1004e+05,4.1004e+05,4.1005e+05
8709,4.1011e+05,4.1013e+05,4.1012e+05,4.1011e+05,4.1011e+05
8710,4.1028e+05,4.1024e+05,4.1027e+05,4.1028e+05,4.1028e+05
8711,4.1067e+05,4.1073e+05,4.1067e+05,4.1067e+05,4.1067e+05
8712,4.1091e+05,4.1089e+05,4.1091e+05,4.1091e+05,4.1091e+05
8713,4.1112e+05,4.1111e+05,4.1112e+05,4.1112e+05,4.1112e+05
8714,4.1121e+05,4.1132e+05,4.1121e+05,4.1121e+05,4.1121e+05
8715,4.113e+05,4.1137e+05,4.113e+05,4.113e+05,4.113e+05
8716,4.114e+05,4.1139e+05,4.114e+05,4.114e+05,4.114e+05
8717,4.1153e+05,4.115e+05,4.1152e+05,4.1153e+05,4.1153e+05
8718,4.1197e+05,4.1202e+05,4.1197e+05,4.1197e+05,4.1197e+05
8719,4.1207e+05,4.1204e+05,4.1206e+05,4.1207e+05,4.1207e+05
8720,4.1211e+05,4.1229e+05,4.121e+05,4.1211e+05,4.1212e+05
8721,4.1239e+05,4.1251e+05,4.1238e+05,4.1239e+05,4.1239e+05
8722,4.1262e+05,4.126e+05,4.1262e+05,4.1262e+05,4.1262e+05
8723,4.1269e+05,4.1275e+05,4.1268e+05,4.1269e+05,4.1269e+05
8724,4.1276e+05,4.1282e+05,4.1276e+05,4.1276e+05,4.1276e+05
8725,4.1288e+05,4.1283e+05,4.1286e+05,4.1288e+05,4.1288e+05
8726,4.1329e+05,4.1327e+05,4.1328e+05,4.1329e+05,4.1329e+05
8727,4.1334e+05,4.1328e+05,4.1334e+05,4.1334e+05,4.1334e+05
8728,4.1355e+05,4.1354e+05,4.1355e+05,4.1355e+05,4.1355e+05
8729,4.137e+05,4.1363e+05,4.1368e+05,4.1369e+05,4.1369e+05
8730,4.1418e+05,4.1413e+05,4.1416e+05,4.1417e+05,4.1418e+05
8731,4.1465e+05,4.1464e+05,4.1464e+05,4.1464e+05,4.1464e+05
8732,4.1509e+05,4.1506e+05,4.1508e+05,4.1508e+05,4.1508e+05
8733,4.1533e+05,4.1536e+05,4.1534e+05,4.1534e+05,4.1533e+05
8734,4.1544e+05,4.1542e+05,4.1543e+05,4.1544e+05,4.1544e+05
8735,4.1545e+05,4.1563e+05,4.1544e+05,4.1545e+05,4.1545e+05
8736,4.156e+05,4.1569e+05,4.1559e+05,4.156e+05,4.156e+05
8737,4.1571e+05,4.1571e+05,4.157e+05,4.1571e+05,4.1571e+05
8738,4.1611e+05,4.1609e+05,4.1611e+05,4.1611e+05,4.1611e+05
8739,4.1648e+05,4.1643e+05,4.1648e+05,4.1648e+05,4.1648e+05
8740,4.167e+05,4.1666e+05,4.167e+05,4.167e+05,4.167e+05
8741,4.1684e+05,4.1681e+05,4.1684e+05,4.1684e+05,4.1684e+05
8742,4.174e+05,4.174e+05,4.174e+05,4.174e+05,4.174e+05
8743,4.1776e+05,4.1772e+05,4.1775e+05,4.1776e+05,4.1776e+05
8744,4.1786e+05,4.1788e+05,4.1786e+05,4.1786e+05,4.1786e+05
8745,4.18e+05,4.1799e+05,4.18e+05,4.18e+05,4.18e+05
8746,4.1808e+05,4.1805e+05,4.1807e+05,4.1808e+05,4.1808e+05
8747,4.185e+05,4.1855e+05,4.1849e+05,4.185e+05,4.185e+05
8748,4.1862e+05,4.1863e+05,4.186e+05,4.1862e+05,4.1862e+05
8749,4.1878e+05,4.1866e+05,4.1874e+05,4.1877e+05,4.1878e+05
8750,4.188e+05,4.1899e+05,4.1878e+05,4.188e+05,4.188e+05
8751,4.1914e+05,4.1916e+05,4.1913e+05,4.1914e+05,4.1914e+05
8752,4.1935e+05,4.1947e+05,4.1934e+05,4.1935e+05,4.1935e+05
8753,4.195e+05,4.1947e+05,4.1949e+05,4.195e+05,4.195e+05
8754,4.1978e+05,4.1977e+05,4.1978e+05,4.1978e+05,4.1978e+05
8755,4.2024e+05,4.2023e+05,4.2023e+05,4.2024e+05,4.2024e+05
8756,4.2025e+05,4.203e+05,4.2025e+05,4.2025e+05,4.2025e+05
8757,4.2035e+05,4.2031e+05,4.2034e+05,4.2035e+05,4.2035e+05
8758,4.2047e+05,4.2058e+05,4.2047e+05,4.2047e+05,4.2047e+05
8759,4.2086e+05,4.208e+05,4.2084e+05,4.2085e+05,4.2086e+05
8760,4.21e+05,4.21e+05,4.21e+05,4.21e+05,4.21e+05
8761,4.2113e+05,4.211e+05,4.2112e+05,4.2113e+05,4.2113e+05
8762,4.217e+05,4.2169e+05,4.217e+05,4.217e+05,4.217e+05
8763,4.2182e+05,4.2178e+05,4.2181e+05,4.2182e+05,4.2182e+05
8764,4.2215e+05,4.2234e+05,4.2213e+05,4.2214e+05,4.2215e+05
8765,4.2219e+05,4.2235e+05,4.2218e+05,4.2219e+05,4.2219e+05
8766,4.2251e+05,4.2235e+05,4.2246e+05,4.225e+05,4.2251e+05
8767,4.2267e+05,4.2269e+05,4.2268e+05,4.2267e+05,4.2267e+05
8768,4.2277e+05,4.227e+05,4.2276e+05,4.2277e+05,4.2277e+05
8769,4.2311e+05,4.2308e+05,4.231e+05,4.2311e+05,4.2311e+05
8770,4.2343e+05,4.234e+05,4.2342e+05,4.2342e+05,4.2343e+05
8771,4.2366e+05,4.2367e+05,4.2365e+05,4.2366e+05,4.2366e+05
8772,4.2371e+05,4.2381e+05,4.237e+05,4.2371e+05,4.2371e+05
8773,4.2409e+05,4.2403e+05,4.2408e+05,4.2409e+05,4.2409e+05
8774,4.2433e+05,4.2427e+05,4.2432e+05,4.2432e+05,4.2432e+05
8775,4.244e+05,4.244e+05,4.244e+05,4.244e+05,4.244e+05
8776,4.2463e+05,4.2463e+05,4.2462e+05,4.2463e+05,4.2463e+05
8777,4.2464e+05,4.247e+05,4.2464e+05,4.2464e+05,4.2464e+05
8778,4.2477e+05,4.2481e+05,4.2477e+05,4.2477e+05,4.2477e+05
8779,4.2504e+05,4.2498e+05,4.2504e+05,4.2504e+05,4.2504e+05
8780,4.2508e+05,4.2508e+05,4.2508e+05,4.2508e+05,4.2508e+05
8781,4.2509e+05,4.2518e+05,4.2509e+05,4.2509e+05,4.2509e+05
8782,4.2519e+05,4.2522e+05,4.2519e+05,4.2519e+05,4.2519e+05
8783,4.2541e+05,4.2552e+05,4.2541e+05,4.2541e+05,4.2542e+05
8784,4.255e+05,4.2556e+05,4.2548e+05,4.255e+05,4.255e+05
8785,4.2554e+05,4.257e+05,4.2554e+05,4.2554e+05,4.2554e+05
8786,4.262e+05,4.2616e+05,4.2619e+05,4.262e+05,4.262e+05
8787,4.2666e+05,4.2664e+05,4.2665e+05,4.2666e+05,4.2666e+05
8788,4.2698e+05,4.2695e+05,4.2698e+05,4.2698e+05,4.2698e+05
8789,4.2711e+05,4.2714e+05,4.2711e+05,4.2711e+05,4.2711e+05
8790,4.2727e+05,4.2722e+05,4.2725e+05,4.2726e+05,4.2726e+05
8791,4.2765e+05,4.2763e+05,4.2765e+05,4.2765e+05,4.2765e+05
8792,4.2811e+05,4.2814e+05,4.2812e+05,4.2811e+05,4.2811e+05
8793,4.282e+05,4.2817e+05,4.2819e+05,4.282e+05,4.282e+05
8794,4.288e+05,4.2877e+05,4.2879e+05,4.288e+05,4.288e+05
8795,4.2886e+05,4.2891e+05,4.2884e+05,4.2886e+05,4.2886e+05
8796,4.2891e+05,4.2899e+05,4.2891e+05,4.2891e+05,4.2891e+05
8797,4.29e+05,4.2907e+05,4.29e+05,4.29e+05,4.29e+05
8798,4.2947e+05,4.2944e+05,4.2946e+05,4.2947e+05,4.2947e+05
8799,4.2948e+05,4.2969e+05,4.2946e+05,4.2948e+05,4.2948e+05
8800,4.3009e+05,4.3005e+05,4.3009e+05,4.3009e+05,4.3009e+05
8801,4.3028e+05,4.3025e+05,4.3028e+05,4.3028e+05,4.3028e+05
8802,4.3035e+05,4.3035e+05,4.3035e+05,4.3035e+05,4.3035e+05
8803,4.3068e+05,4.3076e+05,4.3068e+05,4.3068e+05,4.3068e+05
8804,4.3082e+05,4.3076e+05,4.308e+05,4.3081e+05,4.3081e+05
8805,4.3088e+05,4.3093e+05,4.3088e+05,4.3088e+05,4.3088e+05
8806,4.3101e+05,4.3098e+05,4.31e+05,4.3101e+05,4.3101e+05
8807,4.3106e+05,4.3103e+05,4.3105e+05,4.3106e+05,4.3106e+05
8808,4.3112e+05,4.3124e+05,4.3112e+05,4.3112e+05,4.3112e+05
8809,4.3134e+05,4.3137e+05,4.3134e+05,4.3134e+05,4.3134e+05
8810,4.3184e+05,4.3186e+05,4.3184e+05,4.3184e+05,4.3184e+05
8811,4.3187e+05,4.3188e+05,4.3187e+05,4.3187e+05,4.3187e+05
8812,4.3222e+05,4.3244e+05,4.322e+05,4.3222e+05,4.3222e+05
8813,4.3238e+05,4.3247e+05,4.3238e+05,4.3238e+05,4.3238e+05
8814,4.3254e+05,4.326e+05,4.3252e+05,4.3253e+05,4.3254e+05
8815,4.3263e+05,4.3268e+05,4.3262e+05,4.3263e+05,4.3263e+05
8816,4.3282e+05,4.3279e+05,4.3282e+05,4.3282e+05,4.3282e+05
8817,4.3314e+05,4.3314e+05,4.3314e+05,4.3314e+05,4.3314e+05
8818,4.3329e+05,4.3325e+05,4.3328e+05,4.3329e+05,4.3329e+05
8819,4.3389e+05,4.3387e+05,4.3389e+05,4.3389e+05,4.3389e+05
8820,4.3396e+05,4.3395e+05,4.3396e+05,4.3396e+05,4.3396e+05
8821,4.341e+05,4.3427e+05,4.3409e+05,4.341e+05,4.341e+05
8822,4.345e+05,4.3445e+05,4.345e+05,4.345e+05,4.345e+05
8823,4.3477e+05,4.3473e+05,4.3476e+05,4.3477e+05,4.3477e+05
8824,4.3493e+05,4.349e+05,4.3492e+05,4.3493e+05,4.3493e+05
8825,4.3508e+05,4.3505e+05,4.3507e+05,4.3508e+05,4.3508e+05
8826,4.3511e+05,4.352e+05,4.351e+05,4.3511e+05,4.3511e+05
8827,4.3523e+05,4.3523e+05,4.3522e+05,4.3523e+05,4.3523e+05
8828,4.3538e+05,4.3538e+05,4.3539e+05,4.3538e+05,4.3538e+05
8829,4.3559e+05,4.3582e+05,4.3557e+05,4.3559e+05,4.3559e+05
8830,4.3624e+05,4.3621e+05,4.3623e+05,4.3624e+05,4.3624e+05
8831,4.3633e+05,4.3639e+05,4.3634e+05,4.3634e+05,4.3634e+05
8832,4.3656e+05,4.3655e+05,4.3656e+05,4.3656e+05,4.3656e+05
8833,4.3682e+05,4.3678e+05,4.3681e+05,4.3682e+05,4.3682e+05
8834,4.3708e+05,4.3703e+05,4.3707e+05,4.3708e+05,4.3708e+05
8835,4.3756e+05,4.376e+05,4.3756e+05,4.3756e+05,4.3756e+05
8836,4.3764e+05,4.376e+05,4.3763e+05,4.3763e+05,4.3764e+05
8837,4.3792e+05,4.3791e+05,4.3792e+05,4.3792e+05,4.3792e+05
8838,4.3823e+05,4.382e+05,4.3822e+05,4.3823e+05,4.3823e+05
8839,4.3865e+05,4.3861e+05,4.3864e+05,4.3865e+05,4.3865e+05
8840,4.3895e+05,4.3913e+05,4.3893e+05,4.3895e+05,4.3896e+05
8841,4.3898e+05,4.3919e+05,4.3897e+05,4.3897e+05,4.3898e+05
8842,4.3933e+05,4.3932e+05,4.3933e+05,4.3933e+05,4.3933e+05
8843,4.3934e+05,4.3936e+05,4.3933e+05,4.3934e+05,4.3934e+05
8844,4.3943e+05,4.3946e+05,4.394e+05,4.3942e+05,4.3943e+05
8845,4.3983e+05,4.398e+05,4.3982e+05,4.3983e+05,4.3983e+05
8846,4.3995e+05,4.3992e+05,4.3994e+05,4.3995e+05,4.3995e+05
8847,4.4042e+05,4.4041e+05,4.4042e+05,4.4042e+05,4.4042e+05
8848,4.41e+05,4.4096e+05,4.4099e+05,4.41e+05,4.41e+05
8849,4.4122e+05,4.4118e+05,4.4121e+05,4.4122e+05,4.4122e+05
8850,4.4151e+05,4.4155e+05,4.415e+05,4.4151e+05,4.4151e+05
8851,4.417e+05,4.4167e+05,4.4169e+05,4.417e+05,4.417e+05
8852,4.4188e+05,4.4195e+05,4.4189e+05,4.4188e+05,4.4188e+05
8853,4.4207e+05,4.4204e+05,4.4206e+05,4.4206e+05,4.4207e+05
8854,4.4211e+05,4.4226e+05,4.421e+05,4.4211e+05,4.4211e+05
8855,4.4215e+05,4.423e+05,4.4214e+05,4.4215e+05,4.4215e+05
8856,4.4232e+05,4.4234e+05,4.423e+05,4.4232e+05,4.4233e+05
8857,4.4235e+05,4.4245e+05,4.4235e+05,4.4235e+05,4.4235e+05
8858,4.4249e+05,4.4257e+05,4.4248e+05,4.4249e+05,4.4249e+05
8859,4.429e+05,4.43e+05,4.4289e+05,4.429e+05,4.429e+05
8860,4.4308e+05,4.4304e+05,4.4307e+05,4.4308e+05,4.4307e+05
8861,4.4339e+05,4.4333e+05,4.4338e+05,4.4339e+05,4.4339e+05
8862,4.4388e+05,4.4387e+05,4.4388e+05,4.4388e+05,4.4388e+05
8863,4.4403e+05,4.4408e+05,4.4403e+05,4.4403e+05,4.4403e+05
8864,4.4449e+05,4.4441e+05,4.4448e+05,4.4449e+05,4.4449e+05
8865,4.4452e+05,4.4451e+05,4.4448e+05,4.4451e+05,4.4451e+05
8866,4.4453e+05,4.4453e+05,4.4453e+05,4.4453e+05,4.4453e+05
8867,4.4495e+05,4.4491e+05,4.4493e+05,4.4494e+05,4.4494e+05
8868,4.4557e+05,4.4553e+05,4.4556e+05,4.4557e+05,4.4557e+05
8869,4.4569e+05,4.4586e+05,4.4567e+05,4.4569e+05,4.4569e+05
8870,4.459e+05,4.4595e+05,4.4589e+05,4.4589e+05,4.4589e+05
8871,4.4603e+05,4.46e+05,4.4603e+05,4.4603e+05,4.4603e+05
8872,4.4626e+05,4.4623e+05,4.4626e+05,4.4626e+05,4.4626e+05
8873,4.4674e+05,4.468e+05,4.4675e+05,4.4675e+05,4.4674e+05
8874,4.4691e+05,4.4688e+05,4.469e+05,4.4691e+05,4.4691e+05
8875,4.4715e+05,4.4715e+05,4.4715e+05,4.4715e+05,4.4715e+05
8876,4.4771e+05,4.4767e+05,4.477e+05,4.4771e+05,4.4771e+05
8877,4.4785e+05,4.4793e+05,4.4785e+05,4.4785e+05,4.4785e+05
8878,4.4795e+05,4.4794e+05,4.4795e+05,4.4795e+05,4.4795e+05
8879,4.4861e+05,4.4857e+05,4.486e+05,4.4861e+05,4.4861e+05
8880,4.4895e+05,4.4896e+05,4.4895e+05,4.4895e+05,4.4895e+05
8881,4.4906e+05,4.4907e+05,4.4904e+05,4.4906e+05,4.4906e+05
8882,4.4911e+05,4.4933e+05,4.491e+05,4.4911e+05,4.4911e+05
8883,4.4933e+05,4.4945e+05,4.4932e+05,4.4933e+05,4.4933e+05
8884,4.4951e+05,4.4949e+05,4.495e+05,4.4951e+05,4.4951e+05
8885,4.5003e+05,4.4994e+05,4.5e+05,4.5002e+05,4.5003e+05
8886,4.5051e+05,4.5051e+05,4.5051e+05,4.5051e+05,4.5051e+05
8887,4.5058e+05,4.5068e+05,4.5055e+05,4.5057e+05,4.5058e+05
8888,4.5098e+05,4.5093e+05,4.5098e+05,4.5098e+05,4.5098e+05
8889,4.5101e+05,4.5109e+05,4.51e+05,4.5101e+05,4.5101e+05
8890,4.5122e+05,4.5114e+05,4.5121e+05,4.5121e+05,4.5121e+05
8891,4.5153e+05,4.5142e+05,4.5154e+05,4.5154e+05,4.5153e+05
8892,4.5158e+05,4.5157e+05,4.5158e+05,4.5158e+05,4.5158e+05
8893,4.5223e+05,4.5225e+05,4.5222e+05,4.5223e+05,4.5223e+05
8894,4.5228e+05,4.5236e+05,4.5227e+05,4.5228e+05,4.5228e+05
8895,4.523e+05,4.525e+05,4.523e+05,4.523e+05,4.523e+05
8896,4.5242e+05,4.5253e+05,4.524e+05,4.5242e+05,4.5243e+05
8897,4.5256e+05,4.5269e+05,4.5256e+05,4.5256e+05,4.5256e+05
8898,4.5275e+05,4.5271e+05,4.5274e+05,4.5275e+05,4.5275e+05
8899,4.5317e+05,4.5309e+05,4.5316e+05,4.5317e+05,4.5317e+05
8900,4.535e+05,4.535e+05,4.5351e+05,4.535e+05,4.535e+05
8901,4.5371e+05,4.538e+05,4.5372e+05,4.5371e+05,4.5371e+05
8902,4.5387e+05,4.5382e+05,4.5386e+05,4.5387e+05,4.5387e+05
8903,4.5402e+05,4.5388e+05,4.5396e+05,4.54e+05,4.5401e+05
8904,4.5415e+05,4.5414e+05,4.5414e+05,4.5414e+05,4.5415e+05
8905,4.5453e+05,4.545e+05,4.5452e+05,4.5452e+05,4.5453e+05
8906,4.5531e+05,4.5529e+05,4.5531e+05,4.5531e+05,4.5531e+05
8907,4.5566e+05,4.5562e+05,4.5564e+05,4.5565e+05,4.5565e+05
8908,4.5578e+05,4.5608e+05,4.5575e+05,4.5578e+05,4.5578e+05
8909,4.5627e+05,4.5621e+05,4.5625e+05,4.5626e+05,4.5627e+05
8910,4.5643e+05,4.564e+05,4.5642e+05,4.5643e+05,4.5643e+05
8911,4.571e+05,4.5709e+05,4.571e+05,4.571e+05,4.571e+05
8912,4.5742e+05,4.5754e+05,4.5742e+05,4.5742e+05,4.5742e+05
8913,4.5806e+05,4.5814e+05,4.5806e+05,4.5806e+05,4.5806e+05
8914,4.5829e+05,4.5824e+05,4.5828e+05,4.5829e+05,4.5829e+05
8915,4.5842e+05,4.584e+05,4.5841e+05,4.5841e+05,4.5841e+05
8916,4.5855e+05,4.5858e+05,4.5855e+05,4.5855e+05,4.5855e+05
8917,4.5884e+05,4.588e+05,4.5883e+05,4.5884e+05,4.5884e+05
8918,4.5913e+05,4.5938e+05,4.591e+05,4.5913e+05,4.5913e+05
8919,4.5939e+05,4.5944e+05,4.5939e+05,4.5939e+05,4.5939e+05
8920,4.5955e+05,4.5952e+05,4.5954e+05,4.5955e+05,4.5955e+05
8921,4.599e+05,4.5994e+05,4.5989e+05,4.599e+05,4.599e+05
8922,4.6006e+05,4.6002e+05,4.6005e+05,4.6006e+05,4.6006e+05
8923,4.6027e+05,4.6026e+05,4.6027e+05,4.6027e+05,4.6027e+05
8924,4.6036e+05,4.6031e+05,4.6035e+05,4.6036e+05,4.6036e+05
8925,4.6046e+05,4.6045e+05,4.6046e+05,4.6046e+05,4.6046e+05
8926,4.612e+05,4.613e+05,4.6119e+05,4.612e+05,4.612e+05
8927,4.6136e+05,4.6132e+05,4.6136e+05,4.6136e+05,4.6136e+05
8928,4.6137e+05,4.6145e+05,4.6137e+05,4.6137e+05,4.6137e+05
8929,4.6203e+05,4.6198e+05,4.6202e+05,4.6203e+05,4.6203e+05
8930,4.6219e+05,4.6217e+05,4.6219e+05,4.6219e+05,4.6219e+05
8931,4.6227e+05,4.6226e+05,4.6227e+05,4.6227e+05,4.6227e+05
8932,4.6247e+05,4.6255e+05,4.6243e+05,4.6246e+05,4.6247e+05
8933,4.6261e+05,4.6279e+05,4.6259e+05,4.626e+05,4.626e+05
8934,4.6408e+05,4.6405e+05,4.6408e+05,4.6408e+05,4.6408e+05
8935,4.6441e+05,4.6436e+05,4.6441e+05,4.6441e+05,4.6441e+05
8936,4.6452e+05,4.6449e+05,4.6452e+05,4.6452e+05,4.6452e+05
8937,4.6469e+05,4.6461e+05,4.6469e+05,4.6469e+05,4.6469e+05
8938,4.652e+05,4.6515e+05,4.6519e+05,4.652e+05,4.652e+05
8939,4.656e+05,4.6559e+05,4.656e+05,4.6559e+05,4.6559e+05
8940,4.6563e+05,4.6575e+05,4.6562e+05,4.6563e+05,4.6563e+05
8941,4.6578e+05,4.6608e+05,4.6575e+05,4.6578e+05,4.6579e+05
8942,4.6613e+05,4.6613e+05,4.6613e+05,4.6613e+05,4.6613e+05
8943,4.6616e+05,4.662e+05,4.6614e+05,4.6615e+05,4.6615e+05
8944,4.6621e+05,4.6623e+05,4.6621e+05,4.6621e+05,4.6621e+05
8945,4.6677e+05,4.6676e+05,4.6677e+05,4.6677e+05,4.6677e+05
8946,4.672e+05,4.6717e+05,4.6719e+05,4.672e+05,4.672e+05
8947,4.6732e+05,4.6728e+05,4.673e+05,4.6731e+05,4.6731e+05
8948,4.6755e+05,4.6763e+05,4.6755e+05,4.6755e+05,4.6755e+05
8949,4.6824e+05,4.6819e+05,4.6822e+05,4.6823e+05,4.6823e+05
8950,4.687e+05,4.6864e+05,4.687e+05,4.687e+05,4.687e+05
8951,4.6875e+05,4.6874e+05,4.6873e+05,4.6875e+05,4.6875e+05
8952,4.6877e+05,4.69e+05,4.6876e+05,4.6876e+05,4.6876e+05
8953,4.6908e+05,4.693e+05,4.6904e+05,4.6908e+05,4.6908e+05
8954,4.6918e+05,4.6944e+05,4.6918e+05,4.6918e+05,4.6918e+05
8955,4.6944e+05,4.696e+05,4.6943e+05,4.6944e+05,4.6944e+05
8956,4.6973e+05,4.6973e+05,4.6973e+05,4.6973e+05,4.6973e+05
8957,4.703e+05,4.7026e+05,4.7029e+05,4.703e+05,4.703e+05
8958,4.7039e+05,4.703e+05,4.7036e+05,4.7038e+05,4.7039e+05
8959,4.7057e+05,4.7065e+05,4.7057e+05,4.7057e+05,4.7057e+05
8960,4.7104e+05,4.7101e+05,4.7103e+05,4.7104e+05,4.7104e+05
8961,4.7136e+05,4.7136e+05,4.7136e+05,4.7136e+05,4.7136e+05
8962,4.7146e+05,4.714e+05,4.7144e+05,4.7145e+05,4.7145e+05
8963,4.7213e+05,4.7206e+05,4.7213e+05,4.7213e+05,4.7213e+05
8964,4.7232e+05,4.7232e+05,4.7231e+05,4.7232e+05,4.7232e+05
8965,4.7234e+05,4.7252e+05,4.7232e+05,4.7234e+05,4.7235e+05
8966,4.724e+05,4.7273e+05,4.7239e+05,4.724e+05,4.724e+05
8967,4.7301e+05,4.7297e+05,4.73e+05,4.7301e+05,4.7301e+05
8968,4.7316e+05,4.7314e+05,4.7315e+05,4.7315e+05,4.7316e+05
8969,4.7356e+05,4.7359e+05,4.7356e+05,4.7356e+05,4.7356e+05
8970,4.7374e+05,4.7371e+05,4.7373e+05,4.7373e+05,4.7374e+05
8971,4.74e+05,4.7425e+05,4.7399e+05,4.74e+05,4.74e+05
8972,4.7436e+05,4.7436e+05,4.7437e+05,4.7436e+05,4.7436e+05
8973,4.7477e+05,4.7473e+05,4.7476e+05,4.7477e+05,4.7477e+05
8974,4.7495e+05,4.7489e+05,4.7494e+05,4.7495e+05,4.7495e+05
8975,4.7495e+05,4.7493e+05,4.7494e+05,4.7495e+05,4.7495e+05
8976,4.7549e+05,4.7553e+05,4.7549e+05,4.7549e+05,4.7549e+05
8977,4.7556e+05,4.7562e+05,4.7552e+05,4.7556e+05,4.7557e+05
8978,4.7561e+05,4.7583e+05,4.7559e+05,4.756e+05,4.7561e+05
8979,4.7588e+05,4.7598e+05,4.7586e+05,4.7588e+05,4.7588e+05
8980,4.7613e+05,4.7613e+05,4.7613e+05,4.7613e+05,4.7613e+05
8981,4.7618e+05,4.763e+05,4.7617e+05,4.7618e+05,4.7618e+05
8982,4.7663e+05,4.7659e+05,4.7662e+05,4.7663e+05,4.7663e+05
8983,4.7683e+05,4.7677e+05,4.7683e+05,4.7683e+05,4.7683e+05
8984,4.7685e+05,4.7686e+05,4.7686e+05,4.7685e+05,4.7685e+05
8985,4.7784e+05,4.7781e+05,4.7783e+05,4.7784e+05,4.7784e+05
8986,4.7831e+05,4.783e+05,4.7831e+05,4.7831e+05,4.7831e+05
8987,4.7872e+05,4.7883e+05,4.7868e+05,4.7872e+05,4.7873e+05
8988,4.7887e+05,4.7917e+05,4.7885e+05,4.7886e+05,4.7887e+05
8989,4.7954e+05,4.7956e+05,4.7953e+05,4.7954e+05,4.7954e+05
8990,4.7959e+05,4.7973e+05,4.7958e+05,4.7959e+05,4.7959e+05
8991,4.7995e+05,4.7994e+05,4.7994e+05,4.7995e+05,4.7995e+05
8992,4.7997e+05,4.8004e+05,4.7996e+05,4.7997e+05,4.7997e+05
8993,4.802e+05,4.8015e+05,4.8018e+05,4.8019e+05,4.802e+05
8994,4.8042e+05,4.8036e+05,4.8041e+05,4.8042e+05,4.8042e+05
8995,4.8064e+05,4.8053e+05,4.8061e+05,4.8063e+05,4.8064e+05
8996,4.8084e+05,4.8078e+05,4.8081e+05,4.8083e+05,4.8083e+05
8997,4.8097e+05,4.8098e+05,4.8098e+05,4.8097e+05,4.8097e+05
8998,4.8173e+05,4.8175e+05,4.8172e+05,4.8173e+05,4.8174e+05
8999,4.8178e+05,4.8189e+05,4.8173e+05,4.8177e+05,4.8178e+05
9000,4.8179e+05,4.8227e+05,4.8177e+05,4.8178e+05,4.8179e+05
9001,4.8279e+05,4.8279e+05,4.8279e+05,4.8279e+05,4.8279e+05
9002,4.8317e+05,4.8313e+05,4.8315e+05,4.8316e+05,4.8317e+05
9003,4.8367e+05,4.8366e+05,4.8367e+05,4.8367e+05,4.8367e+05
9004,4.8398e+05,4.8395e+05,4.8397e+05,4.8398e+05,4.8398e+05
9005,4.8433e+05,4.8445e+05,4.8433e+05,4.8433e+05,4.8433e+05
9006,4.8472e+05,4.847e+05,4.8465e+05,4.8471e+05,4.8472e+05
9007,4.8475e+05,4.851e+05,4.8474e+05,4.8475e+05,4.8475e+05
9008,4.8512e+05,4.8528e+05,4.8512e+05,4.8512e+05,4.8512e+05
9009,4.8567e+05,4.8566e+05,4.8566e+05,4.8567e+05,4.8567e+05
9010,4.8571e+05,4.858e+05,4.857e+05,4.8571e+05,4.8571e+05
9011,4.865e+05,4.8645e+05,4.8649e+05,4.865e+05,4.865e+05
9012,4.8656e+05,4.867e+05,4.8649e+05,4.8655e+05,4.8656e+05
9013,4.8664e+05,4.868e+05,4.8654e+05,4.8663e+05,4.8665e+05
9014,4.8678e+05,4.8688e+05,4.8677e+05,4.8678e+05,4.8678e+05
9015,4.8705e+05,4.8709e+05,4.87e+05,4.8704e+05,4.8705e+05
9016,4.8716e+05,4.873e+05,4.8715e+05,4.8716e+05,4.8716e+05
9017,4.8733e+05,4.8751e+05,4.8732e+05,4.8733e+05,4.8733e+05
9018,4.8757e+05,4.8766e+05,4.8756e+05,4.8757e+05,4.8757e+05
9019,4.8771e+05,4.8771e+05,4.8771e+05,4.8771e+05,4.8771e+05
9020,4.8827e+05,4.8822e+05,4.8825e+05,4.8827e+05,4.8827e+05
9021,4.8886e+05,4.8883e+05,4.8885e+05,4.8886e+05,4.8886e+05
9022,4.8913e+05,4.8942e+05,4.8899e+05,4.8911e+05,4.8913e+05
9023,4.8937e+05,4.8942e+05,4.8936e+05,4.8937e+05,4.8937e+05
9024,4.8943e+05,4.9022e+05,4.8943e+05,4.8943e+05,4.8943e+05
9025,4.8994e+05,4.9028e+05,4.8984e+05,4.8993e+05,4.8995e+05
9026,4.9031e+05,4.9055e+05,4.903e+05,4.9031e+05,4.9031e+05
9027,4.9079e+05,4.9069e+05,4.9072e+05,4.9077e+05,4.9078e+05
9028,4.909e+05,4.9085e+05,4.9088e+05,4.9089e+05,4.9089e+05
9029,4.9092e+05,4.9106e+05,4.9091e+05,4.9092e+05,4.9092e+05
9030,4.913e+05,4.9123e+05,4.9129e+05,4.913e+05,4.9129e+05
9031,4.9153e+05,4.9154e+05,4.9154e+05,4.9153e+05,4.9153e+05
9032,4.9209e+05,4.9205e+05,4.9207e+05,4.9208e+05,4.9208e+05
9033,4.9232e+05,4.9245e+05,4.9232e+05,4.9232e+05,4.9232e+05
9034,4.925e+05,4.9247e+05,4.9249e+05,4.925e+05,4.925e+05
9035,4.9383e+05,4.9378e+05,4.9381e+05,4.9383e+05,4.9383e+05
9036,4.9391e+05,4.9397e+05,4.9383e+05,4.939e+05,4.9391e+05
9037,4.94e+05,4.9419e+05,4.9399e+05,4.9399e+05,4.9399e+05
9038,4.9403e+05,4.9474e+05,4.9403e+05,4.9403e+05,4.9404e+05
9039,4.9497e+05,4.9493e+05,4.9492e+05,4.9496e+05,4.9497e+05
9040,4.9501e+05,4.9503e+05,4.9495e+05,4.9501e+05,4.9502e+05
9041,4.9504e+05,4.9529e+05,4.9504e+05,4.9504e+05,4.9504e+05
9042,4.9529e+05,4.9534e+05,4.9529e+05,4.9529e+05,4.9529e+05
9043,4.9531e+05,4.9575e+05,4.9529e+05,4.9531e+05,4.9531e+05
9044,4.9579e+05,4.9582e+05,4.9578e+05,4.9579e+05,4.9579e+05
9045,4.959e+05,4.9586e+05,4.9589e+05,4.959e+05,4.959e+05
9046,4.9643e+05,4.9639e+05,4.9642e+05,4.9643e+05,4.9643e+05
9047,4.9658e+05,4.9656e+05,4.9658e+05,4.9658e+05,4.9658e+05
9048,4.9714e+05,4.9707e+05,4.9712e+05,4.9713e+05,4.9714e+05
9049,4.9792e+05,4.9787e+05,4.9791e+05,4.9792e+05,4.9792e+05
9050,4.9827e+05,4.9824e+05,4.9826e+05,4.9827e+05,4.9827e+05
9051,4.9888e+05,4.9969e+05,4.988e+05,4.9887e+05,4.9889e+05
9052,4.997e+05,4.9969e+05,4.997e+05,4.997e+05,4.997e+05
9053,4.9993e+05,4.9988e+05,4.9991e+05,4.9993e+05,4.9993e+05
9054,5.0027e+05,5.002e+05,5.0024e+05,5.0026e+05,5.0026e+05
9055,5.0114e+05,5.0113e+05,5.0114e+05,5.0114e+05,5.0114e+05
9056,5.0141e+05,5.0162e+05,5.0132e+05,5.0141e+05,5.0142e+05
9057,5.0172e+05,5.0186e+05,5.0171e+05,5.0172e+05,5.0172e+05
9058,5.0175e+05,5.0199e+05,5.0175e+05,5.0176e+05,5.0175e+05
9059,5.0203e+05,5.0208e+05,5.0201e+05,5.0203e+05,5.0203e+05
9060,5.0214e+05,5.0211e+05,5.0213e+05,5.0213e+05,5.0214e+05
9061,5.0224e+05,5.0234e+05,5.0224e+05,5.0224e+05,5.0224e+05
9062,5.0262e+05,5.0263e+05,5.0262e+05,5.0262e+05,5.0262e+05
9063,5.028e+05,5.0288e+05,5.028e+05,5.028e+05,5.028e+05
9064,5.031e+05,5.031e+05,5.031e+05,5.031e+05,5.031e+05
9065,5.0342e+05,5.0345e+05,5.0343e+05,5.0342e+05,5.0342e+05
9066,5.0351e+05,5.0352e+05,5.0349e+05,5.035e+05,5.0351e+05
9067,5.0419e+05,5.0414e+05,5.0416e+05,5.0419e+05,5.0419e+05
9068,5.0423e+05,5.0458e+05,5.0417e+05,5.0423e+05,5.0424e+05
9069,5.0459e+05,5.0478e+05,5.0459e+05,5.0459e+05,5.0459e+05
9070,5.0485e+05,5.05e+05,5.0483e+05,5.0484e+05,5.0485e+05
9071,5.0646e+05,5.0643e+05,5.0646e+05,5.0646e+05,5.0646e+05
9072,5.0648e+05,5.0661e+05,5.0648e+05,5.0648e+05,5.0648e+05
9073,5.0662e+05,5.0671e+05,5.0662e+05,5.0662e+05,5.0662e+05
9074,5.068e+05,5.0685e+05,5.068e+05,5.068e+05,5.068e+05
9075,5.0718e+05,5.0713e+05,5.0717e+05,5.0718e+05,5.0718e+05
9076,5.0737e+05,5.0731e+05,5.0735e+05,5.0736e+05,5.0737e+05
9077,5.081e+05,5.0804e+05,5.0808e+05,5.0809e+05,5.0809e+05
9078,5.0829e+05,5.0826e+05,5.0828e+05,5.0828e+05,5.0829e+05
9079,5.0862e+05,5.0873e+05,5.0853e+05,5.0861e+05,5.0862e+05
9080,5.0878e+05,5.0919e+05,5.0876e+05,5.0878e+05,5.0878e+05
9081,5.094e+05,5.0941e+05,5.0941e+05,5.094e+05,5.094e+05
9082,5.0969e+05,5.097e+05,5.0969e+05,5.0969e+05,5.0969e+05
9083,5.099e+05,5.1021e+05,5.0983e+05,5.0989e+05,5.0991e+05
9084,5.1009e+05,5.1066e+05,5.1008e+05,5.1009e+05,5.1009e+05
9085,5.1085e+05,5.108e+05,5.1083e+05,5.1085e+05,5.1085e+05
9086,5.1099e+05,5.1096e+05,5.1098e+05,5.1099e+05,5.1099e+05
9087,5.1198e+05,5.1185e+05,5.1199e+05,5.1198e+05,5.1198e+05
9088,5.1201e+05,5.1197e+05,5.1202e+05,5.1201e+05,5.1201e+05
9089,5.1239e+05,5.1229e+05,5.1235e+05,5.1238e+05,5.1238e+05
9090,5.1301e+05,5.1297e+05,5.1299e+05,5.1301e+05,5.1301e+05
9091,5.138e+05,5.1394e+05,5.1381e+05,5.1381e+05,5.1381e+05
9092,5.1398e+05,5.1395e+05,5.1396e+05,5.1397e+05,5.1397e+05
9093,5.1415e+05,5.1414e+05,5.1415e+05,5.1415e+05,5.1415e+05
9094,5.1449e+05,5.1445e+05,5.1448e+05,5.1449e+05,5.1449e+05
9095,5.1476e+05,5.1475e+05,5.1476e+05,5.1476e+05,5.1476e+05
9096,5.1492e+05,5.1487e+05,5.1491e+05,5.1492e+05,5.1492e+05
9097,5.1586e+05,5.1627e+05,5.158e+05,5.1585e+05,5.1587e+05
9098,5.163e+05,5.1659e+05,5.1629e+05,5.163e+05,5.163e+05
9099,5.1649e+05,5.1661e+05,5.1641e+05,5.1649e+05,5.165e+05
9100,5.1661e+05,5.1701e+05,5.1661e+05,5.1661e+05,5.1661e+05
9101,5.1692e+05,5.1711e+05,5.1691e+05,5.1692e+05,5.1692e+05
9102,5.1715e+05,5.1738e+05,5.1715e+05,5.1715e+05,5.1715e+05
9103,5.1756e+05,5.1749e+05,5.1754e+05,5.1755e+05,5.1756e+05
9104,5.1784e+05,5.1773e+05,5.178e+05,5.1783e+05,5.1784e+05
9105,5.1796e+05,5.1796e+05,5.1795e+05,5.1796e+05,5.1796e+05
9106,5.1825e+05,5.1818e+05,5.1825e+05,5.1825e+05,5.1825e+05
9107,5.1891e+05,5.1888e+05,5.189e+05,5.1891e+05,5.1891e+05
9108,5.1926e+05,5.1923e+05,5.1925e+05,5.1926e+05,5.1926e+05
9109,5.2028e+05,5.2024e+05,5.2027e+05,5.2028e+05,5.2028e+05
9110,5.2083e+05,5.208e+05,5.2082e+05,5.2083e+05,5.2083e+05
9111,5.211e+05,5.2109e+05,5.211e+05,5.211e+05,5.211e+05
9112,5.2117e+05,5.2111e+05,5.2116e+05,5.2117e+05,5.2117e+05
9113,5.2193e+05,5.223e+05,5.2187e+05,5.2192e+05,5.2194e+05
9114,5.2231e+05,5.2264e+05,5.2231e+05,5.2231e+05,5.2231e+05
9115,5.2286e+05,5.2275e+05,5.2282e+05,5.2285e+05,5.2286e+05
9116,5.2325e+05,5.2316e+05,5.2322e+05,5.2324e+05,5.2325e+05
9117,5.2354e+05,5.2353e+05,5.2354e+05,5.2354e+05,5.2354e+05
9118,5.2364e+05,5.238e+05,5.2362e+05,5.2364e+05,5.2364e+05
9119,5.239e+05,5.2386e+05,5.2388e+05,5.239e+05,5.239e+05
9120,5.2406e+05,5.2421e+05,5.2406e+05,5.2406e+05,5.2406e+05
9121,5.2423e+05,5.2425e+05,5.2422e+05,5.2423e+05,5.2423e+05
9122,5.2482e+05,5.2481e+05,5.2482e+05,5.2482e+05,5.2482e+05
9123,5.2496e+05,5.2533e+05,5.2491e+05,5.2496e+05,5.2497e+05
9124,5.2556e+05,5.2554e+05,5.2555e+05,5.2556e+05,5.2556e+05
9125,5.2584e+05,5.26e+05,5.2582e+05,5.2583e+05,5.2584e+05
9126,5.2609e+05,5.2606e+05,5.2608e+05,5.2609e+05,5.2609e+05
9127,5.2624e+05,5.2623e+05,5.2624e+05,5.2624e+05,5.2624e+05
9128,5.2646e+05,5.2643e+05,5.2645e+05,5.2646e+05,5.2646e+05
9129,5.2691e+05,5.2708e+05,5.2691e+05,5.2691e+05,5.2691e+05
9130,5.2722e+05,5.2719e+05,5.2721e+05,5.2722e+05,5.2722e+05
9131,5.2801e+05,5.2797e+05,5.2799e+05,5.2801e+05,5.2801e+05
9132,5.2811e+05,5.2837e+05,5.281e+05,5.2811e+05,5.2811e+05
9133,5.2846e+05,5.2846e+05,5.2846e+05,5.2846e+05,5.2846e+05
9134,5.2857e+05,5.2919e+05,5.2851e+05,5.2857e+05,5.2858e+05
9135,5.2925e+05,5.2925e+05,5.2923e+05,5.2924e+05,5.2924e+05
9136,5.2983e+05,5.2981e+05,5.2982e+05,5.2983e+05,5.2983e+05
9137,5.3001e+05,5.2992e+05,5.3e+05,5.3e+05,5.3001e+05
9138,5.3011e+05,5.2994e+05,5.3004e+05,5.3008e+05,5.301e+05
9139,5.3052e+05,5.3044e+05,5.3052e+05,5.3052e+05,5.3052e+05
9140,5.3065e+05,5.3096e+05,5.3062e+05,5.3065e+05,5.3065e+05
9141,5.3075e+05,5.3097e+05,5.3074e+05,5.3074e+05,5.3075e+05
9142,5.3119e+05,5.3115e+05,5.3118e+05,5.3119e+05,5.3119e+05
9143,5.3197e+05,5.3185e+05,5.3198e+05,5.3198e+05,5.3197e+05
9144,5.3235e+05,5.3234e+05,5.3234e+05,5.3235e+05,5.3235e+05
9145,5.3295e+05,5.3294e+05,5.3296e+05,5.3295e+05,5.3295e+05
9146,5.3308e+05,5.3317e+05,5.3304e+05,5.3308e+05,5.3309e+05
9147,5.332e+05,5.336e+05,5.3319e+05,5.332e+05,5.332e+05
9148,5.3382e+05,5.3369e+05,5.3379e+05,5.3381e+05,5.3382e+05
9149,5.3395e+05,5.3383e+05,5.3389e+05,5.3392e+05,5.3394e+05
9150,5.34e+05,5.3425e+05,5.3392e+05,5.3399e+05,5.34e+05
9151,5.3426e+05,5.345e+05,5.3426e+05,5.3426e+05,5.3426e+05
9152,5.3459e+05,5.3455e+05,5.3457e+05,5.3459e+05,5.3459e+05
9153,5.3563e+05,5.3599e+05,5.3557e+05,5.3563e+05,5.3564e+05
9154,5.3604e+05,5.3616e+05,5.3604e+05,5.3604e+05,5.3604e+05
9155,5.3621e+05,5.3624e+05,5.3619e+05,5.362e+05,5.3621e+05
9156,5.3626e+05,5.3636e+05,5.3626e+05,5.3626e+05,5.3626e+05
9157,5.3709e+05,5.3706e+05,5.3707e+05,5.3708e+05,5.3709e+05
9158,5.3744e+05,5.3742e+05,5.3743e+05,5.3744e+05,5.3744e+05
9159,5.3865e+05,5.3862e+05,5.3863e+05,5.3864e+05,5.3865e+05
9160,5.3882e+05,5.3892e+05,5.3883e+05,5.3882e+05,5.3882e+05
9161,5.3895e+05,5.3902e+05,5.3893e+05,5.3895e+05,5.3895e+05
9162,5.3974e+05,5.3972e+05,5.3973e+05,5.3973e+05,5.3974e+05
9163,5.4044e+05,5.4042e+05,5.4044e+05,5.4044e+05,5.4044e+05
9164,5.4087e+05,5.4084e+05,5.4086e+05,5.4087e+05,5.4087e+05
9165,5.4126e+05,5.4142e+05,5.4124e+05,5.4126e+05,5.4126e+05
9166,5.4145e+05,5.4153e+05,5.4144e+05,5.4145e+05,5.4145e+05
9167,5.4226e+05,5.4219e+05,5.4223e+05,5.4225e+05,5.4225e+05
9168,5.4297e+05,5.4297e+05,5.4291e+05,5.4296e+05,5.4296e+05
9169,5.4297e+05,5.437e+05,5.4296e+05,5.4296e+05,5.4297e+05
9170,5.437e+05,5.4384e+05,5.4362e+05,5.4369e+05,5.437e+05
9171,5.4389e+05,5.4416e+05,5.4388e+05,5.4389e+05,5.4389e+05
9172,5.4461e+05,5.4439e+05,5.4462e+05,5.4461e+05,5.4461e+05
9173,5.4489e+05,5.4484e+05,5.4487e+05,5.4488e+05,5.4489e+05
9174,5.4514e+05,5.4514e+05,5.4515e+05,5.4514e+05,5.4514e+05
9175,5.4521e+05,5.453e+05,5.452e+05,5.4521e+05,5.4521e+05
9176,5.4574e+05,5.4569e+05,5.4572e+05,5.4573e+05,5.4574e+05
9177,5.4729e+05,5.4727e+05,5.4728e+05,5.4729e+05,5.4729e+05
9178,5.4753e+05,5.4749e+05,5.4752e+05,5.4753e+05,5.4753e+05
9179,5.4774e+05,5.4767e+05,5.4773e+05,5.4774e+05,5.4774e+05
9180,5.4823e+05,5.4822e+05,5.4823e+05,5.4823e+05,5.4823e+05
9181,5.4864e+05,5.4856e+05,5.4861e+05,5.4863e+05,5.4863e+05
9182,5.4941e+05,5.4948e+05,5.4936e+05,5.494e+05,5.4941e+05
9183,5.495e+05,5.4968e+05,5.495e+05,5.495e+05,5.495e+05
9184,5.4974e+05,5.4995e+05,5.4971e+05,5.4973e+05,5.4974e+05
9185,5.5168e+05,5.5167e+05,5.5168e+05,5.5168e+05,5.5168e+05
9186,5.5173e+05,5.5171e+05,5.5171e+05,5.5172e+05,5.5173e+05
9187,5.5203e+05,5.5187e+05,5.5203e+05,5.5204e+05,5.5203e+05
9188,5.5219e+05,5.5214e+05,5.5217e+05,5.5218e+05,5.5219e+05
9189,5.5227e+05,5.5226e+05,5.5228e+05,5.5227e+05,5.5227e+05
9190,5.5233e+05,5.5263e+05,5.5231e+05,5.5233e+05,5.5233e+05
9191,5.5313e+05,5.532e+05,5.531e+05,5.5312e+05,5.5313e+05
9192,5.5329e+05,5.5358e+05,5.5325e+05,5.5328e+05,5.5328e+05
9193,5.5415e+05,5.5412e+05,5.5414e+05,5.5415e+05,5.5415e+05
9194,5.5436e+05,5.548e+05,5.5429e+05,5.5436e+05,5.5436e+05
9195,5.5518e+05,5.5516e+05,5.5517e+05,5.5518e+05,5.5518e+05
9196,5.5584e+05,5.5584e+05,5.5585e+05,5.5584e+05,5.5584e+05
9197,5.5693e+05,5.5684e+05,5.5689e+05,5.5691e+05,5.5692e+05
9198,5.5763e+05,5.576e+05,5.5764e+05,5.5763e+05,5.5763e+05
9199,5.5771e+05,5.5763e+05,5.5768e+05,5.5771e+05,5.5772e+05
9200,5.5773e+05,5.5772e+05,5.5772e+05,5.5773e+05,5.5773e+05
9201,5.5779e+05,5.5782e+05,5.5779e+05,5.5779e+05,5.5779e+05
9202,5.5789e+05,5.5818e+05,5.5787e+05,5.5789e+05,5.5789e+05
9203,5.5914e+05,5.5908e+05,5.5912e+05,5.5914e+05,5.5914e+05
9204,5.592e+05,5.5915e+05,5.5918e+05,5.592e+05,5.592e+05
9205,5.604e+05,5.6038e+05,5.604e+05,5.604e+05,5.604e+05
9206,5.6141e+05,5.6133e+05,5.6139e+05,5.6141e+05,5.6141e+05
9207,5.6144e+05,5.6188e+05,5.614e+05,5.6143e+05,5.6144e+05
9208,5.62e+05,5.6203e+05,5.6195e+05,5.6198e+05,5.6199e+05
9209,5.6234e+05,5.6234e+05,5.6235e+05,5.6234e+05,5.6234e+05
9210,5.627e+05,5.6263e+05,5.6268e+05,5.6269e+05,5.627e+05
9211,5.6321e+05,5.632e+05,5.6318e+05,5.6321e+05,5.6321e+05
9212,5.6324e+05,5.6347e+05,5.6322e+05,5.6324e+05,5.6324e+05
9213,5.649e+05,5.6486e+05,5.6489e+05,5.649e+05,5.649e+05
9214,5.6535e+05,5.653e+05,5.6533e+05,5.6535e+05,5.6535e+05
9215,5.6573e+05,5.6574e+05,5.6573e+05,5.6573e+05,5.6573e+05
9216,5.6584e+05,5.661e+05,5.6581e+05,5.6584e+05,5.6584e+05
9217,5.6663e+05,5.6661e+05,5.6662e+05,5.6663e+05,5.6663e+05
9218,5.6684e+05,5.6684e+05,5.6683e+05,5.6684e+05,5.6684e+05
9219,5.6694e+05,5.6719e+05,5.6691e+05,5.6693e+05,5.6694e+05
9220,5.6769e+05,5.6753e+05,5.6763e+05,5.6767e+05,5.6768e+05
9221,5.6846e+05,5.6885e+05,5.6844e+05,5.6846e+05,5.6847e+05
9222,5.6954e+05,5.6953e+05,5.6953e+05,5.6954e+05,5.6954e+05
9223,5.6982e+05,5.6975e+05,5.6979e+05,5.6981e+05,5.6982e+05
9224,5.6995e+05,5.7003e+05,5.6992e+05,5.6994e+05,5.6995e+05
9225,5.7008e+05,5.7032e+05,5.7007e+05,5.7008e+05,5.7008e+05
9226,5.7025e+05,5.7075e+05,5.7021e+05,5.7024e+05,5.7026e+05
9227,5.7093e+05,5.7093e+05,5.7093e+05,5.7093e+05,5.7093e+05
9228,5.7142e+05,5.7137e+05,5.7141e+05,5.7142e+05,5.7142e+05
9229,5.7147e+05,5.7147e+05,5.7148e+05,5.7147e+05,5.7147e+05
9230,5.7258e+05,5.7255e+05,5.7257e+05,5.7258e+05,5.7258e+05
9231,5.7272e+05,5.7261e+05,5.7271e+05,5.7272e+05,5.7272e+05
9232,5.7341e+05,5.7321e+05,5.7334e+05,5.7338e+05,5.734e+05
9233,5.7357e+05,5.7357e+05,5.7358e+05,5.7357e+05,5.7357e+05
9234,5.7422e+05,5.7415e+05,5.7419e+05,5.7421e+05,5.7421e+05
9235,5.755e+05,5.7545e+05,5.7548e+05,5.7549e+05,5.755e+05
9236,5.7577e+05,5.757e+05,5.7576e+05,5.7576e+05,5.7576e+05
9237,5.7602e+05,5.7602e+05,5.7602e+05,5.7602e+05,5.7602e+05
9238,5.7623e+05,5.7623e+05,5.7623e+05,5.7623e+05,5.7623e+05
9239,5.7647e+05,5.7642e+05,5.7645e+05,5.7646e+05,5.7647e+05
9240,5.7672e+05,5.7717e+05,5.7668e+05,5.7672e+05,5.7672e+05
9241,5.7898e+05,5.7897e+05,5.7898e+05,5.7898e+05,5.7898e+05
9242,5.7923e+05,5.7936e+05,5.7922e+05,5.7923e+05,5.7924e+05
9243,5.7932e+05,5.795e+05,5.7925e+05,5.7931e+05,5.7932e+05
9244,5.7938e+05,5.795e+05,5.7937e+05,5.7938e+05,5.7938e+05
9245,5.7954e+05,5.8014e+05,5.7952e+05,5.7953e+05,5.7954e+05
9246,5.8019e+05,5.8014e+05,5.8017e+05,5.8019e+05,5.8019e+05
9247,5.8034e+05,5.8034e+05,5.803e+05,5.8034e+05,5.8034e+05
9248,5.8036e+05,5.8071e+05,5.8035e+05,5.8035e+05,5.8036e+05
9249,5.8094e+05,5.808e+05,5.8085e+05,5.8091e+05,5.8093e+05
9250,5.8133e+05,5.813e+05,5.8132e+05,5.8133e+05,5.8133e+05
9251,5.83e+05,5.8297e+05,5.8299e+05,5.83e+05,5.83e+05
9252,5.8317e+05,5.8318e+05,5.8317e+05,5.8317e+05,5.8317e+05
9253,5.8353e+05,5.835e+05,5.8352e+05,5.8353e+05,5.8353e+05
9254,5.8365e+05,5.8402e+05,5.8365e+05,5.8365e+05,5.8365e+05
9255,5.8434e+05,5.8429e+05,5.8432e+05,5.8433e+05,5.8434e+05
9256,5.8491e+05,5.8463e+05,5.8481e+05,5.8487e+05,5.849e+05
9257,5.8561e+05,5.8558e+05,5.8559e+05,5.856e+05,5.8561e+05
9258,5.8579e+05,5.8573e+05,5.8578e+05,5.8579e+05,5.8579e+05
9259,5.8613e+05,5.8603e+05,5.8613e+05,5.8613e+05,5.8613e+05
9260,5.8659e+05,5.8654e+05,5.8657e+05,5.8658e+05,5.8658e+05
9261,5.8747e+05,5.8744e+05,5.8749e+05,5.8747e+05,5.8747e+05
9262,5.8813e+05,5.8807e+05,5.8811e+05,5.8812e+05,5.8812e+05
9263,5.8886e+05,5.8884e+05,5.8885e+05,5.8886e+05,5.8886e+05
9264,5.8907e+05,5.8969e+05,5.8901e+05,5.8906e+05,5.8908e+05
9265,5.8974e+05,5.8976e+05,5.8973e+05,5.8974e+05,5.8974e+05
9266,5.8994e+05,5.8991e+05,5.8993e+05,5.8994e+05,5.8994e+05
9267,5.9025e+05,5.9023e+05,5.9026e+05,5.9025e+05,5.9025e+05
9268,5.9082e+05,5.9075e+05,5.9081e+05,5.9082e+05,5.9082e+05
9269,5.9106e+05,5.9099e+05,5.9104e+05,5.9105e+05,5.9106e+05
9270,5.9114e+05,5.9147e+05,5.9109e+05,5.9114e+05,5.9114e+05
9271,5.9236e+05,5.9237e+05,5.9236e+05,5.9236e+05,5.9236e+05
9272,5.9242e+05,5.9243e+05,5.9242e+05,5.9242e+05,5.9242e+05
9273,5.9262e+05,5.9259e+05,5.926e+05,5.9261e+05,5.9262e+05
9274,5.9361e+05,5.9354e+05,5.9358e+05,5.936e+05,5.936e+05
9275,5.9401e+05,5.9424e+05,5.9398e+05,5.9401e+05,5.9401e+05
9276,5.9504e+05,5.9516e+05,5.95e+05,5.9504e+05,5.9505e+05
9277,5.9519e+05,5.9555e+05,5.9518e+05,5.9519e+05,5.9519e+05
9278,5.9559e+05,5.9558e+05,5.9557e+05,5.9558e+05,5.9559e+05
9279,5.9625e+05,5.9623e+05,5.9626e+05,5.9625e+05,5.9625e+05
9280,5.9663e+05,5.9656e+05,5.9661e+05,5.9663e+05,5.9663e+05
9281,5.9684e+05,5.9685e+05,5.9684e+05,5.9684e+05,5.9684e+05
9282,5.9798e+05,5.9795e+05,5.9797e+05,5.9798e+05,5.9798e+05
9283,5.9882e+05,5.9877e+05,5.988e+05,5.9881e+05,5.9881e+05
9284,5.9911e+05,5.9899e+05,5.9912e+05,5.9912e+05,5.9911e+05
9285,5.9956e+05,5.9952e+05,5.9954e+05,5.9955e+05,5.9955e+05
9286,5.9986e+05,5.9977e+05,5.9983e+05,5.9985e+05,5.9985e+05
9287,6.0079e+05,6.0114e+05,6.0076e+05,6.0079e+05,6.008e+05
9288,6.0133e+05,6.0134e+05,6.0133e+05,6.0133e+05,6.0133e+05
9289,6.0198e+05,6.0193e+05,6.0195e+05,6.0197e+05,6.0198e+05
9290,6.0268e+05,6.0269e+05,6.0268e+05,6.0268e+05,6.0268e+05
9291,6.0323e+05,6.0329e+05,6.0322e+05,6.0323e+05,6.0324e+05
9292,6.0338e+05,6.035e+05,6.0334e+05,6.0337e+05,6.0337e+05
9293,6.0368e+05,6.0372e+05,6.036e+05,6.0367e+05,6.0369e+05
9294,6.0373e+05,6.0411e+05,6.0374e+05,6.0373e+05,6.0373e+05
9295,6.0415e+05,6.0457e+05,6.0414e+05,6.0415e+05,6.0415e+05
9296,6.0461e+05,6.0463e+05,6.0459e+05,6.0461e+05,6.0461e+05
9297,6.0468e+05,6.0466e+05,6.0469e+05,6.0468e+05,6.0468e+05
9298,6.0583e+05,6.0584e+05,6.0583e+05,6.0583e+05,6.0583e+05
9299,6.0619e+05,6.0616e+05,6.0617e+05,6.0619e+05,6.0619e+05
9300,6.0695e+05,6.0691e+05,6.0693e+05,6.0694e+05,6.0695e+05
9301,6.0748e+05,6.0737e+05,6.0744e+05,6.0747e+05,6.0748e+05
9302,6.087e+05,6.0867e+05,6.0868e+05,6.0869e+05,6.0869e+05
9303,6.0988e+05,6.0996e+05,6.0981e+05,6.0988e+05,6.0988e+05
9304,6.0998e+05,6.1035e+05,6.0997e+05,6.0998e+05,6.0998e+05
9305,6.1035e+05,6.104e+05,6.1035e+05,6.1035e+05,6.1035e+05
9306,6.1128e+05,6.1105e+05,6.1123e+05,6.1126e+05,6.1127e+05
9307,6.1132e+05,6.1116e+05,6.1133e+05,6.1133e+05,6.1132e+05
9308,6.1168e+05,6.1186e+05,6.1168e+05,6.1169e+05,6.1169e+05
9309,6.1187e+05,6.1208e+05,6.1189e+05,6.1187e+05,6.1187e+05
9310,6.1251e+05,6.1245e+05,6.1248e+05,6.125e+05,6.125e+05
9311,6.1306e+05,6.13e+05,6.1304e+05,6.1305e+05,6.1306e+05
9312,6.1307e+05,6.1305e+05,6.1306e+05,6.1307e+05,6.1307e+05
9313,6.1351e+05,6.1351e+05,6.135e+05,6.1351e+05,6.1351e+05
9314,6.1487e+05,6.1488e+05,6.1487e+05,6.1487e+05,6.1487e+05
9315,6.1631e+05,6.1623e+05,6.1627e+05,6.1631e+05,6.1631e+05
9316,6.1637e+05,6.1636e+05,6.1634e+05,6.1637e+05,6.1637e+05
9317,6.164e+05,6.1662e+05,6.1639e+05,6.1638e+05,6.1639e+05
9318,6.1664e+05,6.1703e+05,6.1662e+05,6.1663e+05,6.1664e+05
9319,6.1716e+05,6.1749e+05,6.171e+05,6.1716e+05,6.1717e+05
9320,6.1752e+05,6.1816e+05,6.175e+05,6.1751e+05,6.1752e+05
9321,6.1941e+05,6.1942e+05,6.1941e+05,6.1941e+05,6.1941e+05
9322,6.1974e+05,6.1968e+05,6.1972e+05,6.1973e+05,6.1974e+05
9323,6.2056e+05,6.205e+05,6.2054e+05,6.2056e+05,6.2056e+05
9324,6.2078e+05,6.2076e+05,6.2077e+05,6.2078e+05,6.2078e+05
9325,6.2113e+05,6.213e+05,6.2111e+05,6.2113e+05,6.2113e+05
9326,6.2139e+05,6.2132e+05,6.2139e+05,6.2139e+05,6.2139e+05
9327,6.2145e+05,6.2139e+05,6.2142e+05,6.2144e+05,6.2144e+05
9328,6.22e+05,6.2186e+05,6.2195e+05,6.2198e+05,6.2199e+05
9329,6.2396e+05,6.239e+05,6.2395e+05,6.2396e+05,6.2396e+05
9330,6.2396e+05,6.2397e+05,6.2396e+05,6.2396e+05,6.2396e+05
9331,6.2431e+05,6.2428e+05,6.2431e+05,6.2431e+05,6.2431e+05
9332,6.2468e+05,6.2469e+05,6.2467e+05,6.2468e+05,6.2468e+05
9333,6.2527e+05,6.2573e+05,6.2519e+05,6.2527e+05,6.2528e+05
9334,6.2627e+05,6.2623e+05,6.2625e+05,6.2626e+05,6.2627e+05
9335,6.2737e+05,6.2717e+05,6.273e+05,6.2734e+05,6.2736e+05
9336,6.2746e+05,6.2745e+05,6.2746e+05,6.2745e+05,6.2745e+05
9337,6.2789e+05,6.2777e+05,6.2787e+05,6.2788e+05,6.2789e+05
9338,6.2852e+05,6.2847e+05,6.2851e+05,6.2852e+05,6.2852e+05
9339,6.2853e+05,6.2853e+05,6.2852e+05,6.2853e+05,6.2853e+05
9340,6.2871e+05,6.2856e+05,6.2869e+05,6.2871e+05,6.2871e+05
9341,6.2932e+05,6.2899e+05,6.2935e+05,6.2934e+05,6.2932e+05
9342,6.3053e+05,6.3161e+05,6.3043e+05,6.3051e+05,6.3053e+05
9343,6.3177e+05,6.3178e+05,6.3177e+05,6.3177e+05,6.3177e+05
9344,6.3188e+05,6.3182e+05,6.3186e+05,6.3187e+05,6.3188e+05
9345,6.3221e+05,6.3222e+05,6.3221e+05,6.3221e+05,6.3221e+05
9346,6.3309e+05,6.331e+05,6.3309e+05,6.3309e+05,6.3309e+05
9347,6.3349e+05,6.3323e+05,6.334e+05,6.3346e+05,6.3348e+05
9348,6.3442e+05,6.3437e+05,6.344e+05,6.3442e+05,6.3442e+05
9349,6.3566e+05,6.3562e+05,6.3564e+05,6.3565e+05,6.3565e+05
9350,6.3626e+05,6.3626e+05,6.3624e+05,6.3626e+05,6.3626e+05
9351,6.3639e+05,6.3632e+05,6.3636e+05,6.3638e+05,6.3638e+05
9352,6.3723e+05,6.3722e+05,6.3724e+05,6.3723e+05,6.3723e+05
9353,6.3746e+05,6.3743e+05,6.3745e+05,6.3746e+05,6.3746e+05
9354,6.3768e+05,6.3769e+05,6.3767e+05,6.3768e+05,6.3768e+05
9355,6.3914e+05,6.3946e+05,6.391e+05,6.3914e+05,6.3915e+05
9356,6.3953e+05,6.3953e+05,6.3952e+05,6.3953e+05,6.3953e+05
9357,6.4097e+05,6.4091e+05,6.4095e+05,6.4096e+05,6.4097e+05
9358,6.4164e+05,6.4133e+05,6.4153e+05,6.416e+05,6.4163e+05
9359,6.4227e+05,6.4229e+05,6.4227e+05,6.4227e+05,6.4227e+05
9360,6.4239e+05,6.4232e+05,6.4236e+05,6.4238e+05,6.4239e+05
9361,6.4308e+05,6.4309e+05,6.4307e+05,6.4308e+05,6.4308e+05
9362,6.4319e+05,6.4347e+05,6.431e+05,6.4319e+05,6.4319e+05
9363,6.4347e+05,6.4372e+05,6.4346e+05,6.4347e+05,6.4347e+05
9364,6.44e+05,6.439e+05,6.4398e+05,6.4399e+05,6.44e+05
9365,6.4485e+05,6.4484e+05,6.4486e+05,6.4485e+05,6.4485e+05
9366,6.4523e+05,6.4513e+05,6.4522e+05,6.4523e+05,6.4523e+05
9367,6.4576e+05,6.4539e+05,6.4562e+05,6.4571e+05,6.4574e+05
9368,6.4623e+05,6.4613e+05,6.4621e+05,6.4623e+05,6.4623e+05
9369,6.4636e+05,6.4619e+05,6.4637e+05,6.4636e+05,6.4636e+05
9370,6.4688e+05,6.4689e+05,6.4688e+05,6.4688e+05,6.4688e+05
9371,6.4785e+05,6.4782e+05,6.4783e+05,6.4785e+05,6.4785e+05
9372,6.4843e+05,6.4843e+05,6.4841e+05,6.4842e+05,6.4843e+05
9373,6.4877e+05,6.4871e+05,6.4874e+05,6.4876e+05,6.4876e+05
9374,6.4889e+05,6.4906e+05,6.4878e+05,6.4887e+05,6.489e+05
9375,6.4905e+05,6.5017e+05,6.4906e+05,6.4905e+05,6.4905e+05
9376,6.5003e+05,6.5044e+05,6.4999e+05,6.5002e+05,6.5003e+05
9377,6.5132e+05,6.5126e+05,6.513e+05,6.5131e+05,6.5132e+05
9378,6.5142e+05,6.5139e+05,6.5141e+05,6.5142e+05,6.5142e+05
9379,6.515e+05,6.5152e+05,6.515e+05,6.515e+05,6.515e+05
9380,6.5302e+05,6.5314e+05,6.5298e+05,6.5301e+05,6.5302e+05
9381,6.5317e+05,6.5357e+05,6.5315e+05,6.5317e+05,6.5317e+05
9382,6.5462e+05,6.5459e+05,6.5461e+05,6.5462e+05,6.5462e+05
9383,6.5478e+05,6.5485e+05,6.5476e+05,6.5478e+05,6.5478e+05
9384,6.5495e+05,6.5504e+05,6.5494e+05,6.5495e+05,6.5495e+05
9385,6.5512e+05,6.5516e+05,6.5512e+05,6.5512e+05,6.5512e+05
9386,6.5522e+05,6.552e+05,6.5522e+05,6.5523e+05,6.5522e+05
9387,6.5561e+05,6.5555e+05,6.556e+05,6.5561e+05,6.5561e+05
9388,6.5613e+05,6.5615e+05,6.5613e+05,6.5613e+05,6.5613e+05
9389,6.571e+05,6.5706e+05,6.5708e+05,6.571e+05,6.571e+05
9390,6.5777e+05,6.5774e+05,6.5775e+05,6.5777e+05,6.5777e+05
9391,6.5821e+05,6.5817e+05,6.5819e+05,6.5821e+05,6.5821e+05
9392,6.5891e+05,6.5891e+05,6.5894e+05,6.5891e+05,6.5891e+05
9393,6.5997e+05,6.5991e+05,6.5994e+05,6.5996e+05,6.5996e+05
9394,6.607e+05,6.607e+05,6.6069e+05,6.607e+05,6.607e+05
9395,6.6078e+05,6.608e+05,6.6078e+05,6.6078e+05,6.6078e+05
9396,6.6161e+05,6.6157e+05,6.6161e+05,6.6161e+05,6.6161e+05
9397,6.6273e+05,6.6267e+05,6.627e+05,6.6272e+05,6.6273e+05
9398,6.6519e+05,6.6511e+05,6.6516e+05,6.6518e+05,6.6519e+05
9399,6.6541e+05,6.6527e+05,6.6541e+05,6.654e+05,6.654e+05
9400,6.6544e+05,6.6546e+05,6.6543e+05,6.6544e+05,6.6544e+05
9401,6.6598e+05,6.6594e+05,6.6596e+05,6.6597e+05,6.6598e+05
9402,6.6627e+05,6.6658e+05,6.6618e+05,6.6627e+05,6.6628e+05
9403,6.6664e+05,6.6687e+05,6.6661e+05,6.6663e+05,6.6663e+05
9404,6.6699e+05,6.6757e+05,6.6685e+05,6.6696e+05,6.6699e+05
9405,6.6756e+05,6.6812e+05,6.6755e+05,6.6756e+05,6.6756e+05
9406,6.6815e+05,6.6843e+05,6.6817e+05,6.6815e+05,6.6815e+05
9407,6.6879e+05,6.6875e+05,6.6877e+05,6.6879e+05,6.6879e+05
9408,6.6959e+05,6.6962e+05,6.6961e+05,6.6959e+05,6.6959e+05
9409,6.6968e+05,6.6963e+05,6.6965e+05,6.6967e+05,6.6968e+05
9410,6.6999e+05,6.6993e+05,6.6996e+05,6.6998e+05,6.6998e+05
9411,6.701e+05,6.7013e+05,6.701e+05,6.701e+05,6.7011e+05
9412,6.7344e+05,6.7342e+05,6.7342e+05,6.7344e+05,6.7344e+05
9413,6.7355e+05,6.7347e+05,6.7351e+05,6.7354e+05,6.7355e+05
9414,6.7418e+05,6.7417e+05,6.7416e+05,6.7417e+05,6.7418e+05
9415,6.7479e+05,6.7481e+05,6.7478e+05,6.7479e+05,6.7479e+05
9416,6.7653e+05,6.7649e+05,6.7651e+05,6.7652e+05,6.7653e+05
9417,6.7688e+05,6.7685e+05,6.7693e+05,6.7688e+05,6.7688e+05
9418,6.775e+05,6.7742e+05,6.7746e+05,6.7749e+05,6.775e+05
9419,6.7847e+05,6.7837e+05,6.7842e+05,6.7845e+05,6.7846e+05
9420,6.7948e+05,6.795e+05,6.794e+05,6.7948e+05,6.7948e+05
9421,6.7949e+05,6.7956e+05,6.7948e+05,6.7949e+05,6.7949e+05
9422,6.7955e+05,6.8013e+05,6.7954e+05,6.7955e+05,6.7955e+05
9423,6.8031e+05,6.8028e+05,6.803e+05,6.8031e+05,6.8031e+05
9424,6.8059e+05,6.806e+05,6.8058e+05,6.8059e+05,6.8059e+05
9425,6.8238e+05,6.8225e+05,6.8234e+05,6.8238e+05,6.8238e+05
9426,6.8239e+05,6.8248e+05,6.8239e+05,6.824e+05,6.8239e+05
9427,6.826e+05,6.8271e+05,6.8255e+05,6.8258e+05,6.826e+05
9428,6.8419e+05,6.8421e+05,6.8418e+05,6.8419e+05,6.8419e+05
9429,6.8448e+05,6.8445e+05,6.8446e+05,6.8448e+05,6.8448e+05
9430,6.8551e+05,6.8548e+05,6.8552e+05,6.8551e+05,6.8551e+05
9431,6.8552e+05,6.8552e+05,6.8554e+05,6.8552e+05,6.8552e+05
9432,6.8639e+05,6.8633e+05,6.8637e+05,6.8638e+05,6.8639e+05
9433,6.8662e+05,6.8661e+05,6.866e+05,6.8662e+05,6.8662e+05
9434,6.8783e+05,6.8769e+05,6.8777e+05,6.8781e+05,6.8782e+05
9435,6.8809e+05,6.8805e+05,6.8811e+05,6.8809e+05,6.8809e+05
9436,6.8891e+05,6.8893e+05,6.889e+05,6.889e+05,6.8891e+05
9437,6.8941e+05,6.8933e+05,6.8937e+05,6.8939e+05,6.894e+05
9438,6.8955e+05,6.9065e+05,6.8943e+05,6.8953e+05,6.8956e+05
9439,6.9036e+05,6.9094e+05,6.9032e+05,6.9036e+05,6.9036e+05
9440,6.9195e+05,6.9193e+05,6.9193e+05,6.9194e+05,6.9195e+05
9441,6.9229e+05,6.9227e+05,6.9227e+05,6.9229e+05,6.9229e+05
9442,6.934e+05,6.9321e+05,6.9332e+05,6.9337e+05,6.9339e+05
9443,6.9364e+05,6.9367e+05,6.9363e+05,6.9364e+05,6.9364e+05
9444,6.941e+05,6.9413e+05,6.9409e+05,6.941e+05,6.941e+05
9445,6.9603e+05,6.9596e+05,6.9601e+05,6.9603e+05,6.9603e+05
9446,6.9787e+05,6.9781e+05,6.9784e+05,6.9786e+05,6.9786e+05
9447,6.9789e+05,6.9788e+05,6.9789e+05,6.9789e+05,6.9789e+05
9448,6.9838e+05,6.9841e+05,6.9837e+05,6.9838e+05,6.9838e+05
9449,6.988e+05,6.9879e+05,6.9878e+05,6.988e+05,6.988e+05
9450,6.9996e+05,6.9976e+05,6.9987e+05,6.9993e+05,6.9995e+05
9451,7.0005e+05,7.0005e+05,7.0003e+05,7.0004e+05,7.0005e+05
9452,7.0141e+05,7.0134e+05,7.0138e+05,7.014e+05,7.0141e+05
9453,7.0313e+05,7.0317e+05,7.0313e+05,7.0313e+05,7.0313e+05
9454,7.0382e+05,7.0377e+05,7.038e+05,7.0382e+05,7.0382e+05
9455,7.0579e+05,7.0573e+05,7.0577e+05,7.0578e+05,7.0579e+05
9456,7.0607e+05,7.0606e+05,7.0606e+05,7.0606e+05,7.0607e+05
9457,7.063e+05,7.0607e+05,7.0619e+05,7.0626e+05,7.0628e+05
9458,7.0632e+05,7.063e+05,7.0635e+05,7.0632e+05,7.0632e+05
9459,7.0709e+05,7.0703e+05,7.0708e+05,7.0709e+05,7.0709e+05
9460,7.079e+05,7.0794e+05,7.0789e+05,7.079e+05,7.079e+05
9461,7.0814e+05,7.0815e+05,7.0813e+05,7.0814e+05,7.0814e+05
9462,7.0842e+05,7.0834e+05,7.0839e+05,7.0841e+05,7.0842e+05
9463,7.0903e+05,7.1005e+05,7.0884e+05,7.0898e+05,7.0903e+05
9464,7.1008e+05,7.1082e+05,7.1006e+05,7.1008e+05,7.1008e+05
9465,7.1053e+05,7.1126e+05,7.1044e+05,7.1053e+05,7.1053e+05
9466,7.1138e+05,7.114e+05,7.1137e+05,7.1138e+05,7.1138e+05
9467,7.1267e+05,7.1271e+05,7.1267e+05,7.1267e+05,7.1267e+05
9468,7.1283e+05,7.1276e+05,7.1281e+05,7.1283e+05,7.1283e+05
9469,7.1391e+05,7.1391e+05,7.1389e+05,7.1391e+05,7.1391e+05
9470,7.1435e+05,7.148e+05,7.1422e+05,7.1436e+05,7.1436e+05
9471,7.151e+05,7.15e+05,7.1497e+05,7.1505e+05,7.1508e+05
9472,7.1555e+05,7.1546e+05,7.1552e+05,7.1554e+05,7.1555e+05
9473,7.1746e+05,7.175e+05,7.1745e+05,7.1745e+05,7.1746e+05
9474,7.1761e+05,7.1757e+05,7.1759e+05,7.176e+05,7.1761e+05
9475,7.1804e+05,7.1796e+05,7.1801e+05,7.1803e+05,7.1804e+05
9476,7.1875e+05,7.187e+05,7.1872e+05,7.1874e+05,7.1875e+05
9477,7.1935e+05,7.19e+05,7.192e+05,7.1929e+05,7.1933e+05
9478,7.2101e+05,7.2094e+05,7.2099e+05,7.2101e+05,7.2101e+05
9479,7.2225e+05,7.2229e+05,7.2224e+05,7.2225e+05,7.2225e+05
9480,7.2269e+05,7.2269e+05,7.2267e+05,7.2268e+05,7.2269e+05
9481,7.2335e+05,7.2335e+05,7.2336e+05,7.2335e+05,7.2335e+05
9482,7.2537e+05,7.2528e+05,7.2533e+05,7.2536e+05,7.2536e+05
9483,7.2561e+05,7.2563e+05,7.256e+05,7.2561e+05,7.2561e+05
9484,7.2704e+05,7.2709e+05,7.2703e+05,7.2704e+05,7.2704e+05
9485,7.2736e+05,7.2731e+05,7.2734e+05,7.2736e+05,7.2736e+05
9486,7.275e+05,7.2745e+05,7.2747e+05,7.2749e+05,7.2749e+05
9487,7.2803e+05,7.2799e+05,7.2801e+05,7.2802e+05,7.2803e+05
9488,7.2828e+05,7.2823e+05,7.2826e+05,7.2827e+05,7.2828e+05
9489,7.2841e+05,7.2827e+05,7.2841e+05,7.2841e+05,7.284e+05
9490,7.3059e+05,7.3057e+05,7.3056e+05,7.3058e+05,7.3058e+05
9491,7.3182e+05,7.3175e+05,7.318e+05,7.3181e+05,7.3182e+05
9492,7.3184e+05,7.3189e+05,7.3183e+05,7.3184e+05,7.3184e+05
9493,7.3311e+05,7.3302e+05,7.3308e+05,7.331e+05,7.3311e+05
9494,7.3443e+05,7.3436e+05,7.3441e+05,7.3443e+05,7.3443e+05
9495,7.3556e+05,7.36e+05,7.3551e+05,7.3555e+05,7.3556e+05
9496,7.3664e+05,7.367e+05,7.3663e+05,7.3664e+05,7.3664e+05
9497,7.3774e+05,7.3777e+05,7.3773e+05,7.3774e+05,7.3774e+05
9498,7.384e+05,7.3833e+05,7.3838e+05,7.3839e+05,7.384e+05
9499,7.392e+05,7.3915e+05,7.3918e+05,7.392e+05,7.392e+05
9500,7.392e+05,7.3922e+05,7.3921e+05,7.392e+05,7.392e+05
9501,7.3941e+05,7.3934e+05,7.3938e+05,7.394e+05,7.3941e+05
9502,7.4027e+05,7.4048e+05,7.4016e+05,7.4025e+05,7.4028e+05
9503,7.4047e+05,7.4105e+05,7.4046e+05,7.4047e+05,7.4047e+05
9504,7.4117e+05,7.4112e+05,7.4115e+05,7.4117e+05,7.4117e+05
9505,7.4143e+05,7.4149e+05,7.4142e+05,7.4143e+05,7.4143e+05
9506,7.4219e+05,7.4212e+05,7.4216e+05,7.4218e+05,7.4219e+05
9507,7.43e+05,7.4273e+05,7.4301e+05,7.43e+05,7.4299e+05
9508,7.4335e+05,7.4329e+05,7.4332e+05,7.4334e+05,7.4335e+05
9509,7.4402e+05,7.4401e+05,7.44e+05,7.4401e+05,7.4402e+05
9510,7.4508e+05,7.4499e+05,7.4504e+05,7.4507e+05,7.4508e+05
9511,7.4523e+05,7.4628e+05,7.4505e+05,7.452e+05,7.4523e+05
9512,7.4621e+05,7.4664e+05,7.462e+05,7.4621e+05,7.4621e+05
9513,7.4814e+05,7.4803e+05,7.481e+05,7.4813e+05,7.4814e+05
9514,7.4922e+05,7.4919e+05,7.4919e+05,7.4921e+05,7.4921e+05
9515,7.5064e+05,7.5054e+05,7.5063e+05,7.5064e+05,7.5064e+05
9516,7.5097e+05,7.5104e+05,7.5096e+05,7.5097e+05,7.5097e+05
9517,7.5161e+05,7.5149e+05,7.5156e+05,7.5159e+05,7.516e+05
9518,7.5322e+05,7.5323e+05,7.5321e+05,7.5322e+05,7.5322e+05
9519,7.5359e+05,7.5361e+05,7.5361e+05,7.5359e+05,7.5359e+05
9520,7.5389e+05,7.5389e+05,7.5365e+05,7.5386e+05,7.539e+05
9521,7.5392e+05,7.5549e+05,7.539e+05,7.5392e+05,7.5392e+05
9522,7.5563e+05,7.5577e+05,7.5558e+05,7.5562e+05,7.5563e+05
9523,7.557e+05,7.5579e+05,7.5569e+05,7.557e+05,7.5571e+05
9524,7.5603e+05,7.5603e+05,7.5602e+05,7.5603e+05,7.5603e+05
9525,7.5785e+05,7.5777e+05,7.5781e+05,7.5784e+05,7.5785e+05
9526,7.5843e+05,7.5841e+05,7.5841e+05,7.5842e+05,7.5843e+05
9527,7.5907e+05,7.5846e+05,7.5909e+05,7.5907e+05,7.5906e+05
9528,7.6008e+05,7.5993e+05,7.6003e+05,7.6006e+05,7.6008e+05
9529,7.6039e+05,7.6045e+05,7.6038e+05,7.6039e+05,7.6039e+05
9530,7.6049e+05,7.6048e+05,7.6046e+05,7.6048e+05,7.6049e+05
9531,7.6468e+05,7.6451e+05,7.6462e+05,7.6466e+05,7.6468e+05
9532,7.6501e+05,7.6511e+05,7.65e+05,7.6501e+05,7.6502e+05
9533,7.6569e+05,7.661e+05,7.6557e+05,7.6569e+05,7.657e+05
9534,7.6615e+05,7.6656e+05,7.6612e+05,7.6614e+05,7.6615e+05
9535,7.6678e+05,7.668e+05,7.6682e+05,7.6677e+05,7.6677e+05
9536,7.6736e+05,7.6736e+05,7.6733e+05,7.6735e+05,7.6736e+05
9537,7.694e+05,7.6941e+05,7.6938e+05,7.6939e+05,7.694e+05
9538,7.6953e+05,7.6963e+05,7.6951e+05,7.6952e+05,7.6953e+05
9539,7.6994e+05,7.6973e+05,7.6986e+05,7.6991e+05,7.6993e+05
9540,7.7206e+05,7.7206e+05,7.7206e+05,7.7206e+05,7.7206e+05
9541,7.7215e+05,7.7209e+05,7.7211e+05,7.7214e+05,7.7214e+05
9542,7.7307e+05,7.7334e+05,7.7309e+05,7.7306e+05,7.7307e+05
9543,7.7341e+05,7.7347e+05,7.7339e+05,7.734e+05,7.7341e+05
9544,7.7393e+05,7.7405e+05,7.7391e+05,7.7393e+05,7.7393e+05
9545,7.7426e+05,7.7422e+05,7.7422e+05,7.7425e+05,7.7426e+05
9546,7.7438e+05,7.755e+05,7.7424e+05,7.7437e+05,7.7439e+05
9547,7.7574e+05,7.7571e+05,7.7565e+05,7.7571e+05,7.7573e+05
9548,7.7782e+05,7.7798e+05,7.7779e+05,7.7782e+05,7.7782e+05
9549,7.7806e+05,7.7802e+05,7.7803e+05,7.7806e+05,7.7806e+05
9550,7.8094e+05,7.8114e+05,7.8096e+05,7.8094e+05,7.8094e+05
9551,7.8138e+05,7.813e+05,7.8134e+05,7.8136e+05,7.8137e+05
9552,7.8189e+05,7.8164e+05,7.8181e+05,7.8187e+05,7.8189e+05
9553,7.8191e+05,7.8206e+05,7.8186e+05,7.8189e+05,7.819e+05
9554,7.8295e+05,7.8258e+05,7.8296e+05,7.8294e+05,7.8295e+05
9555,7.8362e+05,7.8384e+05,7.8357e+05,7.8361e+05,7.8362e+05
9556,7.8444e+05,7.8439e+05,7.844e+05,7.8443e+05,7.8444e+05
9557,7.8578e+05,7.8578e+05,7.8577e+05,7.8578e+05,7.8578e+05
9558,7.8766e+05,7.8763e+05,7.8763e+05,7.8765e+05,7.8766e+05
9559,7.8807e+05,7.8803e+05,7.8805e+05,7.8807e+05,7.8807e+05
9560,7.8834e+05,7.8853e+05,7.8831e+05,7.8833e+05,7.8834e+05
9561,7.8905e+05,7.8874e+05,7.8894e+05,7.8901e+05,7.8903e+05
9562,7.8924e+05,7.8922e+05,7.8921e+05,7.8923e+05,7.8923e+05
9563,7.8972e+05,7.9004e+05,7.8962e+05,7.8971e+05,7.8972e+05
9564,7.9009e+05,7.9048e+05,7.9006e+05,7.9008e+05,7.9009e+05
9565,7.9108e+05,7.9123e+05,7.9105e+05,7.9107e+05,7.9108e+05
9566,7.9587e+05,7.9544e+05,7.9571e+05,7.9581e+05,7.9584e+05
9567,7.9599e+05,7.9616e+05,7.9597e+05,7.9599e+05,7.9599e+05
9568,7.9647e+05,7.968e+05,7.9643e+05,7.9647e+05,7.9647e+05
9569,7.9691e+05,7.9682e+05,7.9686e+05,7.9689e+05,7.969e+05
9570,7.9866e+05,7.9869e+05,7.9863e+05,7.9865e+05,7.9865e+05
9571,8.0008e+05,8.0002e+05,8.0005e+05,8.0008e+05,8.0008e+05
9572,8.0039e+05,8.0053e+05,8.0036e+05,8.0039e+05,8.0039e+05
9573,8.0256e+05,8.0258e+05,8.0254e+05,8.0255e+05,8.0256e+05
9574,8.0277e+05,8.0272e+05,8.0274e+05,8.0276e+05,8.0277e+05
9575,8.0448e+05,8.0465e+05,8.0446e+05,8.0448e+05,8.0448e+05
9576,8.0479e+05,8.0475e+05,8.0477e+05,8.0478e+05,8.0479e+05
9577,8.0559e+05,8.0509e+05,8.0541e+05,8.0552e+05,8.0556e+05
9578,8.0674e+05,8.0674e+05,8.0673e+05,8.0674e+05,8.0674e+05
9579,8.0731e+05,8.0728e+05,8.0728e+05,8.073e+05,8.073e+05
9580,8.0917e+05,8.0905e+05,8.0911e+05,8.0915e+05,8.0916e+05
9581,8.0939e+05,8.0936e+05,8.0937e+05,8.0937e+05,8.0939e+05
9582,8.0993e+05,8.0937e+05,8.0972e+05,8.0985e+05,8.099e+05
9583,8.1085e+05,8.1077e+05,8.1081e+05,8.1084e+05,8.1084e+05
9584,8.1089e+05,8.1101e+05,8.1086e+05,8.1089e+05,8.1089e+05
9585,8.1321e+05,8.1361e+05,8.1313e+05,8.132e+05,8.1321e+05
9586,8.1363e+05,8.138e+05,8.1361e+05,8.1363e+05,8.1364e+05
9587,8.1614e+05,8.1709e+05,8.1604e+05,8.1614e+05,8.1615e+05
9588,8.1836e+05,8.1834e+05,8.1834e+05,8.1836e+05,8.1836e+05
9589,8.1928e+05,8.192e+05,8.1923e+05,8.1926e+05,8.1927e+05
9590,8.2085e+05,8.208e+05,8.2081e+05,8.2084e+05,8.2084e+05
9591,8.2179e+05,8.2173e+05,8.2175e+05,8.2178e+05,8.2179e+05
9592,8.218e+05,8.2181e+05,8.2178e+05,8.2179e+05,8.218e+05
9593,8.2241e+05,8.2253e+05,8.2239e+05,8.2241e+05,8.2241e+05
9594,8.2336e+05,8.2351e+05,8.2333e+05,8.2335e+05,8.2336e+05
9595,8.2451e+05,8.2451e+05,8.2448e+05,8.245e+05,8.2451e+05
9596,8.2492e+05,8.249e+05,8.2491e+05,8.2492e+05,8.2492e+05
9597,8.2965e+05,8.2958e+05,8.2961e+05,8.2964e+05,8.2964e+05
9598,8.2977e+05,8.297e+05,8.2974e+05,8.2976e+05,8.2977e+05
9599,8.2979e+05,8.2972e+05,8.2975e+05,8.2978e+05,8.2979e+05
9600,8.3089e+05,8.3128e+05,8.308e+05,8.3089e+05,8.309e+05
9601,8.3359e+05,8.3375e+05,8.3357e+05,8.3359e+05,8.336e+05
9602,8.3427e+05,8.3421e+05,8.3424e+05,8.3427e+05,8.3427e+05
9603,8.3489e+05,8.3501e+05,8.3487e+05,8.3489e+05,8.349e+05
9604,8.3733e+05,8.3767e+05,8.3727e+05,8.373e+05,8.3733e+05
9605,8.381e+05,8.3805e+05,8.3806e+05,8.3809e+05,8.3809e+05
9606,8.382e+05,8.3812e+05,8.3816e+05,8.3819e+05,8.382e+05
9607,8.3897e+05,8.3931e+05,8.3894e+05,8.3897e+05,8.3898e+05
9608,8.3954e+05,8.3958e+05,8.3952e+05,8.3954e+05,8.3954e+05
9609,8.4056e+05,8.405e+05,8.4052e+05,8.4055e+05,8.4056e+05
9610,8.4382e+05,8.4381e+05,8.4381e+05,8.4382e+05,8.4382e+05
9611,8.4431e+05,8.4447e+05,8.4429e+05,8.4431e+05,8.4431e+05
9612,8.4491e+05,8.4487e+05,8.4488e+05,8.449e+05,8.4491e+05
9613,8.4573e+05,8.4566e+05,8.4569e+05,8.4572e+05,8.4573e+05
9614,8.483e+05,8.484e+05,8.4828e+05,8.483e+05,8.483e+05
9615,8.4885e+05,8.4879e+05,8.4882e+05,8.4884e+05,8.4885e+05
9616,8.4938e+05,8.4933e+05,8.4935e+05,8.4937e+05,8.4937e+05
9617,8.4947e+05,8.4982e+05,8.4938e+05,8.4946e+05,8.4947e+05
9618,8.4999e+05,8.4992e+05,8.4996e+05,8.4998e+05,8.4999e+05
9619,8.5194e+05,8.5186e+05,8.5189e+05,8.5192e+05,8.5193e+05
9620,8.5374e+05,8.5364e+05,8.5371e+05,8.5373e+05,8.5373e+05
9621,8.5544e+05,8.5535e+05,8.5539e+05,8.5543e+05,8.5544e+05
9622,8.5547e+05,8.5562e+05,8.5545e+05,8.5547e+05,8.5547e+05
9623,8.5785e+05,8.5786e+05,8.5783e+05,8.5785e+05,8.5785e+05
9624,8.5844e+05,8.5838e+05,8.5839e+05,8.5842e+05,8.5844e+05
9625,8.5958e+05,8.5948e+05,8.5952e+05,8.5956e+05,8.5957e+05
9626,8.6263e+05,8.6274e+05,8.6261e+05,8.6263e+05,8.6263e+05
9627,8.6342e+05,8.6342e+05,8.6342e+05,8.6342e+05,8.6342e+05
9628,8.6382e+05,8.637e+05,8.6375e+05,8.6379e+05,8.6381e+05
9629,8.6527e+05,8.652e+05,8.6523e+05,8.6526e+05,8.6527e+05
9630,8.6658e+05,8.6706e+05,8.6648e+05,8.6654e+05,8.6658e+05
9631,8.6706e+05,8.6721e+05,8.6704e+05,8.6706e+05,8.6706e+05
9632,8.6875e+05,8.686e+05,8.6867e+05,8.6872e+05,8.6874e+05
9633,8.6893e+05,8.6931e+05,8.6886e+05,8.6892e+05,8.6893e+05
9634,8.7229e+05,8.7222e+05,8.7224e+05,8.7227e+05,8.7228e+05
9635,8.7413e+05,8.7397e+05,8.7404e+05,8.741e+05,8.7412e+05
9636,8.7648e+05,8.7644e+05,8.7645e+05,8.7647e+05,8.7648e+05
9637,8.7651e+05,8.7648e+05,8.7648e+05,8.765e+05,8.7651e+05
9638,8.7788e+05,8.7799e+05,8.7786e+05,8.7788e+05,8.7789e+05
9639,8.7905e+05,8.7921e+05,8.7903e+05,8.7905e+05,8.7905e+05
9640,8.7988e+05,8.7971e+05,8.7979e+05,8.7985e+05,8.7987e+05
9641,8.8002e+05,8.7992e+05,8.8e+05,8.8001e+05,8.8002e+05
9642,8.8056e+05,8.8048e+05,8.805e+05,8.8054e+05,8.8055e+05
9643,8.8375e+05,8.8375e+05,8.8374e+05,8.8375e+05,8.8375e+05
9644,8.8652e+05,8.8632e+05,8.864e+05,8.8647e+05,8.865e+05
9645,8.893e+05,8.8974e+05,8.8924e+05,8.893e+05,8.8931e+05
9646,8.9142e+05,8.9159e+05,8.914e+05,8.9142e+05,8.9143e+05
9647,8.9197e+05,8.9185e+05,8.9191e+05,8.9195e+05,8.9197e+05
9648,8.9338e+05,8.9311e+05,8.9323e+05,8.9332e+05,8.9336e+05
9649,8.9408e+05,8.9417e+05,8.9405e+05,8.9407e+05,8.9408e+05
9650,8.9446e+05,8.9444e+05,8.9442e+05,8.9445e+05,8.9446e+05
9651,8.9638e+05,8.9635e+05,8.9631e+05,8.9637e+05,8.9638e+05
9652,8.964e+05,8.9695e+05,8.9637e+05,8.9639e+05,8.964e+05
9653,8.9687e+05,8.9706e+05,8.9677e+05,8.9684e+05,8.9687e+05
9654,8.976e+05,8.9775e+05,8.9754e+05,8.9758e+05,8.976e+05
9655,9.0147e+05,9.0113e+05,9.0129e+05,9.014e+05,9.0144e+05
9656,9.0417e+05,9.0432e+05,9.0414e+05,9.0416e+05,9.0417e+05
9657,9.0476e+05,9.0475e+05,9.0476e+05,9.0476e+05,9.0476e+05
9658,9.0736e+05,9.0733e+05,9.0734e+05,9.0735e+05,9.0736e+05
9659,9.0865e+05,9.0834e+05,9.0851e+05,9.086e+05,9.0864e+05
9660,9.0882e+05,9.0858e+05,9.0868e+05,9.0876e+05,9.088e+05
9661,9.0934e+05,9.0923e+05,9.0929e+05,9.0933e+05,9.0934e+05
9662,9.1e+05,9.1101e+05,9.0986e+05,9.0997e+05,9.1e+05
9663,9.1061e+05,9.1104e+05,9.1054e+05,9.106e+05,9.1061e+05
9664,9.1122e+05,9.1131e+05,9.112e+05,9.1122e+05,9.1122e+05
9665,9.1527e+05,9.1529e+05,9.1525e+05,9.1526e+05,9.1527e+05
9666,9.1725e+05,9.174e+05,9.1723e+05,9.1725e+05,9.1726e+05
9667,9.1966e+05,9.1923e+05,9.1942e+05,9.1956e+05,9.1963e+05
9668,9.2038e+05,9.2034e+05,9.2034e+05,9.2037e+05,9.2038e+05
9669,9.2335e+05,9.232e+05,9.2329e+05,9.2334e+05,9.2335e+05
9670,9.2401e+05,9.2347e+05,9.2371e+05,9.2389e+05,9.2396e+05
9671,9.2456e+05,9.2442e+05,9.2449e+05,9.2454e+05,9.2455e+05
9672,9.2646e+05,9.2644e+05,9.2645e+05,9.2646e+05,9.2646e+05
9673,9.2869e+05,9.2888e+05,9.2856e+05,9.2865e+05,9.2869e+05
9674,9.2935e+05,9.2945e+05,9.2933e+05,9.2935e+05,9.2935e+05
9675,9.3067e+05,9.3083e+05,9.3065e+05,9.3067e+05,9.3067e+05
9676,9.3287e+05,9.3324e+05,9.3279e+05,9.3286e+05,9.3287e+05
9677,9.3462e+05,9.3463e+05,9.3459e+05,9.3461e+05,9.3462e+05
9678,9.3561e+05,9.3567e+05,9.3559e+05,9.356e+05,9.3561e+05
9679,9.3687e+05,9.3676e+05,9.3682e+05,9.3686e+05,9.3687e+05
9680,9.3859e+05,9.3847e+05,9.3852e+05,9.3857e+05,9.3859e+05
9681,9.444e+05,9.4436e+05,9.4438e+05,9.444e+05,9.444e+05
9682,9.4446e+05,9.4457e+05,9.4441e+05,9.4444e+05,9.4445e+05
9683,9.4849e+05,9.4859e+05,9.4847e+05,9.4849e+05,9.4849e+05
9684,9.4879e+05,9.4876e+05,9.4878e+05,9.4878e+05,9.4879e+05
9685,9.4923e+05,9.4911e+05,9.4918e+05,9.4922e+05,9.4923e+05
9686,9.5235e+05,9.5221e+05,9.5227e+05,9.5232e+05,9.5234e+05
9687,9.5458e+05,9.5458e+05,9.5455e+05,9.5458e+05,9.5458e+05
9688,9.561e+05,9.5649e+05,9.5601e+05,9.5609e+05,9.561e+05
9689,9.5842e+05,9.5858e+05,9.584e+05,9.5842e+05,9.5842e+05
9690,9.6103e+05,9.6091e+05,9.6097e+05,9.6101e+05,9.6102e+05
9691,9.6109e+05,9.6124e+05,9.6097e+05,9.6105e+05,9.6108e+05
9692,9.616e+05,9.6217e+05,9.6153e+05,9.6158e+05,9.616e+05
9693,9.6412e+05,9.6405e+05,9.6406e+05,9.641e+05,9.6411e+05
9694,9.6495e+05,9.6492e+05,9.649e+05,9.6493e+05,9.6494e+05
9695,9.6835e+05,9.6825e+05,9.683e+05,9.6833e+05,9.6834e+05
9696,9.6868e+05,9.6876e+05,9.6866e+05,9.6868e+05,9.6868e+05
9697,9.7151e+05,9.7142e+05,9.7147e+05,9.715e+05,9.7151e+05
9698,9.7179e+05,9.7172e+05,9.7177e+05,9.7179e+05,9.7179e+05
9699,9.7271e+05,9.7286e+05,9.7269e+05,9.7271e+05,9.7271e+05
9700,9.745e+05,9.7448e+05,9.7447e+05,9.745e+05,9.745e+05
9701,9.7558e+05,9.7542e+05,9.7551e+05,9.7556e+05,9.7558e+05
9702,9.8033e+05,9.808e+05,9.8023e+05,9.8032e+05,9.8033e+05
9703,9.8102e+05,9.8088e+05,9.8097e+05,9.8101e+05,9.8102e+05
9704,9.8322e+05,9.8426e+05,9.8304e+05,9.8321e+05,9.8323e+05
9705,9.8458e+05,9.8443e+05,9.8452e+05,9.8456e+05,9.8458e+05
9706,9.8725e+05,9.874e+05,9.8723e+05,9.8724e+05,9.8725e+05
9707,9.8827e+05,9.8815e+05,9.8823e+05,9.8826e+05,9.8827e+05
9708,9.8947e+05,9.8941e+05,9.8942e+05,9.8946e+05,9.8947e+05
9709,9.8994e+05,9.9003e+05,9.8992e+05,9.8994e+05,9.8994e+05
9710,9.9129e+05,9.9115e+05,9.9124e+05,9.9128e+05,9.9129e+05
9711,9.9363e+05,9.9359e+05,9.936e+05,9.9362e+05,9.9362e+05
9712,9.9386e+05,9.9387e+05,9.9379e+05,9.9384e+05,9.9386e+05
9713,9.9501e+05,9.9483e+05,9.9494e+05,9.9499e+05,9.95e+05
9714,9.9587e+05,9.9585e+05,9.9585e+05,9.9586e+05,9.9586e+05
9715,9.9721e+05,9.9742e+05,9.9712e+05,9.9718e+05,9.9721e+05
9716,9.9941e+05,9.992e+05,9.9932e+05,9.9938e+05,9.994e+05
9717,1.002e+06,1.0022e+06,1.002e+06,1.002e+06,1.002e+06
9718,1.0045e+06,1.0042e+06,1.0044e+06,1.0044e+06,1.0044e+06
9719,1.0056e+06,1.0061e+06,1.0054e+06,1.0055e+06,1.0056e+06
9720,1.01e+06,1.0097e+06,1.0099e+06,1.01e+06,1.01e+06
9721,1.012e+06,1.0121e+06,1.012e+06,1.012e+06,1.012e+06
9722,1.0127e+06,1.0126e+06,1.0126e+06,1.0126e+06,1.0127e+06
9723,1.0135e+06,1.0135e+06,1.0135e+06,1.0135e+06,1.0135e+06
9724,1.015e+06,1.0155e+06,1.0149e+06,1.015e+06,1.015e+06
9725,1.0163e+06,1.016e+06,1.0162e+06,1.0163e+06,1.0163e+06
9726,1.017e+06,1.0171e+06,1.017e+06,1.017e+06,1.017e+06
9727,1.0198e+06,1.0198e+06,1.0198e+06,1.0198e+06,1.0198e+06
9728,1.023e+06,1.0226e+06,1.0228e+06,1.0229e+06,1.023e+06
9729,1.0239e+06,1.0238e+06,1.0239e+06,1.0239e+06,1.0239e+06
9730,1.0306e+06,1.0302e+06,1.0304e+06,1.0305e+06,1.0305e+06
9731,1.0318e+06,1.0322e+06,1.0317e+06,1.0318e+06,1.0318e+06
9732,1.0319e+06,1.0323e+06,1.0318e+06,1.0319e+06,1.0319e+06
9733,1.0321e+06,1.0323e+06,1.0321e+06,1.0321e+06,1.0321e+06
9734,1.033e+06,1.033e+06,1.0329e+06,1.0329e+06,1.0329e+06
9735,1.0349e+06,1.0349e+06,1.0349e+06,1.0349e+06,1.0349e+06
9736,1.0364e+06,1.0365e+06,1.0364e+06,1.0364e+06,1.0364e+06
9737,1.0383e+06,1.0378e+06,1.0381e+06,1.0383e+06,1.0383e+06
9738,1.0445e+06,1.0445e+06,1.0445e+06,1.0445e+06,1.0445e+06
9739,1.0476e+06,1.047e+06,1.0474e+06,1.0476e+06,1.0476e+06
9740,1.0477e+06,1.0478e+06,1.0476e+06,1.0476e+06,1.0477e+06
9741,1.0521e+06,1.052e+06,1.052e+06,1.052e+06,1.0521e+06
9742,1.0538e+06,1.0537e+06,1.0538e+06,1.0538e+06,1.0538e+06
9743,1.0556e+06,1.0548e+06,1.0553e+06,1.0555e+06,1.0556e+06
9744,1.0569e+06,1.0568e+06,1.0568e+06,1.0569e+06,1.0569e+06
9745,1.0591e+06,1.0595e+06,1.059e+06,1.0591e+06,1.0591e+06
9746,1.0623e+06,1.0624e+06,1.0623e+06,1.0623e+06,1.0623e+06
9747,1.0638e+06,1.064e+06,1.0638e+06,1.0638e+06,1.0638e+06
9748,1.0682e+06,1.0674e+06,1.0679e+06,1.0681e+06,1.0682e+06
9749,1.0683e+06,1.0684e+06,1.0681e+06,1.0682e+06,1.0683e+06
9750,1.0695e+06,1.0694e+06,1.0694e+06,1.0695e+06,1.0695e+06
9751,1.0709e+06,1.0709e+06,1.0709e+06,1.0709e+06,1.0709e+06
9752,1.0725e+06,1.0714e+06,1.072e+06,1.0723e+06,1.0724e+06
9753,1.0767e+06,1.0766e+06,1.0767e+06,1.0767e+06,1.0767e+06
9754,1.0815e+06,1.0817e+06,1.0815e+06,1.0815e+06,1.0815e+06
9755,1.0853e+06,1.0853e+06,1.0852e+06,1.0853e+06,1.0853e+06
9756,1.0874e+06,1.0879e+06,1.0873e+06,1.0874e+06,1.0874e+06
9757,1.0887e+06,1.0887e+06,1.0887e+06,1.0887e+06,1.0887e+06
9758,1.0912e+06,1.0913e+06,1.0911e+06,1.0912e+06,1.0912e+06
9759,1.0953e+06,1.0953e+06,1.0953e+06,1.0953e+06,1.0953e+06
9760,1.0965e+06,1.0964e+06,1.0965e+06,1.0965e+06,1.0965e+06
9761,1.1013e+06,1.1016e+06,1.1013e+06,1.1013e+06,1.1013e+06
9762,1.1058e+06,1.1058e+06,1.1056e+06,1.1058e+06,1.1058e+06
9763,1.1061e+06,1.1061e+06,1.1061e+06,1.1061e+06,1.1061e+06
9764,1.1146e+06,1.1145e+06,1.1145e+06,1.1146e+06,1.1146e+06
9765,1.1165e+06,1.1165e+06,1.1165e+06,1.1165e+06,1.1165e+06
9766,1.1168e+06,1.1173e+06,1.1166e+06,1.1167e+06,1.1168e+06
9767,1.1212e+06,1.1211e+06,1.1211e+06,1.1212e+06,1.1212e+06
9768,1.1227e+06,1.1227e+06,1.1226e+06,1.1227e+06,1.1227e+06
9769,1.124e+06,1.1242e+06,1.124e+06,1.124e+06,1.124e+06
9770,1.1251e+06,1.1252e+06,1.1251e+06,1.1251e+06,1.1251e+06
9771,1.1323e+06,1.1322e+06,1.1322e+06,1.1323e+06,1.1323e+06
9772,1.138e+06,1.138e+06,1.138e+06,1.138e+06,1.138e+06
9773,1.1441e+06,1.1442e+06,1.1439e+06,1.144e+06,1.1441e+06
9774,1.1469e+06,1.147e+06,1.1468e+06,1.1469e+06,1.1469e+06
9775,1.147e+06,1.1472e+06,1.147e+06,1.147e+06,1.147e+06
9776,1.1477e+06,1.148e+06,1.1476e+06,1.1477e+06,1.1477e+06
9777,1.1483e+06,1.1482e+06,1.1483e+06,1.1483e+06,1.1483e+06
9778,1.1498e+06,1.15e+06,1.1497e+06,1.1498e+06,1.1498e+06
9779,1.1523e+06,1.1522e+06,1.1522e+06,1.1523e+06,1.1523e+06
9780,1.1588e+06,1.1588e+06,1.1588e+06,1.1588e+06,1.1588e+06
9781,1.162e+06,1.1619e+06,1.162e+06,1.162e+06,1.162e+06
9782,1.1646e+06,1.1648e+06,1.1646e+06,1.1646e+06,1.1646e+06
9783,1.1649e+06,1.1649e+06,1.1649e+06,1.1649e+06,1.1649e+06
9784,1.1671e+06,1.1671e+06,1.1671e+06,1.1671e+06,1.1671e+06
9785,1.1737e+06,1.1736e+06,1.1736e+06,1.1737e+06,1.1737e+06
9786,1.1737e+06,1.1736e+06,1.1737e+06,1.1737e+06,1.1737e+06
9787,1.1756e+06,1.1756e+06,1.1756e+06,1.1756e+06,1.1756e+06
9788,1.1772e+06,1.177e+06,1.1771e+06,1.1771e+06,1.1772e+06
9789,1.1786e+06,1.179e+06,1.1784e+06,1.1786e+06,1.1786e+06
9790,1.1798e+06,1.1801e+06,1.1798e+06,1.1798e+06,1.1798e+06
9791,1.1816e+06,1.1816e+06,1.1816e+06,1.1816e+06,1.1816e+06
9792,1.1847e+06,1.1847e+06,1.1844e+06,1.1846e+06,1.1846e+06
9793,1.1847e+06,1.185e+06,1.1847e+06,1.1847e+06,1.1847e+06
9794,1.19e+06,1.19e+06,1.19e+06,1.19e+06,1.19e+06
9795,1.1959e+06,1.1958e+06,1.1958e+06,1.1959e+06,1.1959e+06
9796,1.1969e+06,1.1969e+06,1.1969e+06,1.1969e+06,1.1969e+06
9797,1.2001e+06,1.2e+06,1.2e+06,1.2001e+06,1.2001e+06
9798,1.2025e+06,1.2024e+06,1.2024e+06,1.2024e+06,1.2025e+06
9799,1.2076e+06,1.2074e+06,1.2075e+06,1.2076e+06,1.2076e+06
9800,1.2099e+06,1.2098e+06,1.2098e+06,1.2099e+06,1.2099e+06
9801,1.2109e+06,1.2113e+06,1.2108e+06,1.2109e+06,1.211e+06
9802,1.2142e+06,1.2146e+06,1.2142e+06,1.2142e+06,1.2142e+06
9803,1.2161e+06,1.2163e+06,1.216e+06,1.2161e+06,1.2161e+06
9804,1.2178e+06,1.2176e+06,1.2176e+06,1.2177e+06,1.2177e+06
9805,1.2219e+06,1.2219e+06,1.2219e+06,1.2219e+06,1.2219e+06
9806,1.2252e+06,1.2255e+06,1.2249e+06,1.2251e+06,1.2252e+06
9807,1.2264e+06,1.2262e+06,1.2263e+06,1.2263e+06,1.2263e+06
9808,1.2268e+06,1.2267e+06,1.2267e+06,1.2268e+06,1.2268e+06
9809,1.2288e+06,1.2288e+06,1.2288e+06,1.2288e+06,1.2288e+06
9810,1.2358e+06,1.2356e+06,1.2356e+06,1.2357e+06,1.2357e+06
9811,1.2375e+06,1.2374e+06,1.2375e+06,1.2375e+06,1.2375e+06
9812,1.2443e+06,1.2448e+06,1.2441e+06,1.2442e+06,1.2443e+06
9813,1.247e+06,1.2467e+06,1.2468e+06,1.2469e+06,1.247e+06
9814,1.2524e+06,1.2523e+06,1.2524e+06,1.2524e+06,1.2524e+06
9815,1.2557e+06,1.2553e+06,1.2554e+06,1.2556e+06,1.2556e+06
9816,1.2572e+06,1.2576e+06,1.2572e+06,1.2572e+06,1.2572e+06
9817,1.2579e+06,1.2579e+06,1.2579e+06,1.2579e+06,1.2579e+06
9818,1.2659e+06,1.2659e+06,1.2657e+06,1.2658e+06,1.2659e+06
9819,1.2676e+06,1.2676e+06,1.2674e+06,1.2675e+06,1.2676e+06
9820,1.2678e+06,1.2677e+06,1.2678e+06,1.2678e+06,1.2678e+06
9821,1.271e+06,1.2707e+06,1.2708e+06,1.2709e+06,1.2709e+06
9822,1.275e+06,1.2746e+06,1.2748e+06,1.2749e+06,1.275e+06
9823,1.2757e+06,1.2762e+06,1.2756e+06,1.2757e+06,1.2757e+06
9824,1.278e+06,1.278e+06,1.2779e+06,1.278e+06,1.278e+06
9825,1.2786e+06,1.2792e+06,1.2784e+06,1.2786e+06,1.2786e+06
9826,1.2846e+06,1.2846e+06,1.2846e+06,1.2846e+06,1.2846e+06
9827,1.295e+06,1.2948e+06,1.2949e+06,1.295e+06,1.295e+06
9828,1.2981e+06,1.2981e+06,1.2981e+06,1.2981e+06,1.2981e+06
9829,1.3018e+06,1.3019e+06,1.3018e+06,1.3018e+06,1.3018e+06
9830,1.3033e+06,1.3032e+06,1.3033e+06,1.3033e+06,1.3033e+06
9831,1.3058e+06,1.3066e+06,1.3057e+06,1.3058e+06,1.3059e+06
9832,1.3092e+06,1.309e+06,1.3088e+06,1.3091e+06,1.3092e+06
9833,1.3136e+06,1.3142e+06,1.3133e+06,1.3136e+06,1.3136e+06
9834,1.3195e+06,1.3195e+06,1.3196e+06,1.3195e+06,1.3195e+06
9835,1.3224e+06,1.3221e+06,1.3223e+06,1.3224e+06,1.3224e+06
9836,1.3279e+06,1.3277e+06,1.3278e+06,1.3278e+06,1.3278e+06
9837,1.334e+06,1.3337e+06,1.334e+06,1.334e+06,1.334e+06
9838,1.3484e+06,1.3481e+06,1.3483e+06,1.3484e+06,1.3484e+06
9839,1.3494e+06,1.3497e+06,1.3492e+06,1.3494e+06,1.3494e+06
9840,1.3501e+06,1.3501e+06,1.3501e+06,1.3501e+06,1.3501e+06
9841,1.3515e+06,1.3513e+06,1.3514e+06,1.3515e+06,1.3515e+06
9842,1.3522e+06,1.3521e+06,1.3518e+06,1.3521e+06,1.3522e+06
9843,1.3732e+06,1.3729e+06,1.3731e+06,1.3731e+06,1.3732e+06
9844,1.3741e+06,1.3738e+06,1.374e+06,1.374e+06,1.3741e+06
9845,1.3813e+06,1.3809e+06,1.3813e+06,1.3813e+06,1.3813e+06
9846,1.3829e+06,1.383e+06,1.3829e+06,1.3829e+06,1.3829e+06
9847,1.386e+06,1.3862e+06,1.3857e+06,1.386e+06,1.386e+06
9848,1.3954e+06,1.3951e+06,1.395e+06,1.3952e+06,1.3953e+06
9849,1.3954e+06,1.3954e+06,1.3953e+06,1.3953e+06,1.3954e+06
9850,1.3963e+06,1.3962e+06,1.3962e+06,1.3962e+06,1.3963e+06
9851,1.4077e+06,1.4082e+06,1.4076e+06,1.4077e+06,1.4077e+06
9852,1.4104e+06,1.4108e+06,1.4104e+06,1.4104e+06,1.4104e+06
9853,1.4151e+06,1.4149e+06,1.415e+06,1.4151e+06,1.4151e+06
9854,1.4171e+06,1.4169e+06,1.417e+06,1.4171e+06,1.4171e+06
9855,1.4175e+06,1.4177e+06,1.4175e+06,1.4175e+06,1.4175e+06
9856,1.4232e+06,1.4236e+06,1.4228e+06,1.4231e+06,1.4232e+06
9857,1.4331e+06,1.4329e+06,1.433e+06,1.433e+06,1.4331e+06
9858,1.4346e+06,1.4344e+06,1.4347e+06,1.4346e+06,1.4346e+06
9859,1.4358e+06,1.4355e+06,1.4357e+06,1.4357e+06,1.4358e+06
9860,1.4393e+06,1.4394e+06,1.4388e+06,1.4391e+06,1.4393e+06
9861,1.4487e+06,1.4485e+06,1.4486e+06,1.4487e+06,1.4487e+06
9862,1.4516e+06,1.4513e+06,1.4515e+06,1.4516e+06,1.4516e+06
9863,1.4539e+06,1.454e+06,1.4539e+06,1.4539e+06,1.4539e+06
9864,1.4607e+06,1.4605e+06,1.4604e+06,1.4607e+06,1.4607e+06
9865,1.4608e+06,1.4614e+06,1.4607e+06,1.4608e+06,1.4608e+06
9866,1.4639e+06,1.4636e+06,1.4638e+06,1.4638e+06,1.4639e+06
9867,1.4703e+06,1.47e+06,1.4702e+06,1.4703e+06,1.4703e+06
9868,1.4771e+06,1.4768e+06,1.477e+06,1.4771e+06,1.4771e+06
9869,1.4831e+06,1.4829e+06,1.4826e+06,1.4829e+06,1.4831e+06
9870,1.4851e+06,1.4846e+06,1.4849e+06,1.485e+06,1.485e+06
9871,1.4914e+06,1.4913e+06,1.4914e+06,1.4914e+06,1.4914e+06
9872,1.4921e+06,1.4922e+06,1.4921e+06,1.4921e+06,1.4921e+06
9873,1.4941e+06,1.4937e+06,1.4939e+06,1.4941e+06,1.4941e+06
9874,1.4988e+06,1.4993e+06,1.4984e+06,1.4987e+06,1.4988e+06
9875,1.5037e+06,1.5031e+06,1.5034e+06,1.5036e+06,1.5036e+06
9876,1.5149e+06,1.5143e+06,1.5146e+06,1.5148e+06,1.5148e+06
9877,1.5256e+06,1.5249e+06,1.5252e+06,1.5255e+06,1.5256e+06
9878,1.5269e+06,1.5263e+06,1.5262e+06,1.5267e+06,1.5268e+06
9879,1.5322e+06,1.5322e+06,1.5321e+06,1.5322e+06,1.5322e+06
9880,1.537e+06,1.5371e+06,1.5365e+06,1.5369e+06,1.537e+06
9881,1.5397e+06,1.5389e+06,1.5393e+06,1.5395e+06,1.5396e+06
9882,1.5494e+06,1.5481e+06,1.5488e+06,1.5492e+06,1.5493e+06
9883,1.551e+06,1.5512e+06,1.551e+06,1.551e+06,1.551e+06
9884,1.5691e+06,1.568e+06,1.5686e+06,1.5689e+06,1.569e+06
9885,1.5703e+06,1.5698e+06,1.5696e+06,1.57e+06,1.5702e+06
9886,1.5731e+06,1.5718e+06,1.5724e+06,1.5728e+06,1.573e+06
9887,1.5742e+06,1.5743e+06,1.5741e+06,1.5742e+06,1.5742e+06
9888,1.5752e+06,1.5752e+06,1.5747e+06,1.5751e+06,1.5752e+06
9889,1.6131e+06,1.6129e+06,1.6124e+06,1.6129e+06,1.613e+06
9890,1.6132e+06,1.6134e+06,1.6127e+06,1.6131e+06,1.6132e+06
9891,1.6135e+06,1.6138e+06,1.6135e+06,1.6135e+06,1.6135e+06
9892,1.6182e+06,1.6183e+06,1.6182e+06,1.6182e+06,1.6182e+06
9893,1.6288e+06,1.6288e+06,1.6288e+06,1.6288e+06,1.6288e+06
9894,1.6452e+06,1.6455e+06,1.6452e+06,1.6452e+06,1.6452e+06
9895,1.6509e+06,1.6513e+06,1.6504e+06,1.6508e+06,1.6509e+06
9896,1.6551e+06,1.6549e+06,1.6543e+06,1.6548e+06,1.655e+06
9897,1.6643e+06,1.6644e+06,1.6643e+06,1.6643e+06,1.6643e+06
9898,1.6789e+06,1.6791e+06,1.6789e+06,1.6789e+06,1.6789e+06
9899,1.688e+06,1.6883e+06,1.6874e+06,1.6879e+06,1.688e+06
9900,1.6959e+06,1.6955e+06,1.6951e+06,1.6957e+06,1.6959e+06
9901,1.7126e+06,1.7127e+06,1.7126e+06,1.7126e+06,1.7126e+06
9902,1.7242e+06,1.7241e+06,1.7236e+06,1.7241e+06,1.7242e+06
9903,1.7354e+06,1.7346e+06,1.7345e+06,1.7351e+06,1.7353e+06
9904,1.7472e+06,1.7473e+06,1.7472e+06,1.7472e+06,1.7472e+06
9905,1.7594e+06,1.7591e+06,1.7588e+06,1.7592e+06,1.7594e+06
9906,1.7631e+06,1.7632e+06,1.7631e+06,1.7631e+06,1.7631e+06
9907,1.7731e+06,1.7723e+06,1.7722e+06,1.7728e+06,1.773e+06
9908,1.7932e+06,1.793e+06,1.7925e+06,1.793e+06,1.7931e+06
9909,1.8088e+06,1.8081e+06,1.8078e+06,1.8085e+06,1.8087e+06
9910,1.816e+06,1.8161e+06,1.816e+06,1.816e+06,1.816e+06
9911,1.8185e+06,1.8186e+06,1.8185e+06,1.8185e+06,1.8185e+06
9912,1.8252e+06,1.8252e+06,1.8245e+06,1.8251e+06,1.8252e+06
9913,1.842e+06,1.8415e+06,1.8411e+06,1.8417e+06,1.8419e+06
9914,1.8553e+06,1.8553e+06,1.8546e+06,1.8551e+06,1.8553e+06
9915,1.8712e+06,1.8714e+06,1.8712e+06,1.8712e+06,1.8712e+06
9916,1.8725e+06,1.8719e+06,1.8716e+06,1.8722e+06,1.8724e+06
9917,1.8829e+06,1.8828e+06,1.8822e+06,1.8828e+06,1.8829e+06
9918,1.8928e+06,1.893e+06,1.8928e+06,1.8928e+06,1.8928e+06
9919,1.8997e+06,1.899e+06,1.8989e+06,1.8994e+06,1.8996e+06
9920,1.9077e+06,1.9073e+06,1.907e+06,1.9075e+06,1.9077e+06
9921,1.9231e+06,1.9224e+06,1.9223e+06,1.9228e+06,1.923e+06
9922,1.9288e+06,1.9284e+06,1.9282e+06,1.9286e+06,1.9288e+06
9923,1.9288e+06,1.929e+06,1.9288e+06,1.9288e+06,1.9288e+06
9924,1.9407e+06,1.9403e+06,1.9402e+06,1.9406e+06,1.9407e+06
9925,1.9452e+06,1.9448e+06,1.9446e+06,1.9451e+06,1.9452e+06
9926,1.9544e+06,1.9539e+06,1.9537e+06,1.9542e+06,1.9544e+06
9927,1.9639e+06,1.9631e+06,1.9629e+06,1.9636e+06,1.9638e+06
9928,1.9702e+06,1.9704e+06,1.9702e+06,1.9702e+06,1.9702e+06
9929,1.9755e+06,1.9747e+06,1.9744e+06,1.9752e+06,1.9754e+06
9930,1.9876e+06,1.9866e+06,1.9862e+06,1.9872e+06,1.9875e+06
9931,1.989e+06,1.989e+06,1.9889e+06,1.989e+06,1.989e+06
9932,2.0024e+06,2.0012e+06,2.0008e+06,2.0019e+06,2.0022e+06
9933,2.0159e+06,2.0141e+06,2.0137e+06,2.0152e+06,2.0156e+06
9934,2.0348e+06,2.0329e+06,2.0326e+06,2.0341e+06,2.0346e+06
9935,2.0464e+06,2.043e+06,2.043e+06,2.0453e+06,2.046e+06
9936,2.0506e+06,2.0507e+06,2.0505e+06,2.0506e+06,2.0506e+06
9937,2.0516e+06,2.0517e+06,2.0516e+06,2.0516e+06,2.0516e+06
9938,2.0737e+06,2.0707e+06,2.0706e+06,2.0727e+06,2.0734e+06
9939,2.0781e+06,2.0748e+06,2.0744e+06,2.0769e+06,2.0777e+06
9940,2.1168e+06,2.1171e+06,2.1168e+06,2.1168e+06,2.1168e+06
9941,2.134e+06,2.134e+06,2.1339e+06,2.134e+06,2.134e+06
9942,2.1847e+06,2.1849e+06,2.1846e+06,2.1847e+06,2.1847e+06
9943,2.2203e+06,2.2204e+06,2.2203e+06,2.2203e+06,2.2203e+06
9944,2.2551e+06,2.2552e+06,2.255e+06,2.2551e+06,2.2551e+06
9945,2.3096e+06,2.3098e+06,2.3095e+06,2.3095e+06,2.3096e+06
9946,2.328e+06,2.3281e+06,2.328e+06,2.328e+06,2.328e+06
9947,2.4015e+06,2.4019e+06,2.4015e+06,2.4015e+06,2.4015e+06
9948,2.4036e+06,2.4037e+06,2.4035e+06,2.4036e+06,2.4036e+06
9949,2.4816e+06,2.4819e+06,2.4816e+06,2.4816e+06,2.4816e+06
9950,2.4961e+06,2.4963e+06,2.4961e+06,2.4961e+06,2.4961e+06
9951,2.5621e+06,2.5624e+06,2.562e+06,2.5621e+06,2.5621e+06
9952,2.5931e+06,2.5931e+06,2.593e+06,2.5931e+06,2.5931e+06
9953,2.6449e+06,2.645e+06,2.6448e+06,2.6449e+06,2.6449e+06
9954,2.6923e+06,2.6923e+06,2.6922e+06,2.6922e+06,2.6922e+06
9955,2.7298e+06,2.7299e+06,2.7298e+06,2.7298e+06,2.7298e+06
9956,2.7933e+06,2.7935e+06,2.7932e+06,2.7932e+06,2.7932e+06
9957,2.8168e+06,2.8169e+06,2.8168e+06,2.8168e+06,2.8168e+06
9958,2.8958e+06,2.8961e+06,2.8957e+06,2.8957e+06,2.8958e+06
9959,2.9056e+06,2.9059e+06,2.9055e+06,2.9056e+06,2.9056e+06
9960,2.9959e+06,2.9963e+06,2.9958e+06,2.9959e+06,2.9959e+06
9961,2.9994e+06,2.9996e+06,2.9993e+06,2.9994e+06,2.9994e+06
9962,3.0874e+06,3.0876e+06,3.0873e+06,3.0874e+06,3.0874e+06
9963,3.1037e+06,3.1037e+06,3.1036e+06,3.1036e+06,3.1037e+06
9964,3.1798e+06,3.1798e+06,3.1797e+06,3.1798e+06,3.1798e+06
9965,3.2081e+06,3.2082e+06,3.208e+06,3.2081e+06,3.2081e+06
9966,3.2728e+06,3.2729e+06,3.2727e+06,3.2727e+06,3.2728e+06
9967,3.3122e+06,3.3124e+06,3.312e+06,3.3121e+06,3.3122e+06
9968,3.3657e+06,3.3661e+06,3.3656e+06,3.3657e+06,3.3657e+06
9969,3.4152e+06,3.4156e+06,3.4151e+06,3.4151e+06,3.4152e+06
9970,3.4583e+06,3.4587e+06,3.4582e+06,3.4583e+06,3.4583e+06
9971,3.5165e+06,3.5168e+06,3.5164e+06,3.5165e+06,3.5165e+06
9972,3.5499e+06,3.55e+06,3.5497e+06,3.5498e+06,3.5498e+06
9973,3.6155e+06,3.6156e+06,3.6154e+06,3.6155e+06,3.6155e+06
9974,3.6399e+06,3.6399e+06,3.6398e+06,3.6398e+06,3.6399e+06
9975,3.7114e+06,3.7114e+06,3.7112e+06,3.7113e+06,3.7114e+06
9976,3.7277e+06,3.7278e+06,3.7276e+06,3.7277e+06,3.7277e+06
9977,3.8034e+06,3.8036e+06,3.8033e+06,3.8034e+06,3.8034e+06
9978,3.8127e+06,3.813e+06,3.8125e+06,3.8126e+06,3.8127e+06
9979,3.8908e+06,3.8912e+06,3.8907e+06,3.8908e+06,3.8908e+06
9980,3.8941e+06,3.8946e+06,3.894e+06,3.8941e+06,3.8941e+06
9981,3.9713e+06,3.9715e+06,3.9711e+06,3.9712e+06,3.9713e+06
9982,3.9729e+06,3.9732e+06,3.9727e+06,3.9728e+06,3.9728e+06
9983,4.0434e+06,4.0435e+06,4.0433e+06,4.0434e+06,4.0434e+06
9984,4.0487e+06,4.0489e+06,4.0486e+06,4.0487e+06,4.0487e+06
9985,4.1098e+06,4.1098e+06,4.1096e+06,4.1097e+06,4.1098e+06
9986,4.1176e+06,4.1177e+06,4.1175e+06,4.1176e+06,4.1176e+06
9987,4.1696e+06,4.1698e+06,4.1694e+06,4.1695e+06,4.1695e+06
9988,4.1788e+06,4.1789e+06,4.1787e+06,4.1788e+06,4.1788e+06
9989,4.2218e+06,4.2222e+06,4.2217e+06,4.2218e+06,4.2218e+06
9990,4.2314e+06,4.2316e+06,4.2312e+06,4.2313e+06,4.2314e+06
9991,4.2655e+06,4.2658e+06,4.2654e+06,4.2655e+06,4.2655e+06
9992,4.2741e+06,4.2743e+06,4.274e+06,4.274e+06,4.2741e+06
9993,4.2975e+06,4.2976e+06,4.2974e+06,4.2975e+06,4.2975e+06
9994,4.3047e+06,4.3049e+06,4.3046e+06,4.3047e+06,4.3047e+06
9995,4.3212e+06,4.3214e+06,4.3211e+06,4.3211e+06,4.3212e+06
9996,4.3384e+06,4.3386e+06,4.3382e+06,4.3383e+06,4.3384e+06
9997,4.3618e+06,4.362e+06,4.3615e+06,4.3617e+06,4.3617e+06
9998,4.3843e+06,4.3846e+06,4.3839e+06,4.3842e+06,4.3843e+06
9999,4.4193e+06,4.4197e+06,4.4189e+06,4.4192e+06,4.4193e+06
10000,4.437e+06,4.4379e+06,4.4365e+06,4.4368e+06,4.437e+06


==> Results/PoissonStatic2DHighFrequency/h1errors_p2.csv <==
1521,0.3734741154681036,0.3735442678154083,0.3734747926706771,0.3734743139539862,0.3734741519412729,0.3734741203880992
6241,0.07371453959022378,0.07376773602299556,0.07371462380279158,0.07371455001848354,0.07371454102580986,0.07371453992134869
25281,0.01407777835380739,0.01409249244761546,0.0140777826259657,0.01407777842497923,0.01407777835702539,0.01407777835403067
101761,0.003266694699637548,0.003270505699168206,0.003266694941601269,0.003266694700523006,0.003266694699649129,0.003266694699637814
408321,0.0008002471115775728,0.000801217632081785,0.0008002471252238694,0.0008002471115882188,0.0008002471115776095,0.0008002471115775738
1635841,0.0001988926035819093,0.0001991375073273834,0.0001988926043791987,0.0001988926035820299,0.0001988926035819095,0.0001988926035819087


==> Results/PoissonStatic2DHighFrequency/h1errors_p3.csv <==
1600,0.3379924996413315,0.3381263908123653,0.3379951755534361,0.3379928447610832,0.3379927246353394,0.3379926343122701
6400,0.02438546759839662,0.02456142053351151,0.02438681545838005,0.02438558030196243,0.02438548076363615,0.02438546979274601
25600,0.001806793664414295,0.001917341554070105,0.00180686686045621,0.00180679560105331,0.001806793757639075,0.001806793671171802
102400,0.0001932980103302537,0.0002500349988112729,0.0001933041917487041,0.0001932980482126099,0.0001932980109231277,0.0001932980103462819
409600,2.314055278552288e-05,4.599817893020034e-05,2.31411654344085e-05,2.314055356705734e-05,2.314055278897025e-05,2.314055278555309e-05
1638400,2.857835800057899e-06,1.037685703254375e-05,2.85790186023328e-06,2.857835815955659e-06,2.857835800076567e-06,2.857835800059284e-06


==> Results/PoissonStatic2DHighFrequency/l2errors_p2.csv <==
1521,0.3132639830491328,0.3139984535789643,0.3132583862347915,0.3132555689302162,0.3132617225190614,0.3132690905686799
6241,0.01930679252692595,0.02009114013819096,0.01930296950791413,0.01930449209651965,0.01930647844087365,0.01930664365778948
25281,0.001335554007656061,0.001525871492290798,0.001335526131029422,0.001335545573111338,0.001335555419177581,0.001335554188901079
101761,0.0001401593725802299,0.000211861095131951,0.0001401596593536928,0.0001401593829260409,0.0001401593856626214,0.0001401593742778619
408321,1.668751490871116e-05,4.202480796718747e-05,1.668753415103802e-05,1.66875165389963e-05,1.668751497358151e-05,1.668751490932093e-05
1635841,2.057911543694467e-06,9.805796466270649e-06,2.057912388622953e-06,2.057911628579184e-06,2.057911571393745e-06,2.057911571127949e-06


==> Results/PoissonStatic2DHighFrequency/l2errors_p3.csv <==
1600,0.3052625111751093,0.3058275071171414,0.3052875220255707,0.3052454073714887,0.3052442167278112,0.3052555656684358
6400,0.005969056932502844,0.006698384863912389,0.005968358371156815,0.005968137796757166,0.005969096610797083,0.005969130204020819
25600,0.0001934535332613026,0.000596109479994017,0.0001935465713121281,0.000193450874607969,0.0001934529239381156,0.0001934533686542833
102400,9.846011470511856e-06,0.0001483713603405998,9.856564427140756e-06,9.846178817452135e-06,9.846010208480278e-06,9.846011134617356e-06
409600,5.799551612767447e-07,3.78390722488103e-05,5.807335681381083e-07,5.799668713870724e-07,5.799551622172087e-07,5.799551603085904e-07
1638400,3.56460134502269e-08,9.533363337963848e-06,3.570380828300534e-08,3.564672921392774e-08,3.564601361442057e-08,3.564601358455139e-08


==> Results/PoissonStatic3D/ConvergencePlots3D_output.txt <==
[?1h=
                                                                                   < M A T L A B (R) >
                                                                         Copyright 1984-2018 The MathWorks, Inc.
                                                                          R2018b (9.5.0.944444) 64-bit (glnxa64)
                                                                                     August 28, 2018

[Warning: Function vecnorm has the same name as a MATLAB builtin. We suggest you rename the function to avoid a potential name conflict.] 
 
To get started, type doc.
For product information, visit www.mathworks.com.
 
p = 2
N = 20
Standard assembly time: 4.302709 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 2.686614193582e+01 
  1 KSP Residual norm 1.015982616132e+00 
  2 KSP Residual norm 1.090814641473e-01 
  3 KSP Residual norm 2.189002721720e-02 
  4 KSP Residual norm 3.687424366440e-03 
  5 KSP Residual norm 6.856301426582e-04 
  6 KSP Residual norm 1.323913384381e-04 
  7 KSP Residual norm 2.472954390221e-05 
  8 KSP Residual norm 4.621435701710e-06 
  9 KSP Residual norm 8.530698723976e-07 
 10 KSP Residual norm 1.556339955832e-07 
 11 KSP Residual norm 2.956419968772e-08 
 12 KSP Residual norm 5.395483275091e-09 
 13 KSP Residual norm 9.683834160963e-10 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Standard solve time: 2.085898 s
  Error in standard IGA  
    (L2-norm): 1.507796e-03 
    (H1-norm): 1.211222e-02 

q = 1
Surrogate assembly time: 3.713568 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 2.676410642509e+01 
  1 KSP Residual norm 1.022262040920e+00 
  2 KSP Residual norm 1.177874685375e-01 
  3 KSP Residual norm 2.535762424380e-02 
  4 KSP Residual norm 5.009661160954e-03 
  5 KSP Residual norm 8.798385931339e-04 
  6 KSP Residual norm 1.674795464142e-04 
  7 KSP Residual norm 3.167006077878e-05 
  8 KSP Residual norm 5.503879017484e-06 
  9 KSP Residual norm 9.979776827667e-07 
 10 KSP Residual norm 1.850531921128e-07 
 11 KSP Residual norm 3.327280903360e-08 
 12 KSP Residual norm 6.243526191513e-09 
 13 KSP Residual norm 1.078533143338e-09 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Surrogate solve time: 1.125715 s

  \|A-\tilde{A}\|_{\max} = 3.817856e-03

  Error in surrogate IGA  
    (L2-norm): 6.760495e-03 
    (H1-norm): 1.904996e-02 

q = 3
Surrogate assembly time: 3.897851 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 2.682762296835e+01 
  1 KSP Residual norm 1.015953082957e+00 
  2 KSP Residual norm 1.034458801450e-01 
  3 KSP Residual norm 1.976197159673e-02 
  4 KSP Residual norm 3.446402986867e-03 
  5 KSP Residual norm 6.195393232312e-04 
  6 KSP Residual norm 1.183537695682e-04 
  7 KSP Residual norm 2.014109991589e-05 
  8 KSP Residual norm 3.991430497014e-06 
  9 KSP Residual norm 7.804489242088e-07 
 10 KSP Residual norm 1.405235083958e-07 
 11 KSP Residual norm 2.529186491457e-08 
 12 KSP Residual norm 4.409295773608e-09 
 13 KSP Residual norm 7.876931519705e-10 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Surrogate solve time: 1.111762 s

  \|A-\tilde{A}\|_{\max} = 1.297765e-03

  Error in surrogate IGA  
    (L2-norm): 4.235506e-03 
    (H1-norm): 1.415367e-02 

N = 40
Standard assembly time: 42.729162 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 7.295462193692e+01 
  1 KSP Residual norm 4.751852096561e+00 
  2 KSP Residual norm 2.928808321022e-01 
  3 KSP Residual norm 5.882590400806e-02 
  4 KSP Residual norm 1.012878407484e-02 
  5 KSP Residual norm 2.106727060215e-03 
  6 KSP Residual norm 3.461480931124e-04 
  7 KSP Residual norm 6.719907213371e-05 
  8 KSP Residual norm 1.403186007950e-05 
  9 KSP Residual norm 2.694309695787e-06 
 10 KSP Residual norm 5.658717087199e-07 
 11 KSP Residual norm 1.120683214209e-07 
 12 KSP Residual norm 2.383550463241e-08 
 13 KSP Residual norm 4.829613633619e-09 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Standard solve time: 15.009125 s
  Error in standard IGA  
    (L2-norm): 1.489716e-04 
    (H1-norm): 2.688461e-03 

q = 1
Surrogate assembly time: 39.304767 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 7.286390453730e+01 
  1 KSP Residual norm 4.668968258552e+00 
  2 KSP Residual norm 2.655002195336e-01 
  3 KSP Residual norm 5.264508959157e-02 
  4 KSP Residual norm 9.689718039140e-03 
  5 KSP Residual norm 1.961012810001e-03 
  6 KSP Residual norm 3.538739310514e-04 
  7 KSP Residual norm 6.585815190862e-05 
  8 KSP Residual norm 1.349107163879e-05 
  9 KSP Residual norm 2.713542909199e-06 
 10 KSP Residual norm 5.701514270486e-07 
 11 KSP Residual norm 1.165937084749e-07 
 12 KSP Residual norm 2.391703510463e-08 
 13 KSP Residual norm 5.043645645291e-09 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Surrogate solve time: 15.055699 s

  \|A-\tilde{A}\|_{\max} = 6.315988e-04

  Error in surrogate IGA  
    (L2-norm): 2.646704e-03 
    (H1-norm): 6.792671e-03 

q = 3
Surrogate assembly time: 40.021023 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 7.279668359539e+01 
  1 KSP Residual norm 4.937660776394e+00 
  2 KSP Residual norm 3.447288876982e-01 
  3 KSP Residual norm 5.312626032500e-02 
  4 KSP Residual norm 1.061599959535e-02 
  5 KSP Residual norm 2.259068357920e-03 
  6 KSP Residual norm 3.933544914727e-04 
  7 KSP Residual norm 8.119241601566e-05 
  8 KSP Residual norm 1.610871590685e-05 
  9 KSP Residual norm 3.597588287228e-06 
 10 KSP Residual norm 7.402687979610e-07 
 11 KSP Residual norm 1.594291823138e-07 
 12 KSP Residual norm 3.714573736544e-08 
 13 KSP Residual norm 6.751370422086e-09 
Linear solve converged due to CONVERGED_RTOL iterations 13
[?1h=Surrogate solve time: 14.971610 s

  \|A-\tilde{A}\|_{\max} = 6.563729e-05

  Error in surrogate IGA  
    (L2-norm): 1.913985e-04 
    (H1-norm): 2.704473e-03 

N = 80
Standard assembly time: 558.536895 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.967268277791e+02 
  1 KSP Residual norm 2.257303885424e+01 
  2 KSP Residual norm 1.281284141466e+00 
  3 KSP Residual norm 2.282183148520e-01 
  4 KSP Residual norm 7.042173308037e-02 
  5 KSP Residual norm 1.747616892332e-02 
  6 KSP Residual norm 3.776321039679e-03 
  7 KSP Residual norm 1.129743603571e-03 
  8 KSP Residual norm 1.846740640508e-04 
  9 KSP Residual norm 4.366945540396e-05 
 10 KSP Residual norm 9.303061349446e-06 
 11 KSP Residual norm 2.362767941270e-06 
 12 KSP Residual norm 5.066717156327e-07 
 13 KSP Residual norm 1.084218518983e-07 
 14 KSP Residual norm 2.653153424195e-08 
 15 KSP Residual norm 4.565162346480e-09 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Standard solve time: 231.396111 s
  Error in standard IGA  
    (L2-norm): 1.718229e-05 
    (H1-norm): 6.444799e-04 

q = 1
Surrogate assembly time: 541.128713 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.968072255959e+02 
  1 KSP Residual norm 2.221301148874e+01 
  2 KSP Residual norm 1.239566664241e+00 
  3 KSP Residual norm 1.835367296349e-01 
  4 KSP Residual norm 5.237285123087e-02 
  5 KSP Residual norm 8.274644415336e-03 
  6 KSP Residual norm 2.009620171402e-03 
  7 KSP Residual norm 4.524977743941e-04 
  8 KSP Residual norm 8.605340146090e-05 
  9 KSP Residual norm 1.993596797808e-05 
 10 KSP Residual norm 4.268178950180e-06 
 11 KSP Residual norm 1.102672069208e-06 
 12 KSP Residual norm 2.034526286179e-07 
 13 KSP Residual norm 5.153116712467e-08 
 14 KSP Residual norm 8.811597256206e-09 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 223.551487 s

  \|A-\tilde{A}\|_{\max} = 9.343601e-05

  Error in surrogate IGA  
    (L2-norm): 8.070615e-04 
    (H1-norm): 2.041886e-03 

q = 3
Surrogate assembly time: 538.800244 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.967109824867e+02 
  1 KSP Residual norm 2.248726345994e+01 
  2 KSP Residual norm 1.250020122248e+00 
  3 KSP Residual norm 1.947499291406e-01 
  4 KSP Residual norm 5.563284144754e-02 
  5 KSP Residual norm 1.073646427793e-02 
  6 KSP Residual norm 2.443233380984e-03 
  7 KSP Residual norm 7.300041434779e-04 
  8 KSP Residual norm 1.432568274690e-04 
  9 KSP Residual norm 3.575053011435e-05 
 10 KSP Residual norm 6.266819365117e-06 
 11 KSP Residual norm 1.399988716132e-06 
 12 KSP Residual norm 2.253820510092e-07 
 13 KSP Residual norm 5.003488210997e-08 
 14 KSP Residual norm 1.005653281784e-08 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 223.335044 s

  \|A-\tilde{A}\|_{\max} = 1.243458e-06

  Error in surrogate IGA  
    (L2-norm): 1.747107e-05 
    (H1-norm): 6.445761e-04 

N = 160
Standard assembly time: 6853.952611 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 5.263351201664e+02 
  1 KSP Residual norm 8.883124893860e+01 
  2 KSP Residual norm 5.916774146188e+00 
  3 KSP Residual norm 8.416218506155e-01 
  4 KSP Residual norm 2.913492169848e-01 
  5 KSP Residual norm 5.773056804280e-02 
  6 KSP Residual norm 1.876670702322e-02 
  7 KSP Residual norm 2.760273624936e-03 
  8 KSP Residual norm 7.486431962822e-04 
  9 KSP Residual norm 1.487009268094e-04 
 10 KSP Residual norm 4.075226096358e-05 
 11 KSP Residual norm 7.853507716543e-06 
 12 KSP Residual norm 2.320702946095e-06 
 13 KSP Residual norm 5.510433858244e-07 
 14 KSP Residual norm 1.094477944795e-07 
 15 KSP Residual norm 2.908876588574e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Standard solve time: 3536.655303 s
  Error in standard IGA  
    (L2-norm): 2.085166e-06 
    (H1-norm): 1.584492e-04 

q = 1
Surrogate assembly time: 6705.848917 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 5.245571276491e+02 
  1 KSP Residual norm 8.941934524719e+01 
  2 KSP Residual norm 6.708677628036e+00 
  3 KSP Residual norm 9.634802947338e-01 
  4 KSP Residual norm 2.772825924885e-01 
  5 KSP Residual norm 5.577065724561e-02 
  6 KSP Residual norm 1.632854632965e-02 
  7 KSP Residual norm 2.967974729874e-03 
  8 KSP Residual norm 8.376548696609e-04 
  9 KSP Residual norm 2.062112184951e-04 
 10 KSP Residual norm 4.456731911466e-05 
 11 KSP Residual norm 8.762599692020e-06 
 12 KSP Residual norm 2.181240903638e-06 
 13 KSP Residual norm 4.812038229219e-07 
 14 KSP Residual norm 1.059316826179e-07 
 15 KSP Residual norm 3.049825790789e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Surrogate solve time: 3509.867964 s

  \|A-\tilde{A}\|_{\max} = 1.468689e-05

  Error in surrogate IGA  
    (L2-norm): 2.234237e-04 
    (H1-norm): 5.517855e-04 

q = 3
Surrogate assembly time: 6732.804539 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 5.255398782262e+02 
  1 KSP Residual norm 8.884566056274e+01 
  2 KSP Residual norm 6.505869819351e+00 
  3 KSP Residual norm 9.208857077166e-01 
  4 KSP Residual norm 1.857840283870e-01 
  5 KSP Residual norm 4.566336472081e-02 
  6 KSP Residual norm 9.906001532835e-03 
  7 KSP Residual norm 2.041527589556e-03 
  8 KSP Residual norm 4.481820489019e-04 
  9 KSP Residual norm 1.185426563432e-04 
 10 KSP Residual norm 2.343790139823e-05 
 11 KSP Residual norm 5.377723300653e-06 
 12 KSP Residual norm 1.253203472161e-06 
 13 KSP Residual norm 2.542127183990e-07 
 14 KSP Residual norm 5.461576608526e-08 
 15 KSP Residual norm 1.555420660229e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Surrogate solve time: 3548.468164 s

  \|A-\tilde{A}\|_{\max} = 2.576219e-08

  Error in surrogate IGA  
    (L2-norm): 2.090349e-06 
    (H1-norm): 1.584500e-04 

[?1l>

==> Results/PoissonStatic3D/h1errors_p2.csv <==
6859,0.0121122223380881,0.01904996199488019,0.01415367313806433
59319,0.00268846089140539,0.006792670688847304,0.002704472675427296
493039,0.000644479936683698,0.002041886122200753,0.0006445761429975127
4019679,0.0001584491991460964,0.0005517854867543926,0.0001584500320738772


==> Results/PoissonStatic3D/l2errors_p2.csv <==
6859,0.001507795837459611,0.006760494816396781,0.004235506438111254
59319,0.0001489716035507475,0.002646703707667937,0.0001913985289385106
493039,1.718229028341143e-05,0.0008070615037789364,1.747106951226896e-05
4019679,2.08516554714491e-06,0.0002234237039500886,2.090348831872512e-06


==> Results/PoissonStatic3DHighFrequency/ConvergencePlots3D_highfrequency_output.txt <==
[?1h=
                                                                                                           < M A T L A B (R) >
                                                                                                 Copyright 1984-2018 The MathWorks, Inc.
                                                                                                  R2018b (9.5.0.944444) 64-bit (glnxa64)
                                                                                                             August 28, 2018

[Warning: Function vecnorm has the same name as a MATLAB builtin. We suggest you rename the function to avoid a potential name conflict.] 
 
To get started, type doc.
For product information, visit www.mathworks.com.
 
p = 2
N = 20
Standard assembly time: 4.230913 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.490181027836e+02 
  1 KSP Residual norm 1.701884543864e+01 
  2 KSP Residual norm 3.150806794817e+00 
  3 KSP Residual norm 5.456503094002e-01 
  4 KSP Residual norm 9.117441182662e-02 
  5 KSP Residual norm 1.648250535293e-02 
  6 KSP Residual norm 2.919510645133e-03 
  7 KSP Residual norm 5.474990012834e-04 
  8 KSP Residual norm 9.554606146632e-05 
  9 KSP Residual norm 1.727741740971e-05 
 10 KSP Residual norm 3.242254928963e-06 
 11 KSP Residual norm 6.090357346956e-07 
 12 KSP Residual norm 1.108142961582e-07 
 13 KSP Residual norm 2.031865673616e-08 
 14 KSP Residual norm 3.771498954408e-09 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Standard solve time: 1.609151 s
  Error in standard IGA  
    (L2-norm): 2.144469e+00 
    (H1-norm): 1.150349e+00 

q = 1
Surrogate assembly time: 4.036571 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.467607473022e+02 
  1 KSP Residual norm 1.664870003033e+01 
  2 KSP Residual norm 2.948159040699e+00 
  3 KSP Residual norm 5.133732550338e-01 
  4 KSP Residual norm 9.372787191032e-02 
  5 KSP Residual norm 1.666656593443e-02 
  6 KSP Residual norm 3.092617296672e-03 
  7 KSP Residual norm 5.863643730583e-04 
  8 KSP Residual norm 1.070882381921e-04 
  9 KSP Residual norm 2.045179451203e-05 
 10 KSP Residual norm 3.876574485096e-06 
 11 KSP Residual norm 7.512237623429e-07 
 12 KSP Residual norm 1.384855397801e-07 
 13 KSP Residual norm 2.547116528136e-08 
 14 KSP Residual norm 4.949348716585e-09 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 1.146145 s

  \|A-\tilde{A}\|_{\max} = 3.817856e-03

  Error in surrogate IGA  
    (L2-norm): 2.096993e+00 
    (H1-norm): 1.145017e+00 

q = 3
Surrogate assembly time: 3.963475 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.488164500727e+02 
  1 KSP Residual norm 1.680657427746e+01 
  2 KSP Residual norm 3.077763623444e+00 
  3 KSP Residual norm 5.154572072374e-01 
  4 KSP Residual norm 9.119341151756e-02 
  5 KSP Residual norm 1.604934904117e-02 
  6 KSP Residual norm 2.898453134046e-03 
  7 KSP Residual norm 5.242435133101e-04 
  8 KSP Residual norm 9.243231516651e-05 
  9 KSP Residual norm 1.691285614166e-05 
 10 KSP Residual norm 3.254836738219e-06 
 11 KSP Residual norm 6.357257084520e-07 
 12 KSP Residual norm 1.194679439911e-07 
 13 KSP Residual norm 2.242364107012e-08 
 14 KSP Residual norm 4.170207596353e-09 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 1.138545 s

  \|A-\tilde{A}\|_{\max} = 1.297765e-03

  Error in surrogate IGA  
    (L2-norm): 2.139537e+00 
    (H1-norm): 1.149890e+00 

N = 40
Standard assembly time: 43.116525 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.956081555431e+02 
  1 KSP Residual norm 1.727814416737e+01 
  2 KSP Residual norm 2.306308396825e+00 
  3 KSP Residual norm 4.179593068799e-01 
  4 KSP Residual norm 7.913331927508e-02 
  5 KSP Residual norm 1.571927455565e-02 
  6 KSP Residual norm 3.134196219209e-03 
  7 KSP Residual norm 6.278670041622e-04 
  8 KSP Residual norm 1.301587803049e-04 
  9 KSP Residual norm 2.720397674197e-05 
 10 KSP Residual norm 5.376677173192e-06 
 11 KSP Residual norm 1.027359153173e-06 
 12 KSP Residual norm 2.001097151614e-07 
 13 KSP Residual norm 4.023432329338e-08 
 14 KSP Residual norm 8.038221635352e-09 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Standard solve time: 15.423530 s
  Error in standard IGA  
    (L2-norm): 7.493265e-01 
    (H1-norm): 7.538114e-01 

q = 1
Surrogate assembly time: 38.922908 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.948439016695e+02 
  1 KSP Residual norm 1.740902882377e+01 
  2 KSP Residual norm 2.403851748348e+00 
  3 KSP Residual norm 4.415775624309e-01 
  4 KSP Residual norm 8.418035324631e-02 
  5 KSP Residual norm 1.695155333627e-02 
  6 KSP Residual norm 3.545765437153e-03 
  7 KSP Residual norm 7.705596703125e-04 
  8 KSP Residual norm 1.657511975445e-04 
  9 KSP Residual norm 3.395383926364e-05 
 10 KSP Residual norm 6.744959155118e-06 
 11 KSP Residual norm 1.356556978051e-06 
 12 KSP Residual norm 2.930335444534e-07 
 13 KSP Residual norm 6.093903379630e-08 
 14 KSP Residual norm 1.234616935496e-08 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 15.415672 s

  \|A-\tilde{A}\|_{\max} = 6.315988e-04

  Error in surrogate IGA  
    (L2-norm): 7.491154e-01 
    (H1-norm): 7.537565e-01 

q = 3
Surrogate assembly time: 39.950394 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 1.958936002170e+02 
  1 KSP Residual norm 1.704042485983e+01 
  2 KSP Residual norm 2.283642554904e+00 
  3 KSP Residual norm 4.122273468716e-01 
  4 KSP Residual norm 8.423589998393e-02 
  5 KSP Residual norm 1.828319404509e-02 
  6 KSP Residual norm 3.819766329563e-03 
  7 KSP Residual norm 8.214248533693e-04 
  8 KSP Residual norm 1.782445075219e-04 
  9 KSP Residual norm 3.831149524504e-05 
 10 KSP Residual norm 7.752631182144e-06 
 11 KSP Residual norm 1.562237731761e-06 
 12 KSP Residual norm 3.104752802117e-07 
 13 KSP Residual norm 6.022111322775e-08 
 14 KSP Residual norm 1.211976608115e-08 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 15.372280 s

  \|A-\tilde{A}\|_{\max} = 6.563729e-05

  Error in surrogate IGA  
    (L2-norm): 7.493234e-01 
    (H1-norm): 7.538108e-01 

N = 80
Standard assembly time: 558.100660 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 3.763363642290e+02 
  1 KSP Residual norm 1.643562263270e+01 
  2 KSP Residual norm 2.620867988889e+00 
  3 KSP Residual norm 4.995528752724e-01 
  4 KSP Residual norm 1.082485756967e-01 
  5 KSP Residual norm 2.678601875026e-02 
  6 KSP Residual norm 7.201013402544e-03 
  7 KSP Residual norm 1.823549794609e-03 
  8 KSP Residual norm 4.212643695941e-04 
  9 KSP Residual norm 9.250652710652e-05 
 10 KSP Residual norm 2.018743046559e-05 
 11 KSP Residual norm 4.335561033188e-06 
 12 KSP Residual norm 9.330428680260e-07 
 13 KSP Residual norm 2.063091950024e-07 
 14 KSP Residual norm 4.666650089271e-08 
 15 KSP Residual norm 1.065836421881e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Standard solve time: 230.438687 s
  Error in standard IGA  
    (L2-norm): 4.072260e-01 
    (H1-norm): 4.322597e-01 

q = 1
Surrogate assembly time: 536.450810 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 3.759410220296e+02 
  1 KSP Residual norm 1.632861820080e+01 
  2 KSP Residual norm 2.586898049864e+00 
  3 KSP Residual norm 4.880743454053e-01 
  4 KSP Residual norm 1.038966040691e-01 
  5 KSP Residual norm 2.334569328813e-02 
  6 KSP Residual norm 5.557475110395e-03 
  7 KSP Residual norm 1.358925625878e-03 
  8 KSP Residual norm 3.251446797617e-04 
  9 KSP Residual norm 7.647627926826e-05 
 10 KSP Residual norm 1.803912315220e-05 
 11 KSP Residual norm 4.241290556117e-06 
 12 KSP Residual norm 9.986766910703e-07 
 13 KSP Residual norm 2.353585205620e-07 
 14 KSP Residual norm 5.369980895689e-08 
 15 KSP Residual norm 1.185723447979e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Surrogate solve time: 229.505240 s

  \|A-\tilde{A}\|_{\max} = 9.343601e-05

  Error in surrogate IGA  
    (L2-norm): 4.072502e-01 
    (H1-norm): 4.322614e-01 

q = 3
Surrogate assembly time: 538.098851 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 3.763598547621e+02 
  1 KSP Residual norm 1.633052204055e+01 
  2 KSP Residual norm 2.578605969003e+00 
  3 KSP Residual norm 4.795190792174e-01 
  4 KSP Residual norm 9.695318234523e-02 
  5 KSP Residual norm 1.998152080927e-02 
  6 KSP Residual norm 4.255813173942e-03 
  7 KSP Residual norm 9.353145739144e-04 
  8 KSP Residual norm 2.083242467303e-04 
  9 KSP Residual norm 4.709046487074e-05 
 10 KSP Residual norm 1.113792769399e-05 
 11 KSP Residual norm 2.676340847507e-06 
 12 KSP Residual norm 6.342666664480e-07 
 13 KSP Residual norm 1.471244278266e-07 
 14 KSP Residual norm 3.388302051829e-08 
Linear solve converged due to CONVERGED_RTOL iterations 14
[?1h=Surrogate solve time: 223.247881 s

  \|A-\tilde{A}\|_{\max} = 1.243458e-06

  Error in surrogate IGA  
    (L2-norm): 4.072260e-01 
    (H1-norm): 4.322597e-01 

N = 160
Standard assembly time: 6756.937673 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 8.270377487029e+02 
  1 KSP Residual norm 3.344150124554e+01 
  2 KSP Residual norm 3.716811431061e+00 
  3 KSP Residual norm 7.335096001005e-01 
  4 KSP Residual norm 1.565871877145e-01 
  5 KSP Residual norm 3.552897855163e-02 
  6 KSP Residual norm 8.376849113371e-03 
  7 KSP Residual norm 2.064892781614e-03 
  8 KSP Residual norm 5.055512828852e-04 
  9 KSP Residual norm 1.229191772268e-04 
 10 KSP Residual norm 2.958477619723e-05 
 11 KSP Residual norm 7.102396332026e-06 
 12 KSP Residual norm 1.733285295036e-06 
 13 KSP Residual norm 4.279159755308e-07 
 14 KSP Residual norm 1.088980696127e-07 
 15 KSP Residual norm 2.817741011418e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Standard solve time: 3530.604438 s
  Error in standard IGA  
    (L2-norm): 5.241476e-02 
    (H1-norm): 1.037936e-01 

q = 1
Surrogate assembly time: 6618.696617 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 8.266602851768e+02 
  1 KSP Residual norm 3.350773902002e+01 
  2 KSP Residual norm 3.753044490855e+00 
  3 KSP Residual norm 7.556670190752e-01 
  4 KSP Residual norm 1.598584867760e-01 
  5 KSP Residual norm 3.604367818130e-02 
  6 KSP Residual norm 8.585565637722e-03 
  7 KSP Residual norm 2.064958998366e-03 
  8 KSP Residual norm 4.891878866185e-04 
  9 KSP Residual norm 1.170591443176e-04 
 10 KSP Residual norm 2.766362096338e-05 
 11 KSP Residual norm 6.702478945286e-06 
 12 KSP Residual norm 1.627039427165e-06 
 13 KSP Residual norm 4.058721351350e-07 
 14 KSP Residual norm 1.008679671264e-07 
 15 KSP Residual norm 2.551310679624e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Surrogate solve time: 3512.012253 s

  \|A-\tilde{A}\|_{\max} = 1.468689e-05

  Error in surrogate IGA  
    (L2-norm): 5.250861e-02 
    (H1-norm): 1.037953e-01 

q = 3
Surrogate assembly time: 6673.484993 s

command =

    './petsc/solver -mat_type mpiaij -ksp_converged_reason -ksp_type cg -pc_type hypre -ksp_monitor -ksp_rtol 1e-10 -ksp_max_it 20 -stmpdir /home/drzisga/iga/repo/SurrogateIGA/tmp'

  0 KSP Residual norm 8.267411116140e+02 
  1 KSP Residual norm 3.370691808594e+01 
  2 KSP Residual norm 3.695055030635e+00 
  3 KSP Residual norm 7.241079869249e-01 
  4 KSP Residual norm 1.537746884915e-01 
  5 KSP Residual norm 3.540368698428e-02 
  6 KSP Residual norm 8.512239451274e-03 
  7 KSP Residual norm 2.104130297222e-03 
  8 KSP Residual norm 5.197032929342e-04 
  9 KSP Residual norm 1.336616435432e-04 
 10 KSP Residual norm 3.442548970327e-05 
 11 KSP Residual norm 8.931359377254e-06 
 12 KSP Residual norm 2.232793775049e-06 
 13 KSP Residual norm 5.533895965816e-07 
 14 KSP Residual norm 1.337647894945e-07 
 15 KSP Residual norm 3.201095745885e-08 
Linear solve converged due to CONVERGED_RTOL iterations 15
[?1h=Surrogate solve time: 3566.587877 s

  \|A-\tilde{A}\|_{\max} = 2.576219e-08

  Error in surrogate IGA  
    (L2-norm): 5.241477e-02 
    (H1-norm): 1.037936e-01 

[?1l>

==> Results/PoissonStatic3DHighFrequency/h1errors_p2.csv <==
6859,1.15034922100771,1.145016513449229,1.149890282507395
59319,0.7538114495101927,0.7537564756664504,0.7538107885942664
493039,0.4322597128891288,0.4322614178808551,0.4322597101078476
4019679,0.1037935752513651,0.1037953236191099,0.1037935751352131


==> Results/PoissonStatic3DHighFrequency/l2errors_p2.csv <==
6859,2.144468808878519,2.09699260195074,2.139537141947093
59319,0.7493265225406894,0.7491154089585988,0.7493234131894287
493039,0.4072260312988453,0.4072501644900224,0.4072259694397003
4019679,0.0524147594283853,0.0525086106779528,0.05241477135710763


==> Results/StokesLidDrivenCavity/reldiffs_q1.csv <==
12482,0.06161393486460168,0.02343432477167338
50562,0.01785107422866003,0.007134298261065208
203522,0.004852391927259723,0.002545662408920659
816642,0.001235817434208469,0.0009276004875210973
3271682,0.0003145616336560053,0.000405053828775957


==> Results/StokesLidDrivenCavity/reldiffs_q2.csv <==
12482,0.002976356524951024,0.004050113569411325
50562,0.0003116134958506941,0.0006741172853533156
203522,2.508566953176756e-05,7.764201841079323e-05
816642,1.921204546869636e-06,8.351233317934924e-06
3271682,1.412383238933314e-07,9.261014057306726e-07


==> Results/StokesLidDrivenCavity/reldiffs_q3.csv <==
12482,0.001393074091305677,0.00189285659474897
50562,8.677074510245484e-05,0.00012282722284645
203522,5.042573836886856e-06,8.574071499056356e-06
816642,2.392433311552732e-07,8.448478093362783e-07
3271682,1.224536471391632e-08,6.297450253602671e-08


==> Results/StokesLidDrivenCavity/reldiffs_q4.csv <==
12482,0.0007175385374925306,0.0008008094643335964
50562,3.754873389209793e-05,5.541862884089783e-05
203522,1.394025037851016e-06,5.120180893131227e-06
816642,3.100796979806929e-08,2.01985781422781e-07
3271682,6.266261940441015e-10,6.620617412746774e-09


==> Results/StokesLidDrivenCavity/reldiffs_q5.csv <==
50562,2.524842643437884e-05,4.897457636771699e-05
203522,4.882291971996413e-07,1.529600235236469e-06
816642,6.541262606617613e-09,3.283298686349402e-08
3271682,7.725590083728581e-11,7.675916314512179e-10


==> Results/StokesStatic2D/l2errors_p_p2.csv <==
12482,6.586504331610574e-06,0.07540286708749029,0.001084653244487577,0.0002648457700682538,0.0001081735952178609,7.056993112316317e-05
50562,7.930941020727621e-07,0.1449243908483816,0.000109633837361256,2.213895786958171e-05,7.559407442598588e-06,3.635327052805109e-06
203522,9.740698973729495e-08,0.2056792217638581,1.246189690975794e-05,2.154674243845251e-06,6.716983821271999e-07,2.769399847799781e-07
816642,1.207310363168373e-08,0.002165789015301574,1.550310604982288e-06,1.964709952997591e-07,4.479148200892954e-08,1.686409380995824e-08
3271682,1.502893460866474e-09,0.330071127552321,1.875928292077053e-07,1.422935030761785e-08,2.433349019471136e-09,1.537652984057569e-09


==> Results/StokesStatic2D/l2errors_v_p2.csv <==
12482,4.738810735056201e-08,0.005453726793501652,6.552896712257793e-05,6.297656691417019e-06,2.708270990377218e-06,1.342240621073046e-06
50562,2.910818243482269e-09,0.001959693793421137,4.876209484575632e-06,2.385877044813815e-07,5.176356386907173e-08,2.317057987386847e-08
203522,1.803422269316993e-10,0.002317932430728189,3.220933586140851e-07,1.110733142201503e-08,2.020379779876031e-09,7.358508720904516e-10
816642,1.122068810506774e-11,0.0001193520557345344,2.065802713874269e-08,5.285507153071104e-10,6.439080343373607e-11,1.928525441792567e-11
3271682,6.997375392531622e-13,0.001677644414755263,1.3094229115722e-09,2.645044448335024e-11,1.726562442677797e-12,7.398051955251857e-13

